H-SPAR: Hydrodynamic-aware Simulation for Particle Transport and Autonomous Robots

Environmental robotic sampling requires considering the dual influence of water currents on robotic motion and particle transport. Existing marine robotics simulators generally model flow, autonomy, and sampling targets separately, limiting joint evaluation of mission cost and sampling performance. H-SPAR integrates spatially and temporally varying velocity fields, Lagrangian particle transport, probabilistic sampling, and ROS 2/Gazebo-based uncrewed surface vehicle (USV) autonomy. In this work, shared precomputed flow fields drive particle advection and current-induced forces during closed-loop vehicle execution. Path-planning experiments show that the existing current-aware planner SVF-RRT* achieves 69.4% lower upstream cost than conventional RRT* at the planning level, but this reduction falls to 41.7% during execution under time-varying currents, reflecting temporal flow variation, vehicle motion constraints, and path deviation omitted during planning. Coverage experiments show that sweep orientation changes the particle-sampling rate by up to 22.2% under the complete H-SPAR configuration. These findings highlight the importance of evaluating planning, vehicle execution, particle transport, and sampling together under consistent hydrodynamic conditions. The project webpage is available at https://sites.google.com/view/h-spar, and the open-source code is available on GitHub at https://github.com/naviiidz/h-spar-sim.

==> csv_files/0_cpp_t.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-08-29T20:30:20.501109,1.0,-440.0,202.0,0.0,0.0,1,0.0,NAVIGATING: Moving to goal
2025-08-29T20:30:21.007310,1.51,-440.0,202.0,0.0,0.0,1,0.0,GOAL_REACHED: Target reached successfully
2025-08-29T20:30:21.493227,1.99,-440.0,202.0,0.0,0.0,1,0.0,GOAL_REACHED: Target reached successfully
2025-08-29T20:30:23.493829,4.0,-440.0,202.0,0.0,0.0,2,20.0,GOAL_REACHED: Target reached successfully
2025-08-29T20:30:23.495258,4.0,-440.0,202.0,0.0,0.0,2,20.0,NAVIGATING: Moving to goal
2025-08-29T20:30:24.124727,4.63,-439.996,201.999,-0.0,-0.0,2,19.996,NAVIGATING: Moving to goal
2025-08-29T20:30:24.717917,5.22,-439.968,202.0,-0.0,-0.0,2,19.968,NAVIGATING: Moving to goal
2025-08-29T20:30:25.351567,5.85,-439.918,202.0,-0.0,-0.0,2,19.918,NAVIGATING: Moving to goal
2025-08-29T20:30:25.854732,6.36,-439.856,202.0,0.0,0.0,2,19.856,NAVIGATING: Moving to goal
2025-08-29T20:30:26.472433,6.97,-439.781,201.999,0.0,0.0,2,19.781,NAVIGATING: Moving to goal
2025-08-29T20:30:26.994819,7.5,-439.707,202.0,0.0001,0.0,2,19.707,NAVIGATING: Moving to goal
2025-08-29T20:30:27.504232,8.01,-439.613,202.001,0.0001,0.01,2,19.613,NAVIGATING: Moving to goal
2025-08-29T20:30:28.106868,8.61,-439.509,202.0,0.0001,0.01,2,19.509,NAVIGATING: Moving to goal
2025-08-29T20:30:28.621992,9.12,-439.397,202.0,0.0002,0.01,2,19.397,NAVIGATING: Moving to goal
2025-08-29T20:30:29.219156,9.72,-439.272,202.0,0.0002,0.01,2,19.272,NAVIGATING: Moving to goal
2025-08-29T20:30:29.720500,10.22,-439.152,202.001,0.0003,0.02,2,19.152,NAVIGATING: Moving to goal
2025-08-29T20:30:30.326257,10.83,-439.016,202.001,0.0003,0.02,2,19.016,NAVIGATING: Moving to goal
2025-08-29T20:30:30.828294,11.33,-438.899,202.001,0.0004,0.02,2,18.899,NAVIGATING: Moving to goal
2025-08-29T20:30:31.470822,11.97,-438.744,202.001,0.0005,0.03,2,18.744,NAVIGATING: Moving to goal
2025-08-29T20:30:32.100047,12.6,-438.586,202.002,0.0005,0.03,2,18.586,NAVIGATING: Moving to goal
2025-08-29T20:30:32.742914,13.24,-438.418,202.002,0.0006,0.03,2,18.418,NAVIGATING: Moving to goal
2025-08-29T20:30:33.357724,13.86,-438.254,202.002,0.0006,0.04,2,18.254,NAVIGATING: Moving to goal
2025-08-29T20:30:33.986012,14.49,-438.082,202.002,0.0007,0.04,2,18.082,NAVIGATING: Moving to goal
2025-08-29T20:30:34.487499,14.99,-437.959,202.003,0.0007,0.04,2,17.959,NAVIGATING: Moving to goal
2025-08-29T20:30:35.130198,15.63,-437.785,202.003,0.0008,0.04,2,17.785,NAVIGATING: Moving to goal
2025-08-29T20:30:35.726071,16.23,-437.616,202.003,0.0008,0.05,2,17.616,NAVIGATING: Moving to goal
2025-08-29T20:30:36.341682,16.84,-437.439,202.004,0.0009,0.05,2,17.439,NAVIGATING: Moving to goal
2025-08-29T20:30:36.847904,17.35,-437.295,202.004,0.0009,0.05,2,17.295,NAVIGATING: Moving to goal
2025-08-29T20:30:37.439094,17.94,-437.137,202.004,0.0009,0.05,2,17.137,NAVIGATING: Moving to goal
2025-08-29T20:30:38.029134,18.53,-436.965,202.005,0.0009,0.05,2,16.965,NAVIGATING: Moving to goal
2025-08-29T20:30:38.648839,19.15,-436.787,202.005,0.0009,0.05,2,16.787,NAVIGATING: Moving to goal
2025-08-29T20:30:39.247427,19.75,-436.615,202.005,0.0009,0.05,2,16.615,NAVIGATING: Moving to goal
2025-08-29T20:30:39.757342,20.26,-436.469,202.005,0.0009,0.05,2,16.469,NAVIGATING: Moving to goal
2025-08-29T20:30:40.354259,20.86,-436.31,202.005,0.0009,0.05,2,16.31,NAVIGATING: Moving to goal
2025-08-29T20:30:40.855928,21.36,-436.178,202.005,0.0009,0.05,2,16.178,NAVIGATING: Moving to goal
2025-08-29T20:30:41.482553,21.98,-436.005,202.005,0.0009,0.05,2,16.005,NAVIGATING: Moving to goal
2025-08-29T20:30:42.110305,22.61,-435.826,202.006,0.0009,0.05,2,15.826,NAVIGATING: Moving to goal
2025-08-29T20:30:42.715932,23.22,-435.653,202.006,0.0009,0.05,2,15.653,NAVIGATING: Moving to goal
2025-08-29T20:30:43.342399,23.84,-435.473,202.006,0.0009,0.05,2,15.473,NAVIGATING: Moving to goal
2025-08-29T20:30:43.945836,24.45,-435.3,202.006,0.0008,0.05,2,15.3,NAVIGATING: Moving to goal
2025-08-29T20:30:44.577656,25.08,-435.128,202.006,0.0008,0.05,2,15.128,NAVIGATING: Moving to goal
2025-08-29T20:30:45.182535,25.68,-434.948,202.006,0.0008,0.04,2,14.948,NAVIGATING: Moving to goal
2025-08-29T20:30:45.808199,26.31,-434.775,202.006,0.0007,0.04,2,14.775,NAVIGATING: Moving to goal
2025-08-29T20:30:46.308207,26.81,-434.622,202.006,0.0007,0.04,2,14.622,NAVIGATING: Moving to goal
2025-08-29T20:30:46.960531,27.46,-434.468,202.006,0.0007,0.04,2,14.468,NAVIGATING: Moving to goal
2025-08-29T20:30:47.585171,28.09,-434.289,202.006,0.0006,0.04,2,14.289,NAVIGATING: Moving to goal
2025-08-29T20:30:48.093200,28.59,-434.142,202.006,0.0006,0.03,2,14.142,NAVIGATING: Moving to goal
2025-08-29T20:30:48.674294,29.18,-433.982,202.006,0.0006,0.03,2,13.982,NAVIGATING: Moving to goal
2025-08-29T20:30:49.288209,29.79,-433.809,202.006,0.0006,0.03,2,13.809,NAVIGATING: Moving to goal
2025-08-29T20:30:49.894396,30.4,-433.629,202.006,0.0005,0.03,2,13.629,NAVIGATING: Moving to goal
2025-08-29T20:30:50.480813,30.98,-433.456,202.006,0.0005,0.03,2,13.456,NAVIGATING: Moving to goal
2025-08-29T20:30:51.072562,31.57,-433.276,202.006,0.0005,0.03,2,13.276,NAVIGATING: Moving to goal
2025-08-29T20:30:51.689049,32.19,-433.103,202.006,0.0005,0.03,2,13.103,NAVIGATING: Moving to goal
2025-08-29T20:30:52.280034,32.78,-432.93,202.007,0.0005,0.03,2,12.93,NAVIGATING: Moving to goal
2025-08-29T20:30:52.872892,33.37,-432.75,202.007,0.0005,0.03,2,12.75,NAVIGATING: Moving to goal
2025-08-29T20:30:53.468175,33.97,-432.577,202.007,0.0005,0.03,2,12.577,NAVIGATING: Moving to goal
2025-08-29T20:30:54.055687,34.56,-432.397,202.007,0.0005,0.03,2,12.397,NAVIGATING: Moving to goal
2025-08-29T20:30:54.649333,35.15,-432.224,202.007,0.0005,0.03,2,12.224,NAVIGATING: Moving to goal
2025-08-29T20:30:55.231803,35.73,-432.05,202.007,0.0005,0.03,2,12.05,NAVIGATING: Moving to goal
2025-08-29T20:30:55.802200,36.3,-431.87,202.007,0.0005,0.03,2,11.871,NAVIGATING: Moving to goal
2025-08-29T20:30:56.418778,36.92,-431.697,202.007,0.0005,0.03,2,11.697,NAVIGATING: Moving to goal
2025-08-29T20:30:57.008111,37.51,-431.518,202.008,0.0006,0.03,2,11.518,NAVIGATING: Moving to goal
2025-08-29T20:30:57.629803,38.13,-431.344,202.008,0.0006,0.03,2,11.344,NAVIGATING: Moving to goal
2025-08-29T20:30:58.221940,38.72,-431.171,202.008,0.0006,0.04,2,11.171,NAVIGATING: Moving to goal
2025-08-29T20:30:58.819752,39.32,-430.992,202.008,0.0007,0.04,2,10.992,NAVIGATING: Moving to goal
2025-08-29T20:30:59.406218,39.91,-430.819,202.009,0.0007,0.04,2,10.819,NAVIGATING: Moving to goal
2025-08-29T20:30:59.992120,40.49,-430.639,202.009,0.0007,0.04,2,10.639,NAVIGATING: Moving to goal
2025-08-29T20:31:00.580582,41.08,-430.466,202.009,0.0007,0.04,2,10.466,NAVIGATING: Moving to goal
2025-08-29T20:31:01.162164,41.66,-430.293,202.009,0.0008,0.04,2,10.293,NAVIGATING: Moving to goal
2025-08-29T20:31:01.769407,42.27,-430.113,202.01,0.0008,0.05,2,10.113,NAVIGATING: Moving to goal
2025-08-29T20:31:02.359518,42.86,-429.94,202.01,0.0008,0.05,2,9.94,NAVIGATING: Moving to goal
2025-08-29T20:31:02.955999,43.46,-429.761,202.01,0.0008,0.05,2,9.761,NAVIGATING: Moving to goal
2025-08-29T20:31:03.576699,44.08,-429.588,202.01,0.0008,0.05,2,9.588,NAVIGATING: Moving to goal
2025-08-29T20:31:04.162915,44.66,-429.415,202.011,0.0009,0.05,2,9.415,NAVIGATING: Moving to goal
2025-08-29T20:31:04.736789,45.24,-429.235,202.011,0.0009,0.05,2,9.235,NAVIGATING: Moving to goal
2025-08-29T20:31:05.340965,45.84,-429.063,202.011,0.0009,0.05,2,9.063,NAVIGATING: Moving to goal
2025-08-29T20:31:05.942819,46.44,-428.883,202.011,0.0009,0.05,2,8.883,NAVIGATING: Moving to goal
2025-08-29T20:31:06.529430,47.03,-428.71,202.012,0.0009,0.05,2,8.71,NAVIGATING: Moving to goal
2025-08-29T20:31:07.125644,47.63,-428.537,202.012,0.0009,0.05,2,8.537,NAVIGATING: Moving to goal
2025-08-29T20:31:07.722798,48.22,-428.358,202.012,0.0008,0.05,2,8.358,NAVIGATING: Moving to goal
2025-08-29T20:31:08.327927,48.83,-428.185,202.012,0.0008,0.05,2,8.185,NAVIGATING: Moving to goal
2025-08-29T20:31:08.922371,49.42,-428.005,202.012,0.0008,0.05,2,8.005,NAVIGATING: Moving to goal
2025-08-29T20:31:09.506785,50.01,-427.832,202.012,0.0008,0.05,2,7.832,NAVIGATING: Moving to goal
2025-08-29T20:31:10.104557,50.61,-427.659,202.012,0.0008,0.04,2,7.659,NAVIGATING: Moving to goal
2025-08-29T20:31:10.689636,51.19,-427.479,202.012,0.0008,0.04,2,7.479,NAVIGATING: Moving to goal
2025-08-29T20:31:11.298773,51.8,-427.306,202.012,0.0007,0.04,2,7.306,NAVIGATING: Moving to goal
2025-08-29T20:31:11.878979,52.38,-427.126,202.012,0.0007,0.04,2,7.127,NAVIGATING: Moving to goal
2025-08-29T20:31:12.475699,52.98,-426.953,202.012,0.0007,0.04,2,6.953,NAVIGATING: Moving to goal
2025-08-29T20:31:13.080397,53.58,-426.78,202.012,0.0007,0.04,2,6.78,NAVIGATING: Moving to goal
2025-08-29T20:31:13.679830,54.18,-426.6,202.013,0.0006,0.04,2,6.6,NAVIGATING: Moving to goal
2025-08-29T20:31:14.287262,54.79,-426.427,202.013,0.0006,0.04,2,6.427,NAVIGATING: Moving to goal
2025-08-29T20:31:14.900962,55.4,-426.247,202.013,0.0006,0.03,2,6.247,NAVIGATING: Moving to goal
2025-08-29T20:31:15.492839,55.99,-426.074,202.013,0.0006,0.03,2,6.074,NAVIGATING: Moving to goal
2025-08-29T20:31:16.078294,56.58,-425.901,202.013,0.0006,0.03,2,5.901,NAVIGATING: Moving to goal
2025-08-29T20:31:16.696862,57.2,-425.721,202.013,0.0006,0.03,2,5.721,NAVIGATING: Moving to goal
2025-08-29T20:31:17.264308,57.77,-425.547,202.013,0.0006,0.03,2,5.547,NAVIGATING: Moving to goal
2025-08-29T20:31:17.876018,58.38,-425.367,202.013,0.0006,0.03,2,5.367,NAVIGATING: Moving to goal
2025-08-29T20:31:18.469586,58.97,-425.194,202.013,0.0005,0.03,2,5.194,NAVIGATING: Moving to goal
2025-08-29T20:31:19.052525,59.55,-425.021,202.013,0.0005,0.03,2,5.021,NAVIGATING: Moving to goal
2025-08-29T20:31:19.656378,60.16,-424.841,202.013,0.0005,0.03,2,4.841,NAVIGATING: Moving to goal
2025-08-29T20:31:20.249678,60.75,-424.667,202.013,0.0006,0.03,2,4.667,NAVIGATING: Moving to goal
2025-08-29T20:31:20.859204,61.36,-424.487,202.014,0.0006,0.03,2,4.488,NAVIGATING: Moving to goal
2025-08-29T20:31:21.464587,61.97,-424.314,202.014,0.0006,0.03,2,4.314,NAVIGATING: Moving to goal
2025-08-29T20:31:22.060496,62.56,-424.141,202.014,0.0006,0.03,2,4.141,NAVIGATING: Moving to goal
2025-08-29T20:31:22.660032,63.16,-423.961,202.014,0.0006,0.03,2,3.961,NAVIGATING: Moving to goal
2025-08-29T20:31:23.242392,63.74,-423.788,202.014,0.0006,0.03,2,3.788,NAVIGATING: Moving to goal
2025-08-29T20:31:23.840673,64.34,-423.608,202.014,0.0006,0.04,2,3.608,NAVIGATING: Moving to goal
2025-08-29T20:31:24.424305,64.93,-423.435,202.015,0.0006,0.04,2,3.435,NAVIGATING: Moving to goal
2025-08-29T20:31:24.924605,65.43,-423.289,202.015,0.0006,0.04,2,3.289,NAVIGATING: Moving to goal
2025-08-29T20:31:25.507742,66.01,-423.129,202.015,0.0007,0.04,2,3.129,NAVIGATING: Moving to goal
2025-08-29T20:31:26.118366,66.62,-422.949,202.015,0.0007,0.04,2,2.949,NAVIGATING: Moving to goal
2025-08-29T20:31:26.709633,67.21,-422.776,202.015,0.0007,0.04,2,2.776,NAVIGATING: Moving to goal
2025-08-29T20:31:27.281247,67.78,-422.603,202.015,0.0007,0.04,2,2.603,NAVIGATING: Moving to goal
2025-08-29T20:31:27.865705,68.37,-422.424,202.016,0.0007,0.04,2,2.424,NAVIGATING: Moving to goal
2025-08-29T20:31:28.478452,68.98,-422.251,202.016,0.0007,0.04,2,2.251,NAVIGATING: Moving to goal
2025-08-29T20:31:29.076173,69.58,-422.071,202.016,0.0007,0.04,2,2.071,NAVIGATING: Moving to goal
2025-08-29T20:31:29.493327,69.99,-421.972,202.016,0.0007,0.04,2,1.972,GOAL_REACHED: Target reached successfully
2025-08-29T20:31:31.493923,72.0,-421.972,202.016,0.0007,0.04,3,4.445,GOAL_REACHED: Target reached successfully
2025-08-29T20:31:31.495176,72.0,-421.604,202.016,0.0007,0.04,3,4.295,NAVIGATING: Moving to goal
2025-08-29T20:31:32.068509,72.57,-421.368,202.017,0.0037,0.21,3,4.211,NAVIGATING: Moving to goal
2025-08-29T20:31:32.689933,73.19,-421.265,202.021,0.0163,0.93,3,4.176,NAVIGATING: Moving to goal
2025-08-29T20:31:33.281930,73.78,-421.169,202.026,0.0371,2.13,3,4.143,NAVIGATING: Moving to goal
2025-08-29T20:31:33.902509,74.4,-421.077,202.033,0.0659,3.78,3,4.111,NAVIGATING: Moving to goal
2025-08-29T20:31:34.483924,74.99,-420.993,202.04,0.0991,5.68,3,4.082,NAVIGATING: Moving to goal
2025-08-29T20:31:35.069837,75.57,-420.91,202.049,0.1382,7.92,3,4.054,NAVIGATING: Moving to goal
2025-08-29T20:31:35.679749,76.18,-420.833,202.058,0.1794,10.28,3,4.029,NAVIGATING: Moving to goal
2025-08-29T20:31:36.300446,76.8,-420.76,202.067,0.2231,12.78,3,4.006,NAVIGATING: Moving to goal
2025-08-29T20:31:36.896505,77.4,-420.688,202.077,0.2708,15.51,3,3.983,NAVIGATING: Moving to goal
2025-08-29T20:31:37.487106,77.99,-420.621,202.086,0.3183,18.24,3,3.963,NAVIGATING: Moving to goal
2025-08-29T20:31:38.079187,78.58,-420.555,202.096,0.3689,21.14,3,3.943,NAVIGATING: Moving to goal
2025-08-29T20:31:38.674414,79.18,-420.494,202.105,0.4187,23.99,3,3.926,NAVIGATING: Moving to goal
2025-08-29T20:31:39.268577,79.77,-420.434,202.115,0.4692,26.88,3,3.909,NAVIGATING: Moving to goal
2025-08-29T20:31:39.859156,80.36,-420.374,202.126,0.5223,29.92,3,3.892,NAVIGATING: Moving to goal
2025-08-29T20:31:40.450842,80.95,-420.317,202.136,0.5738,32.88,3,3.877,NAVIGATING: Moving to goal
2025-08-29T20:31:41.072626,81.57,-420.261,202.148,0.6277,35.96,3,3.861,NAVIGATING: Moving to goal
2025-08-29T20:31:41.665789,82.17,-420.208,202.159,0.6799,38.95,3,3.847,NAVIGATING: Moving to goal
2025-08-29T20:31:42.258126,82.76,-420.156,202.171,0.7322,41.95,3,3.832,NAVIGATING: Moving to goal
2025-08-29T20:31:42.861619,83.36,-420.103,202.184,0.7868,45.08,3,3.817,NAVIGATING: Moving to goal
2025-08-29T20:31:43.447683,83.95,-420.054,202.198,0.8395,48.1,3,3.802,NAVIGATING: Moving to goal
2025-08-29T20:31:44.057061,84.56,-420.004,202.213,0.8942,51.23,3,3.787,NAVIGATING: Moving to goal
2025-08-29T20:31:44.667007,85.17,-419.955,202.231,0.9456,54.18,3,3.769,NAVIGATING: Moving to goal
2025-08-29T20:31:45.261399,85.76,-419.904,202.254,0.9957,57.05,3,3.747,NAVIGATING: Moving to goal
2025-08-29T20:31:45.850783,86.35,-419.85,202.281,1.0466,59.97,3,3.722,NAVIGATING: Moving to goal
2025-08-29T20:31:46.477205,86.98,-419.798,202.312,1.0949,62.73,3,3.694,NAVIGATING: Moving to goal
2025-08-29T20:31:47.071831,87.57,-419.742,202.349,1.1439,65.54,3,3.66,NAVIGATING: Moving to goal
2025-08-29T20:31:47.656518,88.16,-419.687,202.393,1.189,68.13,3,3.621,NAVIGATING: Moving to goal
2025-08-29T20:31:48.240697,88.74,-419.631,202.444,1.2326,70.62,3,3.576,NAVIGATING: Moving to goal
2025-08-29T20:31:48.832519,89.33,-419.572,202.503,1.2765,73.14,3,3.523,NAVIGATING: Moving to goal
2025-08-29T20:31:49.422642,89.92,-419.515,202.567,1.3179,75.51,3,3.467,NAVIGATING: Moving to goal
2025-08-29T20:31:50.049966,90.55,-419.457,202.64,1.3602,77.93,3,3.404,NAVIGATING: Moving to goal
2025-08-29T20:31:50.641569,91.14,-419.401,202.717,1.3995,80.19,3,3.337,NAVIGATING: Moving to goal
2025-08-29T20:31:51.271188,91.77,-419.347,202.803,1.4369,82.33,3,3.263,NAVIGATING: Moving to goal
2025-08-29T20:31:51.861677,92.36,-419.291,202.901,1.4741,84.46,3,3.179,NAVIGATING: Moving to goal
2025-08-29T20:31:52.451176,92.95,-419.239,203.002,1.5086,86.44,3,3.093,NAVIGATING: Moving to goal
2025-08-29T20:31:53.038000,93.54,-419.188,203.114,1.5435,88.44,3,2.999,NAVIGATING: Moving to goal
2025-08-29T20:31:53.623935,94.13,-419.141,203.227,1.5763,90.32,3,2.903,NAVIGATING: Moving to goal
2025-08-29T20:31:54.214393,94.72,-419.097,203.345,1.6085,92.16,3,2.805,NAVIGATING: Moving to goal
2025-08-29T20:31:54.800932,95.3,-419.054,203.472,1.6415,94.05,3,2.699,NAVIGATING: Moving to goal
2025-08-29T20:31:55.386807,95.89,-419.017,203.598,1.6729,95.85,3,2.595,NAVIGATING: Moving to goal
2025-08-29T20:31:55.985708,96.49,-418.981,203.732,1.7052,97.7,3,2.486,NAVIGATING: Moving to goal
2025-08-29T20:31:56.579844,97.08,-418.951,203.864,1.736,99.47,3,2.379,NAVIGATING: Moving to goal
2025-08-29T20:31:57.166089,97.67,-418.924,203.999,1.7667,101.23,3,2.272,NAVIGATING: Moving to goal
2025-08-29T20:31:57.751284,98.25,-418.9,204.14,1.7984,103.04,3,2.16,NAVIGATING: Moving to goal
2025-08-29T20:31:58.346315,98.85,-418.881,204.279,1.8289,104.79,3,2.053,NAVIGATING: Moving to goal
2025-08-29T20:31:58.964032,99.47,-418.865,204.422,1.86,106.57,3,1.944,GOAL_REACHED: Target reached successfully
2025-08-29T20:31:59.493367,99.99,-418.851,204.53,1.8823,107.85,3,1.865,GOAL_REACHED: Target reached successfully
2025-08-29T20:32:01.494398,102.0,-418.851,204.53,1.8823,107.85,4,21.2,GOAL_REACHED: Target reached successfully
2025-08-29T20:32:01.495688,102.0,-418.807,204.796,1.9316,110.67,4,21.227,NAVIGATING: Moving to goal
2025-08-29T20:32:02.078096,102.58,-418.77,204.983,1.964,112.53,4,21.255,NAVIGATING: Moving to goal
2025-08-29T20:32:02.684173,103.19,-418.755,205.069,1.9888,113.95,4,21.266,NAVIGATING: Moving to goal
2025-08-29T20:32:03.267388,103.77,-418.743,205.147,2.0192,115.69,4,21.274,NAVIGATING: Moving to goal
2025-08-29T20:32:03.863655,104.37,-418.734,205.222,2.0548,117.73,4,21.28,NAVIGATING: Moving to goal
2025-08-29T20:32:04.483311,104.98,-418.727,205.296,2.0961,120.1,4,21.284,NAVIGATING: Moving to goal
2025-08-29T20:32:05.081902,105.58,-418.723,205.365,2.139,122.56,4,21.287,NAVIGATING: Moving to goal
2025-08-29T20:32:05.705449,106.21,-418.72,205.434,2.1862,125.26,4,21.287,NAVIGATING: Moving to goal
2025-08-29T20:32:06.207397,106.71,-418.72,205.489,2.2262,127.55,4,21.287,NAVIGATING: Moving to goal
2025-08-29T20:32:06.784221,107.29,-418.72,205.546,2.271,130.12,4,21.285,NAVIGATING: Moving to goal
2025-08-29T20:32:07.376123,107.88,-418.722,205.606,2.3207,132.97,4,21.282,NAVIGATING: Moving to goal
2025-08-29T20:32:07.963351,108.46,-418.726,205.666,2.3729,135.96,4,21.277,NAVIGATING: Moving to goal
2025-08-29T20:32:08.580700,109.08,-418.734,205.726,2.4223,138.79,4,21.268,NAVIGATING: Moving to goal
2025-08-29T20:32:09.178723,109.68,-418.747,205.787,2.471,141.58,4,21.254,NAVIGATING: Moving to goal
2025-08-29T20:32:09.761031,110.26,-418.765,205.852,2.5208,144.43,4,21.236,NAVIGATING: Moving to goal
2025-08-29T20:32:10.352745,110.85,-418.787,205.914,2.5681,147.14,4,21.213,NAVIGATING: Moving to goal
2025-08-29T20:32:10.979874,111.48,-418.818,205.982,2.6151,149.84,4,21.182,NAVIGATING: Moving to goal
2025-08-29T20:32:11.581177,112.08,-418.855,206.049,2.6589,152.34,4,21.145,NAVIGATING: Moving to goal
2025-08-29T20:32:12.156861,112.66,-418.899,206.117,2.7014,154.78,4,21.101,NAVIGATING: Moving to goal
2025-08-29T20:32:12.760089,113.26,-418.953,206.189,2.7446,157.25,4,21.048,NAVIGATING: Moving to goal
2025-08-29T20:32:13.360486,113.86,-419.012,206.258,2.7845,159.54,4,20.99,NAVIGATING: Moving to goal
2025-08-29T20:32:13.947780,114.45,-419.084,206.332,2.8238,161.79,4,20.918,NAVIGATING: Moving to goal
2025-08-29T20:32:14.544335,115.05,-419.163,206.404,2.86,163.87,4,20.841,NAVIGATING: Moving to goal
2025-08-29T20:32:15.145053,115.65,-419.249,206.475,2.8949,165.86,4,20.757,NAVIGATING: Moving to goal
2025-08-29T20:32:15.654402,116.16,-419.331,206.537,2.9249,167.58,4,20.676,NAVIGATING: Moving to goal
2025-08-29T20:32:16.169970,116.67,-419.423,206.601,2.9551,169.32,4,20.586,NAVIGATING: Moving to goal
2025-08-29T20:32:16.682920,117.18,-419.683,206.754,3.0219,173.14,4,20.331,NAVIGATING: Moving to goal
2025-08-29T20:32:17.234769,117.74,-419.981,206.898,3.0811,176.54,4,20.039,NAVIGATING: Moving to goal
2025-08-29T20:32:17.734970,118.24,-420.289,207.021,3.1322,179.46,4,19.737,NAVIGATING: Moving to goal
2025-08-29T20:32:18.238292,118.74,-420.583,207.12,-3.1156,-178.51,4,19.449,NAVIGATING: Moving to goal
2025-08-29T20:32:18.750242,119.25,-420.948,207.224,-3.0849,-176.75,4,19.092,NAVIGATING: Moving to goal
2025-08-29T20:32:19.263351,119.76,-421.247,207.296,-3.0663,-175.69,4,18.798,NAVIGATING: Moving to goal
2025-08-29T20:32:19.770442,120.27,-421.631,207.372,-3.0482,-174.65,4,18.42,NAVIGATING: Moving to goal
2025-08-29T20:32:20.294168,120.8,-421.98,207.428,-3.0354,-173.92,4,18.077,NAVIGATING: Moving to goal
2025-08-29T20:32:20.907651,121.41,-422.332,207.474,-3.0251,-173.33,4,17.73,NAVIGATING: Moving to goal
2025-08-29T20:32:21.436306,121.94,-422.726,207.513,-3.0159,-172.8,4,17.341,NAVIGATING: Moving to goal
2025-08-29T20:32:22.045533,122.55,-422.993,207.534,-3.0106,-172.49,4,17.076,NAVIGATING: Moving to goal
2025-08-29T20:32:22.633381,123.13,-423.168,207.544,-3.0075,-172.32,4,16.903,NAVIGATING: Moving to goal
2025-08-29T20:32:23.260933,123.76,-423.342,207.553,-3.0047,-172.16,4,16.73,NAVIGATING: Moving to goal
2025-08-29T20:32:23.874767,124.38,-423.523,207.56,-3.002,-172.0,4,16.55,NAVIGATING: Moving to goal
2025-08-29T20:32:24.483292,124.98,-423.698,207.565,-2.9996,-171.86,4,16.377,NAVIGATING: Moving to goal
2025-08-29T20:32:25.079903,125.58,-423.88,207.569,-2.9972,-171.73,4,16.197,NAVIGATING: Moving to goal
2025-08-29T20:32:25.679825,126.18,-424.054,207.571,-2.9952,-171.61,4,16.023,NAVIGATING: Moving to goal
2025-08-29T20:32:26.305155,126.81,-424.229,207.571,-2.9932,-171.5,4,15.849,NAVIGATING: Moving to goal
2025-08-29T20:32:26.906783,127.41,-424.41,207.57,-2.9914,-171.39,4,15.669,NAVIGATING: Moving to goal
2025-08-29T20:32:27.524360,128.03,-424.585,207.568,-2.9897,-171.3,4,15.495,NAVIGATING: Moving to goal
2025-08-29T20:32:28.120063,128.62,-424.766,207.564,-2.9881,-171.2,4,15.314,NAVIGATING: Moving to goal
2025-08-29T20:32:28.714321,129.22,-424.941,207.559,-2.9866,-171.12,4,15.14,NAVIGATING: Moving to goal
2025-08-29T20:32:29.319048,129.82,-425.115,207.553,-2.9852,-171.04,4,14.966,NAVIGATING: Moving to goal
2025-08-29T20:32:29.913501,130.42,-425.296,207.546,-2.9839,-170.96,4,14.785,NAVIGATING: Moving to goal
2025-08-29T20:32:30.508724,131.01,-425.47,207.538,-2.9827,-170.9,4,14.611,NAVIGATING: Moving to goal
2025-08-29T20:32:31.125639,131.63,-425.651,207.528,-2.9815,-170.83,4,14.43,NAVIGATING: Moving to goal
2025-08-29T20:32:31.723155,132.22,-425.825,207.518,-2.9805,-170.77,4,14.257,NAVIGATING: Moving to goal
2025-08-29T20:32:32.324116,132.83,-425.998,207.507,-2.9795,-170.71,4,14.083,NAVIGATING: Moving to goal
2025-08-29T20:32:32.908239,133.41,-426.178,207.495,-2.9785,-170.66,4,13.902,NAVIGATING: Moving to goal
2025-08-29T20:32:33.525217,134.03,-426.351,207.482,-2.9776,-170.61,4,13.729,NAVIGATING: Moving to goal
2025-08-29T20:32:34.151727,134.65,-426.531,207.469,-2.9768,-170.56,4,13.549,NAVIGATING: Moving to goal
2025-08-29T20:32:34.756907,135.26,-426.704,207.455,-2.976,-170.51,4,13.375,NAVIGATING: Moving to goal
2025-08-29T20:32:35.384690,135.89,-426.877,207.44,-2.9753,-170.47,4,13.202,NAVIGATING: Moving to goal
2025-08-29T20:32:35.975150,136.48,-427.056,207.424,-2.9745,-170.43,4,13.022,NAVIGATING: Moving to goal
2025-08-29T20:32:36.571796,137.07,-427.228,207.408,-2.9739,-170.39,4,12.849,NAVIGATING: Moving to goal
2025-08-29T20:32:37.187454,137.69,-427.407,207.39,-2.9732,-170.35,4,12.669,NAVIGATING: Moving to goal
2025-08-29T20:32:37.791525,138.29,-427.579,207.373,-2.9726,-170.32,4,12.496,NAVIGATING: Moving to goal
2025-08-29T20:32:38.389774,138.89,-427.751,207.355,-2.9721,-170.29,4,12.323,NAVIGATING: Moving to goal
2025-08-29T20:32:38.992246,139.49,-427.93,207.336,-2.9715,-170.25,4,12.144,NAVIGATING: Moving to goal
2025-08-29T20:32:39.573317,140.07,-428.102,207.317,-2.971,-170.22,4,11.971,NAVIGATING: Moving to goal
2025-08-29T20:32:40.194480,140.7,-428.281,207.297,-2.9705,-170.2,4,11.791,NAVIGATING: Moving to goal
2025-08-29T20:32:40.797441,141.3,-428.453,207.277,-2.97,-170.17,4,11.618,NAVIGATING: Moving to goal
2025-08-29T20:32:41.389877,141.89,-428.625,207.256,-2.9696,-170.14,4,11.444,NAVIGATING: Moving to goal
2025-08-29T20:32:41.985511,142.49,-428.803,207.235,-2.9691,-170.12,4,11.265,NAVIGATING: Moving to goal
2025-08-29T20:32:42.576295,143.08,-428.975,207.213,-2.9687,-170.09,4,11.091,NAVIGATING: Moving to goal
2025-08-29T20:32:43.079484,143.58,-429.128,207.194,-2.9683,-170.07,4,10.938,NAVIGATING: Moving to goal
2025-08-29T20:32:43.648348,144.15,-429.28,207.174,-2.968,-170.05,4,10.784,NAVIGATING: Moving to goal
2025-08-29T20:32:44.245736,144.75,-429.458,207.151,-2.9676,-170.03,4,10.604,NAVIGATING: Moving to goal
2025-08-29T20:32:44.841457,145.34,-429.63,207.128,-2.9672,-170.01,4,10.431,NAVIGATING: Moving to goal
2025-08-29T20:32:45.436758,145.94,-429.809,207.103,-2.9669,-169.99,4,10.251,NAVIGATING: Moving to goal
2025-08-29T20:32:46.028695,146.53,-429.981,207.079,-2.9665,-169.97,4,10.077,NAVIGATING: Moving to goal
2025-08-29T20:32:46.622378,147.12,-430.153,207.055,-2.9662,-169.95,4,9.904,NAVIGATING: Moving to goal
2025-08-29T20:32:47.216817,147.72,-430.331,207.03,-2.9659,-169.93,4,9.724,NAVIGATING: Moving to goal
2025-08-29T20:32:47.810428,148.31,-430.503,207.005,-2.9656,-169.92,4,9.55,NAVIGATING: Moving to goal
2025-08-29T20:32:48.406790,148.91,-430.681,206.979,-2.9653,-169.9,4,9.37,NAVIGATING: Moving to goal
2025-08-29T20:32:48.994379,149.5,-430.853,206.954,-2.9651,-169.89,4,9.197,NAVIGATING: Moving to goal
2025-08-29T20:32:49.501641,150.0,-430.998,206.933,-2.9649,-169.88,4,9.051,NAVIGATING: Moving to goal
2025-08-29T20:32:50.079323,150.58,-431.156,206.909,-2.9647,-169.86,4,8.891,NAVIGATING: Moving to goal
2025-08-29T20:32:50.714073,151.22,-431.334,206.882,-2.9644,-169.85,4,8.711,NAVIGATING: Moving to goal
2025-08-29T20:32:51.315002,151.82,-431.505,206.856,-2.9642,-169.84,4,8.538,NAVIGATING: Moving to goal
2025-08-29T20:32:51.910545,152.41,-431.676,206.83,-2.9641,-169.83,4,8.365,NAVIGATING: Moving to goal
2025-08-29T20:32:52.534074,153.04,-431.853,206.802,-2.9639,-169.82,4,8.186,NAVIGATING: Moving to goal
2025-08-29T20:32:53.107590,153.61,-432.023,206.776,-2.9652,-169.89,4,8.014,NAVIGATING: Moving to goal
2025-08-29T20:32:53.718582,154.22,-432.199,206.75,-2.9689,-170.1,4,7.837,NAVIGATING: Moving to goal
2025-08-29T20:32:54.332855,154.83,-432.368,206.724,-2.9721,-170.29,4,7.666,NAVIGATING: Moving to goal
2025-08-29T20:32:54.938702,155.44,-432.538,206.698,-2.9749,-170.45,4,7.495,NAVIGATING: Moving to goal
2025-08-29T20:32:55.520831,156.02,-432.714,206.671,-2.9774,-170.59,4,7.317,NAVIGATING: Moving to goal
2025-08-29T20:32:56.114174,156.62,-432.884,206.644,-2.9794,-170.71,4,7.145,NAVIGATING: Moving to goal
2025-08-29T20:32:56.711074,157.21,-433.061,206.616,-2.9812,-170.81,4,6.967,NAVIGATING: Moving to goal
2025-08-29T20:32:57.309687,157.81,-433.231,206.59,-2.9827,-170.89,4,6.795,NAVIGATING: Moving to goal
2025-08-29T20:32:57.902566,158.4,-433.401,206.563,-2.9839,-170.97,4,6.623,NAVIGATING: Moving to goal
2025-08-29T20:32:58.489588,158.99,-433.578,206.535,-2.9851,-171.03,4,6.444,NAVIGATING: Moving to goal
2025-08-29T20:32:59.123129,159.62,-433.749,206.508,-2.986,-171.09,4,6.271,NAVIGATING: Moving to goal
2025-08-29T20:32:59.745564,160.25,-433.927,206.479,-2.9869,-171.13,4,6.092,NAVIGATING: Moving to goal
2025-08-29T20:33:00.315056,160.82,-434.097,206.452,-2.9876,-171.17,4,5.92,NAVIGATING: Moving to goal
2025-08-29T20:33:00.907703,161.41,-434.268,206.425,-2.9887,-171.24,4,5.748,NAVIGATING: Moving to goal
2025-08-29T20:33:01.532199,162.03,-434.444,206.398,-2.9927,-171.47,4,5.57,NAVIGATING: Moving to goal
2025-08-29T20:33:02.126667,162.63,-434.613,206.372,-2.9977,-171.76,4,5.4,NAVIGATING: Moving to goal
2025-08-29T20:33:02.635172,163.14,-434.763,206.35,-3.0016,-171.98,4,5.248,NAVIGATING: Moving to goal
2025-08-29T20:33:03.218744,163.72,-434.914,206.326,-3.005,-172.17,4,5.097,NAVIGATING: Moving to goal
2025-08-29T20:33:03.720130,164.22,-435.064,206.303,-3.0079,-172.34,4,4.945,NAVIGATING: Moving to goal
2025-08-29T20:33:04.306491,164.81,-435.222,206.279,-3.0106,-172.5,4,4.786,NAVIGATING: Moving to goal
2025-08-29T20:33:04.901071,165.4,-435.392,206.253,-3.0132,-172.64,4,4.615,NAVIGATING: Moving to goal
2025-08-29T20:33:05.494569,166.0,-435.563,206.227,-3.0154,-172.77,4,4.443,NAVIGATING: Moving to goal
2025-08-29T20:33:06.082963,166.58,-435.741,206.2,-3.0175,-172.89,4,4.264,NAVIGATING: Moving to goal
2025-08-29T20:33:06.709454,167.21,-435.911,206.175,-3.0215,-173.12,4,4.093,NAVIGATING: Moving to goal
2025-08-29T20:33:07.305039,167.81,-436.086,206.15,-3.0282,-173.51,4,3.917,NAVIGATING: Moving to goal
2025-08-29T20:33:07.908348,168.41,-436.254,206.126,-3.0358,-173.94,4,3.748,NAVIGATING: Moving to goal
2025-08-29T20:33:08.495573,169.0,-436.423,206.103,-3.0423,-174.31,4,3.578,NAVIGATING: Moving to goal
2025-08-29T20:33:09.088960,169.59,-436.599,206.078,-3.0481,-174.64,4,3.402,NAVIGATING: Moving to goal
2025-08-29T20:33:09.684805,170.19,-436.769,206.055,-3.0529,-174.92,4,3.232,NAVIGATING: Moving to goal
2025-08-29T20:33:10.268429,170.77,-436.945,206.031,-3.0572,-175.17,4,3.055,NAVIGATING: Moving to goal
2025-08-29T20:33:10.861985,171.36,-437.114,206.008,-3.0629,-175.49,4,2.886,NAVIGATING: Moving to goal
2025-08-29T20:33:11.455566,171.96,-437.283,205.987,-3.0709,-175.95,4,2.717,NAVIGATING: Moving to goal
2025-08-29T20:33:12.040828,172.54,-437.457,205.966,-3.0811,-176.53,4,2.544,NAVIGATING: Moving to goal
2025-08-29T20:33:12.664144,173.17,-437.623,205.947,-3.0925,-177.18,4,2.377,NAVIGATING: Moving to goal
2025-08-29T20:33:13.261636,173.76,-437.796,205.928,-3.1057,-177.94,4,2.205,NAVIGATING: Moving to goal
2025-08-29T20:33:13.872789,174.37,-437.962,205.91,-3.1195,-178.74,4,2.04,NAVIGATING: Moving to goal
2025-08-29T20:33:14.374316,174.88,-438.101,205.896,-3.1317,-179.44,4,1.902,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:14.493310,174.99,-438.101,205.896,-3.1317,-179.44,4,1.902,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:16.493887,177.0,-438.101,205.896,-3.1317,-179.44,5,4.522,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:16.495141,177.0,-438.417,205.86,3.1246,179.02,5,4.433,NAVIGATING: Moving to goal
2025-08-29T20:33:17.073632,177.58,-438.654,205.827,3.1034,177.81,5,4.385,NAVIGATING: Moving to goal
2025-08-29T20:33:17.669726,178.17,-438.75,205.815,3.0845,176.73,5,4.368,NAVIGATING: Moving to goal
2025-08-29T20:33:18.261739,178.76,-438.839,205.806,3.0583,175.23,5,4.351,NAVIGATING: Moving to goal
2025-08-29T20:33:18.856238,179.36,-438.927,205.799,3.025,173.32,5,4.336,NAVIGATING: Moving to goal
2025-08-29T20:33:19.440537,179.94,-439.007,205.793,2.9881,171.21,5,4.323,NAVIGATING: Moving to goal
2025-08-29T20:33:20.051395,180.55,-439.087,205.789,2.946,168.8,5,4.309,NAVIGATING: Moving to goal
2025-08-29T20:33:20.666487,181.17,-439.161,205.785,2.9026,166.31,5,4.297,NAVIGATING: Moving to goal
2025-08-29T20:33:21.166723,181.67,-439.215,205.784,2.8676,164.3,5,4.289,NAVIGATING: Moving to goal
2025-08-29T20:33:21.774390,182.28,-439.284,205.782,2.8206,161.61,5,4.279,NAVIGATING: Moving to goal
2025-08-29T20:33:22.285957,182.79,-439.342,205.781,2.7778,159.16,5,4.27,NAVIGATING: Moving to goal
2025-08-29T20:33:22.864678,183.37,-439.399,205.781,2.7342,156.66,5,4.262,NAVIGATING: Moving to goal
2025-08-29T20:33:23.464302,183.97,-439.463,205.781,2.682,153.67,5,4.253,NAVIGATING: Moving to goal
2025-08-29T20:33:24.074772,184.58,-439.523,205.782,2.6311,150.75,5,4.244,NAVIGATING: Moving to goal
2025-08-29T20:33:24.675109,185.18,-439.584,205.785,2.5777,147.69,5,4.236,NAVIGATING: Moving to goal
2025-08-29T20:33:25.266676,185.77,-439.641,205.788,2.5258,144.72,5,4.227,NAVIGATING: Moving to goal
2025-08-29T20:33:25.856777,186.36,-439.696,205.793,2.4737,141.73,5,4.218,NAVIGATING: Moving to goal
2025-08-29T20:33:26.458006,186.96,-439.752,205.798,2.4192,138.61,5,4.209,NAVIGATING: Moving to goal
2025-08-29T20:33:27.044265,187.55,-439.804,205.805,2.3666,135.6,5,4.2,NAVIGATING: Moving to goal
2025-08-29T20:33:27.623256,188.12,-439.857,205.813,2.3118,132.46,5,4.189,NAVIGATING: Moving to goal
2025-08-29T20:33:28.218019,188.72,-439.908,205.823,2.2595,129.46,5,4.178,NAVIGATING: Moving to goal
2025-08-29T20:33:28.807551,189.31,-439.96,205.838,2.2087,126.55,5,4.162,NAVIGATING: Moving to goal
2025-08-29T20:33:29.428301,189.93,-440.016,205.858,2.1572,123.6,5,4.142,NAVIGATING: Moving to goal
2025-08-29T20:33:30.032101,190.53,-440.07,205.882,2.1084,120.8,5,4.119,NAVIGATING: Moving to goal
2025-08-29T20:33:30.656834,191.16,-440.127,205.911,2.0586,117.95,5,4.091,NAVIGATING: Moving to goal
2025-08-29T20:33:31.236299,191.74,-440.184,205.946,2.0126,115.31,5,4.058,NAVIGATING: Moving to goal
2025-08-29T20:33:31.864624,192.37,-440.243,205.989,1.9684,112.78,5,4.018,NAVIGATING: Moving to goal
2025-08-29T20:33:32.472324,192.97,-440.305,206.042,1.9238,110.23,5,3.97,NAVIGATING: Moving to goal
2025-08-29T20:33:32.982106,193.48,-440.356,206.09,1.8884,108.2,5,3.926,NAVIGATING: Moving to goal
2025-08-29T20:33:33.595522,194.1,-440.411,206.147,1.8504,106.02,5,3.875,NAVIGATING: Moving to goal
2025-08-29T20:33:34.224803,194.73,-440.47,206.215,1.81,103.7,5,3.814,NAVIGATING: Moving to goal
2025-08-29T20:33:34.857857,195.36,-440.532,206.295,1.77,101.42,5,3.743,NAVIGATING: Moving to goal
2025-08-29T20:33:35.463070,195.96,-440.591,206.381,1.7334,99.32,5,3.667,NAVIGATING: Moving to goal
2025-08-29T20:33:36.086432,196.59,-440.651,206.478,1.6969,97.22,5,3.581,NAVIGATING: Moving to goal
2025-08-29T20:33:36.687348,197.19,-440.707,206.579,1.6628,95.27,5,3.493,NAVIGATING: Moving to goal
2025-08-29T20:33:37.198256,197.7,-440.753,206.669,1.6347,93.66,5,3.415,NAVIGATING: Moving to goal
2025-08-29T20:33:37.707490,198.21,-440.794,206.754,1.6096,92.22,5,3.341,NAVIGATING: Moving to goal
2025-08-29T20:33:38.312822,198.81,-440.84,206.861,1.5799,90.52,5,3.25,NAVIGATING: Moving to goal
2025-08-29T20:33:38.940019,199.44,-440.888,206.98,1.5483,88.71,5,3.147,NAVIGATING: Moving to goal
2025-08-29T20:33:39.572384,200.07,-440.934,207.109,1.5158,86.85,5,3.038,NAVIGATING: Moving to goal
2025-08-29T20:33:40.203535,200.71,-440.976,207.236,1.4848,85.07,5,2.931,NAVIGATING: Moving to goal
2025-08-29T20:33:40.707378,201.21,-441.009,207.351,1.4575,83.51,5,2.835,NAVIGATING: Moving to goal
2025-08-29T20:33:41.343330,201.84,-441.04,207.467,1.4304,81.96,5,2.738,NAVIGATING: Moving to goal
2025-08-29T20:33:41.976772,202.48,-441.073,207.607,1.3988,80.14,5,2.623,NAVIGATING: Moving to goal
2025-08-29T20:33:42.604779,203.11,-441.101,207.743,1.3684,78.4,5,2.511,NAVIGATING: Moving to goal
2025-08-29T20:33:43.246554,203.75,-441.126,207.887,1.337,76.6,5,2.395,NAVIGATING: Moving to goal
2025-08-29T20:33:43.748995,204.25,-441.144,208.005,1.3114,75.14,5,2.3,NAVIGATING: Moving to goal
2025-08-29T20:33:44.364600,204.87,-441.159,208.135,1.2835,73.54,5,2.196,NAVIGATING: Moving to goal
2025-08-29T20:33:44.980846,205.48,-441.173,208.276,1.2534,71.81,5,2.085,NAVIGATING: Moving to goal
2025-08-29T20:33:45.502497,206.0,-441.18,208.386,1.2302,70.49,5,1.999,NAVIGATING: Moving to goal
2025-08-29T20:33:46.114709,206.62,-441.189,208.524,1.2016,68.85,5,1.895,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:46.493337,206.99,-441.195,208.602,1.1862,67.96,5,1.839,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:48.493941,209.0,-441.195,208.602,1.1862,67.96,6,21.241,GOAL_REACHED: Target reached successfully
2025-08-29T20:33:48.495698,209.0,-441.22,208.832,1.1447,65.58,6,21.252,NAVIGATING: Moving to goal
2025-08-29T20:33:49.086896,209.59,-441.25,209.04,1.1094,63.56,6,21.271,NAVIGATING: Moving to goal
2025-08-29T20:33:49.710804,210.21,-441.259,209.126,1.0855,62.2,6,21.277,NAVIGATING: Moving to goal
2025-08-29T20:33:50.340068,210.84,-441.267,209.21,1.0539,60.39,6,21.282,NAVIGATING: Moving to goal
2025-08-29T20:33:50.975526,211.48,-441.272,209.286,1.0182,58.34,6,21.284,NAVIGATING: Moving to goal
2025-08-29T20:33:51.578208,212.08,-441.274,209.36,0.9785,56.06,6,21.284,NAVIGATING: Moving to goal
2025-08-29T20:33:52.214062,212.72,-441.274,209.433,0.9339,53.51,6,21.282,NAVIGATING: Moving to goal
2025-08-29T20:33:52.841470,213.34,-441.273,209.5,0.8884,50.9,6,21.278,NAVIGATING: Moving to goal
2025-08-29T20:33:53.472746,213.97,-441.269,209.568,0.8392,48.08,6,21.274,NAVIGATING: Moving to goal
2025-08-29T20:33:53.976312,214.48,-441.266,209.614,0.8036,46.04,6,21.269,NAVIGATING: Moving to goal
2025-08-29T20:33:54.614176,215.12,-441.258,209.678,0.7529,43.14,6,21.261,NAVIGATING: Moving to goal
2025-08-29T20:33:55.223338,215.72,-441.247,209.741,0.7047,40.38,6,21.248,NAVIGATING: Moving to goal
2025-08-29T20:33:55.727849,216.23,-441.233,209.798,0.6624,37.96,6,21.234,NAVIGATING: Moving to goal
2025-08-29T20:33:56.326371,216.83,-441.215,209.855,0.6205,35.55,6,21.216,NAVIGATING: Moving to goal
2025-08-29T20:33:56.944538,217.45,-441.19,209.922,0.572,32.77,6,21.19,NAVIGATING: Moving to goal
2025-08-29T20:33:57.454845,217.96,-441.164,209.979,0.5338,30.59,6,21.164,NAVIGATING: Moving to goal
2025-08-29T20:33:58.081950,218.58,-441.129,210.043,0.4935,28.27,6,21.129,NAVIGATING: Moving to goal
2025-08-29T20:33:58.583491,219.09,-441.092,210.102,0.4574,26.21,6,21.092,NAVIGATING: Moving to goal
2025-08-29T20:33:59.207104,219.71,-441.046,210.167,0.4188,23.99,6,21.047,NAVIGATING: Moving to goal
2025-08-29T20:33:59.842061,220.34,-440.988,210.24,0.3766,21.58,6,20.989,NAVIGATING: Moving to goal
2025-08-29T20:34:00.349726,220.85,-440.932,210.301,0.3439,19.71,6,20.934,NAVIGATING: Moving to goal
2025-08-29T20:34:00.973323,221.47,-440.864,210.369,0.3098,17.75,6,20.868,NAVIGATING: Moving to goal
2025-08-29T20:34:01.477267,221.98,-440.796,210.431,0.2796,16.02,6,20.801,NAVIGATING: Moving to goal
2025-08-29T20:34:02.093033,222.59,-440.716,210.497,0.2477,14.19,6,20.722,NAVIGATING: Moving to goal
2025-08-29T20:34:02.739062,223.24,-440.622,210.568,0.214,12.26,6,20.63,NAVIGATING: Moving to goal
2025-08-29T20:34:03.370603,223.87,-440.516,210.641,0.1805,10.34,6,20.526,NAVIGATING: Moving to goal
2025-08-29T20:34:03.885487,224.39,-440.423,210.7,0.1549,8.87,6,20.435,NAVIGATING: Moving to goal
2025-08-29T20:34:04.507443,225.01,-440.314,210.763,0.1285,7.36,6,20.328,NAVIGATING: Moving to goal
2025-08-29T20:34:05.107434,225.61,-440.189,210.829,0.1013,5.81,6,20.206,NAVIGATING: Moving to goal
2025-08-29T20:34:05.619041,226.12,-440.073,210.886,0.0783,4.49,6,20.092,NAVIGATING: Moving to goal
2025-08-29T20:34:06.230268,226.73,-439.947,210.943,0.0552,3.16,6,19.969,NAVIGATING: Moving to goal
2025-08-29T20:34:06.860521,227.36,-439.806,211.001,0.0309,1.77,6,19.831,NAVIGATING: Moving to goal
2025-08-29T20:34:07.463500,227.97,-439.66,211.057,0.008,0.46,6,19.688,NAVIGATING: Moving to goal
2025-08-29T20:34:07.972008,228.47,-439.527,211.105,-0.0095,-0.54,6,19.558,NAVIGATING: Moving to goal
2025-08-29T20:34:08.569917,229.07,-439.384,211.152,-0.0254,-1.45,6,19.418,NAVIGATING: Moving to goal
2025-08-29T20:34:09.219053,229.72,-439.225,211.2,-0.0404,-2.31,6,19.263,NAVIGATING: Moving to goal
2025-08-29T20:34:09.858999,230.36,-439.064,211.245,-0.0534,-3.06,6,19.105,NAVIGATING: Moving to goal
2025-08-29T20:34:10.488861,230.99,-438.894,211.289,-0.0652,-3.73,6,18.938,NAVIGATING: Moving to goal
2025-08-29T20:34:11.107581,231.61,-438.728,211.328,-0.0751,-4.3,6,18.775,NAVIGATING: Moving to goal
2025-08-29T20:34:11.724112,232.23,-438.553,211.365,-0.0842,-4.82,6,18.603,NAVIGATING: Moving to goal
2025-08-29T20:34:12.355028,232.86,-438.383,211.398,-0.0919,-5.27,6,18.436,NAVIGATING: Moving to goal
2025-08-29T20:34:12.988344,233.49,-438.212,211.428,-0.0988,-5.66,6,18.268,NAVIGATING: Moving to goal
2025-08-29T20:34:13.501364,234.0,-438.06,211.452,-0.1043,-5.97,6,18.119,NAVIGATING: Moving to goal
2025-08-29T20:34:14.128241,234.63,-437.901,211.475,-0.1094,-6.27,6,17.962,NAVIGATING: Moving to goal
2025-08-29T20:34:14.639599,235.14,-437.755,211.495,-0.1138,-6.52,6,17.818,NAVIGATING: Moving to goal
2025-08-29T20:34:15.255740,235.76,-437.595,211.514,-0.1181,-6.77,6,17.66,NAVIGATING: Moving to goal
2025-08-29T20:34:15.887128,236.39,-437.421,211.532,-0.1223,-7.01,6,17.488,NAVIGATING: Moving to goal
2025-08-29T20:34:16.502841,237.0,-437.24,211.549,-0.1263,-7.24,6,17.309,NAVIGATING: Moving to goal
2025-08-29T20:34:17.159098,237.66,-437.066,211.563,-0.1298,-7.44,6,17.137,NAVIGATING: Moving to goal
2025-08-29T20:34:17.797834,238.3,-436.891,211.575,-0.133,-7.62,6,16.964,NAVIGATING: Moving to goal
2025-08-29T20:34:18.429590,238.93,-436.71,211.586,-0.1361,-7.8,6,16.785,NAVIGATING: Moving to goal
2025-08-29T20:34:18.940778,239.44,-436.562,211.593,-0.1384,-7.93,6,16.638,NAVIGATING: Moving to goal
2025-08-29T20:34:19.560316,240.06,-436.4,211.599,-0.1407,-8.06,6,16.478,NAVIGATING: Moving to goal
2025-08-29T20:34:20.067394,240.57,-436.253,211.603,-0.1427,-8.18,6,16.332,NAVIGATING: Moving to goal
2025-08-29T20:34:20.660070,241.16,-436.091,211.607,-0.1448,-8.29,6,16.171,NAVIGATING: Moving to goal
2025-08-29T20:34:21.173914,241.68,-435.937,211.609,-0.1466,-8.4,6,16.018,NAVIGATING: Moving to goal
2025-08-29T20:34:21.780438,242.28,-435.782,211.61,-0.1483,-8.5,6,15.864,NAVIGATING: Moving to goal
2025-08-29T20:34:22.419696,242.92,-435.601,211.61,-0.1502,-8.61,6,15.684,NAVIGATING: Moving to goal
2025-08-29T20:34:23.058300,243.56,-435.427,211.608,-0.1519,-8.7,6,15.51,NAVIGATING: Moving to goal
2025-08-29T20:34:23.691821,244.19,-435.246,211.605,-0.1535,-8.8,6,15.33,NAVIGATING: Moving to goal
2025-08-29T20:34:24.293460,244.8,-435.071,211.601,-0.155,-8.88,6,15.156,NAVIGATING: Moving to goal
2025-08-29T20:34:24.803373,245.3,-434.924,211.596,-0.1562,-8.95,6,15.009,NAVIGATING: Moving to goal
2025-08-29T20:34:25.416333,245.92,-434.763,211.59,-0.1574,-9.02,6,14.849,NAVIGATING: Moving to goal
2025-08-29T20:34:26.022882,246.52,-434.583,211.583,-0.1587,-9.1,6,14.668,NAVIGATING: Moving to goal
2025-08-29T20:34:26.662043,247.16,-434.409,211.574,-0.1599,-9.16,6,14.495,NAVIGATING: Moving to goal
2025-08-29T20:34:27.167580,247.67,-434.262,211.566,-0.1609,-9.22,6,14.348,NAVIGATING: Moving to goal
2025-08-29T20:34:27.785064,248.29,-434.102,211.557,-0.1619,-9.28,6,14.187,NAVIGATING: Moving to goal
2025-08-29T20:34:28.403780,248.91,-433.922,211.545,-0.1629,-9.34,6,14.007,NAVIGATING: Moving to goal
2025-08-29T20:34:28.904359,249.41,-433.775,211.535,-0.1638,-9.38,6,13.86,NAVIGATING: Moving to goal
2025-08-29T20:34:29.405957,249.91,-433.642,211.525,-0.1645,-9.42,6,13.727,NAVIGATING: Moving to goal
2025-08-29T20:34:30.025069,250.53,-433.482,211.513,-0.1653,-9.47,6,13.566,NAVIGATING: Moving to goal
2025-08-29T20:34:30.527078,251.03,-433.335,211.501,-0.166,-9.51,6,13.419,NAVIGATING: Moving to goal
2025-08-29T20:34:31.151194,251.65,-433.176,211.487,-0.1668,-9.56,6,13.259,NAVIGATING: Moving to goal
2025-08-29T20:34:31.659064,252.16,-433.029,211.475,-0.1674,-9.59,6,13.112,NAVIGATING: Moving to goal
2025-08-29T20:34:32.249845,252.75,-432.87,211.46,-0.1681,-9.63,6,12.952,NAVIGATING: Moving to goal
2025-08-29T20:34:32.881731,253.38,-432.697,211.443,-0.1688,-9.67,6,12.779,NAVIGATING: Moving to goal
2025-08-29T20:34:33.517359,254.02,-432.518,211.425,-0.1695,-9.71,6,12.599,NAVIGATING: Moving to goal
2025-08-29T20:34:34.148007,254.65,-432.345,211.408,-0.1701,-9.75,6,12.425,NAVIGATING: Moving to goal
2025-08-29T20:34:34.778378,255.28,-432.166,211.389,-0.1707,-9.78,6,12.245,NAVIGATING: Moving to goal
2025-08-29T20:34:35.408759,255.91,-431.994,211.37,-0.1713,-9.81,6,12.072,NAVIGATING: Moving to goal
2025-08-29T20:34:36.045591,256.55,-431.822,211.35,-0.1718,-9.85,6,11.899,NAVIGATING: Moving to goal
2025-08-29T20:34:36.649555,257.15,-431.643,211.33,-0.1723,-9.87,6,11.719,NAVIGATING: Moving to goal
2025-08-29T20:34:37.281770,257.78,-431.471,211.309,-0.1728,-9.9,6,11.545,NAVIGATING: Moving to goal
2025-08-29T20:34:37.911101,258.41,-431.292,211.288,-0.1733,-9.93,6,11.365,NAVIGATING: Moving to goal
2025-08-29T20:34:38.413851,258.92,-431.167,211.272,-0.1736,-9.95,6,11.239,NAVIGATING: Moving to goal
2025-08-29T20:34:38.920881,259.42,-431.015,211.253,-0.1739,-9.97,6,11.086,NAVIGATING: Moving to goal
2025-08-29T20:34:39.523360,260.02,-430.856,211.233,-0.1743,-9.99,6,10.926,NAVIGATING: Moving to goal
2025-08-29T20:34:40.160575,260.66,-430.684,211.211,-0.1746,-10.01,6,10.753,NAVIGATING: Moving to goal
2025-08-29T20:34:40.667166,261.17,-430.539,211.192,-0.1749,-10.02,6,10.606,NAVIGATING: Moving to goal
2025-08-29T20:34:41.282620,261.78,-430.38,211.171,-0.1752,-10.04,6,10.446,NAVIGATING: Moving to goal
2025-08-29T20:34:41.807350,262.31,-430.248,211.153,-0.1754,-10.05,6,10.313,NAVIGATING: Moving to goal
2025-08-29T20:34:42.422190,262.92,-430.077,211.13,-0.1757,-10.07,6,10.14,NAVIGATING: Moving to goal
2025-08-29T20:34:42.922298,263.42,-429.925,211.109,-0.176,-10.08,6,9.987,NAVIGATING: Moving to goal
2025-08-29T20:34:43.541622,264.04,-429.767,211.087,-0.1762,-10.1,6,9.827,NAVIGATING: Moving to goal
2025-08-29T20:34:44.145661,264.65,-429.595,211.063,-0.1764,-10.11,6,9.654,NAVIGATING: Moving to goal
2025-08-29T20:34:44.771073,265.27,-429.424,211.038,-0.1767,-10.12,6,9.481,NAVIGATING: Moving to goal
2025-08-29T20:34:45.399680,265.9,-429.246,211.013,-0.1769,-10.14,6,9.301,NAVIGATING: Moving to goal
2025-08-29T20:34:46.044704,266.55,-429.074,210.988,-0.1771,-10.15,6,9.128,NAVIGATING: Moving to goal
2025-08-29T20:34:46.679856,267.18,-428.897,210.961,-0.1773,-10.16,6,8.948,NAVIGATING: Moving to goal
2025-08-29T20:34:47.312948,267.81,-428.725,210.936,-0.1775,-10.17,6,8.775,NAVIGATING: Moving to goal
2025-08-29T20:34:47.938909,268.44,-428.554,210.91,-0.1777,-10.18,6,8.602,NAVIGATING: Moving to goal
2025-08-29T20:34:48.578116,269.08,-428.376,210.883,-0.1779,-10.19,6,8.423,NAVIGATING: Moving to goal
2025-08-29T20:34:49.216202,269.72,-428.205,210.857,-0.1781,-10.2,6,8.25,NAVIGATING: Moving to goal
2025-08-29T20:34:49.838171,270.34,-428.028,210.829,-0.1783,-10.21,6,8.07,NAVIGATING: Moving to goal
2025-08-29T20:34:50.344189,270.85,-427.883,210.807,-0.1784,-10.22,6,7.924,NAVIGATING: Moving to goal
2025-08-29T20:34:50.954318,271.46,-427.725,210.782,-0.1785,-10.23,6,7.764,NAVIGATING: Moving to goal
2025-08-29T20:34:51.555467,272.06,-427.554,210.755,-0.1787,-10.24,6,7.592,NAVIGATING: Moving to goal
2025-08-29T20:34:52.176983,272.68,-427.377,210.727,-0.178,-10.2,6,7.413,NAVIGATING: Moving to goal
2025-08-29T20:34:52.790753,273.29,-427.208,210.7,-0.1745,-10.0,6,7.242,NAVIGATING: Moving to goal
2025-08-29T20:34:53.419082,273.92,-427.039,210.674,-0.1703,-9.76,6,7.071,NAVIGATING: Moving to goal
2025-08-29T20:34:54.050834,274.55,-426.863,210.647,-0.1667,-9.55,6,6.893,NAVIGATING: Moving to goal
2025-08-29T20:34:54.687631,275.19,-426.693,210.62,-0.1637,-9.38,6,6.721,NAVIGATING: Moving to goal
2025-08-29T20:34:55.317641,275.82,-426.516,210.592,-0.161,-9.23,6,6.543,NAVIGATING: Moving to goal
2025-08-29T20:34:55.920025,276.42,-426.346,210.564,-0.1588,-9.1,6,6.371,NAVIGATING: Moving to goal
2025-08-29T20:34:56.547181,277.05,-426.176,210.537,-0.157,-8.99,6,6.199,NAVIGATING: Moving to goal
2025-08-29T20:34:57.055347,277.56,-426.025,210.513,-0.1555,-8.91,6,6.047,NAVIGATING: Moving to goal
2025-08-29T20:34:57.672261,278.17,-425.868,210.487,-0.1542,-8.84,6,5.888,NAVIGATING: Moving to goal
2025-08-29T20:34:58.278824,278.78,-425.697,210.459,-0.153,-8.77,6,5.716,NAVIGATING: Moving to goal
2025-08-29T20:34:58.911992,279.41,-425.526,210.432,-0.152,-8.71,6,5.543,NAVIGATING: Moving to goal
2025-08-29T20:34:59.540453,280.04,-425.349,210.403,-0.151,-8.65,6,5.364,NAVIGATING: Moving to goal
2025-08-29T20:35:00.151979,280.65,-425.178,210.376,-0.1502,-8.61,6,5.192,NAVIGATING: Moving to goal
2025-08-29T20:35:00.798690,281.3,-425.002,210.348,-0.1477,-8.46,6,5.014,NAVIGATING: Moving to goal
2025-08-29T20:35:01.308418,281.81,-424.859,210.326,-0.1434,-8.22,6,4.87,NAVIGATING: Moving to goal
2025-08-29T20:35:01.945178,282.45,-424.703,210.302,-0.1379,-7.9,6,4.713,NAVIGATING: Moving to goal
2025-08-29T20:35:02.451780,282.95,-424.56,210.28,-0.1333,-7.64,6,4.569,NAVIGATING: Moving to goal
2025-08-29T20:35:02.962021,283.46,-424.43,210.26,-0.1297,-7.43,6,4.437,NAVIGATING: Moving to goal
2025-08-29T20:35:03.597436,284.1,-424.273,210.236,-0.1259,-7.21,6,4.28,NAVIGATING: Moving to goal
2025-08-29T20:35:04.220951,284.72,-424.103,210.21,-0.1223,-7.01,6,4.109,NAVIGATING: Moving to goal
2025-08-29T20:35:04.725710,285.23,-423.953,210.187,-0.1195,-6.85,6,3.957,NAVIGATING: Moving to goal
2025-08-29T20:35:05.354758,285.86,-423.802,210.165,-0.1171,-6.71,6,3.806,NAVIGATING: Moving to goal
2025-08-29T20:35:05.875456,286.38,-423.671,210.145,-0.1152,-6.6,6,3.674,NAVIGATING: Moving to goal
2025-08-29T20:35:06.519609,287.02,-423.494,210.119,-0.1113,-6.38,6,3.496,NAVIGATING: Moving to goal
2025-08-29T20:35:07.170228,287.67,-423.325,210.095,-0.105,-6.02,6,3.327,NAVIGATING: Moving to goal
2025-08-29T20:35:07.680334,288.18,-423.183,210.076,-0.0981,-5.62,6,3.184,NAVIGATING: Moving to goal
2025-08-29T20:35:08.304684,288.81,-423.028,210.055,-0.0891,-5.11,6,3.029,NAVIGATING: Moving to goal
2025-08-29T20:35:08.913939,289.42,-422.854,210.032,-0.0799,-4.58,6,2.854,NAVIGATING: Moving to goal
2025-08-29T20:35:09.550215,290.05,-422.685,210.01,-0.0722,-4.14,6,2.685,NAVIGATING: Moving to goal
2025-08-29T20:35:10.180048,290.68,-422.516,209.988,-0.0657,-3.76,6,2.516,NAVIGATING: Moving to goal
2025-08-29T20:35:10.814447,291.32,-422.34,209.966,-0.0582,-3.34,6,2.34,NAVIGATING: Moving to goal
2025-08-29T20:35:11.447893,291.95,-422.172,209.946,-0.049,-2.81,6,2.172,NAVIGATING: Moving to goal
2025-08-29T20:35:12.082836,292.58,-421.998,209.927,-0.0377,-2.16,6,1.999,NAVIGATING: Moving to goal
2025-08-29T20:35:12.493379,292.99,-421.903,209.916,-0.031,-1.78,6,1.905,GOAL_REACHED: Target reached successfully
2025-08-29T20:35:14.494385,295.0,-421.903,209.916,-0.031,-1.78,7,4.505,GOAL_REACHED: Target reached successfully
2025-08-29T20:35:14.495911,295.0,-421.6,209.879,-0.0102,-0.59,7,4.421,NAVIGATING: Moving to goal
2025-08-29T20:35:15.026639,295.53,-421.376,209.847,0.0065,0.37,7,4.375,NAVIGATING: Moving to goal
2025-08-29T20:35:15.660782,296.16,-421.278,209.836,0.0241,1.38,7,4.356,NAVIGATING: Moving to goal
2025-08-29T20:35:16.174151,296.68,-421.196,209.827,0.0459,2.63,7,4.341,NAVIGATING: Moving to goal
2025-08-29T20:35:16.793660,297.3,-421.116,209.82,0.0739,4.23,7,4.327,NAVIGATING: Moving to goal
2025-08-29T20:35:17.298167,297.8,-421.046,209.815,0.1033,5.92,7,4.314,NAVIGATING: Moving to goal
2025-08-29T20:35:17.917077,298.42,-420.973,209.81,0.1387,7.95,7,4.302,NAVIGATING: Moving to goal
2025-08-29T20:35:18.528826,299.03,-420.898,209.806,0.1803,10.33,7,4.289,NAVIGATING: Moving to goal
2025-08-29T20:35:19.040144,299.54,-420.833,209.803,0.2193,12.57,7,4.279,NAVIGATING: Moving to goal
2025-08-29T20:35:19.660471,300.16,-420.771,209.801,0.2599,14.89,7,4.269,NAVIGATING: Moving to goal
2025-08-29T20:35:20.301689,300.8,-420.701,209.8,0.3093,17.72,7,4.258,NAVIGATING: Moving to goal
2025-08-29T20:35:20.936089,301.44,-420.637,209.799,0.3581,20.52,7,4.249,NAVIGATING: Moving to goal
2025-08-29T20:35:21.562045,302.06,-420.572,209.799,0.4099,23.48,7,4.24,NAVIGATING: Moving to goal
2025-08-29T20:35:22.206426,302.71,-420.512,209.799,0.4605,26.39,7,4.232,NAVIGATING: Moving to goal
2025-08-29T20:35:22.810800,303.31,-420.453,209.801,0.5117,29.32,7,4.223,NAVIGATING: Moving to goal
2025-08-29T20:35:23.320171,303.82,-420.403,209.803,0.5574,31.94,7,4.216,NAVIGATING: Moving to goal
2025-08-29T20:35:23.956574,304.46,-420.351,209.806,0.6054,34.69,7,4.209,NAVIGATING: Moving to goal
2025-08-29T20:35:24.473638,304.98,-420.311,209.809,0.6436,36.87,7,4.202,NAVIGATING: Moving to goal
2025-08-29T20:35:25.111785,305.61,-420.256,209.814,0.698,39.99,7,4.194,NAVIGATING: Moving to goal
2025-08-29T20:35:25.751100,306.25,-420.204,209.82,0.7506,43.01,7,4.185,NAVIGATING: Moving to goal
2025-08-29T20:35:26.259655,306.76,-420.159,209.826,0.7973,45.68,7,4.177,NAVIGATING: Moving to goal
2025-08-29T20:35:26.856565,307.36,-420.115,209.834,0.844,48.36,7,4.168,NAVIGATING: Moving to goal
2025-08-29T20:35:27.360099,307.86,-420.07,209.844,0.8899,50.99,7,4.157,NAVIGATING: Moving to goal
2025-08-29T20:35:27.982812,308.48,-420.022,209.858,0.9366,53.67,7,4.142,NAVIGATING: Moving to goal
2025-08-29T20:35:28.611151,309.11,-419.968,209.878,0.9862,56.5,7,4.123,NAVIGATING: Moving to goal
2025-08-29T20:35:29.251505,309.75,-419.914,209.901,1.0348,59.29,7,4.1,NAVIGATING: Moving to goal
2025-08-29T20:35:29.863308,310.36,-419.857,209.931,1.0845,62.14,7,4.072,NAVIGATING: Moving to goal
2025-08-29T20:35:30.495293,311.0,-419.8,209.966,1.1305,64.77,7,4.039,NAVIGATING: Moving to goal
2025-08-29T20:35:31.129521,311.63,-419.738,210.012,1.1763,67.4,7,3.997,NAVIGATING: Moving to goal
2025-08-29T20:35:31.763431,312.26,-419.678,210.062,1.2191,69.85,7,3.951,NAVIGATING: Moving to goal
2025-08-29T20:35:32.363014,312.86,-419.618,210.12,1.2608,72.24,7,3.899,NAVIGATING: Moving to goal
2025-08-29T20:35:32.969092,313.47,-419.556,210.186,1.3033,74.67,7,3.84,NAVIGATING: Moving to goal
2025-08-29T20:35:33.622160,314.12,-419.496,210.255,1.3434,76.97,7,3.778,NAVIGATING: Moving to goal
2025-08-29T20:35:34.263987,314.77,-419.434,210.338,1.383,79.24,7,3.706,NAVIGATING: Moving to goal
2025-08-29T20:35:34.772204,315.27,-419.384,210.412,1.4138,81.01,7,3.641,NAVIGATING: Moving to goal
2025-08-29T20:35:35.388786,315.89,-419.331,210.499,1.4463,82.87,7,3.565,NAVIGATING: Moving to goal
2025-08-29T20:35:36.024792,316.53,-419.274,210.599,1.4805,84.83,7,3.477,NAVIGATING: Moving to goal
2025-08-29T20:35:36.665489,317.17,-419.218,210.71,1.515,86.8,7,3.382,NAVIGATING: Moving to goal
2025-08-29T20:35:37.174740,317.68,-419.174,210.805,1.5426,88.38,7,3.3,NAVIGATING: Moving to goal
2025-08-29T20:35:37.790979,318.29,-419.129,210.912,1.5723,90.08,7,3.208,NAVIGATING: Moving to goal
2025-08-29T20:35:38.297559,318.8,-419.093,211.005,1.5967,91.48,7,3.13,NAVIGATING: Moving to goal
2025-08-29T20:35:38.928266,319.43,-419.048,211.129,1.6281,93.28,7,3.025,NAVIGATING: Moving to goal
2025-08-29T20:35:39.562525,320.06,-419.008,211.256,1.6592,95.07,7,2.918,NAVIGATING: Moving to goal
2025-08-29T20:35:40.182648,320.68,-418.969,211.391,1.6913,96.91,7,2.805,NAVIGATING: Moving to goal
2025-08-29T20:35:40.701324,321.2,-418.943,211.493,1.715,98.26,7,2.721,NAVIGATING: Moving to goal
2025-08-29T20:35:41.310921,321.81,-418.913,211.627,1.7456,100.01,7,2.61,NAVIGATING: Moving to goal
2025-08-29T20:35:41.815106,322.32,-418.89,211.742,1.7714,101.49,7,2.516,NAVIGATING: Moving to goal
2025-08-29T20:35:42.425346,322.93,-418.868,211.87,1.7995,103.1,7,2.412,NAVIGATING: Moving to goal
2025-08-29T20:35:42.926603,323.43,-418.851,211.993,1.8264,104.64,7,2.313,NAVIGATING: Moving to goal
2025-08-29T20:35:43.564492,324.07,-418.836,212.117,1.8532,106.18,7,2.214,NAVIGATING: Moving to goal
2025-08-29T20:35:44.202042,324.7,-418.823,212.264,1.8847,107.98,7,2.098,NAVIGATING: Moving to goal
2025-08-29T20:35:44.705095,325.21,-418.815,212.384,1.9103,109.45,7,2.004,NAVIGATING: Moving to goal
2025-08-29T20:35:45.299086,325.8,-418.809,212.513,1.9376,111.01,7,1.905,GOAL_REACHED: Target reached successfully
2025-08-29T20:35:45.493231,325.99,-418.807,212.559,1.9469,111.55,7,1.871,GOAL_REACHED: Target reached successfully
2025-08-29T20:35:47.493884,328.0,-418.807,212.559,1.9469,111.55,8,21.242,GOAL_REACHED: Target reached successfully
2025-08-29T20:35:47.495209,328.0,-418.786,212.801,1.9925,114.16,8,21.248,NAVIGATING: Moving to goal
2025-08-29T20:35:48.088778,328.59,-418.761,213.019,2.0307,116.35,8,21.262,NAVIGATING: Moving to goal
2025-08-29T20:35:48.598212,329.1,-418.753,213.095,2.0512,117.53,8,21.266,NAVIGATING: Moving to goal
2025-08-29T20:35:49.209462,329.71,-418.747,213.173,2.0789,119.11,8,21.269,NAVIGATING: Moving to goal
2025-08-29T20:35:49.814302,330.32,-418.742,213.254,2.114,121.12,8,21.271,NAVIGATING: Moving to goal
2025-08-29T20:35:50.422275,330.92,-418.739,213.333,2.1549,123.47,8,21.271,NAVIGATING: Moving to goal
2025-08-29T20:35:51.057648,331.56,-418.739,213.406,2.1976,125.91,8,21.27,NAVIGATING: Moving to goal
2025-08-29T20:35:51.711005,332.21,-418.74,213.479,2.2446,128.6,8,21.266,NAVIGATING: Moving to goal
2025-08-29T20:35:52.340745,332.84,-418.743,213.547,2.2918,131.31,8,21.262,NAVIGATING: Moving to goal
2025-08-29T20:35:52.978480,333.48,-418.747,213.611,2.3405,134.1,8,21.256,NAVIGATING: Moving to goal
2025-08-29T20:35:53.615447,334.12,-418.755,213.678,2.3911,137.0,8,21.248,NAVIGATING: Moving to goal
2025-08-29T20:35:54.222799,334.72,-418.767,213.744,2.4392,139.76,8,21.235,NAVIGATING: Moving to goal
2025-08-29T20:35:54.851564,335.35,-418.783,213.812,2.4886,142.59,8,21.218,NAVIGATING: Moving to goal
2025-08-29T20:35:55.484155,335.99,-418.804,213.878,2.5359,145.3,8,21.197,NAVIGATING: Moving to goal
2025-08-29T20:35:56.115317,336.62,-418.829,213.945,2.5824,147.96,8,21.171,NAVIGATING: Moving to goal
2025-08-29T20:35:56.717301,337.22,-418.863,214.017,2.6287,150.61,8,21.137,NAVIGATING: Moving to goal
2025-08-29T20:35:57.218085,337.72,-418.897,214.076,2.6653,152.71,8,21.103,NAVIGATING: Moving to goal
2025-08-29T20:35:57.793858,338.3,-418.939,214.142,2.7044,154.95,8,21.061,NAVIGATING: Moving to goal
2025-08-29T20:35:58.433022,338.93,-418.991,214.213,2.7458,157.32,8,21.01,NAVIGATING: Moving to goal
2025-08-29T20:35:59.036346,339.54,-419.054,214.289,2.7871,159.69,8,20.948,NAVIGATING: Moving to goal
2025-08-29T20:35:59.676023,340.18,-419.124,214.362,2.8247,161.84,8,20.879,NAVIGATING: Moving to goal
2025-08-29T20:36:00.305658,340.81,-419.206,214.438,2.8621,163.99,8,20.799,NAVIGATING: Moving to goal
2025-08-29T20:36:00.941220,341.44,-419.293,214.512,2.8968,165.98,8,20.714,NAVIGATING: Moving to goal
2025-08-29T20:36:01.548487,342.05,-419.386,214.584,2.9306,167.91,8,20.622,NAVIGATING: Moving to goal
2025-08-29T20:36:02.052589,342.55,-419.476,214.646,2.9593,169.56,8,20.535,NAVIGATING: Moving to goal
2025-08-29T20:36:02.667990,343.17,-419.577,214.711,2.9874,171.17,8,20.435,NAVIGATING: Moving to goal
2025-08-29T20:36:03.302548,343.8,-419.696,214.779,3.0161,172.81,8,20.319,NAVIGATING: Moving to goal
2025-08-29T20:36:03.937563,344.44,-419.821,214.846,3.0432,174.36,8,20.196,NAVIGATING: Moving to goal
2025-08-29T20:36:04.572926,345.07,-419.959,214.912,3.0701,175.9,8,20.062,NAVIGATING: Moving to goal
2025-08-29T20:36:05.183492,345.69,-420.097,214.973,3.095,177.33,8,19.927,NAVIGATING: Moving to goal
2025-08-29T20:36:05.811580,346.31,-420.245,215.034,3.12,178.76,8,19.782,NAVIGATING: Moving to goal
2025-08-29T20:36:06.326622,346.83,-420.37,215.081,3.1386,179.83,8,19.659,NAVIGATING: Moving to goal
2025-08-29T20:36:06.948858,347.45,-420.511,215.13,-3.127,-179.16,8,19.522,NAVIGATING: Moving to goal
2025-08-29T20:36:07.585208,348.09,-420.667,215.18,-3.1104,-178.22,8,19.369,NAVIGATING: Moving to goal
2025-08-29T20:36:08.224142,348.73,-420.833,215.229,-3.0956,-177.37,8,19.206,NAVIGATING: Moving to goal
2025-08-29T20:36:08.739910,349.24,-420.971,215.267,-3.085,-176.76,8,19.071,NAVIGATING: Moving to goal
2025-08-29T20:36:09.362938,349.86,-421.123,215.305,-3.0748,-176.17,8,18.922,NAVIGATING: Moving to goal
2025-08-29T20:36:09.875902,350.38,-421.264,215.338,-3.0664,-175.69,8,18.783,NAVIGATING: Moving to goal
2025-08-29T20:36:10.477096,350.98,-421.42,215.371,-3.0581,-175.22,8,18.631,NAVIGATING: Moving to goal
2025-08-29T20:36:11.089850,351.59,-421.589,215.405,-3.0502,-174.76,8,18.464,NAVIGATING: Moving to goal
2025-08-29T20:36:11.723979,352.23,-421.767,215.436,-3.0429,-174.35,8,18.29,NAVIGATING: Moving to goal
2025-08-29T20:36:12.236755,352.74,-421.912,215.46,-3.0376,-174.04,8,18.147,NAVIGATING: Moving to goal
2025-08-29T20:36:12.848115,353.35,-422.071,215.483,-3.0322,-173.73,8,17.991,NAVIGATING: Moving to goal
2025-08-29T20:36:13.474501,353.98,-422.243,215.507,-3.027,-173.44,8,17.82,NAVIGATING: Moving to goal
2025-08-29T20:36:14.107172,354.61,-422.423,215.528,-3.0221,-173.16,8,17.643,NAVIGATING: Moving to goal
2025-08-29T20:36:14.624444,355.13,-422.57,215.543,-3.0185,-172.95,8,17.498,NAVIGATING: Moving to goal
2025-08-29T20:36:15.263773,355.77,-422.73,215.558,-3.0148,-172.74,8,17.34,NAVIGATING: Moving to goal
2025-08-29T20:36:15.864161,356.37,-422.904,215.573,-3.0112,-172.53,8,17.168,NAVIGATING: Moving to goal
2025-08-29T20:36:16.376020,356.88,-423.058,215.584,-3.0083,-172.36,8,17.016,NAVIGATING: Moving to goal
2025-08-29T20:36:16.990869,357.49,-423.219,215.593,-3.0054,-172.2,8,16.857,NAVIGATING: Moving to goal
2025-08-29T20:36:17.603639,358.11,-423.393,215.602,-3.0026,-172.03,8,16.684,NAVIGATING: Moving to goal
2025-08-29T20:36:18.235752,358.74,-423.567,215.609,-2.9999,-171.88,8,16.511,NAVIGATING: Moving to goal
2025-08-29T20:36:18.865847,359.37,-423.748,215.614,-2.9974,-171.74,8,16.332,NAVIGATING: Moving to goal
2025-08-29T20:36:19.473661,359.98,-423.923,215.618,-2.9952,-171.61,8,16.159,NAVIGATING: Moving to goal
2025-08-29T20:36:20.109171,360.61,-424.104,215.62,-2.993,-171.49,8,15.979,NAVIGATING: Moving to goal
2025-08-29T20:36:20.622014,361.12,-424.251,215.62,-2.9913,-171.39,8,15.832,NAVIGATING: Moving to goal
2025-08-29T20:36:21.249432,361.75,-424.412,215.62,-2.9897,-171.29,8,15.672,NAVIGATING: Moving to goal
2025-08-29T20:36:21.752139,362.25,-424.56,215.618,-2.9882,-171.21,8,15.525,NAVIGATING: Moving to goal
2025-08-29T20:36:22.355146,362.86,-424.721,215.615,-2.9867,-171.13,8,15.364,NAVIGATING: Moving to goal
2025-08-29T20:36:22.855908,363.36,-424.868,215.612,-2.9854,-171.05,8,15.217,NAVIGATING: Moving to goal
2025-08-29T20:36:23.473594,363.98,-425.029,215.607,-2.9841,-170.98,8,15.057,NAVIGATING: Moving to goal
2025-08-29T20:36:24.090949,364.59,-425.21,215.6,-2.9827,-170.9,8,14.876,NAVIGATING: Moving to goal
2025-08-29T20:36:24.595381,365.1,-425.358,215.594,-2.9816,-170.83,8,14.729,NAVIGATING: Moving to goal
2025-08-29T20:36:25.186845,365.69,-425.519,215.586,-2.9805,-170.77,8,14.568,NAVIGATING: Moving to goal
2025-08-29T20:36:25.702288,366.2,-425.653,215.579,-2.9796,-170.72,8,14.434,NAVIGATING: Moving to goal
2025-08-29T20:36:26.343174,366.84,-425.827,215.569,-2.9786,-170.66,8,14.26,NAVIGATING: Moving to goal
2025-08-29T20:36:26.983062,367.48,-426.001,215.558,-2.9775,-170.6,8,14.086,NAVIGATING: Moving to goal
2025-08-29T20:36:27.488166,367.99,-426.154,215.548,-2.9767,-170.55,8,13.932,NAVIGATING: Moving to goal
2025-08-29T20:36:27.991032,368.49,-426.268,215.54,-2.9761,-170.52,8,13.818,NAVIGATING: Moving to goal
2025-08-29T20:36:28.599344,369.1,-426.442,215.527,-2.9752,-170.47,8,13.644,NAVIGATING: Moving to goal
2025-08-29T20:36:29.229621,369.73,-426.622,215.512,-2.9744,-170.42,8,13.464,NAVIGATING: Moving to goal
2025-08-29T20:36:29.731106,370.23,-426.755,215.501,-2.9738,-170.38,8,13.33,NAVIGATING: Moving to goal
2025-08-29T20:36:30.335276,370.84,-426.928,215.486,-2.973,-170.34,8,13.156,NAVIGATING: Moving to goal
2025-08-29T20:36:30.845104,371.35,-427.074,215.473,-2.9724,-170.31,8,13.009,NAVIGATING: Moving to goal
2025-08-29T20:36:31.432659,371.93,-427.234,215.458,-2.9718,-170.27,8,12.849,NAVIGATING: Moving to goal
2025-08-29T20:36:31.939656,372.44,-427.386,215.443,-2.9712,-170.24,8,12.696,NAVIGATING: Moving to goal
2025-08-29T20:36:32.534440,373.04,-427.539,215.427,-2.9707,-170.21,8,12.543,NAVIGATING: Moving to goal
2025-08-29T20:36:33.169912,373.67,-427.718,215.409,-2.9701,-170.17,8,12.363,NAVIGATING: Moving to goal
2025-08-29T20:36:33.772790,374.27,-427.89,215.39,-2.9695,-170.14,8,12.19,NAVIGATING: Moving to goal
2025-08-29T20:36:34.283457,374.79,-428.042,215.373,-2.969,-170.11,8,12.037,NAVIGATING: Moving to goal
2025-08-29T20:36:34.906107,375.41,-428.194,215.356,-2.9686,-170.09,8,11.884,NAVIGATING: Moving to goal
2025-08-29T20:36:35.413221,375.91,-428.346,215.339,-2.9681,-170.06,8,11.731,NAVIGATING: Moving to goal
2025-08-29T20:36:36.004690,376.51,-428.504,215.32,-2.9677,-170.04,8,11.571,NAVIGATING: Moving to goal
2025-08-29T20:36:36.626512,377.13,-428.676,215.299,-2.9672,-170.01,8,11.399,NAVIGATING: Moving to goal
2025-08-29T20:36:37.237327,377.74,-428.847,215.278,-2.9668,-169.98,8,11.226,NAVIGATING: Moving to goal
2025-08-29T20:36:37.865769,378.37,-429.025,215.255,-2.9663,-169.96,8,11.046,NAVIGATING: Moving to goal
2025-08-29T20:36:38.475271,378.98,-429.197,215.233,-2.9659,-169.94,8,10.873,NAVIGATING: Moving to goal
2025-08-29T20:36:38.981133,379.48,-429.349,215.213,-2.9656,-169.92,8,10.72,NAVIGATING: Moving to goal
2025-08-29T20:36:39.600706,380.1,-429.5,215.193,-2.9653,-169.9,8,10.567,NAVIGATING: Moving to goal
2025-08-29T20:36:40.110520,380.61,-429.652,215.173,-2.9649,-169.88,8,10.414,NAVIGATING: Moving to goal
2025-08-29T20:36:40.721151,381.22,-429.811,215.151,-2.9646,-169.86,8,10.254,NAVIGATING: Moving to goal
2025-08-29T20:36:41.223770,381.73,-429.956,215.131,-2.9643,-169.84,8,10.108,NAVIGATING: Moving to goal
2025-08-29T20:36:41.846089,382.35,-430.114,215.108,-2.964,-169.83,8,9.948,NAVIGATING: Moving to goal
2025-08-29T20:36:42.479495,382.98,-430.286,215.084,-2.9637,-169.81,8,9.774,NAVIGATING: Moving to goal
2025-08-29T20:36:42.981032,383.48,-430.418,215.065,-2.9635,-169.79,8,9.641,NAVIGATING: Moving to goal
2025-08-29T20:36:43.494459,384.0,-430.563,215.043,-2.9632,-169.78,8,9.494,NAVIGATING: Moving to goal
2025-08-29T20:36:44.081126,384.58,-430.722,215.02,-2.963,-169.77,8,9.334,NAVIGATING: Moving to goal
2025-08-29T20:36:44.719359,385.22,-430.9,214.993,-2.9627,-169.75,8,9.154,NAVIGATING: Moving to goal
2025-08-29T20:36:45.227833,385.73,-431.045,214.972,-2.9625,-169.74,8,9.007,NAVIGATING: Moving to goal
2025-08-29T20:36:45.849236,386.35,-431.204,214.948,-2.9623,-169.73,8,8.847,NAVIGATING: Moving to goal
2025-08-29T20:36:46.476075,386.98,-431.375,214.921,-2.962,-169.71,8,8.674,NAVIGATING: Moving to goal
2025-08-29T20:36:46.980258,387.48,-431.527,214.898,-2.9619,-169.7,8,8.521,NAVIGATING: Moving to goal
2025-08-29T20:36:47.599606,388.1,-431.679,214.874,-2.9617,-169.69,8,8.367,NAVIGATING: Moving to goal
2025-08-29T20:36:48.114619,388.62,-431.83,214.851,-2.9615,-169.68,8,8.214,NAVIGATING: Moving to goal
2025-08-29T20:36:48.735055,389.24,-431.988,214.826,-2.9614,-169.67,8,8.054,NAVIGATING: Moving to goal
2025-08-29T20:36:49.369786,389.87,-432.159,214.799,-2.9612,-169.67,8,7.881,NAVIGATING: Moving to goal
2025-08-29T20:36:50.006580,390.51,-432.33,214.771,-2.9615,-169.68,8,7.708,NAVIGATING: Moving to goal
2025-08-29T20:36:50.615474,391.12,-432.506,214.744,-2.9646,-169.86,8,7.531,NAVIGATING: Moving to goal
2025-08-29T20:36:51.242070,391.74,-432.675,214.718,-2.9687,-170.09,8,7.36,NAVIGATING: Moving to goal
2025-08-29T20:36:51.889460,392.39,-432.851,214.69,-2.9723,-170.3,8,7.182,NAVIGATING: Moving to goal
2025-08-29T20:36:52.400281,392.9,-432.995,214.668,-2.9748,-170.44,8,7.037,NAVIGATING: Moving to goal
2025-08-29T20:36:53.021691,393.52,-433.151,214.643,-2.9772,-170.58,8,6.879,NAVIGATING: Moving to goal
2025-08-29T20:36:53.639878,394.14,-433.321,214.616,-2.9795,-170.71,8,6.707,NAVIGATING: Moving to goal
2025-08-29T20:36:54.298504,394.8,-433.497,214.588,-2.9815,-170.83,8,6.529,NAVIGATING: Moving to goal
2025-08-29T20:36:54.812983,395.31,-433.641,214.565,-2.9829,-170.91,8,6.384,NAVIGATING: Moving to goal
2025-08-29T20:36:55.430081,395.93,-433.798,214.539,-2.9843,-170.99,8,6.225,NAVIGATING: Moving to goal
2025-08-29T20:36:56.063555,396.57,-433.968,214.512,-2.9855,-171.06,8,6.053,NAVIGATING: Moving to goal
2025-08-29T20:36:56.688521,397.19,-434.145,214.483,-2.9867,-171.12,8,5.875,NAVIGATING: Moving to goal
2025-08-29T20:36:57.311429,397.81,-434.316,214.456,-2.9876,-171.18,8,5.703,NAVIGATING: Moving to goal
2025-08-29T20:36:57.823401,398.32,-434.46,214.433,-2.9883,-171.22,8,5.557,NAVIGATING: Moving to goal
2025-08-29T20:36:58.446643,398.95,-434.617,214.407,-2.989,-171.26,8,5.398,NAVIGATING: Moving to goal
2025-08-29T20:36:59.084092,399.59,-434.794,214.379,-2.9902,-171.33,8,5.219,NAVIGATING: Moving to goal
2025-08-29T20:36:59.597048,400.1,-434.938,214.356,-2.9932,-171.5,8,5.075,NAVIGATING: Moving to goal
2025-08-29T20:37:00.219395,400.72,-435.093,214.333,-2.9985,-171.8,8,4.918,NAVIGATING: Moving to goal
2025-08-29T20:37:00.831835,401.33,-435.262,214.307,-3.0042,-172.13,8,4.748,NAVIGATING: Moving to goal
2025-08-29T20:37:01.343411,401.84,-435.412,214.284,-3.0086,-172.38,8,4.597,NAVIGATING: Moving to goal
2025-08-29T20:37:01.959199,402.46,-435.562,214.261,-3.0124,-172.6,8,4.446,NAVIGATING: Moving to goal
2025-08-29T20:37:02.599158,403.1,-435.738,214.233,-3.0163,-172.82,8,4.268,NAVIGATING: Moving to goal
2025-08-29T20:37:03.242297,403.74,-435.909,214.207,-3.0195,-173.0,8,4.096,NAVIGATING: Moving to goal
2025-08-29T20:37:03.874856,404.38,-436.086,214.18,-3.0223,-173.17,8,3.918,NAVIGATING: Moving to goal
2025-08-29T20:37:04.479978,404.98,-436.257,214.154,-3.0247,-173.3,8,3.746,NAVIGATING: Moving to goal
2025-08-29T20:37:04.988935,405.49,-436.401,214.132,-3.0276,-173.47,8,3.602,NAVIGATING: Moving to goal
2025-08-29T20:37:05.615935,406.12,-436.557,214.11,-3.0329,-173.77,8,3.445,NAVIGATING: Moving to goal
2025-08-29T20:37:06.246390,406.75,-436.732,214.085,-3.0411,-174.24,8,3.269,NAVIGATING: Moving to goal
2025-08-29T20:37:06.885938,407.39,-436.9,214.062,-3.0504,-174.78,8,3.101,NAVIGATING: Moving to goal
2025-08-29T20:37:07.490052,407.99,-437.068,214.04,-3.0588,-175.26,8,2.932,NAVIGATING: Moving to goal
2025-08-29T20:37:07.999011,408.5,-437.218,214.02,-3.0653,-175.63,8,2.782,NAVIGATING: Moving to goal
2025-08-29T20:37:08.623393,409.12,-437.374,213.999,-3.0711,-175.96,8,2.626,NAVIGATING: Moving to goal
2025-08-29T20:37:09.229537,409.73,-437.543,213.977,-3.0777,-176.34,8,2.457,NAVIGATING: Moving to goal
2025-08-29T20:37:09.864386,410.37,-437.712,213.956,-3.0863,-176.83,8,2.289,NAVIGATING: Moving to goal
2025-08-29T20:37:10.371396,410.87,-437.86,213.938,-3.0954,-177.35,8,2.141,NAVIGATING: Moving to goal
2025-08-29T20:37:10.996935,411.5,-438.014,213.921,-3.1061,-177.97,8,1.987,NAVIGATING: Moving to goal
2025-08-29T20:37:11.493231,411.99,-438.151,213.906,-3.1163,-178.55,8,1.852,GOAL_REACHED: Target reached successfully
2025-08-29T20:37:13.493849,414.0,-438.151,213.906,-3.1163,-178.55,9,4.492,GOAL_REACHED: Target reached successfully
2025-08-29T20:37:13.495182,414.0,-438.412,213.873,-3.1351,-179.63,9,4.422,NAVIGATING: Moving to goal
2025-08-29T20:37:14.011431,414.51,-438.649,213.84,3.1289,179.27,9,4.374,NAVIGATING: Moving to goal
2025-08-29T20:37:14.633490,415.14,-438.735,213.83,3.1126,178.34,9,4.358,NAVIGATING: Moving to goal
2025-08-29T20:37:15.269532,415.77,-438.83,213.82,3.0862,176.83,9,4.34,NAVIGATING: Moving to goal
2025-08-29T20:37:15.888178,416.39,-438.916,213.813,3.0547,175.02,9,4.325,NAVIGATING: Moving to goal
2025-08-29T20:37:16.540415,417.04,-439.001,213.807,3.017,172.86,9,4.311,NAVIGATING: Moving to goal
2025-08-29T20:37:17.163801,417.67,-439.078,213.802,2.9768,170.56,9,4.298,NAVIGATING: Moving to goal
2025-08-29T20:37:17.785058,418.29,-439.152,213.799,2.9338,168.09,9,4.286,NAVIGATING: Moving to goal
2025-08-29T20:37:18.298500,418.8,-439.216,213.796,2.8937,165.8,9,4.276,NAVIGATING: Moving to goal
2025-08-29T20:37:18.910196,419.41,-439.28,213.795,2.8504,163.32,9,4.267,NAVIGATING: Moving to goal
2025-08-29T20:37:19.527220,420.03,-439.346,213.794,2.8021,160.55,9,4.257,NAVIGATING: Moving to goal
2025-08-29T20:37:20.177158,420.68,-439.409,213.793,2.7527,157.72,9,4.248,NAVIGATING: Moving to goal
2025-08-29T20:37:20.812284,421.31,-439.474,213.793,2.7005,154.73,9,4.239,NAVIGATING: Moving to goal
2025-08-29T20:37:21.416044,421.92,-439.534,213.794,2.6495,151.81,9,4.231,NAVIGATING: Moving to goal
2025-08-29T20:37:22.047141,422.55,-439.595,213.797,2.5961,148.74,9,4.223,NAVIGATING: Moving to goal
2025-08-29T20:37:22.560139,423.06,-439.643,213.799,2.5522,146.23,9,4.216,NAVIGATING: Moving to goal
2025-08-29T20:37:23.157303,423.66,-439.694,213.803,2.5041,143.47,9,4.209,NAVIGATING: Moving to goal
2025-08-29T20:37:23.773134,424.27,-439.748,213.807,2.4517,140.47,9,4.2,NAVIGATING: Moving to goal
2025-08-29T20:37:24.288235,424.79,-439.795,213.812,2.4052,137.81,9,4.193,NAVIGATING: Moving to goal
2025-08-29T20:37:24.909837,425.41,-439.841,213.818,2.3586,135.14,9,4.185,NAVIGATING: Moving to goal
2025-08-29T20:37:25.413524,425.92,-439.886,213.825,2.3118,132.46,9,4.177,NAVIGATING: Moving to goal
2025-08-29T20:37:26.007101,426.51,-439.932,213.834,2.2634,129.68,9,4.167,NAVIGATING: Moving to goal
2025-08-29T20:37:26.513417,427.01,-439.976,213.845,2.2201,127.2,9,4.155,NAVIGATING: Moving to goal
2025-08-29T20:37:27.013914,427.52,-440.017,213.859,2.1815,124.99,9,4.141,NAVIGATING: Moving to goal
2025-08-29T20:37:27.624323,428.13,-440.067,213.878,2.136,122.38,9,4.123,NAVIGATING: Moving to goal
2025-08-29T20:37:28.239118,428.74,-440.121,213.903,2.0874,119.6,9,4.099,NAVIGATING: Moving to goal
2025-08-29T20:37:28.758391,429.26,-440.163,213.925,2.0507,117.49,9,4.079,NAVIGATING: Moving to goal
2025-08-29T20:37:29.359141,429.86,-440.22,213.96,2.0046,114.85,9,4.046,NAVIGATING: Moving to goal
2025-08-29T20:37:29.868051,430.37,-440.272,213.998,1.9653,112.61,9,4.011,NAVIGATING: Moving to goal
2025-08-29T20:37:30.480107,430.98,-440.325,214.042,1.9272,110.42,9,3.971,NAVIGATING: Moving to goal
2025-08-29T20:37:31.110015,431.61,-440.386,214.1,1.8835,107.91,9,3.919,NAVIGATING: Moving to goal
2025-08-29T20:37:31.745555,432.25,-440.446,214.162,1.8422,105.55,9,3.864,NAVIGATING: Moving to goal
2025-08-29T20:37:32.348258,432.85,-440.507,214.233,1.8002,103.15,9,3.801,NAVIGATING: Moving to goal
2025-08-29T20:37:32.985578,433.49,-440.565,214.31,1.7616,100.93,9,3.733,NAVIGATING: Moving to goal
2025-08-29T20:37:33.500501,434.0,-440.615,214.383,1.7304,99.14,9,3.669,NAVIGATING: Moving to goal
2025-08-29T20:37:34.150375,434.65,-440.668,214.468,1.6975,97.26,9,3.595,NAVIGATING: Moving to goal
2025-08-29T20:37:34.757218,435.26,-440.725,214.571,1.6618,95.21,9,3.505,NAVIGATING: Moving to goal
2025-08-29T20:37:35.257380,435.76,-440.771,214.66,1.6334,93.59,9,3.428,NAVIGATING: Moving to goal
2025-08-29T20:37:35.874261,436.38,-440.819,214.762,1.6031,91.85,9,3.34,NAVIGATING: Moving to goal
2025-08-29T20:37:36.509397,437.01,-440.868,214.877,1.5708,90.0,9,3.241,NAVIGATING: Moving to goal
2025-08-29T20:37:37.108036,437.61,-440.916,215.002,1.5379,88.11,9,3.135,NAVIGATING: Moving to goal
2025-08-29T20:37:37.614342,438.12,-440.953,215.107,1.5113,86.59,9,3.046,NAVIGATING: Moving to goal
2025-08-29T20:37:38.212880,438.71,-440.99,215.224,1.4826,84.95,9,2.948,NAVIGATING: Moving to goal
2025-08-29T20:37:38.831594,439.33,-441.028,215.353,1.4517,83.18,9,2.839,NAVIGATING: Moving to goal
2025-08-29T20:37:39.340175,439.84,-441.058,215.47,1.4246,81.62,9,2.742,NAVIGATING: Moving to goal
2025-08-29T20:37:39.929088,440.43,-441.085,215.589,1.3976,80.07,9,2.644,NAVIGATING: Moving to goal
2025-08-29T20:37:40.437550,440.94,-441.109,215.709,1.3706,78.53,9,2.545,NAVIGATING: Moving to goal
2025-08-29T20:37:41.043714,441.55,-441.132,215.836,1.3426,76.93,9,2.442,NAVIGATING: Moving to goal
2025-08-29T20:37:41.663728,442.17,-441.152,215.975,1.3124,75.19,9,2.33,NAVIGATING: Moving to goal
2025-08-29T20:37:42.270660,442.77,-441.169,216.116,1.2821,73.46,9,2.218,NAVIGATING: Moving to goal
2025-08-29T20:37:42.924439,443.43,-441.182,216.262,1.2508,71.67,9,2.102,NAVIGATING: Moving to goal
2025-08-29T20:37:43.551022,444.05,-441.191,216.405,1.2207,69.94,9,1.991,NAVIGATING: Moving to goal
2025-08-29T20:37:44.193945,444.7,-441.199,216.547,1.1914,68.26,9,1.884,GOAL_REACHED: Target reached successfully
2025-08-29T20:37:44.493330,444.99,-441.202,216.59,1.1827,67.76,9,1.852,GOAL_REACHED: Target reached successfully
2025-08-29T20:37:46.494010,447.0,-441.202,216.59,1.1827,67.76,10,21.249,GOAL_REACHED: Target reached successfully
2025-08-29T20:37:46.495392,447.0,-441.227,216.839,1.1374,65.17,10,21.259,NAVIGATING: Moving to goal
2025-08-29T20:37:47.075842,447.58,-441.253,217.031,1.1045,63.29,10,21.275,NAVIGATING: Moving to goal
2025-08-29T20:37:47.719961,448.22,-441.262,217.121,1.0793,61.84,10,21.28,NAVIGATING: Moving to goal
2025-08-29T20:37:48.350844,448.85,-441.269,217.202,1.0485,60.07,10,21.284,NAVIGATING: Moving to goal
2025-08-29T20:37:48.982776,449.48,-441.274,217.283,1.0111,57.93,10,21.286,NAVIGATING: Moving to goal
2025-08-29T20:37:49.611642,450.11,-441.276,217.357,0.9711,55.64,10,21.285,NAVIGATING: Moving to goal
2025-08-29T20:37:50.219187,450.72,-441.276,217.428,0.9279,53.16,10,21.283,NAVIGATING: Moving to goal
2025-08-29T20:37:50.719981,451.22,-441.274,217.48,0.893,51.17,10,21.281,NAVIGATING: Moving to goal
2025-08-29T20:37:51.348256,451.85,-441.271,217.549,0.8441,48.36,10,21.276,NAVIGATING: Moving to goal
2025-08-29T20:37:51.971197,452.47,-441.267,217.612,0.7955,45.58,10,21.27,NAVIGATING: Moving to goal
2025-08-29T20:37:52.622706,453.12,-441.259,217.675,0.7467,42.78,10,21.261,NAVIGATING: Moving to goal
2025-08-29T20:37:53.230454,453.73,-441.246,217.741,0.6966,39.91,10,21.248,NAVIGATING: Moving to goal
2025-08-29T20:37:53.735141,454.24,-441.233,217.796,0.6562,37.6,10,21.234,NAVIGATING: Moving to goal
2025-08-29T20:37:54.351627,454.85,-441.214,217.856,0.6125,35.09,10,21.215,NAVIGATING: Moving to goal
2025-08-29T20:37:54.971667,455.47,-441.189,217.922,0.566,32.43,10,21.189,NAVIGATING: Moving to goal
2025-08-29T20:37:55.589009,456.09,-441.154,217.993,0.5197,29.78,10,21.154,NAVIGATING: Moving to goal
2025-08-29T20:37:56.099048,456.6,-441.121,218.052,0.4831,27.68,10,21.121,NAVIGATING: Moving to goal
2025-08-29T20:37:56.726866,457.23,-441.079,218.117,0.4441,25.44,10,21.079,NAVIGATING: Moving to goal
2025-08-29T20:37:57.347359,457.85,-441.027,218.188,0.4026,23.07,10,21.027,NAVIGATING: Moving to goal
2025-08-29T20:37:57.851146,458.35,-440.974,218.251,0.3672,21.04,10,20.976,NAVIGATING: Moving to goal
2025-08-29T20:37:58.466520,458.97,-440.911,218.319,0.3321,19.03,10,20.914,NAVIGATING: Moving to goal
2025-08-29T20:37:59.097193,459.6,-440.835,218.392,0.2957,16.94,10,20.838,NAVIGATING: Moving to goal
2025-08-29T20:37:59.741172,460.24,-440.75,218.465,0.2606,14.93,10,20.755,NAVIGATING: Moving to goal
2025-08-29T20:38:00.256036,460.76,-440.67,218.529,0.2305,13.2,10,20.676,NAVIGATING: Moving to goal
2025-08-29T20:38:00.854541,461.36,-440.58,218.595,0.1998,11.45,10,20.589,NAVIGATING: Moving to goal
2025-08-29T20:38:01.503962,462.01,-440.474,218.665,0.1684,9.65,10,20.485,NAVIGATING: Moving to goal
2025-08-29T20:38:02.110080,462.61,-440.359,218.734,0.1391,7.97,10,20.373,NAVIGATING: Moving to goal
2025-08-29T20:38:02.614943,463.12,-440.251,218.794,0.1146,6.57,10,20.267,NAVIGATING: Moving to goal
2025-08-29T20:38:03.210083,463.71,-440.133,218.854,0.0901,5.16,10,20.151,NAVIGATING: Moving to goal
2025-08-29T20:38:03.714587,464.22,-440.02,218.907,0.0685,3.92,10,20.04,NAVIGATING: Moving to goal
2025-08-29T20:38:04.335203,464.84,-439.892,218.963,0.0457,2.62,10,19.915,NAVIGATING: Moving to goal
2025-08-29T20:38:04.840518,465.34,-439.772,219.013,0.0253,1.45,10,19.797,NAVIGATING: Moving to goal
2025-08-29T20:38:05.458484,465.96,-439.636,219.064,0.0047,0.27,10,19.665,NAVIGATING: Moving to goal
2025-08-29T20:38:06.089603,466.59,-439.484,219.117,-0.0146,-0.84,10,19.516,NAVIGATING: Moving to goal
2025-08-29T20:38:06.724786,467.23,-439.322,219.169,-0.0318,-1.82,10,19.358,NAVIGATING: Moving to goal
2025-08-29T20:38:07.368934,467.87,-439.163,219.216,-0.046,-2.64,10,19.201,NAVIGATING: Moving to goal
2025-08-29T20:38:07.874106,468.38,-439.019,219.255,-0.0571,-3.27,10,19.061,NAVIGATING: Moving to goal
2025-08-29T20:38:08.463491,468.97,-438.874,219.292,-0.067,-3.84,10,18.918,NAVIGATING: Moving to goal
2025-08-29T20:38:08.966424,469.47,-438.727,219.326,-0.0758,-4.34,10,18.774,NAVIGATING: Moving to goal
2025-08-29T20:38:09.559400,470.06,-438.572,219.359,-0.084,-4.81,10,18.621,NAVIGATING: Moving to goal
2025-08-29T20:38:10.064622,470.57,-438.428,219.387,-0.0907,-5.2,10,18.48,NAVIGATING: Moving to goal
2025-08-29T20:38:10.675638,471.18,-438.271,219.416,-0.0974,-5.58,10,18.326,NAVIGATING: Moving to goal
2025-08-29T20:38:11.305609,471.81,-438.1,219.444,-0.1038,-5.95,10,18.157,NAVIGATING: Moving to goal
2025-08-29T20:38:11.913031,472.41,-437.921,219.47,-0.1098,-6.29,10,17.981,NAVIGATING: Moving to goal
2025-08-29T20:38:12.540048,473.04,-437.748,219.493,-0.115,-6.59,10,17.811,NAVIGATING: Moving to goal
2025-08-29T20:38:13.175241,473.68,-437.575,219.513,-0.1197,-6.86,10,17.64,NAVIGATING: Moving to goal
2025-08-29T20:38:13.806420,474.31,-437.394,219.532,-0.1241,-7.11,10,17.461,NAVIGATING: Moving to goal
2025-08-29T20:38:14.313940,474.82,-437.247,219.545,-0.1274,-7.3,10,17.316,NAVIGATING: Moving to goal
2025-08-29T20:38:14.936960,475.44,-437.086,219.558,-0.1307,-7.49,10,17.157,NAVIGATING: Moving to goal
2025-08-29T20:38:15.573595,476.08,-436.911,219.57,-0.134,-7.68,10,16.984,NAVIGATING: Moving to goal
2025-08-29T20:38:16.174265,476.68,-436.73,219.581,-0.1371,-7.86,10,16.804,NAVIGATING: Moving to goal
2025-08-29T20:38:16.682060,477.18,-436.582,219.588,-0.1395,-7.99,10,16.658,NAVIGATING: Moving to goal
2025-08-29T20:38:17.300584,477.8,-436.421,219.594,-0.1419,-8.13,10,16.498,NAVIGATING: Moving to goal
2025-08-29T20:38:17.809085,478.31,-436.273,219.598,-0.1439,-8.24,10,16.351,NAVIGATING: Moving to goal
2025-08-29T20:38:18.452140,478.95,-436.112,219.602,-0.146,-8.36,10,16.191,NAVIGATING: Moving to goal
2025-08-29T20:38:19.089417,479.59,-435.93,219.604,-0.1481,-8.49,10,16.011,NAVIGATING: Moving to goal
2025-08-29T20:38:19.723245,480.22,-435.756,219.605,-0.1501,-8.6,10,15.837,NAVIGATING: Moving to goal
2025-08-29T20:38:20.236177,480.74,-435.608,219.604,-0.1516,-8.68,10,15.69,NAVIGATING: Moving to goal
2025-08-29T20:38:20.858777,481.36,-435.447,219.603,-0.1531,-8.77,10,15.53,NAVIGATING: Moving to goal
2025-08-29T20:38:21.492910,481.99,-435.266,219.599,-0.1548,-8.87,10,15.349,NAVIGATING: Moving to goal
2025-08-29T20:38:22.109897,482.61,-435.091,219.595,-0.1563,-8.95,10,15.175,NAVIGATING: Moving to goal
2025-08-29T20:38:22.733259,483.23,-434.917,219.59,-0.1577,-9.03,10,15.002,NAVIGATING: Moving to goal
2025-08-29T20:38:23.363486,483.87,-434.736,219.583,-0.159,-9.11,10,14.821,NAVIGATING: Moving to goal
2025-08-29T20:38:23.990614,484.49,-434.562,219.575,-0.1602,-9.18,10,14.647,NAVIGATING: Moving to goal
2025-08-29T20:38:24.595108,485.1,-434.382,219.566,-0.1614,-9.25,10,14.467,NAVIGATING: Moving to goal
2025-08-29T20:38:25.231682,485.73,-434.208,219.556,-0.1625,-9.31,10,14.293,NAVIGATING: Moving to goal
2025-08-29T20:38:25.866866,486.37,-434.034,219.546,-0.1635,-9.37,10,14.119,NAVIGATING: Moving to goal
2025-08-29T20:38:26.480528,486.98,-433.854,219.534,-0.1645,-9.43,10,13.939,NAVIGATING: Moving to goal
2025-08-29T20:38:26.988319,487.49,-433.707,219.523,-0.1653,-9.47,10,13.792,NAVIGATING: Moving to goal
2025-08-29T20:38:27.631835,488.13,-433.547,219.511,-0.1661,-9.52,10,13.631,NAVIGATING: Moving to goal
2025-08-29T20:38:28.134757,488.64,-433.401,219.499,-0.1668,-9.56,10,13.484,NAVIGATING: Moving to goal
2025-08-29T20:38:28.742493,489.24,-433.241,219.486,-0.1676,-9.6,10,13.324,NAVIGATING: Moving to goal
2025-08-29T20:38:29.249959,489.75,-433.088,219.473,-0.1682,-9.64,10,13.171,NAVIGATING: Moving to goal
2025-08-29T20:38:29.864996,490.37,-432.935,219.459,-0.1689,-9.68,10,13.017,NAVIGATING: Moving to goal
2025-08-29T20:38:30.379803,490.88,-432.782,219.444,-0.1695,-9.71,10,12.864,NAVIGATING: Moving to goal
2025-08-29T20:38:30.975883,491.48,-432.623,219.429,-0.1701,-9.75,10,12.704,NAVIGATING: Moving to goal
2025-08-29T20:38:31.628133,492.13,-432.451,219.411,-0.1708,-9.79,10,12.53,NAVIGATING: Moving to goal
2025-08-29T20:38:32.270663,492.77,-432.278,219.393,-0.1714,-9.82,10,12.357,NAVIGATING: Moving to goal
2025-08-29T20:38:32.900427,493.4,-432.099,219.374,-0.172,-9.86,10,12.177,NAVIGATING: Moving to goal
2025-08-29T20:38:33.504514,494.01,-431.927,219.354,-0.1726,-9.89,10,12.004,NAVIGATING: Moving to goal
2025-08-29T20:38:34.135906,494.64,-431.748,219.334,-0.1731,-9.92,10,11.824,NAVIGATING: Moving to goal
2025-08-29T20:38:34.646904,495.15,-431.603,219.317,-0.1736,-9.94,10,11.677,NAVIGATING: Moving to goal
2025-08-29T20:38:35.242850,495.74,-431.444,219.298,-0.174,-9.97,10,11.517,NAVIGATING: Moving to goal
2025-08-29T20:38:35.754400,496.26,-431.299,219.28,-0.1744,-9.99,10,11.371,NAVIGATING: Moving to goal
2025-08-29T20:38:36.376093,496.88,-431.14,219.26,-0.1748,-10.02,10,11.211,NAVIGATING: Moving to goal
2025-08-29T20:38:37.002949,497.5,-430.968,219.238,-0.1752,-10.04,10,11.038,NAVIGATING: Moving to goal
2025-08-29T20:38:37.511460,498.01,-430.816,219.218,-0.1756,-10.06,10,10.885,NAVIGATING: Moving to goal
2025-08-29T20:38:38.125669,498.63,-430.671,219.199,-0.1759,-10.08,10,10.738,NAVIGATING: Moving to goal
2025-08-29T20:38:38.765195,499.27,-430.486,219.175,-0.1763,-10.1,10,10.552,NAVIGATING: Moving to goal
2025-08-29T20:38:39.363431,499.86,-430.315,219.151,-0.1767,-10.12,10,10.379,NAVIGATING: Moving to goal
2025-08-29T20:38:39.864791,500.37,-430.163,219.13,-0.177,-10.14,10,10.226,NAVIGATING: Moving to goal
2025-08-29T20:38:40.500004,501.0,-430.005,219.108,-0.1772,-10.15,10,10.066,NAVIGATING: Moving to goal
2025-08-29T20:38:41.005176,501.51,-429.86,219.088,-0.1775,-10.17,10,9.92,NAVIGATING: Moving to goal
2025-08-29T20:38:41.625789,502.13,-429.702,219.065,-0.1777,-10.18,10,9.76,NAVIGATING: Moving to goal
2025-08-29T20:38:42.261627,502.76,-429.53,219.041,-0.178,-10.2,10,9.587,NAVIGATING: Moving to goal
2025-08-29T20:38:42.865113,503.37,-429.352,219.015,-0.1782,-10.21,10,9.407,NAVIGATING: Moving to goal
2025-08-29T20:38:43.489657,503.99,-429.181,218.99,-0.1785,-10.23,10,9.234,NAVIGATING: Moving to goal
2025-08-29T20:38:44.124209,504.63,-429.01,218.964,-0.1787,-10.24,10,9.061,NAVIGATING: Moving to goal
2025-08-29T20:38:44.758809,505.26,-428.832,218.937,-0.1789,-10.25,10,8.882,NAVIGATING: Moving to goal
2025-08-29T20:38:45.369329,505.87,-428.661,218.911,-0.1791,-10.26,10,8.709,NAVIGATING: Moving to goal
2025-08-29T20:38:45.874389,506.38,-428.509,218.888,-0.1792,-10.27,10,8.556,NAVIGATING: Moving to goal
2025-08-29T20:38:46.490255,506.99,-428.358,218.865,-0.1794,-10.28,10,8.403,NAVIGATING: Moving to goal
2025-08-29T20:38:47.086980,507.59,-428.18,218.837,-0.1796,-10.29,10,8.223,NAVIGATING: Moving to goal
2025-08-29T20:38:47.689577,508.19,-428.009,218.811,-0.1797,-10.3,10,8.05,NAVIGATING: Moving to goal
2025-08-29T20:38:48.190906,508.69,-427.858,218.787,-0.1796,-10.29,10,7.897,NAVIGATING: Moving to goal
2025-08-29T20:38:48.811789,509.31,-427.707,218.764,-0.1774,-10.17,10,7.745,NAVIGATING: Moving to goal
2025-08-29T20:38:49.425993,509.93,-427.532,218.737,-0.1736,-9.94,10,7.567,NAVIGATING: Moving to goal
2025-08-29T20:38:50.075601,510.58,-427.362,218.71,-0.1704,-9.76,10,7.396,NAVIGATING: Moving to goal
2025-08-29T20:38:50.681358,511.18,-427.185,218.683,-0.1675,-9.6,10,7.218,NAVIGATING: Moving to goal
2025-08-29T20:38:51.310099,511.81,-427.015,218.656,-0.1652,-9.47,10,7.046,NAVIGATING: Moving to goal
2025-08-29T20:38:51.949399,512.45,-426.845,218.629,-0.1632,-9.35,10,6.873,NAVIGATING: Moving to goal
2025-08-29T20:38:52.463131,512.96,-426.694,218.604,-0.1617,-9.26,10,6.721,NAVIGATING: Moving to goal
2025-08-29T20:38:53.071313,513.57,-426.537,218.579,-0.1603,-9.19,10,6.562,NAVIGATING: Moving to goal
2025-08-29T20:38:53.578791,514.08,-426.412,218.559,-0.1594,-9.13,10,6.436,NAVIGATING: Moving to goal
2025-08-29T20:38:54.214495,514.72,-426.235,218.531,-0.1582,-9.06,10,6.257,NAVIGATING: Moving to goal
2025-08-29T20:38:54.848666,515.35,-426.064,218.503,-0.1572,-9.01,10,6.085,NAVIGATING: Moving to goal
2025-08-29T20:38:55.359354,515.86,-425.913,218.479,-0.1564,-8.96,10,5.932,NAVIGATING: Moving to goal
2025-08-29T20:38:55.971606,516.47,-425.762,218.454,-0.1558,-8.93,10,5.78,NAVIGATING: Moving to goal
2025-08-29T20:38:56.609067,517.11,-425.585,218.426,-0.1547,-8.87,10,5.601,NAVIGATING: Moving to goal
2025-08-29T20:38:57.215842,517.72,-425.415,218.399,-0.1513,-8.67,10,5.43,NAVIGATING: Moving to goal
2025-08-29T20:38:57.845248,518.35,-425.24,218.372,-0.1459,-8.36,10,5.253,NAVIGATING: Moving to goal
2025-08-29T20:38:58.353318,518.85,-425.097,218.349,-0.142,-8.14,10,5.109,NAVIGATING: Moving to goal
2025-08-29T20:38:58.942796,519.44,-424.94,218.325,-0.1383,-7.92,10,4.951,NAVIGATING: Moving to goal
2025-08-29T20:38:59.571049,520.07,-424.771,218.299,-0.1349,-7.73,10,4.78,NAVIGATING: Moving to goal
2025-08-29T20:39:00.207315,520.71,-424.594,218.271,-0.1318,-7.55,10,4.602,NAVIGATING: Moving to goal
2025-08-29T20:39:00.834579,521.34,-424.424,218.245,-0.1292,-7.4,10,4.431,NAVIGATING: Moving to goal
2025-08-29T20:39:01.434041,521.94,-424.254,218.218,-0.127,-7.28,10,4.259,NAVIGATING: Moving to goal
2025-08-29T20:39:01.941773,522.44,-424.103,218.195,-0.1247,-7.15,10,4.108,NAVIGATING: Moving to goal
2025-08-29T20:39:02.560489,523.06,-423.947,218.172,-0.1202,-6.89,10,3.951,NAVIGATING: Moving to goal
2025-08-29T20:39:03.165803,523.67,-423.779,218.147,-0.1132,-6.48,10,3.781,NAVIGATING: Moving to goal
2025-08-29T20:39:03.671005,524.17,-423.636,218.127,-0.1068,-6.12,10,3.638,NAVIGATING: Moving to goal
2025-08-29T20:39:04.289573,524.79,-423.48,218.105,-0.1007,-5.77,10,3.482,NAVIGATING: Moving to goal
2025-08-29T20:39:04.795962,525.3,-423.331,218.084,-0.0956,-5.48,10,3.332,NAVIGATING: Moving to goal
2025-08-29T20:39:05.380788,525.88,-423.181,218.063,-0.0912,-5.22,10,3.181,NAVIGATING: Moving to goal
2025-08-29T20:39:05.885196,526.39,-423.03,218.042,-0.0873,-5.0,10,3.031,NAVIGATING: Moving to goal
2025-08-29T20:39:06.510193,527.01,-422.874,218.021,-0.0825,-4.73,10,2.874,NAVIGATING: Moving to goal
2025-08-29T20:39:07.015815,527.52,-422.731,218.002,-0.0764,-4.38,10,2.731,NAVIGATING: Moving to goal
2025-08-29T20:39:07.520077,528.02,-422.602,217.986,-0.0696,-3.99,10,2.602,NAVIGATING: Moving to goal
2025-08-29T20:39:08.134040,528.64,-422.447,217.967,-0.0601,-3.45,10,2.447,NAVIGATING: Moving to goal
2025-08-29T20:39:08.761127,529.26,-422.28,217.947,-0.0484,-2.77,10,2.28,NAVIGATING: Moving to goal
2025-08-29T20:39:09.407545,529.91,-422.113,217.929,-0.0354,-2.03,10,2.114,NAVIGATING: Moving to goal
2025-08-29T20:39:09.918113,530.42,-421.966,217.913,-0.0231,-1.32,10,1.968,GOAL_REACHED: Target reached successfully
2025-08-29T20:39:10.493354,530.99,-421.843,217.9,-0.0124,-0.71,10,1.846,GOAL_REACHED: Target reached successfully
2025-08-29T20:39:12.494116,533.0,-421.843,217.9,-0.0124,-0.71,11,4.495,GOAL_REACHED: Target reached successfully
2025-08-29T20:39:12.495529,533.0,-421.556,217.864,0.0113,0.65,11,4.419,NAVIGATING: Moving to goal
2025-08-29T20:39:13.008030,533.51,-421.337,217.834,0.0303,1.74,11,4.376,NAVIGATING: Moving to goal
2025-08-29T20:39:13.622478,534.12,-421.238,217.822,0.0497,2.85,11,4.358,NAVIGATING: Moving to goal
2025-08-29T20:39:14.270824,534.77,-421.148,217.812,0.0757,4.34,11,4.342,NAVIGATING: Moving to goal
2025-08-29T20:39:14.889855,535.39,-421.064,217.805,0.1076,6.17,11,4.328,NAVIGATING: Moving to goal
2025-08-29T20:39:15.542014,536.04,-420.982,217.799,0.1457,8.35,11,4.314,NAVIGATING: Moving to goal
2025-08-29T20:39:16.180270,536.68,-420.905,217.795,0.1861,10.66,11,4.302,NAVIGATING: Moving to goal
2025-08-29T20:39:16.814007,537.32,-420.829,217.791,0.2311,13.24,11,4.29,NAVIGATING: Moving to goal
2025-08-29T20:39:17.443984,537.95,-420.759,217.789,0.2767,15.85,11,4.279,NAVIGATING: Moving to goal
2025-08-29T20:39:18.056370,538.56,-420.692,217.788,0.324,18.56,11,4.269,NAVIGATING: Moving to goal
2025-08-29T20:39:18.702632,539.2,-420.625,217.787,0.3746,21.46,11,4.259,NAVIGATING: Moving to goal
2025-08-29T20:39:19.339139,539.84,-420.563,217.787,0.4243,24.31,11,4.251,NAVIGATING: Moving to goal
2025-08-29T20:39:19.975526,540.48,-420.5,217.788,0.4768,27.32,11,4.242,NAVIGATING: Moving to goal
2025-08-29T20:39:20.485459,540.99,-420.45,217.789,0.5201,29.8,11,4.235,NAVIGATING: Moving to goal
2025-08-29T20:39:21.102690,541.6,-420.397,217.792,0.5677,32.53,11,4.227,NAVIGATING: Moving to goal
2025-08-29T20:39:21.714492,542.22,-420.342,217.795,0.6196,35.5,11,4.219,NAVIGATING: Moving to goal
2025-08-29T20:39:22.218060,542.72,-420.294,217.799,0.6658,38.15,11,4.211,NAVIGATING: Moving to goal
2025-08-29T20:39:22.821081,543.32,-420.247,217.803,0.7122,40.8,11,4.204,NAVIGATING: Moving to goal
2025-08-29T20:39:23.442253,543.94,-420.193,217.81,0.7668,43.93,11,4.194,NAVIGATING: Moving to goal
2025-08-29T20:39:24.065286,544.57,-420.143,217.817,0.8196,46.96,11,4.185,NAVIGATING: Moving to goal
2025-08-29T20:39:24.669189,545.17,-420.091,217.827,0.8742,50.09,11,4.174,NAVIGATING: Moving to goal
2025-08-29T20:39:25.269915,545.77,-420.04,217.841,0.9253,53.02,11,4.159,NAVIGATING: Moving to goal
2025-08-29T20:39:25.893101,546.39,-419.987,217.859,0.9752,55.88,11,4.141,NAVIGATING: Moving to goal
2025-08-29T20:39:26.525542,547.03,-419.931,217.882,1.0261,58.79,11,4.118,NAVIGATING: Moving to goal
2025-08-29T20:39:27.140644,547.64,-419.877,217.909,1.0743,61.55,11,4.093,NAVIGATING: Moving to goal
2025-08-29T20:39:27.777197,548.28,-419.818,217.944,1.1224,64.31,11,4.06,NAVIGATING: Moving to goal
2025-08-29T20:39:28.288926,548.79,-419.769,217.979,1.1602,66.47,11,4.028,NAVIGATING: Moving to goal
2025-08-29T20:39:28.918756,549.42,-419.714,218.023,1.2002,68.77,11,3.988,NAVIGATING: Moving to goal
2025-08-29T20:39:29.540145,550.04,-419.654,218.077,1.2424,71.18,11,3.938,NAVIGATING: Moving to goal
2025-08-29T20:39:30.155172,550.66,-419.592,218.14,1.2853,73.64,11,3.882,NAVIGATING: Moving to goal
2025-08-29T20:39:30.658836,551.16,-419.541,218.196,1.3196,75.61,11,3.832,NAVIGATING: Moving to goal
2025-08-29T20:39:31.286167,551.79,-419.486,218.263,1.3561,77.7,11,3.772,NAVIGATING: Moving to goal
2025-08-29T20:39:31.802776,552.3,-419.436,218.331,1.3879,79.52,11,3.712,NAVIGATING: Moving to goal
2025-08-29T20:39:32.455344,552.96,-419.382,218.413,1.4213,81.43,11,3.64,NAVIGATING: Moving to goal
2025-08-29T20:39:33.058121,553.56,-419.324,218.509,1.4562,83.43,11,3.556,NAVIGATING: Moving to goal
2025-08-29T20:39:33.682767,554.18,-419.266,218.615,1.4913,85.45,11,3.463,NAVIGATING: Moving to goal
2025-08-29T20:39:34.312754,554.81,-419.213,218.724,1.5243,87.34,11,3.369,NAVIGATING: Moving to goal
2025-08-29T20:39:34.925134,555.43,-419.16,218.842,1.5579,89.26,11,3.267,NAVIGATING: Moving to goal
2025-08-29T20:39:35.580842,556.08,-419.112,218.961,1.5897,91.08,11,3.166,NAVIGATING: Moving to goal
2025-08-29T20:39:36.216389,556.72,-419.067,219.084,1.6212,92.89,11,3.061,NAVIGATING: Moving to goal
2025-08-29T20:39:36.846793,557.35,-419.024,219.216,1.6535,94.74,11,2.95,NAVIGATING: Moving to goal
2025-08-29T20:39:37.354617,557.86,-418.991,219.325,1.6796,96.24,11,2.859,NAVIGATING: Moving to goal
2025-08-29T20:39:37.955074,558.46,-418.959,219.447,1.708,97.86,11,2.757,NAVIGATING: Moving to goal
2025-08-29T20:39:38.602868,559.1,-418.927,219.581,1.7386,99.61,11,2.646,NAVIGATING: Moving to goal
2025-08-29T20:39:39.209104,559.71,-418.898,219.722,1.7702,101.43,11,2.53,NAVIGATING: Moving to goal
2025-08-29T20:39:39.718104,560.22,-418.877,219.839,1.7959,102.9,11,2.435,NAVIGATING: Moving to goal
2025-08-29T20:39:40.299436,560.8,-418.858,219.967,1.8239,104.5,11,2.331,NAVIGATING: Moving to goal
2025-08-29T20:39:40.807491,561.31,-418.844,220.086,1.8496,105.97,11,2.236,NAVIGATING: Moving to goal
2025-08-29T20:39:41.427866,561.93,-418.831,220.216,1.8775,107.57,11,2.133,NAVIGATING: Moving to goal
2025-08-29T20:39:41.940175,562.44,-418.822,220.342,1.9042,109.1,11,2.034,NAVIGATING: Moving to goal
2025-08-29T20:39:42.493311,562.99,-418.817,220.446,1.9262,110.36,11,1.953,GOAL_REACHED: Target reached successfully
2025-08-29T20:39:44.493933,565.0,-418.817,220.446,1.9262,110.36,12,21.24,GOAL_REACHED: Target reached successfully
2025-08-29T20:39:44.495335,565.0,-418.795,220.719,1.9797,113.43,12,21.243,NAVIGATING: Moving to goal
2025-08-29T20:39:45.114921,565.62,-418.771,220.931,2.018,115.63,12,21.256,NAVIGATING: Moving to goal
2025-08-29T20:39:45.715194,566.22,-418.762,221.025,2.044,117.11,12,21.26,NAVIGATING: Moving to goal
2025-08-29T20:39:46.217441,566.72,-418.756,221.103,2.072,118.72,12,21.263,NAVIGATING: Moving to goal
2025-08-29T20:39:46.812604,567.31,-418.752,221.18,2.1055,120.63,12,21.264,NAVIGATING: Moving to goal
2025-08-29T20:39:47.433265,567.93,-418.749,221.26,2.1455,122.93,12,21.264,NAVIGATING: Moving to goal
2025-08-29T20:39:47.941266,568.44,-418.748,221.324,2.1819,125.01,12,21.263,NAVIGATING: Moving to goal
2025-08-29T20:39:48.558545,569.06,-418.748,221.392,2.2236,127.4,12,21.261,NAVIGATING: Moving to goal
2025-08-29T20:39:49.066063,569.57,-418.749,221.455,2.2651,129.78,12,21.258,NAVIGATING: Moving to goal
2025-08-29T20:39:49.682904,570.18,-418.752,221.515,2.3079,132.24,12,21.253,NAVIGATING: Moving to goal
2025-08-29T20:39:50.309449,570.81,-418.757,221.583,2.3592,135.17,12,21.247,NAVIGATING: Moving to goal
2025-08-29T20:39:50.944293,571.45,-418.766,221.649,2.408,137.97,12,21.237,NAVIGATING: Moving to goal
2025-08-29T20:39:51.579698,572.08,-418.78,221.719,2.4581,140.84,12,21.222,NAVIGATING: Moving to goal
2025-08-29T20:39:52.184857,572.69,-418.797,221.786,2.5058,143.57,12,21.204,NAVIGATING: Moving to goal
2025-08-29T20:39:52.812768,573.31,-418.818,221.853,2.5531,146.28,12,21.182,NAVIGATING: Moving to goal
2025-08-29T20:39:53.441342,573.94,-418.848,221.925,2.6006,149.0,12,21.152,NAVIGATING: Moving to goal
2025-08-29T20:39:54.079571,574.58,-418.884,221.996,2.6446,151.53,12,21.116,NAVIGATING: Moving to goal
2025-08-29T20:39:54.692312,575.19,-418.928,222.07,2.6891,154.07,12,21.072,NAVIGATING: Moving to goal
2025-08-29T20:39:55.314291,575.82,-418.978,222.143,2.7308,156.46,12,21.023,NAVIGATING: Moving to goal
2025-08-29T20:39:55.950724,576.45,-419.034,222.216,2.7714,158.79,12,20.967,NAVIGATING: Moving to goal
2025-08-29T20:39:56.585823,577.09,-419.103,222.292,2.8112,161.07,12,20.899,NAVIGATING: Moving to goal
2025-08-29T20:39:57.218439,577.72,-419.179,222.367,2.8477,163.16,12,20.824,NAVIGATING: Moving to goal
2025-08-29T20:39:57.831050,578.33,-419.266,222.444,2.8843,165.26,12,20.739,NAVIGATING: Moving to goal
2025-08-29T20:39:58.452971,578.95,-419.357,222.517,2.9183,167.21,12,20.65,NAVIGATING: Moving to goal
2025-08-29T20:39:59.088468,579.59,-419.455,222.589,2.9513,169.1,12,20.554,NAVIGATING: Moving to goal
2025-08-29T20:39:59.718935,580.22,-419.567,222.663,2.9832,170.93,12,20.444,NAVIGATING: Moving to goal
2025-08-29T20:40:00.330768,580.83,-419.684,222.732,3.012,172.57,12,20.329,NAVIGATING: Moving to goal
2025-08-29T20:40:00.843703,581.35,-419.794,222.792,3.0362,173.96,12,20.222,NAVIGATING: Moving to goal
2025-08-29T20:40:01.461203,581.96,-419.909,222.85,3.0593,175.29,12,20.109,NAVIGATING: Moving to goal
2025-08-29T20:40:02.092593,582.59,-420.049,222.916,3.0855,176.79,12,19.972,NAVIGATING: Moving to goal
2025-08-29T20:40:02.727139,583.23,-420.19,222.976,3.1099,178.18,12,19.834,NAVIGATING: Moving to goal
2025-08-29T20:40:03.375470,583.88,-420.342,223.035,3.1336,179.54,12,19.685,NAVIGATING: Moving to goal
2025-08-29T20:40:04.005657,584.51,-420.493,223.089,-3.1301,-179.34,12,19.537,NAVIGATING: Moving to goal
2025-08-29T20:40:04.516301,585.02,-420.625,223.133,-3.1157,-178.52,12,19.408,NAVIGATING: Moving to goal
2025-08-29T20:40:05.114642,585.62,-420.771,223.178,-3.1019,-177.73,12,19.265,NAVIGATING: Moving to goal
2025-08-29T20:40:05.773114,586.27,-420.939,223.226,-3.0884,-176.95,12,19.1,NAVIGATING: Moving to goal
2025-08-29T20:40:06.430075,586.93,-421.103,223.268,-3.077,-176.3,12,18.939,NAVIGATING: Moving to goal
2025-08-29T20:40:06.945395,587.45,-421.244,223.302,-3.0685,-175.81,12,18.801,NAVIGATING: Moving to goal
2025-08-29T20:40:07.451285,587.95,-421.374,223.33,-3.0614,-175.41,12,18.674,NAVIGATING: Moving to goal
2025-08-29T20:40:07.961192,588.46,-421.484,223.353,-3.056,-175.09,12,18.565,NAVIGATING: Moving to goal
2025-08-29T20:40:08.483123,588.98,-421.615,223.379,-3.0501,-174.76,12,18.436,NAVIGATING: Moving to goal
2025-08-29T20:40:08.987901,589.49,-421.747,223.402,-3.0446,-174.45,12,18.307,NAVIGATING: Moving to goal
2025-08-29T20:40:09.503386,590.0,-421.892,223.426,-3.0392,-174.13,12,18.164,NAVIGATING: Moving to goal
2025-08-29T20:40:10.014097,590.52,-422.011,223.444,-3.0351,-173.9,12,18.047,NAVIGATING: Moving to goal
2025-08-29T20:40:10.521811,591.02,-422.137,223.462,-3.0311,-173.67,12,17.922,NAVIGATING: Moving to goal
2025-08-29T20:40:11.046398,591.55,-422.271,223.48,-3.0272,-173.44,12,17.791,NAVIGATING: Moving to goal
2025-08-29T20:40:11.574641,592.08,-422.404,223.496,-3.0235,-173.24,12,17.659,NAVIGATING: Moving to goal
2025-08-29T20:40:12.095711,592.6,-422.538,223.51,-3.0202,-173.04,12,17.527,NAVIGATING: Moving to goal
2025-08-29T20:40:12.600873,593.1,-422.685,223.524,-3.0167,-172.85,12,17.382,NAVIGATING: Moving to goal
2025-08-29T20:40:13.229221,593.73,-422.846,223.538,-3.0133,-172.65,12,17.223,NAVIGATING: Moving to goal
2025-08-29T20:40:13.766691,594.27,-422.98,223.548,-3.0106,-172.5,12,17.091,NAVIGATING: Moving to goal
2025-08-29T20:40:14.288714,594.79,-423.114,223.557,-3.0081,-172.35,12,16.958,NAVIGATING: Moving to goal
2025-08-29T20:40:14.800452,595.3,-423.261,223.566,-3.0056,-172.21,12,16.812,NAVIGATING: Moving to goal
2025-08-29T20:40:15.426732,595.93,-423.422,223.574,-3.003,-172.06,12,16.652,NAVIGATING: Moving to goal
2025-08-29T20:40:16.075687,596.58,-423.596,223.581,-3.0004,-171.91,12,16.48,NAVIGATING: Moving to goal
2025-08-29T20:40:16.660782,597.16,-423.777,223.586,-2.9979,-171.76,12,16.3,NAVIGATING: Moving to goal
2025-08-29T20:40:17.255008,597.76,-423.952,223.589,-2.9956,-171.64,12,16.127,NAVIGATING: Moving to goal
2025-08-29T20:40:17.783804,598.29,-424.126,223.591,-2.9936,-171.52,12,15.954,NAVIGATING: Moving to goal
2025-08-29T20:40:18.287876,598.79,-424.454,223.591,-2.99,-171.32,12,15.627,NAVIGATING: Moving to goal
2025-08-29T20:40:18.835224,599.34,-424.789,223.586,-2.9869,-171.14,12,15.294,NAVIGATING: Moving to goal
2025-08-29T20:40:19.369102,599.87,-425.103,223.577,-2.9843,-170.99,12,14.98,NAVIGATING: Moving to goal
2025-08-29T20:40:19.889153,600.39,-425.471,223.562,-2.9817,-170.84,12,14.613,NAVIGATING: Moving to goal
2025-08-29T20:40:20.409125,600.91,-425.799,223.545,-2.9796,-170.72,12,14.285,NAVIGATING: Moving to goal
2025-08-29T20:40:20.912636,601.41,-426.133,223.525,-2.9777,-170.61,12,13.95,NAVIGATING: Moving to goal
2025-08-29T20:40:21.428661,601.93,-426.487,223.499,-2.9759,-170.51,12,13.595,NAVIGATING: Moving to goal
2025-08-29T20:40:21.931706,602.43,-426.868,223.468,-2.9742,-170.41,12,13.214,NAVIGATING: Moving to goal
2025-08-29T20:40:22.451461,602.95,-427.174,223.44,-2.9729,-170.34,12,12.906,NAVIGATING: Moving to goal
2025-08-29T20:40:22.988119,603.49,-427.527,223.406,-2.9716,-170.26,12,12.552,NAVIGATING: Moving to goal
2025-08-29T20:40:23.490152,603.99,-427.845,223.372,-2.9705,-170.2,12,12.232,NAVIGATING: Moving to goal
2025-08-29T20:40:24.009971,604.51,-428.223,223.33,-2.9693,-170.13,12,11.852,NAVIGATING: Moving to goal
2025-08-29T20:40:24.539169,605.04,-428.521,223.296,-2.9684,-170.08,12,11.552,NAVIGATING: Moving to goal
2025-08-29T20:40:25.069439,605.57,-428.87,223.253,-2.9675,-170.03,12,11.2,NAVIGATING: Moving to goal
2025-08-29T20:40:25.573651,606.08,-429.2,223.211,-2.9667,-169.98,12,10.868,NAVIGATING: Moving to goal
2025-08-29T20:40:26.074194,606.58,-429.575,223.161,-2.9659,-169.93,12,10.489,NAVIGATING: Moving to goal
2025-08-29T20:40:26.582572,607.08,-429.898,223.118,-2.9652,-169.9,12,10.164,NAVIGATING: Moving to goal
2025-08-29T20:40:27.090403,607.59,-430.241,223.07,-2.9646,-169.86,12,9.818,NAVIGATING: Moving to goal
2025-08-29T20:40:27.591080,608.09,-430.577,223.021,-2.964,-169.83,12,9.479,NAVIGATING: Moving to goal
2025-08-29T20:40:28.118907,608.62,-430.919,222.971,-2.9635,-169.8,12,9.132,NAVIGATING: Moving to goal
2025-08-29T20:40:28.626867,609.13,-431.269,222.919,-2.9631,-169.77,12,8.779,NAVIGATING: Moving to goal
2025-08-29T20:40:29.137177,609.64,-431.638,222.862,-2.9626,-169.75,12,8.406,NAVIGATING: Moving to goal
2025-08-29T20:40:29.668957,610.17,-431.968,222.811,-2.9623,-169.73,12,8.072,NAVIGATING: Moving to goal
2025-08-29T20:40:30.196452,610.7,-432.317,222.757,-2.9648,-169.87,12,7.72,NAVIGATING: Moving to goal
2025-08-29T20:40:30.706114,611.21,-432.657,222.705,-2.9715,-170.26,12,7.377,NAVIGATING: Moving to goal
2025-08-29T20:40:31.218896,611.72,-432.978,222.654,-2.9762,-170.52,12,7.053,NAVIGATING: Moving to goal
2025-08-29T20:40:31.725469,612.23,-433.305,222.602,-2.9797,-170.72,12,6.722,NAVIGATING: Moving to goal
2025-08-29T20:40:32.233426,612.73,-433.627,222.551,-2.9823,-170.87,12,6.397,NAVIGATING: Moving to goal
2025-08-29T20:40:32.770703,613.27,-434.0,222.491,-2.9845,-171.0,12,6.02,NAVIGATING: Moving to goal
2025-08-29T20:40:33.278524,613.78,-434.321,222.44,-2.986,-171.08,12,5.696,NAVIGATING: Moving to goal
2025-08-29T20:40:33.817049,614.32,-434.691,222.382,-2.9944,-171.57,12,5.322,NAVIGATING: Moving to goal
2025-08-29T20:40:34.335985,614.84,-435.048,222.327,-3.0049,-172.17,12,4.963,NAVIGATING: Moving to goal
2025-08-29T20:40:34.878974,615.38,-435.419,222.27,-3.0127,-172.62,12,4.589,NAVIGATING: Moving to goal
2025-08-29T20:40:35.390799,615.89,-435.766,222.217,-3.018,-172.92,12,4.24,NAVIGATING: Moving to goal
2025-08-29T20:40:35.907820,616.41,-436.173,222.155,-3.0233,-173.22,12,3.83,NAVIGATING: Moving to goal
2025-08-29T20:40:36.430137,616.93,-436.536,222.103,-3.0367,-173.99,12,3.465,NAVIGATING: Moving to goal
2025-08-29T20:40:36.949558,617.45,-436.879,222.057,-3.0544,-175.01,12,3.121,NAVIGATING: Moving to goal
2025-08-29T20:40:37.460136,617.96,-437.245,222.008,-3.0683,-175.8,12,2.755,NAVIGATING: Moving to goal
2025-08-29T20:40:38.006564,618.51,-437.61,221.961,-3.0828,-176.63,12,2.39,NAVIGATING: Moving to goal
2025-08-29T20:40:38.511287,619.01,-437.953,221.921,-3.1043,-177.86,12,2.049,NAVIGATING: Moving to goal
2025-08-29T20:40:39.018704,619.52,-438.286,221.883,-3.1293,-179.29,12,1.718,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:39.493389,619.99,-438.504,221.855,3.1385,179.82,12,1.503,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:41.494362,622.0,-438.504,221.855,3.1385,179.82,13,4.407,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:41.502408,622.0,-439.043,221.764,3.1065,177.99,13,4.343,NAVIGATING: Moving to goal
2025-08-29T20:40:42.020312,622.52,-439.236,221.728,3.0803,176.49,13,4.339,NAVIGATING: Moving to goal
2025-08-29T20:40:42.550582,623.05,-439.351,221.72,3.0207,173.08,13,4.329,NAVIGATING: Moving to goal
2025-08-29T20:40:43.113177,623.61,-439.466,221.719,2.9343,168.12,13,4.314,NAVIGATING: Moving to goal
2025-08-29T20:40:43.628646,624.13,-439.567,221.724,2.8437,162.93,13,4.298,NAVIGATING: Moving to goal
2025-08-29T20:40:44.199233,624.7,-439.675,221.732,2.7347,156.68,13,4.28,NAVIGATING: Moving to goal
2025-08-29T20:40:44.714884,625.22,-439.775,221.744,2.6265,150.49,13,4.262,NAVIGATING: Moving to goal
2025-08-29T20:40:45.222601,625.72,-439.863,221.757,2.5278,144.83,13,4.245,NAVIGATING: Moving to goal
2025-08-29T20:40:45.741341,626.24,-439.964,221.777,2.4077,137.95,13,4.223,NAVIGATING: Moving to goal
2025-08-29T20:40:46.242896,626.74,-440.043,221.797,2.3108,132.4,13,4.203,NAVIGATING: Moving to goal
2025-08-29T20:40:46.755282,627.26,-440.136,221.828,2.1962,125.83,13,4.174,NAVIGATING: Moving to goal
2025-08-29T20:40:47.255383,627.76,-440.221,221.869,2.1021,120.44,13,4.137,NAVIGATING: Moving to goal
2025-08-29T20:40:47.768309,628.27,-440.325,221.937,1.9969,114.41,13,4.076,NAVIGATING: Moving to goal
2025-08-29T20:40:48.270971,628.77,-440.429,222.03,1.9063,109.22,13,3.993,NAVIGATING: Moving to goal
2025-08-29T20:40:48.802795,629.3,-440.548,222.168,1.8114,103.79,13,3.871,NAVIGATING: Moving to goal
2025-08-29T20:40:49.316113,629.82,-440.655,222.323,1.7317,99.22,13,3.735,NAVIGATING: Moving to goal
2025-08-29T20:40:49.827820,630.33,-440.764,222.521,1.6564,94.91,13,3.562,NAVIGATING: Moving to goal
2025-08-29T20:40:50.327979,630.83,-440.857,222.726,1.5923,91.23,13,3.384,NAVIGATING: Moving to goal
2025-08-29T20:40:50.847512,631.35,-440.945,222.966,1.527,87.49,13,3.178,NAVIGATING: Moving to goal
2025-08-29T20:40:51.373375,631.87,-441.023,223.227,1.4622,83.78,13,2.955,NAVIGATING: Moving to goal
2025-08-29T20:40:51.906078,632.41,-441.09,223.521,1.3938,79.86,13,2.708,NAVIGATING: Moving to goal
2025-08-29T20:40:52.407729,632.91,-441.134,223.778,1.3366,76.58,13,2.494,NAVIGATING: Moving to goal
2025-08-29T20:40:52.924763,633.43,-441.168,224.084,1.2703,72.79,13,2.244,NAVIGATING: Moving to goal
2025-08-29T20:40:53.430508,633.93,-441.183,224.351,1.2136,69.53,13,2.03,NAVIGATING: Moving to goal
2025-08-29T20:40:53.944291,634.45,-441.193,224.644,1.1538,66.11,13,1.806,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:54.462321,634.96,-441.211,224.877,1.1125,63.74,13,1.652,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:54.493362,634.99,-441.211,224.877,1.1125,63.74,13,1.652,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:56.495130,637.0,-441.211,224.877,1.1125,63.74,14,21.241,GOAL_REACHED: Target reached successfully
2025-08-29T20:40:56.503688,637.01,-441.285,225.391,1.0416,59.68,14,21.294,NAVIGATING: Moving to goal
2025-08-29T20:40:57.022372,637.52,-441.314,225.58,1.0058,57.63,14,21.318,NAVIGATING: Moving to goal
2025-08-29T20:40:57.548480,638.05,-441.315,225.685,0.9472,54.27,14,21.317,NAVIGATING: Moving to goal
2025-08-29T20:40:58.063960,638.57,-441.306,225.782,0.8702,49.86,14,21.307,NAVIGATING: Moving to goal
2025-08-29T20:40:58.579818,639.08,-441.288,225.877,0.7796,44.67,14,21.289,NAVIGATING: Moving to goal
2025-08-29T20:40:59.081151,639.58,-441.255,225.981,0.6804,38.98,14,21.255,NAVIGATING: Moving to goal
2025-08-29T20:40:59.588273,640.09,-441.202,226.092,0.5815,33.32,14,21.202,NAVIGATING: Moving to goal
2025-08-29T20:41:00.088521,640.59,-441.121,226.214,0.4873,27.92,14,21.122,NAVIGATING: Moving to goal
2025-08-29T20:41:00.597264,641.1,-441.016,226.338,0.403,23.09,14,21.019,NAVIGATING: Moving to goal
2025-08-29T20:41:01.097884,641.6,-440.871,226.475,0.3202,18.35,14,20.876,NAVIGATING: Moving to goal
2025-08-29T20:41:01.626775,642.13,-440.719,226.593,0.2566,14.7,14,20.728,NAVIGATING: Moving to goal
2025-08-29T20:41:02.207771,642.71,-440.496,226.74,0.1818,10.42,14,20.51,NAVIGATING: Moving to goal
2025-08-29T20:41:02.724614,643.23,-440.25,226.873,0.1202,6.89,14,20.269,NAVIGATING: Moving to goal
2025-08-29T20:41:03.242917,643.74,-440.014,226.982,0.0728,4.17,14,20.039,NAVIGATING: Moving to goal
2025-08-29T20:41:03.747772,644.25,-439.711,227.1,0.0205,1.18,14,19.742,NAVIGATING: Moving to goal
2025-08-29T20:41:04.253921,644.76,-439.403,227.202,-0.0205,-1.18,14,19.441,NAVIGATING: Moving to goal
2025-08-29T20:41:04.770998,645.27,-439.061,227.298,-0.0522,-2.99,14,19.105,NAVIGATING: Moving to goal
2025-08-29T20:41:05.281278,645.78,-438.744,227.372,-0.0735,-4.21,14,18.794,NAVIGATING: Moving to goal
2025-08-29T20:41:05.838503,646.34,-438.361,227.446,-0.0927,-5.31,14,18.418,NAVIGATING: Moving to goal
2025-08-29T20:41:06.364456,646.87,-438.012,227.501,-0.106,-6.08,14,18.074,NAVIGATING: Moving to goal
2025-08-29T20:41:06.864552,647.37,-437.659,227.545,-0.1167,-6.69,14,17.727,NAVIGATING: Moving to goal
2025-08-29T20:41:07.385688,647.89,-437.305,227.58,-0.1253,-7.18,14,17.377,NAVIGATING: Moving to goal
2025-08-29T20:41:07.919341,648.42,-436.909,227.608,-0.1332,-7.63,14,16.985,NAVIGATING: Moving to goal
2025-08-29T20:41:08.423648,648.93,-436.58,227.625,-0.1385,-7.94,14,16.659,NAVIGATING: Moving to goal
2025-08-29T20:41:08.927822,649.43,-436.196,227.636,-0.1438,-8.24,14,16.279,NAVIGATING: Moving to goal
2025-08-29T20:41:09.444587,649.95,-435.827,227.64,-0.1481,-8.49,14,15.912,NAVIGATING: Moving to goal
2025-08-29T20:41:09.952437,650.45,-435.471,227.638,-0.1517,-8.69,14,15.558,NAVIGATING: Moving to goal
2025-08-29T20:41:10.469888,650.97,-435.136,227.631,-0.1546,-8.86,14,15.224,NAVIGATING: Moving to goal
2025-08-29T20:41:10.976676,651.48,-434.768,227.618,-0.1575,-9.02,14,14.856,NAVIGATING: Moving to goal
2025-08-29T20:41:11.521345,652.02,-434.427,227.602,-0.1598,-9.16,14,14.516,NAVIGATING: Moving to goal
2025-08-29T20:41:12.042956,652.54,-434.033,227.579,-0.1622,-9.29,14,14.122,NAVIGATING: Moving to goal
2025-08-29T20:41:12.552426,653.05,-433.727,227.558,-0.1639,-9.39,14,13.815,NAVIGATING: Moving to goal
2025-08-29T20:41:13.058661,653.56,-433.354,227.528,-0.1657,-9.5,14,13.442,NAVIGATING: Moving to goal
2025-08-29T20:41:13.575862,654.08,-433.009,227.498,-0.1673,-9.58,14,13.095,NAVIGATING: Moving to goal
2025-08-29T20:41:14.121991,654.62,-432.631,227.462,-0.1688,-9.67,14,12.715,NAVIGATING: Moving to goal
2025-08-29T20:41:14.688649,655.19,-432.279,227.425,-0.1701,-9.75,14,12.362,NAVIGATING: Moving to goal
2025-08-29T20:41:15.199297,655.7,-431.915,227.385,-0.1713,-9.82,14,11.995,NAVIGATING: Moving to goal
2025-08-29T20:41:15.725236,656.23,-431.538,227.341,-0.1724,-9.88,14,11.616,NAVIGATING: Moving to goal
2025-08-29T20:41:16.226326,656.73,-431.234,227.304,-0.1732,-9.93,14,11.309,NAVIGATING: Moving to goal
2025-08-29T20:41:16.752971,657.25,-430.844,227.254,-0.1742,-9.98,14,10.916,NAVIGATING: Moving to goal
2025-08-29T20:41:17.264430,657.77,-430.513,227.211,-0.1748,-10.02,14,10.583,NAVIGATING: Moving to goal
2025-08-29T20:41:17.766357,658.27,-430.144,227.161,-0.1755,-10.06,14,10.21,NAVIGATING: Moving to goal
2025-08-29T20:41:18.302815,658.8,-429.794,227.112,-0.1761,-10.09,14,9.857,NAVIGATING: Moving to goal
2025-08-29T20:41:18.805496,659.31,-429.444,227.062,-0.1766,-10.12,14,9.503,NAVIGATING: Moving to goal
2025-08-29T20:41:19.324157,659.83,-429.121,227.015,-0.177,-10.14,14,9.177,NAVIGATING: Moving to goal
2025-08-29T20:41:19.824968,660.33,-428.771,226.963,-0.1774,-10.17,14,8.824,NAVIGATING: Moving to goal
2025-08-29T20:41:20.328368,660.83,-428.429,226.911,-0.1778,-10.19,14,8.478,NAVIGATING: Moving to goal
2025-08-29T20:41:20.834548,661.34,-428.08,226.857,-0.1781,-10.21,14,8.125,NAVIGATING: Moving to goal
2025-08-29T20:41:21.341741,661.84,-427.75,226.805,-0.1784,-10.22,14,7.792,NAVIGATING: Moving to goal
2025-08-29T20:41:21.884708,662.39,-427.356,226.742,-0.1788,-10.24,14,7.393,NAVIGATING: Moving to goal
2025-08-29T20:41:22.410619,662.91,-427.008,226.687,-0.1765,-10.11,14,7.042,NAVIGATING: Moving to goal
2025-08-29T20:41:22.914392,663.42,-426.624,226.626,-0.1679,-9.62,14,6.654,NAVIGATING: Moving to goal
2025-08-29T20:41:23.421122,663.92,-426.265,226.569,-0.1621,-9.29,14,6.291,NAVIGATING: Moving to goal
2025-08-29T20:41:23.929393,664.43,-425.893,226.508,-0.1578,-9.04,14,5.914,NAVIGATING: Moving to goal
2025-08-29T20:41:24.444113,664.95,-425.526,226.448,-0.1547,-8.87,14,5.544,NAVIGATING: Moving to goal
2025-08-29T20:41:24.945525,665.45,-425.159,226.389,-0.1525,-8.74,14,5.173,NAVIGATING: Moving to goal
2025-08-29T20:41:25.487287,665.99,-424.813,226.334,-0.1458,-8.35,14,4.825,NAVIGATING: Moving to goal
2025-08-29T20:41:26.028771,666.53,-424.424,226.274,-0.1326,-7.6,14,4.433,NAVIGATING: Moving to goal
2025-08-29T20:41:26.542779,667.04,-424.072,226.219,-0.1241,-7.11,14,4.078,NAVIGATING: Moving to goal
2025-08-29T20:41:27.046900,667.55,-423.719,226.165,-0.1178,-6.75,14,3.723,NAVIGATING: Moving to goal
2025-08-29T20:41:27.549589,668.05,-423.444,226.124,-0.1132,-6.48,14,3.446,NAVIGATING: Moving to goal
2025-08-29T20:41:28.081059,668.58,-423.049,226.068,-0.0968,-5.55,14,3.049,NAVIGATING: Moving to goal
2025-08-29T20:41:28.585671,669.09,-422.752,226.029,-0.079,-4.53,14,2.752,NAVIGATING: Moving to goal
2025-08-29T20:41:29.103154,669.6,-422.408,225.984,-0.0627,-3.59,14,2.408,NAVIGATING: Moving to goal
2025-08-29T20:41:29.609174,670.11,-422.051,225.94,-0.0452,-2.59,14,2.052,NAVIGATING: Moving to goal
2025-08-29T20:41:30.144490,670.65,-421.712,225.9,-0.0232,-1.33,14,1.715,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:30.493636,671.0,-421.551,225.878,-0.0133,-0.76,14,1.556,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:32.498290,673.0,-421.551,225.878,-0.0133,-0.76,15,4.404,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:32.506606,673.01,-420.953,225.776,0.0183,1.05,15,4.33,NAVIGATING: Moving to goal
2025-08-29T20:41:33.011187,673.51,-420.756,225.74,0.0464,2.66,15,4.326,NAVIGATING: Moving to goal
2025-08-29T20:41:33.521758,674.02,-420.644,225.732,0.1051,6.02,15,4.316,NAVIGATING: Moving to goal
2025-08-29T20:41:34.028588,674.53,-420.531,225.73,0.1888,10.82,15,4.302,NAVIGATING: Moving to goal
2025-08-29T20:41:34.545557,675.05,-420.426,225.734,0.2828,16.2,15,4.287,NAVIGATING: Moving to goal
2025-08-29T20:41:35.051063,675.55,-420.335,225.74,0.373,21.37,15,4.273,NAVIGATING: Moving to goal
2025-08-29T20:41:35.561255,676.06,-420.233,225.751,0.4826,27.65,15,4.256,NAVIGATING: Moving to goal
2025-08-29T20:41:36.071264,676.57,-420.133,225.766,0.595,34.09,15,4.237,NAVIGATING: Moving to goal
2025-08-29T20:41:36.582816,677.08,-420.041,225.784,0.705,40.4,15,4.217,NAVIGATING: Moving to goal
2025-08-29T20:41:37.098951,677.6,-419.944,225.808,0.8241,47.21,15,4.192,NAVIGATING: Moving to goal
2025-08-29T20:41:37.607923,678.11,-419.863,225.834,0.9271,53.12,15,4.168,NAVIGATING: Moving to goal
2025-08-29T20:41:38.202514,678.7,-419.762,225.883,1.0409,59.64,15,4.124,NAVIGATING: Moving to goal
2025-08-29T20:41:38.706766,679.21,-419.663,225.949,1.1425,65.46,15,4.065,NAVIGATING: Moving to goal
2025-08-29T20:41:39.233258,679.73,-419.565,226.035,1.2286,70.39,15,3.989,NAVIGATING: Moving to goal
2025-08-29T20:41:39.737772,680.24,-419.452,226.162,1.3191,75.58,15,3.877,NAVIGATING: Moving to goal
2025-08-29T20:41:40.248283,680.75,-419.352,226.301,1.396,79.98,15,3.755,NAVIGATING: Moving to goal
2025-08-29T20:41:40.748519,681.25,-419.254,226.468,1.4648,83.93,15,3.609,NAVIGATING: Moving to goal
2025-08-29T20:41:41.259150,681.76,-419.159,226.665,1.5304,87.68,15,3.439,NAVIGATING: Moving to goal
2025-08-29T20:41:41.763060,682.26,-419.063,226.911,1.6002,91.69,15,3.228,NAVIGATING: Moving to goal
2025-08-29T20:41:42.271838,682.77,-418.988,227.148,1.6607,95.15,15,3.027,NAVIGATING: Moving to goal
2025-08-29T20:41:42.780619,683.28,-418.925,227.392,1.7189,98.48,15,2.821,NAVIGATING: Moving to goal
2025-08-29T20:41:43.299467,683.8,-418.874,227.65,1.7776,101.85,15,2.606,NAVIGATING: Moving to goal
2025-08-29T20:41:43.825802,684.33,-418.832,227.963,1.8463,105.79,15,2.348,NAVIGATING: Moving to goal
2025-08-29T20:41:44.330306,684.83,-418.81,228.25,1.9078,109.31,15,2.116,NAVIGATING: Moving to goal
2025-08-29T20:41:44.865372,685.37,-418.802,228.561,1.973,113.05,15,1.872,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:45.402488,685.9,-418.788,228.805,2.0186,115.66,15,1.702,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:45.493229,685.99,-418.785,228.842,2.0249,116.02,15,1.679,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:47.494098,688.0,-418.785,228.842,2.0249,116.02,16,21.247,GOAL_REACHED: Target reached successfully
2025-08-29T20:41:47.502631,688.0,-418.708,229.413,2.1043,120.56,16,21.3,NAVIGATING: Moving to goal
2025-08-29T20:41:48.022616,688.52,-418.68,229.608,2.1431,122.79,16,21.324,NAVIGATING: Moving to goal
2025-08-29T20:41:48.565490,689.07,-418.68,229.712,2.2034,126.24,16,21.322,NAVIGATING: Moving to goal
2025-08-29T20:41:49.072465,689.57,-418.691,229.813,2.2863,131.0,16,21.31,NAVIGATING: Moving to goal
2025-08-29T20:41:49.583410,690.08,-418.709,229.902,2.3725,135.93,16,21.291,NAVIGATING: Moving to goal
2025-08-29T20:41:50.137671,690.64,-418.748,230.014,2.4785,142.01,16,21.252,NAVIGATING: Moving to goal
2025-08-29T20:41:50.640449,691.14,-418.801,230.12,2.5717,147.35,16,21.2,NAVIGATING: Moving to goal
2025-08-29T20:41:51.198020,691.7,-418.879,230.234,2.6584,152.32,16,21.122,NAVIGATING: Moving to goal
2025-08-29T20:41:51.721666,692.22,-419.002,230.374,2.7533,157.75,16,21.002,NAVIGATING: Moving to goal
2025-08-29T20:41:52.233196,692.73,-419.144,230.503,2.8309,162.2,16,20.862,NAVIGATING: Moving to goal
2025-08-29T20:41:52.749959,693.25,-419.318,230.633,2.9006,166.19,16,20.692,NAVIGATING: Moving to goal
2025-08-29T20:41:53.268069,693.77,-419.535,230.771,2.9707,170.21,16,20.479,NAVIGATING: Moving to goal
2025-08-29T20:41:53.807171,694.31,-419.797,230.908,3.0333,173.79,16,20.224,NAVIGATING: Moving to goal
2025-08-29T20:41:54.311906,694.81,-420.042,231.016,3.0808,176.52,16,19.984,NAVIGATING: Moving to goal
2025-08-29T20:41:54.828125,695.33,-420.355,231.134,3.133,179.51,16,19.677,NAVIGATING: Moving to goal
2025-08-29T20:41:55.360011,695.86,-420.667,231.233,-3.1121,-178.31,16,19.372,NAVIGATING: Moving to goal
2025-08-29T20:41:55.867310,696.37,-420.994,231.321,-3.0839,-176.69,16,19.051,NAVIGATING: Moving to goal
2025-08-29T20:41:56.385053,696.89,-421.332,231.397,-3.0626,-175.47,16,18.72,NAVIGATING: Moving to goal
2025-08-29T20:41:56.922027,697.42,-421.717,231.469,-3.0446,-174.44,16,18.342,NAVIGATING: Moving to goal
2025-08-29T20:41:57.444795,697.95,-422.067,231.521,-3.032,-173.72,16,17.997,NAVIGATING: Moving to goal
2025-08-29T20:41:57.948227,698.45,-422.414,231.563,-3.022,-173.15,16,17.656,NAVIGATING: Moving to goal
2025-08-29T20:41:58.464098,698.97,-422.742,231.593,-3.0143,-172.71,16,17.331,NAVIGATING: Moving to goal
2025-08-29T20:41:58.995447,699.5,-423.125,231.619,-3.0069,-172.28,16,16.953,NAVIGATING: Moving to goal
2025-08-29T20:41:59.504672,700.01,-423.454,231.635,-3.0016,-171.98,16,16.626,NAVIGATING: Moving to goal
2025-08-29T20:42:00.024881,700.53,-423.838,231.645,-2.9963,-171.67,16,16.246,NAVIGATING: Moving to goal
2025-08-29T20:42:00.559656,701.06,-424.147,231.647,-2.9926,-171.46,16,15.939,NAVIGATING: Moving to goal
2025-08-29T20:42:01.062329,701.56,-424.515,231.644,-2.9887,-171.24,16,15.572,NAVIGATING: Moving to goal
2025-08-29T20:42:01.565791,702.07,-424.857,231.636,-2.9856,-171.06,16,15.231,NAVIGATING: Moving to goal
2025-08-29T20:42:02.073998,702.58,-425.224,231.623,-2.9827,-170.89,16,14.865,NAVIGATING: Moving to goal
2025-08-29T20:42:02.586342,703.09,-425.578,231.605,-2.9802,-170.75,16,14.511,NAVIGATING: Moving to goal
2025-08-29T20:42:03.101456,703.6,-425.957,231.582,-2.9778,-170.62,16,14.132,NAVIGATING: Moving to goal
2025-08-29T20:42:03.604064,704.11,-426.263,231.561,-2.9761,-170.52,16,13.825,NAVIGATING: Moving to goal
2025-08-29T20:42:04.112852,704.61,-426.629,231.532,-2.9744,-170.42,16,13.459,NAVIGATING: Moving to goal
2025-08-29T20:42:04.617008,705.12,-426.981,231.501,-2.9728,-170.33,16,13.105,NAVIGATING: Moving to goal
2025-08-29T20:42:05.209011,705.71,-427.353,231.465,-2.9714,-170.25,16,12.732,NAVIGATING: Moving to goal
2025-08-29T20:42:05.754896,706.26,-427.751,231.424,-2.9701,-170.17,16,12.331,NAVIGATING: Moving to goal
2025-08-29T20:42:06.256894,706.76,-428.077,231.388,-2.9691,-170.12,16,12.004,NAVIGATING: Moving to goal
2025-08-29T20:42:06.776293,707.28,-428.468,231.343,-2.9681,-170.06,16,11.609,NAVIGATING: Moving to goal
2025-08-29T20:42:07.291780,707.79,-428.807,231.302,-2.9673,-170.01,16,11.269,NAVIGATING: Moving to goal
2025-08-29T20:42:07.794927,708.3,-429.151,231.258,-2.9665,-169.97,16,10.921,NAVIGATING: Moving to goal
2025-08-29T20:42:08.302494,708.8,-429.476,231.215,-2.9658,-169.93,16,10.594,NAVIGATING: Moving to goal
2025-08-29T20:42:08.860315,709.36,-429.852,231.164,-2.9651,-169.89,16,10.214,NAVIGATING: Moving to goal
2025-08-29T20:42:09.375682,709.88,-430.215,231.113,-2.9644,-169.85,16,9.848,NAVIGATING: Moving to goal
2025-08-29T20:42:09.878376,710.38,-430.61,231.055,-2.9638,-169.81,16,9.449,NAVIGATING: Moving to goal
2025-08-29T20:42:10.404007,710.91,-430.984,231.0,-2.9633,-169.78,16,9.071,NAVIGATING: Moving to goal
2025-08-29T20:42:10.910660,711.41,-431.286,230.954,-2.9628,-169.76,16,8.766,NAVIGATING: Moving to goal
2025-08-29T20:42:11.425039,711.93,-431.634,230.901,-2.9624,-169.73,16,8.414,NAVIGATING: Moving to goal
2025-08-29T20:42:11.929084,712.43,-431.975,230.847,-2.962,-169.71,16,8.069,NAVIGATING: Moving to goal
2025-08-29T20:42:12.433231,712.93,-432.323,230.792,-2.9617,-169.69,16,7.717,NAVIGATING: Moving to goal
2025-08-29T20:42:12.946116,713.45,-432.691,230.733,-2.9621,-169.72,16,7.346,NAVIGATING: Moving to goal
2025-08-29T20:42:13.459820,713.96,-433.03,230.68,-2.9688,-170.1,16,7.003,NAVIGATING: Moving to goal
2025-08-29T20:42:13.988488,714.49,-433.403,230.62,-2.9747,-170.44,16,6.626,NAVIGATING: Moving to goal
2025-08-29T20:42:14.511964,715.01,-433.751,230.564,-2.9787,-170.66,16,6.275,NAVIGATING: Moving to goal
2025-08-29T20:42:15.028923,715.53,-434.099,230.507,-2.9816,-170.83,16,5.922,NAVIGATING: Moving to goal
2025-08-29T20:42:15.564395,716.07,-434.448,230.45,-2.9837,-170.96,16,5.57,NAVIGATING: Moving to goal
2025-08-29T20:42:16.073295,716.57,-434.809,230.392,-2.9884,-171.22,16,5.206,NAVIGATING: Moving to goal
2025-08-29T20:42:16.575032,717.08,-435.107,230.346,-2.9977,-171.76,16,4.905,NAVIGATING: Moving to goal
2025-08-29T20:42:17.107120,717.61,-435.479,230.287,-3.0066,-172.26,16,4.53,NAVIGATING: Moving to goal
2025-08-29T20:42:17.634256,718.14,-435.825,230.233,-3.0126,-172.61,16,4.181,NAVIGATING: Moving to goal
2025-08-29T20:42:18.171767,718.67,-436.172,230.18,-3.0176,-172.9,16,3.832,NAVIGATING: Moving to goal
2025-08-29T20:42:18.680478,719.18,-436.528,230.128,-3.0309,-173.66,16,3.475,NAVIGATING: Moving to goal
2025-08-29T20:42:19.206584,719.71,-436.85,230.083,-3.0461,-174.53,16,3.151,NAVIGATING: Moving to goal
2025-08-29T20:42:19.709532,720.21,-437.214,230.032,-3.0587,-175.25,16,2.786,NAVIGATING: Moving to goal
2025-08-29T20:42:20.223206,720.72,-437.551,229.987,-3.0722,-176.03,16,2.449,NAVIGATING: Moving to goal
2025-08-29T20:42:20.732583,721.23,-437.88,229.947,-3.0927,-177.2,16,2.121,NAVIGATING: Moving to goal
2025-08-29T20:42:21.255264,721.76,-438.2,229.91,-3.1172,-178.6,16,1.802,GOAL_REACHED: Target reached successfully
2025-08-29T20:42:21.493690,722.0,-438.321,229.894,-3.1262,-179.12,16,1.683,GOAL_REACHED: Target reached successfully
2025-08-29T20:42:23.496397,724.0,-438.321,229.894,-3.1262,-179.12,17,4.436,GOAL_REACHED: Target reached successfully
2025-08-29T20:42:23.497795,724.0,-438.958,229.79,3.116,178.53,17,4.337,NAVIGATING: Moving to goal
2025-08-29T20:42:24.025607,724.53,-439.168,229.752,3.0857,176.8,17,4.328,NAVIGATING: Moving to goal
2025-08-29T20:42:24.545493,725.05,-439.29,229.742,3.0259,173.37,17,4.317,NAVIGATING: Moving to goal
2025-08-29T20:42:25.066894,725.57,-439.408,229.739,2.9432,168.63,17,4.302,NAVIGATING: Moving to goal
2025-08-29T20:42:25.574433,726.08,-439.516,229.741,2.8526,163.44,17,4.286,NAVIGATING: Moving to goal
2025-08-29T20:42:26.088945,726.59,-439.632,229.748,2.7415,157.08,17,4.268,NAVIGATING: Moving to goal
2025-08-29T20:42:26.593334,727.09,-439.717,229.756,2.6528,152.0,17,4.254,NAVIGATING: Moving to goal
2025-08-29T20:42:27.109699,727.61,-439.816,229.769,2.5444,145.78,17,4.235,NAVIGATING: Moving to goal
2025-08-29T20:42:27.641263,728.14,-439.914,229.786,2.4303,139.25,17,4.215,NAVIGATING: Moving to goal
2025-08-29T20:42:28.249485,728.75,-440.012,229.81,2.3112,132.42,17,4.19,NAVIGATING: Moving to goal
2025-08-29T20:42:28.762763,729.26,-440.097,229.836,2.2066,126.43,17,4.165,NAVIGATING: Moving to goal
2025-08-29T20:42:29.296310,729.8,-440.191,229.881,2.1029,120.49,17,4.123,NAVIGATING: Moving to goal
2025-08-29T20:42:29.805088,730.31,-440.289,229.943,2.0053,114.89,17,4.067,NAVIGATING: Moving to goal
2025-08-29T20:42:30.310684,730.81,-440.4,230.039,1.9114,109.52,17,3.981,NAVIGATING: Moving to goal
2025-08-29T20:42:30.825259,731.33,-440.518,230.171,1.8201,104.28,17,3.864,NAVIGATING: Moving to goal
2025-08-29T20:42:31.336414,731.84,-440.628,230.323,1.7401,99.7,17,3.73,NAVIGATING: Moving to goal
2025-08-29T20:42:31.837094,732.34,-440.741,230.518,1.6648,95.39,17,3.56,NAVIGATING: Moving to goal
2025-08-29T20:42:32.356309,732.86,-440.843,230.735,1.5969,91.5,17,3.372,NAVIGATING: Moving to goal
2025-08-29T20:42:32.904834,733.41,-440.941,230.993,1.5269,87.48,17,3.151,NAVIGATING: Moving to goal
2025-08-29T20:42:33.409358,733.91,-441.019,231.25,1.4635,83.85,17,2.933,NAVIGATING: Moving to goal
2025-08-29T20:42:33.927546,734.43,-441.093,231.565,1.3904,79.66,17,2.669,NAVIGATING: Moving to goal
2025-08-29T20:42:34.445226,734.95,-441.137,231.829,1.332,76.32,17,2.451,NAVIGATING: Moving to goal
2025-08-29T20:42:34.975930,735.48,-441.172,232.146,1.2634,72.39,17,2.193,NAVIGATING: Moving to goal
2025-08-29T20:42:35.493909,736.0,-441.185,232.414,1.2065,69.13,17,1.979,GOAL_REACHED: Target reached successfully
2025-08-29T20:42:37.495033,738.0,-441.185,232.414,1.2065,69.13,18,21.244,GOAL_REACHED: Target reached successfully
2025-08-29T20:42:37.496370,738.0,-441.25,233.18,1.0738,61.52,18,21.266,NAVIGATING: Moving to goal
2025-08-29T20:42:38.008422,738.51,-441.282,233.415,1.0253,58.75,18,21.29,NAVIGATING: Moving to goal
2025-08-29T20:42:38.518921,739.02,-441.285,233.542,0.9611,55.07,18,21.29,NAVIGATING: Moving to goal
2025-08-29T20:42:39.032349,739.53,-441.279,233.667,0.8721,49.97,18,21.281,NAVIGATING: Moving to goal
2025-08-29T20:42:39.545835,740.05,-441.265,233.776,0.7784,44.6,18,21.266,NAVIGATING: Moving to goal
2025-08-29T20:42:40.058127,740.56,-441.233,233.9,0.6718,38.49,18,21.233,NAVIGATING: Moving to goal
2025-08-29T20:42:40.578182,741.08,-441.186,234.018,0.5754,32.97,18,21.186,NAVIGATING: Moving to goal
2025-08-29T20:42:41.090338,741.59,-441.104,234.155,0.4775,27.36,18,21.104,NAVIGATING: Moving to goal
2025-08-29T20:42:41.605659,742.11,-440.999,234.287,0.393,22.52,18,21.001,NAVIGATING: Moving to goal
2025-08-29T20:42:42.175116,742.68,-440.844,234.439,0.3067,17.57,18,20.848,NAVIGATING: Moving to goal
2025-08-29T20:42:42.707656,743.21,-440.642,234.597,0.2268,12.99,18,20.651,NAVIGATING: Moving to goal
2025-08-29T20:42:43.252189,743.75,-440.431,234.733,0.1618,9.27,18,20.444,NAVIGATING: Moving to goal
2025-08-29T20:42:43.804687,744.31,-440.154,234.879,0.0986,5.65,18,20.173,NAVIGATING: Moving to goal
2025-08-29T20:42:44.306462,744.81,-439.878,235.001,0.0473,2.71,18,19.903,NAVIGATING: Moving to goal
2025-08-29T20:42:44.819361,745.32,-439.546,235.124,-0.0039,-0.22,18,19.578,NAVIGATING: Moving to goal
2025-08-29T20:42:45.328736,745.83,-439.209,235.228,-0.0396,-2.27,18,19.248,NAVIGATING: Moving to goal
2025-08-29T20:42:45.847444,746.35,-438.858,235.319,-0.0658,-3.77,18,18.904,NAVIGATING: Moving to goal
2025-08-29T20:42:46.382473,746.88,-438.471,235.401,-0.0868,-4.97,18,18.524,NAVIGATING: Moving to goal
2025-08-29T20:42:46.892280,747.39,-438.083,235.468,-0.1025,-5.87,18,18.142,NAVIGATING: Moving to goal
2025-08-29T20:42:47.404234,747.91,-437.711,235.518,-0.1142,-6.54,18,17.776,NAVIGATING: Moving to goal
2025-08-29T20:42:47.918737,748.42,-437.337,235.557,-0.1237,-7.08,18,17.407,NAVIGATING: Moving to goal
2025-08-29T20:42:48.428849,748.93,-436.962,235.586,-0.1314,-7.53,18,17.036,NAVIGATING: Moving to goal
2025-08-29T20:42:48.943602,749.45,-436.566,235.607,-0.1381,-7.91,18,16.644,NAVIGATING: Moving to goal
2025-08-29T20:42:49.478285,749.98,-436.183,235.619,-0.1436,-8.23,18,16.264,NAVIGATING: Moving to goal
2025-08-29T20:42:49.979325,750.48,-435.815,235.622,-0.148,-8.48,18,15.898,NAVIGATING: Moving to goal
2025-08-29T20:42:50.512545,751.01,-435.433,235.62,-0.152,-8.71,18,15.517,NAVIGATING: Moving to goal
2025-08-29T20:42:51.025277,751.53,-435.031,235.61,-0.1556,-8.92,18,15.117,NAVIGATING: Moving to goal
2025-08-29T20:42:51.539188,752.04,-434.663,235.596,-0.1585,-9.08,18,14.75,NAVIGATING: Moving to goal
2025-08-29T20:42:52.049486,752.55,-434.282,235.577,-0.161,-9.23,18,14.369,NAVIGATING: Moving to goal
2025-08-29T20:42:52.560440,753.06,-433.915,235.554,-0.1632,-9.35,18,14.002,NAVIGATING: Moving to goal
2025-08-29T20:42:53.072419,753.57,-433.515,235.524,-0.1652,-9.47,18,13.601,NAVIGATING: Moving to goal
2025-08-29T20:42:53.596874,754.1,-433.143,235.493,-0.1669,-9.56,18,13.227,NAVIGATING: Moving to goal
2025-08-29T20:42:54.112400,754.61,-432.744,235.457,-0.1685,-9.65,18,12.827,NAVIGATING: Moving to goal
2025-08-29T20:42:54.623198,755.12,-432.391,235.422,-0.1697,-9.72,18,12.473,NAVIGATING: Moving to goal
2025-08-29T20:42:55.169931,755.67,-432.0,235.38,-0.1709,-9.79,18,12.079,NAVIGATING: Moving to goal
2025-08-29T20:42:55.684578,756.19,-431.609,235.336,-0.1719,-9.85,18,11.685,NAVIGATING: Moving to goal
2025-08-29T20:42:56.197021,756.7,-431.258,235.294,-0.1728,-9.9,18,11.332,NAVIGATING: Moving to goal
2025-08-29T20:42:56.707535,757.21,-430.861,235.244,-0.1737,-9.95,18,10.932,NAVIGATING: Moving to goal
2025-08-29T20:42:57.237154,757.74,-430.471,235.193,-0.1745,-10.0,18,10.539,NAVIGATING: Moving to goal
2025-08-29T20:42:57.743645,758.25,-430.082,235.141,-0.1752,-10.04,18,10.146,NAVIGATING: Moving to goal
2025-08-29T20:42:58.254582,758.76,-429.713,235.089,-0.1759,-10.08,18,9.773,NAVIGATING: Moving to goal
2025-08-29T20:42:58.764232,759.27,-429.324,235.033,-0.1765,-10.11,18,9.381,NAVIGATING: Moving to goal
2025-08-29T20:42:59.297746,759.8,-428.949,234.977,-0.1771,-10.15,18,9.002,NAVIGATING: Moving to goal
2025-08-29T20:42:59.805711,760.31,-428.56,234.919,-0.1776,-10.18,18,8.61,NAVIGATING: Moving to goal
2025-08-29T20:43:00.324380,760.83,-428.192,234.862,-0.1781,-10.2,18,8.237,NAVIGATING: Moving to goal
2025-08-29T20:43:00.836553,761.34,-427.804,234.801,-0.1785,-10.23,18,7.845,NAVIGATING: Moving to goal
2025-08-29T20:43:01.369361,761.87,-427.429,234.741,-0.1789,-10.25,18,7.466,NAVIGATING: Moving to goal
2025-08-29T20:43:01.883035,762.38,-427.045,234.681,-0.1718,-9.84,18,7.078,NAVIGATING: Moving to goal
2025-08-29T20:43:02.396892,762.9,-426.68,234.623,-0.1644,-9.42,18,6.709,NAVIGATING: Moving to goal
2025-08-29T20:43:02.909111,763.41,-426.294,234.561,-0.1588,-9.1,18,6.319,NAVIGATING: Moving to goal
2025-08-29T20:43:03.424445,763.93,-425.946,234.506,-0.1552,-8.89,18,5.968,NAVIGATING: Moving to goal
2025-08-29T20:43:03.944406,764.45,-425.559,234.443,-0.1522,-8.72,18,5.577,NAVIGATING: Moving to goal
2025-08-29T20:43:04.458302,764.96,-425.224,234.389,-0.1503,-8.61,18,5.238,NAVIGATING: Moving to goal
2025-08-29T20:43:04.974800,765.48,-424.837,234.328,-0.1457,-8.35,18,4.849,NAVIGATING: Moving to goal
2025-08-29T20:43:05.492880,765.99,-424.481,234.274,-0.1333,-7.64,18,4.489,NAVIGATING: Moving to goal
2025-08-29T20:43:06.007920,766.51,-424.089,234.215,-0.1229,-7.04,18,4.095,NAVIGATING: Moving to goal
2025-08-29T20:43:06.539202,767.04,-423.716,234.158,-0.1159,-6.64,18,3.72,NAVIGATING: Moving to goal
2025-08-29T20:43:07.049014,767.55,-423.331,234.102,-0.1073,-6.15,18,3.332,NAVIGATING: Moving to goal
2025-08-29T20:43:07.559448,768.06,-422.976,234.053,-0.0895,-5.13,18,2.976,NAVIGATING: Moving to goal
2025-08-29T20:43:08.072552,768.57,-422.607,234.005,-0.0707,-4.05,18,2.607,NAVIGATING: Moving to goal
2025-08-29T20:43:08.586447,769.09,-422.243,233.959,-0.0547,-3.14,18,2.243,NAVIGATING: Moving to goal
2025-08-29T20:43:09.101535,769.6,-421.867,233.915,-0.0305,-1.74,18,1.869,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:09.493246,769.99,-421.665,233.89,-0.0166,-0.95,18,1.669,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:11.493966,772.0,-421.665,233.89,-0.0166,-0.95,19,4.435,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:11.495594,772.0,-420.99,233.78,0.0227,1.3,19,4.335,NAVIGATING: Moving to goal
2025-08-29T20:43:12.025929,772.53,-420.779,233.743,0.0542,3.1,19,4.328,NAVIGATING: Moving to goal
2025-08-29T20:43:12.541666,773.04,-420.667,233.735,0.1121,6.42,19,4.317,NAVIGATING: Moving to goal
2025-08-29T20:43:13.048508,773.55,-420.547,233.733,0.1996,11.44,19,4.302,NAVIGATING: Moving to goal
2025-08-29T20:43:13.556668,774.06,-420.439,233.737,0.2942,16.86,19,4.286,NAVIGATING: Moving to goal
2025-08-29T20:43:14.065835,774.57,-420.332,233.744,0.4,22.92,19,4.268,NAVIGATING: Moving to goal
2025-08-29T20:43:14.578055,775.08,-420.23,233.756,0.5084,29.13,19,4.251,NAVIGATING: Moving to goal
2025-08-29T20:43:15.089446,775.59,-420.126,233.771,0.6252,35.82,19,4.231,NAVIGATING: Moving to goal
2025-08-29T20:43:15.620791,776.12,-420.029,233.791,0.7395,42.37,19,4.209,NAVIGATING: Moving to goal
2025-08-29T20:43:16.176161,776.68,-419.932,233.816,0.8587,49.2,19,4.185,NAVIGATING: Moving to goal
2025-08-29T20:43:16.691559,777.19,-419.834,233.852,0.9781,56.04,19,4.151,NAVIGATING: Moving to goal
2025-08-29T20:43:17.207488,777.71,-419.736,233.905,1.0821,62.0,19,4.103,NAVIGATING: Moving to goal
2025-08-29T20:43:17.724586,778.23,-419.625,233.989,1.1878,68.06,19,4.029,NAVIGATING: Moving to goal
2025-08-29T20:43:18.253772,778.76,-419.51,234.105,1.2821,73.46,19,3.926,NAVIGATING: Moving to goal
2025-08-29T20:43:18.772392,779.27,-419.388,234.261,1.376,78.84,19,3.789,NAVIGATING: Moving to goal
2025-08-29T20:43:19.292814,779.79,-419.284,234.432,1.4503,83.1,19,3.639,NAVIGATING: Moving to goal
2025-08-29T20:43:19.804435,780.31,-419.169,234.667,1.5292,87.62,19,3.435,NAVIGATING: Moving to goal
2025-08-29T20:43:20.312976,780.81,-419.077,234.899,1.5954,91.41,19,3.235,NAVIGATING: Moving to goal
2025-08-29T20:43:20.828444,781.33,-418.983,235.195,1.6702,95.7,19,2.984,NAVIGATING: Moving to goal
2025-08-29T20:43:21.362065,781.86,-418.915,235.477,1.7364,99.49,19,2.746,NAVIGATING: Moving to goal
2025-08-29T20:43:21.882082,782.38,-418.86,235.791,1.8066,103.51,19,2.486,NAVIGATING: Moving to goal
2025-08-29T20:43:22.392979,782.89,-418.827,236.086,1.8705,107.17,19,2.244,NAVIGATING: Moving to goal
2025-08-29T20:43:22.905493,783.41,-418.811,236.413,1.94,111.16,19,1.983,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:23.433179,783.93,-418.801,236.664,1.9903,114.03,19,1.795,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:23.493264,783.99,-418.8,236.687,1.9945,114.28,19,1.779,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:25.493928,786.0,-418.8,236.687,1.9945,114.28,20,21.241,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:25.495300,786.0,-418.72,237.337,2.0922,119.87,20,21.29,NAVIGATING: Moving to goal
2025-08-29T20:43:26.005694,786.51,-418.691,237.54,2.1352,122.34,20,21.314,NAVIGATING: Moving to goal
2025-08-29T20:43:26.540431,787.04,-418.691,237.657,2.2035,126.25,20,21.312,NAVIGATING: Moving to goal
2025-08-29T20:43:27.055220,787.56,-418.702,237.771,2.2958,131.54,20,21.299,NAVIGATING: Moving to goal
2025-08-29T20:43:27.560585,788.06,-418.722,237.87,2.389,136.88,20,21.279,NAVIGATING: Moving to goal
2025-08-29T20:43:28.085006,788.59,-418.763,237.989,2.4955,142.98,20,21.237,NAVIGATING: Moving to goal
2025-08-29T20:43:28.595725,789.1,-418.818,238.098,2.5867,148.21,20,21.182,NAVIGATING: Moving to goal
2025-08-29T20:43:29.111628,789.61,-418.915,238.236,2.6857,153.88,20,21.086,NAVIGATING: Moving to goal
2025-08-29T20:43:29.619846,790.12,-419.03,238.364,2.7685,158.63,20,20.974,NAVIGATING: Moving to goal
2025-08-29T20:43:30.194018,790.7,-419.199,238.513,2.8523,163.42,20,20.808,NAVIGATING: Moving to goal
2025-08-29T20:43:30.725865,791.23,-419.407,238.664,2.9293,167.84,20,20.604,NAVIGATING: Moving to goal
2025-08-29T20:43:31.244301,791.75,-419.627,238.797,2.9925,171.46,20,20.388,NAVIGATING: Moving to goal
2025-08-29T20:43:31.756365,792.26,-419.917,238.94,3.0553,175.05,20,20.105,NAVIGATING: Moving to goal
2025-08-29T20:43:32.262139,792.76,-420.193,239.055,3.1048,177.89,20,19.835,NAVIGATING: Moving to goal
2025-08-29T20:43:32.774011,793.28,-420.536,239.175,-3.1282,-179.23,20,19.5,NAVIGATING: Moving to goal
2025-08-29T20:43:33.287310,793.79,-420.87,239.272,-3.0949,-177.32,20,19.173,NAVIGATING: Moving to goal
2025-08-29T20:43:33.794243,794.3,-421.229,239.36,-3.0693,-175.86,20,18.82,NAVIGATING: Moving to goal
2025-08-29T20:43:34.309237,794.81,-421.586,239.431,-3.0507,-174.79,20,18.47,NAVIGATING: Moving to goal
2025-08-29T20:43:34.825854,795.33,-421.981,239.494,-3.035,-173.89,20,18.081,NAVIGATING: Moving to goal
2025-08-29T20:43:35.328480,795.83,-422.333,239.539,-3.0241,-173.27,20,17.734,NAVIGATING: Moving to goal
2025-08-29T20:43:35.851971,796.35,-422.707,239.575,-3.0148,-172.74,20,17.365,NAVIGATING: Moving to goal
2025-08-29T20:43:36.361687,796.86,-423.062,239.601,-3.0076,-172.33,20,17.013,NAVIGATING: Moving to goal
2025-08-29T20:43:36.864152,797.37,-423.418,239.619,-3.0017,-171.98,20,16.661,NAVIGATING: Moving to goal
2025-08-29T20:43:37.368920,797.87,-423.787,239.63,-2.9964,-171.68,20,16.295,NAVIGATING: Moving to goal
2025-08-29T20:43:37.904380,798.41,-424.169,239.635,-2.9919,-171.42,20,15.915,NAVIGATING: Moving to goal
2025-08-29T20:43:38.405502,798.91,-424.525,239.632,-2.9883,-171.22,20,15.561,NAVIGATING: Moving to goal
2025-08-29T20:43:38.924995,799.43,-424.92,239.624,-2.9848,-171.02,20,15.167,NAVIGATING: Moving to goal
2025-08-29T20:43:39.433125,799.93,-425.248,239.612,-2.9824,-170.88,20,14.84,NAVIGATING: Moving to goal
2025-08-29T20:43:39.952479,800.45,-425.649,239.593,-2.9797,-170.72,20,14.439,NAVIGATING: Moving to goal
2025-08-29T20:43:40.460489,800.96,-425.984,239.573,-2.9776,-170.61,20,14.104,NAVIGATING: Moving to goal
2025-08-29T20:43:40.965782,801.47,-426.311,239.55,-2.9759,-170.5,20,13.777,NAVIGATING: Moving to goal
2025-08-29T20:43:41.504443,802.01,-426.684,239.519,-2.974,-170.4,20,13.402,NAVIGATING: Moving to goal
2025-08-29T20:43:42.029371,802.53,-427.083,239.483,-2.9723,-170.3,20,13.002,NAVIGATING: Moving to goal
2025-08-29T20:43:42.538181,803.04,-427.448,239.447,-2.9708,-170.21,20,12.635,NAVIGATING: Moving to goal
2025-08-29T20:43:43.070217,803.57,-427.826,239.407,-2.9694,-170.14,20,12.255,NAVIGATING: Moving to goal
2025-08-29T20:43:43.587000,804.09,-428.177,239.367,-2.9683,-170.07,20,11.902,NAVIGATING: Moving to goal
2025-08-29T20:43:44.110028,804.61,-428.567,239.32,-2.9672,-170.01,20,11.509,NAVIGATING: Moving to goal
2025-08-29T20:43:44.648004,805.15,-428.963,239.271,-2.9662,-169.95,20,11.11,NAVIGATING: Moving to goal
2025-08-29T20:43:45.167667,805.67,-429.306,239.226,-2.9654,-169.91,20,10.764,NAVIGATING: Moving to goal
2025-08-29T20:43:45.681277,806.18,-429.655,239.179,-2.9647,-169.87,20,10.412,NAVIGATING: Moving to goal
2025-08-29T20:43:46.247056,806.75,-430.005,239.131,-2.9641,-169.83,20,10.059,NAVIGATING: Moving to goal
2025-08-29T20:43:46.749412,807.25,-430.348,239.083,-2.9636,-169.8,20,9.713,NAVIGATING: Moving to goal
2025-08-29T20:43:47.250703,807.75,-430.704,239.031,-2.9631,-169.78,20,9.353,NAVIGATING: Moving to goal
2025-08-29T20:43:47.778109,808.28,-431.094,238.973,-2.9627,-169.75,20,8.959,NAVIGATING: Moving to goal
2025-08-29T20:43:48.292111,808.79,-431.457,238.918,-2.9623,-169.73,20,8.592,NAVIGATING: Moving to goal
2025-08-29T20:43:48.807178,809.31,-431.833,238.86,-2.9619,-169.7,20,8.212,NAVIGATING: Moving to goal
2025-08-29T20:43:49.339353,809.84,-432.182,238.805,-2.9616,-169.69,20,7.859,NAVIGATING: Moving to goal
2025-08-29T20:43:49.902440,810.4,-432.563,238.744,-2.9626,-169.74,20,7.474,NAVIGATING: Moving to goal
2025-08-29T20:43:50.405092,810.91,-432.915,238.689,-2.9696,-170.15,20,7.118,NAVIGATING: Moving to goal
2025-08-29T20:43:50.941660,811.44,-433.307,238.626,-2.9754,-170.48,20,6.722,NAVIGATING: Moving to goal
2025-08-29T20:43:51.460478,811.96,-433.64,238.572,-2.979,-170.68,20,6.385,NAVIGATING: Moving to goal
2025-08-29T20:43:51.972952,812.47,-434.039,238.507,-2.982,-170.86,20,5.983,NAVIGATING: Moving to goal
2025-08-29T20:43:52.496850,813.0,-434.386,238.45,-2.9839,-170.96,20,5.632,NAVIGATING: Moving to goal
2025-08-29T20:43:53.023771,813.53,-434.769,238.389,-2.9912,-171.38,20,5.245,NAVIGATING: Moving to goal
2025-08-29T20:43:53.541543,814.04,-435.113,238.335,-3.0013,-171.96,20,4.898,NAVIGATING: Moving to goal
2025-08-29T20:43:54.044499,814.55,-435.472,238.279,-3.009,-172.4,20,4.537,NAVIGATING: Moving to goal
2025-08-29T20:43:54.578619,815.08,-435.845,238.221,-3.0147,-172.73,20,4.161,NAVIGATING: Moving to goal
2025-08-29T20:43:55.104402,815.61,-436.232,238.162,-3.0214,-173.11,20,3.772,NAVIGATING: Moving to goal
2025-08-29T20:43:55.618956,816.12,-436.537,238.118,-3.0344,-173.86,20,3.465,NAVIGATING: Moving to goal
2025-08-29T20:43:56.152439,816.65,-436.92,238.065,-3.0516,-174.84,20,3.08,NAVIGATING: Moving to goal
2025-08-29T20:43:56.653279,817.15,-437.28,238.016,-3.0631,-175.5,20,2.72,NAVIGATING: Moving to goal
2025-08-29T20:43:57.197146,817.7,-437.651,237.968,-3.0793,-176.43,20,2.349,NAVIGATING: Moving to goal
2025-08-29T20:43:57.714129,818.22,-438.038,237.923,-3.1055,-177.93,20,1.963,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:58.217752,818.72,-438.312,237.89,-3.1262,-179.12,20,1.692,GOAL_REACHED: Target reached successfully
2025-08-29T20:43:58.493227,818.99,-438.459,237.87,-3.1367,-179.72,20,1.547,GOAL_REACHED: Target reached successfully


==> csv_files/0_cpp_t_gt.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-09-09T18:39:54.000000,0.0,-440.0,202.0,0.0,0.0,1,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:39:56.000000,2.0,-420.0,202.0,1.57,90.0,2,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:39:58.000000,4.0,-420.0,206.0,3.14,180.0,3,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:00.000000,6.0,-440.0,206.0,1.57,90.0,4,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:02.000000,8.0,-440.0,210.0,0.0,0.0,5,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:04.000000,10.0,-420.0,210.0,1.57,90.0,6,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:06.000000,12.0,-420.0,214.0,3.14,180.0,7,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:08.000000,14.0,-440.0,214.0,1.57,90.0,8,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:10.000000,16.0,-440.0,218.0,0.0,0.0,9,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:12.000000,18.0,-420.0,218.0,1.57,90.0,10,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:14.000000,20.0,-420.0,222.0,3.14,180.0,11,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:16.000000,22.0,-440.0,222.0,1.57,90.0,12,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:18.000000,24.0,-440.0,226.0,0.0,0.0,13,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:20.000000,26.0,-420.0,226.0,1.57,90.0,14,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:22.000000,28.0,-420.0,230.0,3.14,180.0,15,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:24.000000,30.0,-440.0,230.0,1.57,90.0,16,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:26.000000,32.0,-440.0,234.0,0.0,0.0,17,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:28.000000,34.0,-420.0,234.0,1.57,90.0,18,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:30.000000,36.0,-420.0,238.0,3.14,180.0,19,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:40:32.000000,38.0,-440.0,238.0,3.14,180.0,20,0.0,GOAL_REACHED: Ground truth waypoint


==> csv_files/0_cpp_t_wc.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-09-02T11:19:44.105283,1.0,-440.82,202.0,-0.03,-1.72,1,0.82,NAVIGATING: Moving to goal
2025-09-02T11:19:44.612706,1.51,-440.82,202.0,-0.03,-1.72,1,0.82,GOAL_REACHED: Target reached successfully
2025-09-02T11:19:45.095842,1.99,-440.82,202.0,-0.03,-1.72,1,0.82,GOAL_REACHED: Target reached successfully
2025-09-02T11:19:47.096494,4.0,-440.82,202.0,-0.03,-1.72,2,20.82,GOAL_REACHED: Target reached successfully
2025-09-02T11:19:47.098531,4.0,-440.82,202.0,-0.03,-1.72,2,20.82,NAVIGATING: Moving to goal
2025-09-02T11:19:47.691190,4.59,-440.205,202.019,-0.0268,-1.53,2,20.205,NAVIGATING: Moving to goal
2025-09-02T11:19:48.306241,5.21,-439.993,202.025,-0.0258,-1.48,2,19.993,NAVIGATING: Moving to goal
2025-09-02T11:19:48.892358,5.79,-439.797,202.032,-0.0251,-1.44,2,19.797,NAVIGATING: Moving to goal
2025-09-02T11:19:49.501039,6.4,-439.61,202.039,-0.0244,-1.4,2,19.61,NAVIGATING: Moving to goal
2025-09-02T11:19:50.092656,6.99,-439.44,202.046,-0.0239,-1.37,2,19.44,NAVIGATING: Moving to goal
2025-09-02T11:19:50.673550,7.57,-439.266,202.052,-0.0235,-1.35,2,19.266,NAVIGATING: Moving to goal
2025-09-02T11:19:51.268094,8.17,-439.099,202.057,-0.0232,-1.33,2,19.1,NAVIGATING: Moving to goal
2025-09-02T11:19:51.845251,8.74,-438.939,202.062,-0.0229,-1.31,2,18.94,NAVIGATING: Moving to goal
2025-09-02T11:19:52.420531,9.32,-438.786,202.068,-0.0227,-1.3,2,18.786,NAVIGATING: Moving to goal
2025-09-02T11:19:52.986696,9.89,-438.644,202.074,-0.0226,-1.3,2,18.645,NAVIGATING: Moving to goal
2025-09-02T11:19:53.592937,10.49,-438.499,202.079,-0.0225,-1.29,2,18.499,NAVIGATING: Moving to goal
2025-09-02T11:19:54.181235,11.08,-438.356,202.083,-0.0225,-1.29,2,18.356,NAVIGATING: Moving to goal
2025-09-02T11:19:54.744224,11.64,-438.213,202.087,-0.0225,-1.29,2,18.213,NAVIGATING: Moving to goal
2025-09-02T11:19:55.332238,12.23,-438.07,202.091,-0.0225,-1.29,2,18.07,NAVIGATING: Moving to goal
2025-09-02T11:19:55.930757,12.83,-437.935,202.095,-0.0225,-1.29,2,17.936,NAVIGATING: Moving to goal
2025-09-02T11:19:56.518874,13.42,-437.795,202.099,-0.0226,-1.3,2,17.795,NAVIGATING: Moving to goal
2025-09-02T11:19:57.099367,14.0,-437.656,202.102,-0.0227,-1.3,2,17.657,NAVIGATING: Moving to goal
2025-09-02T11:19:57.700780,14.6,-437.525,202.104,-0.0229,-1.31,2,17.525,NAVIGATING: Moving to goal
2025-09-02T11:19:58.275335,15.17,-437.407,202.106,-0.0232,-1.33,2,17.407,NAVIGATING: Moving to goal
2025-09-02T11:19:58.873929,15.77,-437.293,202.107,-0.0234,-1.34,2,17.293,NAVIGATING: Moving to goal
2025-09-02T11:19:59.486081,16.39,-437.17,202.109,-0.0237,-1.36,2,17.17,NAVIGATING: Moving to goal
2025-09-02T11:20:00.073192,16.97,-437.044,202.109,-0.024,-1.37,2,17.045,NAVIGATING: Moving to goal
2025-09-02T11:20:00.690021,17.59,-436.917,202.11,-0.0242,-1.39,2,16.918,NAVIGATING: Moving to goal
2025-09-02T11:20:01.256291,18.16,-436.789,202.11,-0.0244,-1.4,2,16.79,NAVIGATING: Moving to goal
2025-09-02T11:20:01.824811,18.72,-436.668,202.111,-0.0246,-1.41,2,16.668,NAVIGATING: Moving to goal
2025-09-02T11:20:02.417225,19.32,-436.539,202.111,-0.0248,-1.42,2,16.539,NAVIGATING: Moving to goal
2025-09-02T11:20:02.995184,19.89,-436.41,202.111,-0.025,-1.43,2,16.41,NAVIGATING: Moving to goal
2025-09-02T11:20:03.567117,20.47,-436.28,202.111,-0.0252,-1.45,2,16.281,NAVIGATING: Moving to goal
2025-09-02T11:20:04.107728,21.01,-436.15,202.111,-0.0254,-1.46,2,16.15,NAVIGATING: Moving to goal
2025-09-02T11:20:04.688711,21.59,-436.025,202.11,-0.0256,-1.46,2,16.026,NAVIGATING: Moving to goal
2025-09-02T11:20:05.258189,22.16,-435.893,202.11,-0.0257,-1.47,2,15.894,NAVIGATING: Moving to goal
2025-09-02T11:20:05.809279,22.71,-435.761,202.11,-0.0259,-1.48,2,15.762,NAVIGATING: Moving to goal
2025-09-02T11:20:06.362798,23.26,-435.629,202.109,-0.026,-1.49,2,15.63,NAVIGATING: Moving to goal
2025-09-02T11:20:06.921835,23.82,-435.497,202.108,-0.0262,-1.5,2,15.498,NAVIGATING: Moving to goal
2025-09-02T11:20:07.468348,24.37,-435.372,202.107,-0.0263,-1.51,2,15.372,NAVIGATING: Moving to goal
2025-09-02T11:20:08.019680,24.92,-435.255,202.106,-0.0265,-1.52,2,15.256,NAVIGATING: Moving to goal
2025-09-02T11:20:08.541680,25.44,-435.145,202.104,-0.0268,-1.54,2,15.146,NAVIGATING: Moving to goal
2025-09-02T11:20:09.105443,26.0,-435.031,202.102,-0.0271,-1.55,2,15.031,NAVIGATING: Moving to goal
2025-09-02T11:20:09.652949,26.55,-434.913,202.099,-0.0273,-1.57,2,14.914,NAVIGATING: Moving to goal
2025-09-02T11:20:10.200279,27.1,-434.799,202.097,-0.0275,-1.58,2,14.799,NAVIGATING: Moving to goal
2025-09-02T11:20:10.751358,27.65,-434.677,202.094,-0.0277,-1.59,2,14.678,NAVIGATING: Moving to goal
2025-09-02T11:20:11.300290,28.2,-434.554,202.091,-0.0279,-1.6,2,14.554,NAVIGATING: Moving to goal
2025-09-02T11:20:11.849077,28.75,-434.43,202.089,-0.0281,-1.61,2,14.43,NAVIGATING: Moving to goal
2025-09-02T11:20:12.403698,29.3,-434.304,202.086,-0.0282,-1.62,2,14.304,NAVIGATING: Moving to goal
2025-09-02T11:20:12.946169,29.85,-434.184,202.083,-0.0283,-1.62,2,14.184,NAVIGATING: Moving to goal
2025-09-02T11:20:13.503300,30.4,-434.055,202.08,-0.0284,-1.63,2,14.056,NAVIGATING: Moving to goal
2025-09-02T11:20:14.067318,30.97,-433.926,202.077,-0.0285,-1.64,2,13.926,NAVIGATING: Moving to goal
2025-09-02T11:20:14.644880,31.54,-433.796,202.074,-0.0286,-1.64,2,13.796,NAVIGATING: Moving to goal
2025-09-02T11:20:15.190098,32.09,-433.666,202.071,-0.0287,-1.65,2,13.666,NAVIGATING: Moving to goal
2025-09-02T11:20:15.728867,32.63,-433.541,202.068,-0.0288,-1.65,2,13.542,NAVIGATING: Moving to goal
2025-09-02T11:20:16.290499,33.19,-433.411,202.065,-0.0289,-1.65,2,13.411,NAVIGATING: Moving to goal
2025-09-02T11:20:16.837226,33.74,-433.28,202.062,-0.029,-1.66,2,13.28,NAVIGATING: Moving to goal
2025-09-02T11:20:17.384191,34.28,-433.148,202.059,-0.029,-1.66,2,13.148,NAVIGATING: Moving to goal
2025-09-02T11:20:17.930216,34.83,-433.035,202.056,-0.0292,-1.67,2,13.036,NAVIGATING: Moving to goal
2025-09-02T11:20:18.470806,35.37,-432.936,202.052,-0.0293,-1.68,2,12.936,NAVIGATING: Moving to goal
2025-09-02T11:20:19.010299,35.91,-432.827,202.048,-0.0295,-1.69,2,12.827,NAVIGATING: Moving to goal
2025-09-02T11:20:19.545205,36.44,-432.714,202.044,-0.0296,-1.7,2,12.714,NAVIGATING: Moving to goal
2025-09-02T11:20:20.089900,36.99,-432.597,202.04,-0.0298,-1.71,2,12.597,NAVIGATING: Moving to goal
2025-09-02T11:20:20.621521,37.52,-432.479,202.036,-0.0299,-1.71,2,12.479,NAVIGATING: Moving to goal
2025-09-02T11:20:21.155813,38.05,-432.364,202.032,-0.03,-1.72,2,12.364,NAVIGATING: Moving to goal
2025-09-02T11:20:21.687689,38.59,-432.243,202.028,-0.03,-1.72,2,12.243,NAVIGATING: Moving to goal
2025-09-02T11:20:22.219296,39.12,-432.119,202.023,-0.0301,-1.73,2,12.119,NAVIGATING: Moving to goal
2025-09-02T11:20:22.762260,39.66,-431.994,202.019,-0.0302,-1.73,2,11.994,NAVIGATING: Moving to goal
2025-09-02T11:20:23.295085,40.19,-431.867,202.015,-0.0302,-1.73,2,11.867,NAVIGATING: Moving to goal
2025-09-02T11:20:23.859703,40.76,-431.745,202.011,-0.0303,-1.73,2,11.745,NAVIGATING: Moving to goal
2025-09-02T11:20:24.382949,41.28,-431.616,202.006,-0.0303,-1.74,2,11.616,NAVIGATING: Moving to goal
2025-09-02T11:20:24.915350,41.81,-431.486,202.002,-0.0303,-1.74,2,11.486,NAVIGATING: Moving to goal
2025-09-02T11:20:25.418987,42.32,-431.356,201.998,-0.0304,-1.74,2,11.356,NAVIGATING: Moving to goal
2025-09-02T11:20:25.985177,42.88,-431.226,201.994,-0.0304,-1.74,2,11.226,NAVIGATING: Moving to goal
2025-09-02T11:20:26.534727,43.43,-431.102,201.989,-0.0304,-1.74,2,11.102,NAVIGATING: Moving to goal
2025-09-02T11:20:27.081846,43.98,-430.971,201.985,-0.0304,-1.74,2,10.971,NAVIGATING: Moving to goal
2025-09-02T11:20:27.615329,44.51,-430.84,201.981,-0.0304,-1.74,2,10.84,NAVIGATING: Moving to goal
2025-09-02T11:20:28.157444,45.06,-430.74,201.976,-0.0305,-1.75,2,10.74,NAVIGATING: Moving to goal
2025-09-02T11:20:28.726434,45.63,-430.637,201.972,-0.0306,-1.76,2,10.637,NAVIGATING: Moving to goal
2025-09-02T11:20:29.269854,46.17,-430.535,201.967,-0.0307,-1.76,2,10.535,NAVIGATING: Moving to goal
2025-09-02T11:20:29.824923,46.72,-430.423,201.963,-0.0308,-1.76,2,10.423,NAVIGATING: Moving to goal
2025-09-02T11:20:30.362135,47.26,-430.309,201.958,-0.0309,-1.77,2,10.309,NAVIGATING: Moving to goal
2025-09-02T11:20:30.909377,47.81,-430.192,201.953,-0.0309,-1.77,2,10.192,NAVIGATING: Moving to goal
2025-09-02T11:20:31.431761,48.33,-430.073,201.948,-0.031,-1.77,2,10.073,NAVIGATING: Moving to goal
2025-09-02T11:20:32.005006,48.9,-429.958,201.944,-0.031,-1.78,2,9.958,NAVIGATING: Moving to goal
2025-09-02T11:20:32.543468,49.44,-429.835,201.939,-0.031,-1.78,2,9.835,NAVIGATING: Moving to goal
2025-09-02T11:20:33.091846,49.99,-429.71,201.934,-0.031,-1.78,2,9.71,NAVIGATING: Moving to goal
2025-09-02T11:20:33.668576,50.57,-429.584,201.929,-0.031,-1.78,2,9.584,NAVIGATING: Moving to goal
2025-09-02T11:20:34.196027,51.1,-429.456,201.924,-0.031,-1.78,2,9.456,NAVIGATING: Moving to goal
2025-09-02T11:20:34.741325,51.64,-429.334,201.919,-0.031,-1.78,2,9.334,NAVIGATING: Moving to goal
2025-09-02T11:20:35.303109,52.2,-429.204,201.914,-0.031,-1.78,2,9.205,NAVIGATING: Moving to goal
2025-09-02T11:20:35.878062,52.78,-429.075,201.91,-0.031,-1.78,2,9.075,NAVIGATING: Moving to goal
2025-09-02T11:20:36.450650,53.35,-428.945,201.905,-0.031,-1.78,2,8.946,NAVIGATING: Moving to goal
2025-09-02T11:20:37.005983,53.9,-428.815,201.9,-0.031,-1.78,2,8.815,NAVIGATING: Moving to goal
2025-09-02T11:20:37.547710,54.45,-428.69,201.895,-0.031,-1.78,2,8.691,NAVIGATING: Moving to goal
2025-09-02T11:20:38.107987,55.01,-428.498,201.891,-0.0307,-1.76,2,8.498,NAVIGATING: Moving to goal
2025-09-02T11:20:38.624564,55.52,-428.274,201.888,-0.0303,-1.74,2,8.275,NAVIGATING: Moving to goal
2025-09-02T11:20:39.207179,56.11,-428.071,201.885,-0.0299,-1.71,2,8.072,NAVIGATING: Moving to goal
2025-09-02T11:20:39.792389,56.69,-427.882,201.882,-0.0296,-1.69,2,7.883,NAVIGATING: Moving to goal
2025-09-02T11:20:40.357985,57.26,-427.713,201.88,-0.0293,-1.68,2,7.714,NAVIGATING: Moving to goal
2025-09-02T11:20:40.949337,57.85,-427.541,201.879,-0.0291,-1.67,2,7.542,NAVIGATING: Moving to goal
2025-09-02T11:20:41.462457,58.36,-427.375,201.877,-0.0289,-1.65,2,7.376,NAVIGATING: Moving to goal
2025-09-02T11:20:42.016989,58.92,-427.213,201.874,-0.0287,-1.64,2,7.215,NAVIGATING: Moving to goal
2025-09-02T11:20:42.571790,59.47,-427.057,201.872,-0.0286,-1.64,2,7.058,NAVIGATING: Moving to goal
2025-09-02T11:20:43.122139,60.02,-426.912,201.87,-0.0284,-1.63,2,6.914,NAVIGATING: Moving to goal
2025-09-02T11:20:43.660076,60.56,-426.764,201.868,-0.0284,-1.62,2,6.766,NAVIGATING: Moving to goal
2025-09-02T11:20:44.194702,61.09,-426.62,201.867,-0.0283,-1.62,2,6.621,NAVIGATING: Moving to goal
2025-09-02T11:20:44.771979,61.67,-426.477,201.865,-0.0282,-1.62,2,6.479,NAVIGATING: Moving to goal
2025-09-02T11:20:45.308419,62.21,-426.336,201.862,-0.0282,-1.61,2,6.338,NAVIGATING: Moving to goal
2025-09-02T11:20:45.837830,62.74,-426.203,201.86,-0.0281,-1.61,2,6.204,NAVIGATING: Moving to goal
2025-09-02T11:20:46.386550,63.29,-426.063,201.858,-0.0281,-1.61,2,6.064,NAVIGATING: Moving to goal
2025-09-02T11:20:46.970151,63.87,-425.924,201.856,-0.0281,-1.61,2,5.925,NAVIGATING: Moving to goal
2025-09-02T11:20:47.517475,64.42,-425.786,201.854,-0.0281,-1.61,2,5.787,NAVIGATING: Moving to goal
2025-09-02T11:20:48.069130,64.97,-425.688,201.852,-0.0282,-1.61,2,5.689,NAVIGATING: Moving to goal
2025-09-02T11:20:48.620129,65.52,-425.598,201.85,-0.0282,-1.62,2,5.6,NAVIGATING: Moving to goal
2025-09-02T11:20:49.156864,66.06,-425.497,201.848,-0.0283,-1.62,2,5.5,NAVIGATING: Moving to goal
2025-09-02T11:20:49.703826,66.6,-425.392,201.846,-0.0284,-1.63,2,5.394,NAVIGATING: Moving to goal
2025-09-02T11:20:50.239132,67.14,-425.281,201.843,-0.0285,-1.63,2,5.284,NAVIGATING: Moving to goal
2025-09-02T11:20:50.768594,67.67,-425.168,201.841,-0.0285,-1.63,2,5.17,NAVIGATING: Moving to goal
2025-09-02T11:20:51.318857,68.22,-425.058,201.838,-0.0286,-1.64,2,5.06,NAVIGATING: Moving to goal
2025-09-02T11:20:51.871741,68.77,-424.939,201.835,-0.0286,-1.64,2,4.942,NAVIGATING: Moving to goal
2025-09-02T11:20:52.405124,69.3,-424.819,201.832,-0.0287,-1.64,2,4.822,NAVIGATING: Moving to goal
2025-09-02T11:20:52.954578,69.85,-424.697,201.829,-0.0287,-1.64,2,4.7,NAVIGATING: Moving to goal
2025-09-02T11:20:53.488294,70.39,-424.572,201.826,-0.0288,-1.65,2,4.575,NAVIGATING: Moving to goal
2025-09-02T11:20:54.023148,70.92,-424.452,201.823,-0.0288,-1.65,2,4.456,NAVIGATING: Moving to goal
2025-09-02T11:20:54.577206,71.48,-424.325,201.82,-0.0288,-1.65,2,4.329,NAVIGATING: Moving to goal
2025-09-02T11:20:55.136804,72.04,-424.197,201.817,-0.0289,-1.65,2,4.201,NAVIGATING: Moving to goal
2025-09-02T11:20:55.669150,72.57,-424.068,201.814,-0.0289,-1.65,2,4.072,NAVIGATING: Moving to goal
2025-09-02T11:20:56.200883,73.1,-423.939,201.811,-0.0288,-1.65,2,3.943,NAVIGATING: Moving to goal
2025-09-02T11:20:56.749580,73.65,-423.816,201.808,-0.0276,-1.58,2,3.821,NAVIGATING: Moving to goal
2025-09-02T11:20:57.255949,74.15,-423.687,201.805,-0.0246,-1.41,2,3.692,NAVIGATING: Moving to goal
2025-09-02T11:20:57.795875,74.69,-423.572,201.803,-0.0202,-1.16,2,3.577,NAVIGATING: Moving to goal
2025-09-02T11:20:58.323765,75.22,-423.49,201.803,-0.0146,-0.84,2,3.496,NAVIGATING: Moving to goal
2025-09-02T11:20:58.874326,75.77,-423.4,201.802,-0.0093,-0.53,2,3.406,NAVIGATING: Moving to goal
2025-09-02T11:20:59.390370,76.29,-423.308,201.801,-0.0048,-0.28,2,3.314,NAVIGATING: Moving to goal
2025-09-02T11:20:59.912657,76.81,-423.206,201.799,-0.0007,-0.04,2,3.212,NAVIGATING: Moving to goal
2025-09-02T11:21:00.452082,77.35,-423.099,201.798,0.003,0.17,2,3.106,NAVIGATING: Moving to goal
2025-09-02T11:21:00.992594,77.89,-422.99,201.797,0.0063,0.36,2,2.996,NAVIGATING: Moving to goal
2025-09-02T11:21:01.530734,78.43,-422.877,201.795,0.0093,0.53,2,2.884,NAVIGATING: Moving to goal
2025-09-02T11:21:02.061542,78.96,-422.767,201.794,0.0117,0.67,2,2.775,NAVIGATING: Moving to goal
2025-09-02T11:21:02.614163,79.51,-422.649,201.793,0.0141,0.81,2,2.657,NAVIGATING: Moving to goal
2025-09-02T11:21:03.115050,80.01,-422.528,201.791,0.0162,0.93,2,2.536,NAVIGATING: Moving to goal
2025-09-02T11:21:03.635038,80.53,-422.404,201.79,0.018,1.03,2,2.413,NAVIGATING: Moving to goal
2025-09-02T11:21:04.187494,81.09,-422.279,201.79,0.0203,1.17,2,2.289,NAVIGATING: Moving to goal
2025-09-02T11:21:04.740227,81.64,-422.16,201.789,0.0239,1.37,2,2.17,NAVIGATING: Moving to goal
2025-09-02T11:21:05.300908,82.2,-422.035,201.789,0.0291,1.67,2,2.046,NAVIGATING: Moving to goal
2025-09-02T11:21:05.828558,82.73,-421.91,201.79,0.0354,2.03,2,1.922,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:06.095896,82.99,-421.857,201.79,0.0382,2.19,2,1.869,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:08.096864,85.0,-421.857,201.79,0.0382,2.19,3,4.601,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:08.098766,85.0,-421.626,201.79,0.0499,2.86,3,4.514,NAVIGATING: Moving to goal
2025-09-02T11:21:08.709970,85.61,-421.496,201.793,0.0646,3.7,3,4.465,NAVIGATING: Moving to goal
2025-09-02T11:21:09.308260,86.21,-421.46,201.796,0.0762,4.37,3,4.45,NAVIGATING: Moving to goal
2025-09-02T11:21:09.871323,86.77,-421.422,201.801,0.0931,5.33,3,4.433,NAVIGATING: Moving to goal
2025-09-02T11:21:10.418667,87.32,-421.385,201.807,0.1139,6.52,3,4.416,NAVIGATING: Moving to goal
2025-09-02T11:21:10.951820,87.85,-421.35,201.814,0.138,7.91,3,4.399,NAVIGATING: Moving to goal
2025-09-02T11:21:11.513516,88.41,-421.315,201.821,0.1651,9.46,3,4.381,NAVIGATING: Moving to goal
2025-09-02T11:21:12.048017,88.95,-421.283,201.828,0.193,11.06,3,4.365,NAVIGATING: Moving to goal
2025-09-02T11:21:12.604398,89.5,-421.249,201.836,0.2243,12.85,3,4.348,NAVIGATING: Moving to goal
2025-09-02T11:21:13.146365,90.05,-421.214,201.844,0.2573,14.74,3,4.33,NAVIGATING: Moving to goal
2025-09-02T11:21:13.688254,90.59,-421.179,201.853,0.2916,16.71,3,4.311,NAVIGATING: Moving to goal
2025-09-02T11:21:14.270812,91.17,-421.144,201.862,0.3271,18.74,3,4.293,NAVIGATING: Moving to goal
2025-09-02T11:21:14.806260,91.71,-421.111,201.872,0.3616,20.72,3,4.275,NAVIGATING: Moving to goal
2025-09-02T11:21:15.353124,92.25,-421.077,201.881,0.3987,22.85,3,4.258,NAVIGATING: Moving to goal
2025-09-02T11:21:15.893341,92.79,-421.044,201.891,0.4365,25.01,3,4.24,NAVIGATING: Moving to goal
2025-09-02T11:21:16.454967,93.35,-421.012,201.9,0.4747,27.2,3,4.223,NAVIGATING: Moving to goal
2025-09-02T11:21:17.002507,93.9,-420.98,201.91,0.5134,29.42,3,4.205,NAVIGATING: Moving to goal
2025-09-02T11:21:17.555417,94.45,-420.949,201.92,0.5505,31.54,3,4.189,NAVIGATING: Moving to goal
2025-09-02T11:21:18.086671,94.99,-420.965,201.935,0.5925,33.95,3,4.178,NAVIGATING: Moving to goal
2025-09-02T11:21:18.626486,95.53,-420.983,201.949,0.6343,36.34,3,4.169,NAVIGATING: Moving to goal
2025-09-02T11:21:19.142100,96.04,-420.996,201.963,0.6753,38.69,3,4.158,NAVIGATING: Moving to goal
2025-09-02T11:21:19.707079,96.61,-421.006,201.981,0.715,40.97,3,4.143,NAVIGATING: Moving to goal
2025-09-02T11:21:20.246585,97.15,-421.012,202.0,0.7518,43.07,3,4.126,NAVIGATING: Moving to goal
2025-09-02T11:21:20.809765,97.71,-421.017,202.023,0.7897,45.25,3,4.105,NAVIGATING: Moving to goal
2025-09-02T11:21:21.350910,98.25,-421.017,202.046,0.8265,47.35,3,4.082,NAVIGATING: Moving to goal
2025-09-02T11:21:21.915381,98.81,-421.011,202.073,0.8618,49.38,3,4.055,NAVIGATING: Moving to goal
2025-09-02T11:21:22.483013,99.38,-421.0,202.103,0.8959,51.33,3,4.023,NAVIGATING: Moving to goal
2025-09-02T11:21:23.075584,99.97,-420.987,202.137,0.9273,53.13,3,3.987,NAVIGATING: Moving to goal
2025-09-02T11:21:23.626387,100.53,-420.971,202.177,0.9595,54.98,3,3.944,NAVIGATING: Moving to goal
2025-09-02T11:21:24.189996,101.09,-420.949,202.222,0.9903,56.74,3,3.895,NAVIGATING: Moving to goal
2025-09-02T11:21:24.759961,101.66,-420.922,202.272,1.0196,58.42,3,3.84,NAVIGATING: Moving to goal
2025-09-02T11:21:25.314125,102.21,-420.891,202.326,1.0477,60.03,3,3.78,NAVIGATING: Moving to goal
2025-09-02T11:21:25.878758,102.78,-420.86,202.382,1.0734,61.5,3,3.718,NAVIGATING: Moving to goal
2025-09-02T11:21:26.458316,103.36,-420.826,202.446,1.0997,63.01,3,3.649,NAVIGATING: Moving to goal
2025-09-02T11:21:27.026678,103.93,-420.789,202.513,1.1252,64.47,3,3.575,NAVIGATING: Moving to goal
2025-09-02T11:21:27.578832,104.48,-420.749,202.585,1.1499,65.89,3,3.497,NAVIGATING: Moving to goal
2025-09-02T11:21:28.116657,105.02,-420.76,202.666,1.1778,67.48,3,3.419,NAVIGATING: Moving to goal
2025-09-02T11:21:28.695116,105.59,-420.766,202.749,1.2025,68.9,3,3.34,NAVIGATING: Moving to goal
2025-09-02T11:21:29.273660,106.17,-420.765,202.84,1.2266,70.28,3,3.251,NAVIGATING: Moving to goal
2025-09-02T11:21:29.843483,106.74,-420.763,202.937,1.2491,71.57,3,3.156,NAVIGATING: Moving to goal
2025-09-02T11:21:30.417543,107.32,-420.76,203.039,1.27,72.76,3,3.057,NAVIGATING: Moving to goal
2025-09-02T11:21:31.018313,107.92,-420.754,203.145,1.2882,73.81,3,2.953,NAVIGATING: Moving to goal
2025-09-02T11:21:31.568559,108.47,-420.744,203.248,1.3034,74.68,3,2.851,NAVIGATING: Moving to goal
2025-09-02T11:21:32.109232,109.01,-420.73,203.359,1.3173,75.47,3,2.74,NAVIGATING: Moving to goal
2025-09-02T11:21:32.657696,109.56,-420.714,203.474,1.3294,76.17,3,2.625,NAVIGATING: Moving to goal
2025-09-02T11:21:33.194555,110.09,-420.699,203.591,1.34,76.78,3,2.508,NAVIGATING: Moving to goal
2025-09-02T11:21:33.770596,110.67,-420.683,203.712,1.3492,77.31,3,2.388,NAVIGATING: Moving to goal
2025-09-02T11:21:34.323458,111.22,-420.666,203.827,1.3565,77.72,3,2.273,NAVIGATING: Moving to goal
2025-09-02T11:21:34.900871,111.8,-420.646,203.949,1.3615,78.01,3,2.15,NAVIGATING: Moving to goal
2025-09-02T11:21:35.439914,112.34,-420.624,204.071,1.3642,78.16,3,2.028,NAVIGATING: Moving to goal
2025-09-02T11:21:35.997632,112.9,-420.603,204.192,1.3649,78.2,3,1.906,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:36.095849,112.99,-420.601,204.203,1.3649,78.21,3,1.895,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:38.096423,115.0,-420.601,204.203,1.3649,78.21,4,19.482,GOAL_REACHED: Target reached successfully
2025-09-02T11:21:38.098297,115.0,-420.567,204.413,1.3656,78.24,4,19.498,NAVIGATING: Moving to goal
2025-09-02T11:21:38.679135,115.58,-420.558,204.635,1.3706,78.53,4,19.49,NAVIGATING: Moving to goal
2025-09-02T11:21:39.228858,116.13,-420.564,204.716,1.3796,79.05,4,19.479,NAVIGATING: Moving to goal
2025-09-02T11:21:39.778214,116.68,-420.57,204.794,1.3936,79.85,4,19.467,NAVIGATING: Moving to goal
2025-09-02T11:21:40.340993,117.24,-420.579,204.867,1.412,80.9,4,19.454,NAVIGATING: Moving to goal
2025-09-02T11:21:40.903693,117.8,-420.587,204.934,1.4328,82.09,4,19.442,NAVIGATING: Moving to goal
2025-09-02T11:21:41.487242,118.39,-420.596,205.001,1.4578,83.53,4,19.429,NAVIGATING: Moving to goal
2025-09-02T11:21:42.037520,118.94,-420.605,205.066,1.4855,85.11,4,19.417,NAVIGATING: Moving to goal
2025-09-02T11:21:42.596817,119.5,-420.615,205.128,1.5153,86.82,4,19.405,NAVIGATING: Moving to goal
2025-09-02T11:21:43.169410,120.07,-420.625,205.189,1.5471,88.64,4,19.392,NAVIGATING: Moving to goal
2025-09-02T11:21:43.752099,120.65,-420.634,205.244,1.5787,90.45,4,19.381,NAVIGATING: Moving to goal
2025-09-02T11:21:44.333057,121.23,-420.644,205.301,1.6132,92.43,4,19.369,NAVIGATING: Moving to goal
2025-09-02T11:21:44.905890,121.8,-420.653,205.356,1.6487,94.47,4,19.358,NAVIGATING: Moving to goal
2025-09-02T11:21:45.461952,122.36,-420.662,205.408,1.6852,96.55,4,19.347,NAVIGATING: Moving to goal
2025-09-02T11:21:45.993764,122.89,-420.672,205.459,1.7223,98.68,4,19.336,NAVIGATING: Moving to goal
2025-09-02T11:21:46.554102,123.45,-420.681,205.506,1.7582,100.74,4,19.326,NAVIGATING: Moving to goal
2025-09-02T11:21:47.101606,124.0,-420.69,205.554,1.7965,102.93,4,19.315,NAVIGATING: Moving to goal
2025-09-02T11:21:47.708842,124.61,-420.714,205.601,1.8366,105.23,4,19.29,NAVIGATING: Moving to goal
2025-09-02T11:21:48.288518,125.19,-420.782,205.649,1.8805,107.75,4,19.221,NAVIGATING: Moving to goal
2025-09-02T11:21:48.827488,125.73,-420.843,205.695,1.9235,110.21,4,19.159,NAVIGATING: Moving to goal
2025-09-02T11:21:49.402284,126.3,-420.897,205.738,1.9638,112.52,4,19.105,NAVIGATING: Moving to goal
2025-09-02T11:21:49.986997,126.89,-420.953,205.78,2.0056,114.91,4,19.048,NAVIGATING: Moving to goal
2025-09-02T11:21:50.557129,127.46,-421.01,205.819,2.047,117.28,4,18.991,NAVIGATING: Moving to goal
2025-09-02T11:21:51.106809,128.01,-421.063,205.858,2.0881,119.64,4,18.937,NAVIGATING: Moving to goal
2025-09-02T11:21:51.655209,128.55,-421.112,205.896,2.1289,121.98,4,18.888,NAVIGATING: Moving to goal
2025-09-02T11:21:52.205981,129.1,-421.156,205.932,2.1675,124.19,4,18.844,NAVIGATING: Moving to goal
2025-09-02T11:21:52.758126,129.66,-421.201,205.968,2.2081,126.52,4,18.799,NAVIGATING: Moving to goal
2025-09-02T11:21:53.323951,130.22,-421.247,206.002,2.2486,128.83,4,18.753,NAVIGATING: Moving to goal
2025-09-02T11:21:53.885545,130.78,-421.291,206.034,2.289,131.15,4,18.709,NAVIGATING: Moving to goal
2025-09-02T11:21:54.477909,131.38,-421.333,206.066,2.3293,133.46,4,18.668,NAVIGATING: Moving to goal
2025-09-02T11:21:55.058514,131.96,-421.369,206.096,2.3677,135.66,4,18.631,NAVIGATING: Moving to goal
2025-09-02T11:21:55.605579,132.5,-421.409,206.128,2.4075,137.94,4,18.592,NAVIGATING: Moving to goal
2025-09-02T11:21:56.171594,133.07,-421.449,206.16,2.4464,140.17,4,18.551,NAVIGATING: Moving to goal
2025-09-02T11:21:56.735817,133.63,-421.492,206.193,2.4845,142.35,4,18.509,NAVIGATING: Moving to goal
2025-09-02T11:21:57.287273,134.19,-421.534,206.227,2.5219,144.5,4,18.467,NAVIGATING: Moving to goal
2025-09-02T11:21:57.858847,134.76,-421.607,206.26,2.5588,146.61,4,18.395,NAVIGATING: Moving to goal
2025-09-02T11:21:58.422635,135.32,-421.705,206.297,2.5976,148.83,4,18.297,NAVIGATING: Moving to goal
2025-09-02T11:21:58.988636,135.89,-421.799,206.333,2.6346,150.95,4,18.204,NAVIGATING: Moving to goal
2025-09-02T11:21:59.555582,136.45,-421.891,206.369,2.67,152.98,4,18.112,NAVIGATING: Moving to goal
2025-09-02T11:22:00.111994,137.01,-421.983,206.403,2.7042,154.94,4,18.022,NAVIGATING: Moving to goal
2025-09-02T11:22:00.702394,137.6,-422.069,206.436,2.7357,156.74,4,17.936,NAVIGATING: Moving to goal
2025-09-02T11:22:01.273056,138.17,-422.159,206.472,2.7681,158.6,4,17.847,NAVIGATING: Moving to goal
2025-09-02T11:22:01.835799,138.73,-422.25,206.51,2.799,160.37,4,17.758,NAVIGATING: Moving to goal
2025-09-02T11:22:02.400861,139.3,-422.342,206.548,2.8284,162.06,4,17.666,NAVIGATING: Moving to goal
2025-09-02T11:22:02.955834,139.85,-422.436,206.585,2.8567,163.67,4,17.574,NAVIGATING: Moving to goal
2025-09-02T11:22:03.523153,140.42,-422.526,206.619,2.8826,165.16,4,17.485,NAVIGATING: Moving to goal
2025-09-02T11:22:04.100212,141.0,-422.62,206.657,2.909,166.67,4,17.392,NAVIGATING: Moving to goal
2025-09-02T11:22:04.662448,141.56,-422.716,206.695,2.9348,168.15,4,17.298,NAVIGATING: Moving to goal
2025-09-02T11:22:05.190806,142.09,-422.813,206.733,2.9599,169.59,4,17.202,NAVIGATING: Moving to goal
2025-09-02T11:22:05.785760,142.68,-422.915,206.77,2.9836,170.95,4,17.103,NAVIGATING: Moving to goal
2025-09-02T11:22:06.339550,143.24,-423.014,206.805,3.0049,172.17,4,17.005,NAVIGATING: Moving to goal
2025-09-02T11:22:06.901072,143.8,-423.121,206.842,3.0263,173.39,4,16.9,NAVIGATING: Moving to goal
2025-09-02T11:22:07.465849,144.36,-423.231,206.879,3.0468,174.57,4,16.792,NAVIGATING: Moving to goal
2025-09-02T11:22:08.033211,144.93,-423.393,206.917,3.0668,175.72,4,16.633,NAVIGATING: Moving to goal
2025-09-02T11:22:08.588945,145.49,-423.551,206.953,3.0862,176.83,4,16.476,NAVIGATING: Moving to goal
2025-09-02T11:22:09.152314,146.05,-423.696,206.985,3.1041,177.85,4,16.334,NAVIGATING: Moving to goal
2025-09-02T11:22:09.742271,146.64,-423.843,207.018,3.1224,178.9,4,16.189,NAVIGATING: Moving to goal
2025-09-02T11:22:10.322574,147.22,-423.987,207.05,3.1399,179.9,4,16.047,NAVIGATING: Moving to goal
2025-09-02T11:22:10.914100,147.81,-424.131,207.081,-3.1278,-179.21,4,15.906,NAVIGATING: Moving to goal
2025-09-02T11:22:11.442539,148.34,-424.273,207.111,-3.1141,-178.42,4,15.766,NAVIGATING: Moving to goal
2025-09-02T11:22:12.022175,148.92,-424.408,207.138,-3.1025,-177.76,4,15.634,NAVIGATING: Moving to goal
2025-09-02T11:22:12.620664,149.52,-424.548,207.166,-3.0915,-177.13,4,15.496,NAVIGATING: Moving to goal
2025-09-02T11:22:13.168827,150.07,-424.686,207.192,-3.0817,-176.57,4,15.36,NAVIGATING: Moving to goal
2025-09-02T11:22:13.797355,150.7,-424.824,207.217,-3.073,-176.07,4,15.225,NAVIGATING: Moving to goal
2025-09-02T11:22:14.404287,151.3,-424.96,207.241,-3.065,-175.61,4,15.091,NAVIGATING: Moving to goal
2025-09-02T11:22:15.037103,151.94,-425.089,207.263,-3.0582,-175.22,4,14.964,NAVIGATING: Moving to goal
2025-09-02T11:22:15.641660,152.54,-425.225,207.284,-3.0517,-174.85,4,14.83,NAVIGATING: Moving to goal
2025-09-02T11:22:16.274573,153.17,-425.362,207.303,-3.0458,-174.51,4,14.696,NAVIGATING: Moving to goal
2025-09-02T11:22:16.859628,153.76,-425.499,207.322,-3.0405,-174.21,4,14.562,NAVIGATING: Moving to goal
2025-09-02T11:22:17.462628,154.36,-425.635,207.339,-3.0356,-173.92,4,14.427,NAVIGATING: Moving to goal
2025-09-02T11:22:18.086343,154.99,-425.805,207.355,-3.0318,-173.71,4,14.26,NAVIGATING: Moving to goal
2025-09-02T11:22:18.689827,155.59,-425.985,207.371,-3.0282,-173.5,4,14.082,NAVIGATING: Moving to goal
2025-09-02T11:22:19.263407,156.16,-426.156,207.386,-3.0249,-173.31,4,13.913,NAVIGATING: Moving to goal
2025-09-02T11:22:19.830836,156.73,-426.32,207.401,-3.0218,-173.13,4,13.751,NAVIGATING: Moving to goal
2025-09-02T11:22:20.446242,157.35,-426.479,207.415,-3.0188,-172.97,4,13.594,NAVIGATING: Moving to goal
2025-09-02T11:22:21.048102,157.95,-426.628,207.427,-3.0162,-172.81,4,13.448,NAVIGATING: Moving to goal
2025-09-02T11:22:21.643052,158.54,-426.781,207.439,-3.0136,-172.66,4,13.297,NAVIGATING: Moving to goal
2025-09-02T11:22:22.211675,159.11,-426.932,207.449,-3.0111,-172.52,4,13.148,NAVIGATING: Moving to goal
2025-09-02T11:22:22.831012,159.73,-427.124,207.461,-3.0081,-172.35,4,12.959,NAVIGATING: Moving to goal
2025-09-02T11:22:23.415805,160.31,-427.268,207.47,-3.0059,-172.23,4,12.816,NAVIGATING: Moving to goal
2025-09-02T11:22:24.004229,160.9,-427.411,207.478,-3.0039,-172.11,4,12.676,NAVIGATING: Moving to goal
2025-09-02T11:22:24.576228,161.48,-427.551,207.485,-3.0019,-172.0,4,12.537,NAVIGATING: Moving to goal
2025-09-02T11:22:25.150353,162.05,-427.691,207.49,-3.0001,-171.89,4,12.399,NAVIGATING: Moving to goal
2025-09-02T11:22:25.759344,162.66,-427.823,207.494,-2.9984,-171.8,4,12.268,NAVIGATING: Moving to goal
2025-09-02T11:22:26.391519,163.29,-427.962,207.498,-2.9968,-171.7,4,12.13,NAVIGATING: Moving to goal
2025-09-02T11:22:27.003499,163.9,-428.101,207.501,-2.9952,-171.61,4,11.993,NAVIGATING: Moving to goal
2025-09-02T11:22:27.610671,164.51,-428.239,207.503,-2.9937,-171.53,4,11.857,NAVIGATING: Moving to goal
2025-09-02T11:22:28.209589,165.11,-428.423,207.505,-2.993,-171.49,4,11.675,NAVIGATING: Moving to goal
2025-09-02T11:22:28.862735,165.76,-428.59,207.507,-2.9923,-171.45,4,11.509,NAVIGATING: Moving to goal
2025-09-02T11:22:29.457005,166.36,-428.758,207.508,-2.9916,-171.4,4,11.343,NAVIGATING: Moving to goal
2025-09-02T11:22:30.033662,166.93,-428.919,207.51,-2.9908,-171.36,4,11.183,NAVIGATING: Moving to goal
2025-09-02T11:22:30.634714,167.53,-429.076,207.511,-2.99,-171.31,4,11.028,NAVIGATING: Moving to goal
2025-09-02T11:22:31.195637,168.09,-429.23,207.512,-2.9891,-171.26,4,10.875,NAVIGATING: Moving to goal
2025-09-02T11:22:31.819304,168.72,-429.375,207.512,-2.9883,-171.22,4,10.733,NAVIGATING: Moving to goal
2025-09-02T11:22:32.414308,169.31,-429.524,207.511,-2.9875,-171.17,4,10.585,NAVIGATING: Moving to goal
2025-09-02T11:22:33.017579,169.92,-429.67,207.51,-2.9866,-171.12,4,10.44,NAVIGATING: Moving to goal
2025-09-02T11:22:33.591593,170.49,-429.814,207.508,-2.9857,-171.07,4,10.297,NAVIGATING: Moving to goal
2025-09-02T11:22:34.188879,171.09,-429.956,207.506,-2.9849,-171.02,4,10.157,NAVIGATING: Moving to goal
2025-09-02T11:22:34.748241,171.65,-430.089,207.504,-2.9841,-170.98,4,10.025,NAVIGATING: Moving to goal
2025-09-02T11:22:35.361994,172.26,-430.228,207.5,-2.9833,-170.93,4,9.887,NAVIGATING: Moving to goal
2025-09-02T11:22:35.937700,172.84,-430.366,207.496,-2.9825,-170.88,4,9.75,NAVIGATING: Moving to goal
2025-09-02T11:22:36.536450,173.44,-430.504,207.491,-2.9817,-170.84,4,9.612,NAVIGATING: Moving to goal
2025-09-02T11:22:37.098521,174.0,-430.642,207.486,-2.9809,-170.79,4,9.476,NAVIGATING: Moving to goal
2025-09-02T11:22:37.652931,174.55,-430.772,207.481,-2.9802,-170.75,4,9.346,NAVIGATING: Moving to goal
2025-09-02T11:22:38.168656,175.07,-430.928,207.473,-2.9793,-170.7,4,9.19,NAVIGATING: Moving to goal
2025-09-02T11:22:38.739484,175.64,-431.044,207.467,-2.9787,-170.67,4,9.076,NAVIGATING: Moving to goal
2025-09-02T11:22:39.347566,176.25,-431.178,207.459,-2.978,-170.63,4,8.941,NAVIGATING: Moving to goal
2025-09-02T11:22:39.907617,176.81,-431.313,207.451,-2.9773,-170.59,4,8.808,NAVIGATING: Moving to goal
2025-09-02T11:22:40.522220,177.42,-431.441,207.443,-2.9767,-170.55,4,8.68,NAVIGATING: Moving to goal
2025-09-02T11:22:41.088531,177.99,-431.575,207.434,-2.976,-170.51,4,8.546,NAVIGATING: Moving to goal
2025-09-02T11:22:41.682176,178.58,-431.709,207.425,-2.9754,-170.48,4,8.412,NAVIGATING: Moving to goal
2025-09-02T11:22:42.253314,179.15,-431.843,207.415,-2.9748,-170.44,4,8.278,NAVIGATING: Moving to goal
2025-09-02T11:22:42.827667,179.73,-431.977,207.404,-2.9742,-170.41,4,8.145,NAVIGATING: Moving to goal
2025-09-02T11:22:43.384271,180.28,-432.104,207.394,-2.9736,-170.38,4,8.018,NAVIGATING: Moving to goal
2025-09-02T11:22:44.014951,180.91,-432.238,207.383,-2.9731,-170.35,4,7.884,NAVIGATING: Moving to goal
2025-09-02T11:22:44.606377,181.51,-432.371,207.371,-2.9726,-170.31,4,7.751,NAVIGATING: Moving to goal
2025-09-02T11:22:45.191138,182.09,-432.504,207.359,-2.972,-170.29,4,7.618,NAVIGATING: Moving to goal
2025-09-02T11:22:45.740130,182.64,-432.637,207.346,-2.9715,-170.26,4,7.485,NAVIGATING: Moving to goal
2025-09-02T11:22:46.291567,183.19,-432.763,207.334,-2.9711,-170.23,4,7.358,NAVIGATING: Moving to goal
2025-09-02T11:22:46.837321,183.74,-432.896,207.321,-2.9706,-170.2,4,7.225,NAVIGATING: Moving to goal
2025-09-02T11:22:47.427107,184.33,-433.029,207.307,-2.9702,-170.18,4,7.092,NAVIGATING: Moving to goal
2025-09-02T11:22:47.976615,184.88,-433.188,207.293,-2.9702,-170.18,4,6.934,NAVIGATING: Moving to goal
2025-09-02T11:22:48.532022,185.43,-433.356,207.28,-2.9704,-170.19,4,6.766,NAVIGATING: Moving to goal
2025-09-02T11:22:49.146365,186.05,-433.509,207.267,-2.9705,-170.2,4,6.614,NAVIGATING: Moving to goal
2025-09-02T11:22:49.745566,186.64,-433.665,207.255,-2.9706,-170.2,4,6.458,NAVIGATING: Moving to goal
2025-09-02T11:22:50.326294,187.23,-433.817,207.242,-2.9706,-170.2,4,6.307,NAVIGATING: Moving to goal
2025-09-02T11:22:50.939748,187.84,-433.966,207.23,-2.9705,-170.2,4,6.158,NAVIGATING: Moving to goal
2025-09-02T11:22:51.492143,188.39,-434.113,207.218,-2.9704,-170.19,4,6.011,NAVIGATING: Moving to goal
2025-09-02T11:22:52.055652,188.95,-434.251,207.205,-2.9703,-170.19,4,5.874,NAVIGATING: Moving to goal
2025-09-02T11:22:52.666002,189.56,-434.394,207.192,-2.9701,-170.18,4,5.731,NAVIGATING: Moving to goal
2025-09-02T11:22:53.264334,190.16,-434.535,207.179,-2.97,-170.17,4,5.59,NAVIGATING: Moving to goal
2025-09-02T11:22:53.817997,190.72,-434.675,207.166,-2.9697,-170.15,4,5.451,NAVIGATING: Moving to goal
2025-09-02T11:22:54.375142,191.27,-434.813,207.153,-2.9695,-170.14,4,5.314,NAVIGATING: Moving to goal
2025-09-02T11:22:54.963092,191.86,-434.943,207.14,-2.9693,-170.13,4,5.184,NAVIGATING: Moving to goal
2025-09-02T11:22:55.560621,192.46,-435.079,207.125,-2.969,-170.11,4,5.048,NAVIGATING: Moving to goal
2025-09-02T11:22:56.091415,192.99,-435.215,207.111,-2.9688,-170.1,4,4.912,NAVIGATING: Moving to goal
2025-09-02T11:22:56.677018,193.58,-435.351,207.097,-2.9685,-170.08,4,4.777,NAVIGATING: Moving to goal
2025-09-02T11:22:57.268963,194.17,-435.486,207.082,-2.9682,-170.07,4,4.642,NAVIGATING: Moving to goal
2025-09-02T11:22:57.851269,194.75,-435.634,207.068,-2.9683,-170.07,4,4.494,NAVIGATING: Moving to goal
2025-09-02T11:22:58.405788,195.3,-435.8,207.053,-2.9686,-170.09,4,4.33,NAVIGATING: Moving to goal
2025-09-02T11:22:58.983790,195.88,-435.959,207.038,-2.9688,-170.1,4,4.172,NAVIGATING: Moving to goal
2025-09-02T11:22:59.590546,196.49,-436.113,207.024,-2.9679,-170.05,4,4.02,NAVIGATING: Moving to goal
2025-09-02T11:23:00.218735,197.12,-436.262,207.01,-2.9653,-169.9,4,3.872,NAVIGATING: Moving to goal
2025-09-02T11:23:00.839745,197.74,-436.4,206.996,-2.9614,-169.67,4,3.735,NAVIGATING: Moving to goal
2025-09-02T11:23:01.351279,198.25,-436.515,206.985,-2.9571,-169.43,4,3.621,NAVIGATING: Moving to goal
2025-09-02T11:23:01.907579,198.81,-436.636,206.971,-2.9517,-169.12,4,3.502,NAVIGATING: Moving to goal
2025-09-02T11:23:02.448591,199.35,-436.775,206.956,-2.9443,-168.69,4,3.363,NAVIGATING: Moving to goal
2025-09-02T11:23:02.987915,199.89,-436.912,206.94,-2.9359,-168.21,4,3.227,NAVIGATING: Moving to goal
2025-09-02T11:23:03.554288,200.45,-437.047,206.924,-2.9267,-167.69,4,3.094,NAVIGATING: Moving to goal
2025-09-02T11:23:04.094280,200.99,-437.181,206.908,-2.9167,-167.11,4,2.962,NAVIGATING: Moving to goal
2025-09-02T11:23:04.672856,201.57,-437.306,206.892,-2.9066,-166.54,4,2.838,NAVIGATING: Moving to goal
2025-09-02T11:23:05.214700,202.11,-437.437,206.874,-2.8955,-165.9,4,2.708,NAVIGATING: Moving to goal
2025-09-02T11:23:05.765315,202.66,-437.567,206.856,-2.8838,-165.23,4,2.579,NAVIGATING: Moving to goal
2025-09-02T11:23:06.302811,203.2,-437.697,206.838,-2.8717,-164.54,4,2.45,NAVIGATING: Moving to goal
2025-09-02T11:23:06.894906,203.79,-437.827,206.819,-2.8592,-163.82,4,2.322,NAVIGATING: Moving to goal
2025-09-02T11:23:07.467677,204.37,-437.949,206.8,-2.847,-163.12,4,2.201,NAVIGATING: Moving to goal
2025-09-02T11:23:08.028089,204.93,-438.106,206.779,-2.8347,-162.42,4,2.048,NAVIGATING: Moving to goal
2025-09-02T11:23:08.590424,205.49,-438.258,206.759,-2.8222,-161.7,4,1.9,GOAL_REACHED: Target reached successfully
2025-09-02T11:23:09.095862,205.99,-438.369,206.745,-2.8131,-161.18,4,1.794,GOAL_REACHED: Target reached successfully
2025-09-02T11:23:11.096562,208.0,-438.369,206.745,-2.8131,-161.18,5,3.641,GOAL_REACHED: Target reached successfully
2025-09-02T11:23:11.098901,208.0,-438.626,206.72,-2.7923,-159.99,5,3.556,NAVIGATING: Moving to goal
2025-09-02T11:23:11.603224,208.5,-438.872,206.704,-2.7756,-159.03,5,3.484,NAVIGATING: Moving to goal
2025-09-02T11:23:12.118553,209.02,-438.949,206.7,-2.7762,-159.07,5,3.463,NAVIGATING: Moving to goal
2025-09-02T11:23:12.668486,209.57,-439.036,206.699,-2.7825,-159.43,5,3.439,NAVIGATING: Moving to goal
2025-09-02T11:23:13.228666,210.13,-439.118,206.699,-2.7941,-160.09,5,3.417,NAVIGATING: Moving to goal
2025-09-02T11:23:13.784398,210.68,-439.196,206.701,-2.8104,-161.02,5,3.396,NAVIGATING: Moving to goal
2025-09-02T11:23:14.315817,211.21,-439.27,206.703,-2.8305,-162.18,5,3.377,NAVIGATING: Moving to goal
2025-09-02T11:23:14.864393,211.76,-439.338,206.706,-2.8528,-163.46,5,3.36,NAVIGATING: Moving to goal
2025-09-02T11:23:15.380594,212.28,-439.408,206.709,-2.8791,-164.96,5,3.343,NAVIGATING: Moving to goal
2025-09-02T11:23:15.924824,212.82,-439.475,206.713,-2.9078,-166.61,5,3.328,NAVIGATING: Moving to goal
2025-09-02T11:23:16.505162,213.4,-439.54,206.718,-2.9386,-168.37,5,3.314,NAVIGATING: Moving to goal
2025-09-02T11:23:17.065074,213.96,-439.603,206.722,-2.971,-170.22,5,3.302,NAVIGATING: Moving to goal
2025-09-02T11:23:17.608253,214.51,-439.661,206.726,-3.0031,-172.06,5,3.291,NAVIGATING: Moving to goal
2025-09-02T11:23:18.206567,215.11,-439.747,206.73,-3.0383,-174.08,5,3.28,NAVIGATING: Moving to goal
2025-09-02T11:23:18.803833,215.7,-439.827,206.734,-3.0744,-176.15,5,3.271,NAVIGATING: Moving to goal
2025-09-02T11:23:19.400748,216.3,-439.902,206.738,-3.1113,-178.26,5,3.264,NAVIGATING: Moving to goal
2025-09-02T11:23:20.040677,216.94,-439.974,206.742,3.1344,179.59,5,3.258,NAVIGATING: Moving to goal
2025-09-02T11:23:20.630196,217.53,-440.039,206.745,3.0983,177.52,5,3.255,NAVIGATING: Moving to goal
2025-09-02T11:23:21.211424,218.11,-440.105,206.749,3.0598,175.31,5,3.253,NAVIGATING: Moving to goal
2025-09-02T11:23:21.810511,218.71,-440.169,206.753,3.0209,173.09,5,3.251,NAVIGATING: Moving to goal
2025-09-02T11:23:22.420224,219.32,-440.23,206.757,2.9818,170.84,5,3.251,NAVIGATING: Moving to goal
2025-09-02T11:23:23.014864,219.91,-440.288,206.761,2.9424,168.59,5,3.252,NAVIGATING: Moving to goal
2025-09-02T11:23:23.565693,220.46,-440.342,206.764,2.9047,166.43,5,3.254,NAVIGATING: Moving to goal
2025-09-02T11:23:24.131993,221.03,-440.395,206.767,2.8649,164.15,5,3.257,NAVIGATING: Moving to goal
2025-09-02T11:23:24.698209,221.6,-440.447,206.771,2.825,161.86,5,3.26,NAVIGATING: Moving to goal
2025-09-02T11:23:25.275065,222.17,-440.498,206.774,2.7849,159.56,5,3.264,NAVIGATING: Moving to goal
2025-09-02T11:23:25.850413,222.75,-440.547,206.778,2.7446,157.26,5,3.268,NAVIGATING: Moving to goal
2025-09-02T11:23:26.390307,223.29,-440.593,206.782,2.7063,155.06,5,3.272,NAVIGATING: Moving to goal
2025-09-02T11:23:26.937060,223.84,-440.641,206.786,2.6659,152.75,5,3.277,NAVIGATING: Moving to goal
2025-09-02T11:23:27.499235,224.4,-440.687,206.79,2.6255,150.43,5,3.282,NAVIGATING: Moving to goal
2025-09-02T11:23:28.041630,224.94,-440.756,206.793,2.5862,148.18,5,3.295,NAVIGATING: Moving to goal
2025-09-02T11:23:28.605276,225.5,-440.824,206.796,2.5467,145.92,5,3.308,NAVIGATING: Moving to goal
2025-09-02T11:23:29.201174,226.1,-440.885,206.799,2.5089,143.75,5,3.321,NAVIGATING: Moving to goal
2025-09-02T11:23:29.761039,226.66,-440.947,206.803,2.4688,141.45,5,3.335,NAVIGATING: Moving to goal
2025-09-02T11:23:30.320320,227.22,-441.007,206.806,2.4284,139.14,5,3.349,NAVIGATING: Moving to goal
2025-09-02T11:23:30.906325,227.81,-441.066,206.809,2.3879,136.82,5,3.364,NAVIGATING: Moving to goal
2025-09-02T11:23:31.520980,228.42,-441.123,206.815,2.3473,134.49,5,3.378,NAVIGATING: Moving to goal
2025-09-02T11:23:32.134446,229.03,-441.175,206.821,2.3085,132.27,5,3.39,NAVIGATING: Moving to goal
2025-09-02T11:23:32.751551,229.65,-441.228,206.827,2.2676,129.93,5,3.402,NAVIGATING: Moving to goal
2025-09-02T11:23:33.421598,230.32,-441.28,206.834,2.2267,127.58,5,3.415,NAVIGATING: Moving to goal
2025-09-02T11:23:34.017959,230.92,-441.33,206.841,2.1857,125.23,5,3.427,NAVIGATING: Moving to goal
2025-09-02T11:23:34.647683,231.55,-441.378,206.849,2.1446,122.88,5,3.439,NAVIGATING: Moving to goal
2025-09-02T11:23:35.238312,232.14,-441.422,206.858,2.1055,120.64,5,3.449,NAVIGATING: Moving to goal
2025-09-02T11:23:35.797671,232.7,-441.466,206.868,2.0644,118.28,5,3.458,NAVIGATING: Moving to goal
2025-09-02T11:23:36.321886,233.22,-441.51,206.879,2.0232,115.92,5,3.467,NAVIGATING: Moving to goal
2025-09-02T11:23:36.870438,233.77,-441.553,206.89,1.9821,113.56,5,3.476,NAVIGATING: Moving to goal
2025-09-02T11:23:37.456379,234.36,-441.595,206.903,1.9409,111.2,5,3.483,NAVIGATING: Moving to goal
2025-09-02T11:23:38.043289,234.94,-441.656,206.914,1.9038,109.08,5,3.502,NAVIGATING: Moving to goal
2025-09-02T11:23:38.632009,235.53,-441.717,206.926,1.8644,106.82,5,3.521,NAVIGATING: Moving to goal
2025-09-02T11:23:39.206971,236.11,-441.774,206.94,1.8245,104.53,5,3.537,NAVIGATING: Moving to goal
2025-09-02T11:23:39.775882,236.67,-441.83,206.954,1.7842,102.23,5,3.553,NAVIGATING: Moving to goal
2025-09-02T11:23:40.334476,237.23,-441.885,206.969,1.7436,99.9,5,3.569,NAVIGATING: Moving to goal
2025-09-02T11:23:40.921611,237.82,-441.934,206.984,1.7049,97.68,5,3.583,NAVIGATING: Moving to goal
2025-09-02T11:23:41.480181,238.38,-441.983,207.001,1.664,95.34,5,3.595,NAVIGATING: Moving to goal
2025-09-02T11:23:42.098045,239.0,-442.028,207.021,1.6237,93.03,5,3.604,NAVIGATING: Moving to goal
2025-09-02T11:23:42.734892,239.63,-442.073,207.044,1.5843,90.77,5,3.61,NAVIGATING: Moving to goal
2025-09-02T11:23:43.299543,240.2,-442.116,207.071,1.5455,88.55,5,3.613,NAVIGATING: Moving to goal
2025-09-02T11:23:43.824666,240.72,-442.156,207.099,1.5092,86.47,5,3.614,NAVIGATING: Moving to goal
2025-09-02T11:23:44.386413,241.29,-442.195,207.131,1.4713,84.3,5,3.612,NAVIGATING: Moving to goal
2025-09-02T11:23:44.990557,241.89,-442.231,207.165,1.4339,82.16,5,3.607,NAVIGATING: Moving to goal
2025-09-02T11:23:45.642583,242.54,-442.264,207.203,1.3971,80.05,5,3.599,NAVIGATING: Moving to goal
2025-09-02T11:23:46.246977,243.15,-442.296,207.246,1.3615,78.01,5,3.585,NAVIGATING: Moving to goal
2025-09-02T11:23:46.861705,243.76,-442.324,207.292,1.3286,76.12,5,3.569,NAVIGATING: Moving to goal
2025-09-02T11:23:47.472118,244.37,-442.351,207.344,1.2949,74.19,5,3.547,NAVIGATING: Moving to goal
2025-09-02T11:23:48.100104,245.0,-442.396,207.399,1.2637,72.41,5,3.536,NAVIGATING: Moving to goal
2025-09-02T11:23:48.640167,245.54,-442.438,207.456,1.233,70.65,5,3.523,NAVIGATING: Moving to goal
2025-09-02T11:23:49.264117,246.16,-442.475,207.517,1.2024,68.89,5,3.506,NAVIGATING: Moving to goal
2025-09-02T11:23:49.810451,246.71,-442.507,207.579,1.1734,67.23,5,3.485,NAVIGATING: Moving to goal
2025-09-02T11:23:50.405816,247.3,-442.538,207.647,1.1428,65.48,5,3.461,NAVIGATING: Moving to goal
2025-09-02T11:23:50.993793,247.89,-442.565,207.721,1.1108,63.65,5,3.432,NAVIGATING: Moving to goal
2025-09-02T11:23:51.525914,248.42,-442.585,207.789,1.0819,61.99,5,3.401,NAVIGATING: Moving to goal
2025-09-02T11:23:52.042748,248.94,-442.601,207.863,1.0516,60.25,5,3.366,NAVIGATING: Moving to goal
2025-09-02T11:23:52.592763,249.49,-442.612,207.937,1.0236,58.65,5,3.328,NAVIGATING: Moving to goal
2025-09-02T11:23:53.144054,250.04,-442.619,208.019,0.9951,57.01,5,3.284,NAVIGATING: Moving to goal
2025-09-02T11:23:53.710031,250.61,-442.622,208.104,0.9673,55.42,5,3.236,NAVIGATING: Moving to goal
2025-09-02T11:23:54.268328,251.17,-442.62,208.192,0.9403,53.88,5,3.184,NAVIGATING: Moving to goal
2025-09-02T11:23:54.805343,251.7,-442.612,208.281,0.9139,52.36,5,3.127,NAVIGATING: Moving to goal
2025-09-02T11:23:55.388909,252.29,-442.601,208.367,0.8892,50.95,5,3.071,NAVIGATING: Moving to goal
2025-09-02T11:23:55.938531,252.84,-442.585,208.46,0.8636,49.48,5,3.009,NAVIGATING: Moving to goal
2025-09-02T11:23:56.474354,253.37,-442.566,208.555,0.8384,48.04,5,2.945,NAVIGATING: Moving to goal
2025-09-02T11:23:57.012932,253.91,-442.542,208.651,0.8135,46.61,5,2.878,NAVIGATING: Moving to goal
2025-09-02T11:23:57.609515,254.51,-442.514,208.746,0.7888,45.19,5,2.81,NAVIGATING: Moving to goal
2025-09-02T11:23:58.179910,255.08,-442.508,208.837,0.7671,43.95,5,2.765,NAVIGATING: Moving to goal
2025-09-02T11:23:58.709656,255.61,-442.496,208.932,0.7441,42.63,5,2.715,NAVIGATING: Moving to goal
2025-09-02T11:23:59.287094,256.19,-442.479,209.028,0.721,41.31,5,2.662,NAVIGATING: Moving to goal
2025-09-02T11:23:59.883631,256.78,-442.456,209.125,0.6977,39.98,5,2.607,NAVIGATING: Moving to goal
2025-09-02T11:24:00.483450,257.38,-442.429,209.222,0.6741,38.62,5,2.55,NAVIGATING: Moving to goal
2025-09-02T11:24:01.110454,258.01,-442.401,209.312,0.6506,37.28,5,2.497,NAVIGATING: Moving to goal
2025-09-02T11:24:01.659278,258.56,-442.368,209.403,0.625,35.81,5,2.442,NAVIGATING: Moving to goal
2025-09-02T11:24:02.276522,259.18,-442.333,209.493,0.5987,34.3,5,2.387,NAVIGATING: Moving to goal
2025-09-02T11:24:02.825395,259.72,-442.295,209.581,0.5717,32.75,5,2.332,NAVIGATING: Moving to goal
2025-09-02T11:24:03.428340,260.33,-442.254,209.668,0.5441,31.18,5,2.278,NAVIGATING: Moving to goal
2025-09-02T11:24:03.960506,260.86,-442.213,209.749,0.5176,29.65,5,2.227,NAVIGATING: Moving to goal
2025-09-02T11:24:04.531070,261.43,-442.168,209.832,0.4892,28.03,5,2.174,NAVIGATING: Moving to goal
2025-09-02T11:24:05.081766,261.98,-442.12,209.912,0.4606,26.39,5,2.121,NAVIGATING: Moving to goal
2025-09-02T11:24:05.605449,262.5,-442.069,209.991,0.4318,24.74,5,2.069,NAVIGATING: Moving to goal
2025-09-02T11:24:06.173386,263.07,-442.017,210.069,0.4027,23.07,5,2.018,NAVIGATING: Moving to goal
2025-09-02T11:24:06.704179,263.6,-441.966,210.14,0.3751,21.49,5,1.971,GOAL_REACHED: Target reached successfully
2025-09-02T11:24:07.095778,263.99,-441.925,210.198,0.3538,20.27,5,1.935,GOAL_REACHED: Target reached successfully
2025-09-02T11:24:09.096403,266.0,-441.925,210.198,0.3538,20.27,6,21.926,GOAL_REACHED: Target reached successfully
2025-09-02T11:24:09.097867,266.0,-441.863,210.345,0.3066,17.56,6,21.866,NAVIGATING: Moving to goal
2025-09-02T11:24:09.703687,266.6,-441.821,210.503,0.2634,15.09,6,21.827,NAVIGATING: Moving to goal
2025-09-02T11:24:10.280149,267.18,-441.796,210.559,0.2475,14.18,6,21.803,NAVIGATING: Moving to goal
2025-09-02T11:24:10.813461,267.71,-441.761,210.616,0.2297,13.16,6,21.77,NAVIGATING: Moving to goal
2025-09-02T11:24:11.401010,268.3,-441.72,210.671,0.211,12.09,6,21.73,NAVIGATING: Moving to goal
2025-09-02T11:24:12.012943,268.91,-441.672,210.726,0.1919,11.0,6,21.684,NAVIGATING: Moving to goal
2025-09-02T11:24:12.613809,269.51,-441.615,210.78,0.1732,9.92,6,21.629,NAVIGATING: Moving to goal
2025-09-02T11:24:13.210525,270.11,-441.553,210.831,0.1557,8.92,6,21.569,NAVIGATING: Moving to goal
2025-09-02T11:24:13.824157,270.72,-441.48,210.884,0.1377,7.89,6,21.499,NAVIGATING: Moving to goal
2025-09-02T11:24:14.461742,271.36,-441.4,210.936,0.12,6.88,6,21.421,NAVIGATING: Moving to goal
2025-09-02T11:24:15.117072,272.02,-441.314,210.987,0.1026,5.88,6,21.337,NAVIGATING: Moving to goal
2025-09-02T11:24:15.757494,272.66,-441.223,211.036,0.0854,4.89,6,21.248,NAVIGATING: Moving to goal
2025-09-02T11:24:16.351161,273.25,-441.132,211.081,0.0692,3.96,6,21.159,NAVIGATING: Moving to goal
2025-09-02T11:24:16.981476,273.88,-441.032,211.127,0.0523,3.0,6,21.063,NAVIGATING: Moving to goal
2025-09-02T11:24:17.576417,274.48,-440.929,211.172,0.0356,2.04,6,20.962,NAVIGATING: Moving to goal
2025-09-02T11:24:18.183821,275.08,-440.852,211.214,0.0191,1.09,6,20.887,NAVIGATING: Moving to goal
2025-09-02T11:24:18.706259,275.61,-440.769,211.254,0.0035,0.2,6,20.807,NAVIGATING: Moving to goal
2025-09-02T11:24:19.281231,276.18,-440.679,211.293,-0.0104,-0.59,6,20.719,NAVIGATING: Moving to goal
2025-09-02T11:24:19.931889,276.83,-440.586,211.328,-0.0221,-1.27,6,20.629,NAVIGATING: Moving to goal
2025-09-02T11:24:20.503268,277.4,-440.484,211.364,-0.0332,-1.9,6,20.53,NAVIGATING: Moving to goal
2025-09-02T11:24:21.069942,277.97,-440.378,211.398,-0.0431,-2.47,6,20.426,NAVIGATING: Moving to goal
2025-09-02T11:24:21.605136,278.5,-440.268,211.43,-0.052,-2.98,6,20.319,NAVIGATING: Moving to goal
2025-09-02T11:24:22.163836,279.06,-440.161,211.459,-0.0597,-3.42,6,20.214,NAVIGATING: Moving to goal
2025-09-02T11:24:22.717364,279.62,-440.045,211.488,-0.067,-3.84,6,20.1,NAVIGATING: Moving to goal
2025-09-02T11:24:23.314575,280.21,-439.925,211.515,-0.0737,-4.22,6,19.983,NAVIGATING: Moving to goal
2025-09-02T11:24:23.942671,280.84,-439.803,211.54,-0.0797,-4.57,6,19.863,NAVIGATING: Moving to goal
2025-09-02T11:24:24.574145,281.47,-439.678,211.564,-0.0852,-4.88,6,19.74,NAVIGATING: Moving to goal
2025-09-02T11:24:25.150897,282.05,-439.558,211.584,-0.09,-5.16,6,19.622,NAVIGATING: Moving to goal
2025-09-02T11:24:25.701706,282.6,-439.431,211.605,-0.0947,-5.42,6,19.497,NAVIGATING: Moving to goal
2025-09-02T11:24:26.292998,283.19,-439.303,211.624,-0.0989,-5.67,6,19.371,NAVIGATING: Moving to goal
2025-09-02T11:24:26.886654,283.79,-439.174,211.642,-0.1029,-5.89,6,19.244,NAVIGATING: Moving to goal
2025-09-02T11:24:27.507158,284.41,-439.044,211.658,-0.1065,-6.1,6,19.116,NAVIGATING: Moving to goal
2025-09-02T11:24:28.059113,284.96,-438.92,211.672,-0.1097,-6.28,6,18.993,NAVIGATING: Moving to goal
2025-09-02T11:24:28.602542,285.5,-438.788,211.685,-0.1128,-6.47,6,18.863,NAVIGATING: Moving to goal
2025-09-02T11:24:29.204504,286.1,-438.655,211.697,-0.1158,-6.63,6,18.732,NAVIGATING: Moving to goal
2025-09-02T11:24:29.788479,286.69,-438.522,211.708,-0.1185,-6.79,6,18.601,NAVIGATING: Moving to goal
2025-09-02T11:24:30.387264,287.29,-438.389,211.717,-0.121,-6.93,6,18.469,NAVIGATING: Moving to goal
2025-09-02T11:24:30.985165,287.88,-438.263,211.725,-0.1233,-7.06,6,18.344,NAVIGATING: Moving to goal
2025-09-02T11:24:31.547399,288.45,-438.13,211.733,-0.1255,-7.19,6,18.212,NAVIGATING: Moving to goal
2025-09-02T11:24:32.121128,289.02,-437.996,211.739,-0.1276,-7.31,6,18.08,NAVIGATING: Moving to goal
2025-09-02T11:24:32.674214,289.57,-437.863,211.745,-0.1295,-7.42,6,17.948,NAVIGATING: Moving to goal
2025-09-02T11:24:33.249546,290.15,-437.729,211.749,-0.1313,-7.53,6,17.815,NAVIGATING: Moving to goal
2025-09-02T11:24:33.841372,290.74,-437.602,211.753,-0.133,-7.62,6,17.689,NAVIGATING: Moving to goal
2025-09-02T11:24:34.411101,291.31,-437.468,211.755,-0.1346,-7.71,6,17.556,NAVIGATING: Moving to goal
2025-09-02T11:24:34.994187,291.89,-437.334,211.757,-0.1361,-7.8,6,17.423,NAVIGATING: Moving to goal
2025-09-02T11:24:35.550886,292.45,-437.2,211.758,-0.1376,-7.88,6,17.29,NAVIGATING: Moving to goal
2025-09-02T11:24:36.093494,292.99,-437.066,211.759,-0.1389,-7.96,6,17.156,NAVIGATING: Moving to goal
2025-09-02T11:24:36.596047,293.5,-436.919,211.758,-0.1403,-8.04,6,17.01,NAVIGATING: Moving to goal
2025-09-02T11:24:37.167445,294.07,-436.805,211.757,-0.1414,-8.1,6,16.897,NAVIGATING: Moving to goal
2025-09-02T11:24:37.728332,294.63,-436.682,211.755,-0.1427,-8.18,6,16.774,NAVIGATING: Moving to goal
2025-09-02T11:24:38.303560,295.2,-436.584,211.751,-0.1444,-8.27,6,16.677,NAVIGATING: Moving to goal
2025-09-02T11:24:38.904304,295.8,-436.481,211.747,-0.1459,-8.36,6,16.573,NAVIGATING: Moving to goal
2025-09-02T11:24:39.517885,296.42,-436.378,211.742,-0.1472,-8.44,6,16.47,NAVIGATING: Moving to goal
2025-09-02T11:24:40.073963,296.97,-436.266,211.735,-0.1485,-8.51,6,16.358,NAVIGATING: Moving to goal
2025-09-02T11:24:40.643798,297.54,-436.151,211.727,-0.1497,-8.58,6,16.243,NAVIGATING: Moving to goal
2025-09-02T11:24:41.201211,298.1,-436.034,211.719,-0.1508,-8.64,6,16.125,NAVIGATING: Moving to goal
2025-09-02T11:24:41.773206,298.67,-435.914,211.711,-0.1518,-8.7,6,16.006,NAVIGATING: Moving to goal
2025-09-02T11:24:42.298135,299.2,-435.799,211.702,-0.1527,-8.75,6,15.891,NAVIGATING: Moving to goal
2025-09-02T11:24:42.825127,299.72,-435.676,211.692,-0.1535,-8.8,6,15.767,NAVIGATING: Moving to goal
2025-09-02T11:24:43.362393,300.26,-435.551,211.681,-0.1543,-8.84,6,15.642,NAVIGATING: Moving to goal
2025-09-02T11:24:43.889350,300.79,-435.425,211.67,-0.1551,-8.89,6,15.515,NAVIGATING: Moving to goal
2025-09-02T11:24:44.429243,301.33,-435.297,211.658,-0.1558,-8.93,6,15.387,NAVIGATING: Moving to goal
2025-09-02T11:24:45.002415,301.9,-435.175,211.647,-0.1564,-8.96,6,15.264,NAVIGATING: Moving to goal
2025-09-02T11:24:45.554594,302.45,-435.047,211.635,-0.157,-9.0,6,15.135,NAVIGATING: Moving to goal
2025-09-02T11:24:46.101948,303.0,-434.917,211.622,-0.1576,-9.03,6,15.005,NAVIGATING: Moving to goal
2025-09-02T11:24:46.658240,303.56,-434.788,211.608,-0.1581,-9.06,6,14.875,NAVIGATING: Moving to goal
2025-09-02T11:24:47.196349,304.1,-434.658,211.595,-0.1586,-9.09,6,14.745,NAVIGATING: Moving to goal
2025-09-02T11:24:47.783369,304.68,-434.545,211.582,-0.1593,-9.12,6,14.631,NAVIGATING: Moving to goal
2025-09-02T11:24:48.322083,305.22,-434.455,211.567,-0.1604,-9.19,6,14.539,NAVIGATING: Moving to goal
2025-09-02T11:24:48.874554,305.77,-434.357,211.551,-0.1614,-9.25,6,14.44,NAVIGATING: Moving to goal
2025-09-02T11:24:49.452269,306.35,-434.253,211.535,-0.1623,-9.3,6,14.336,NAVIGATING: Moving to goal
2025-09-02T11:24:49.993433,306.89,-434.146,211.517,-0.1631,-9.34,6,14.227,NAVIGATING: Moving to goal
2025-09-02T11:24:50.542699,307.44,-434.041,211.5,-0.1637,-9.38,6,14.12,NAVIGATING: Moving to goal
2025-09-02T11:24:51.112073,308.01,-433.927,211.481,-0.1643,-9.42,6,14.006,NAVIGATING: Moving to goal
2025-09-02T11:24:51.667469,308.57,-433.812,211.462,-0.1649,-9.45,6,13.889,NAVIGATING: Moving to goal
2025-09-02T11:24:52.207047,309.11,-433.694,211.443,-0.1654,-9.48,6,13.77,NAVIGATING: Moving to goal
2025-09-02T11:24:52.760320,309.66,-433.574,211.424,-0.1658,-9.5,6,13.648,NAVIGATING: Moving to goal
2025-09-02T11:24:53.304325,310.2,-433.458,211.405,-0.1662,-9.52,6,13.531,NAVIGATING: Moving to goal
2025-09-02T11:24:53.873242,310.77,-433.333,211.384,-0.1666,-9.54,6,13.405,NAVIGATING: Moving to goal
2025-09-02T11:24:54.425421,311.32,-433.208,211.364,-0.1669,-9.56,6,13.278,NAVIGATING: Moving to goal
2025-09-02T11:24:54.948884,311.85,-433.081,211.343,-0.1671,-9.58,6,13.15,NAVIGATING: Moving to goal
2025-09-02T11:24:55.497497,312.4,-432.955,211.323,-0.1674,-9.59,6,13.022,NAVIGATING: Moving to goal
2025-09-02T11:24:56.027088,312.93,-432.834,211.303,-0.1676,-9.6,6,12.9,NAVIGATING: Moving to goal
2025-09-02T11:24:56.582175,313.48,-432.706,211.282,-0.1678,-9.61,6,12.77,NAVIGATING: Moving to goal
2025-09-02T11:24:57.143561,314.04,-432.578,211.261,-0.168,-9.62,6,12.641,NAVIGATING: Moving to goal
2025-09-02T11:24:57.703372,314.6,-432.461,211.239,-0.1683,-9.65,6,12.522,NAVIGATING: Moving to goal
2025-09-02T11:24:58.258199,315.16,-432.375,211.217,-0.1693,-9.7,6,12.435,NAVIGATING: Moving to goal
2025-09-02T11:24:58.806464,315.71,-432.286,211.196,-0.17,-9.74,6,12.344,NAVIGATING: Moving to goal
2025-09-02T11:24:59.342802,316.24,-432.187,211.172,-0.1707,-9.78,6,12.243,NAVIGATING: Moving to goal
2025-09-02T11:24:59.910745,316.81,-432.083,211.148,-0.1712,-9.81,6,12.137,NAVIGATING: Moving to goal
2025-09-02T11:25:00.486445,317.39,-431.975,211.123,-0.1717,-9.84,6,12.028,NAVIGATING: Moving to goal
2025-09-02T11:25:01.083710,317.98,-431.865,211.098,-0.1721,-9.86,6,11.916,NAVIGATING: Moving to goal
2025-09-02T11:25:01.663283,318.56,-431.758,211.074,-0.1723,-9.87,6,11.807,NAVIGATING: Moving to goal
2025-09-02T11:25:02.265294,319.16,-431.643,211.05,-0.1711,-9.8,6,11.691,NAVIGATING: Moving to goal
2025-09-02T11:25:02.909118,319.81,-431.527,211.025,-0.1682,-9.64,6,11.573,NAVIGATING: Moving to goal
2025-09-02T11:25:03.481316,320.38,-431.408,211.0,-0.1646,-9.43,6,11.452,NAVIGATING: Moving to goal
2025-09-02T11:25:04.061664,320.96,-431.287,210.975,-0.1614,-9.25,6,11.329,NAVIGATING: Moving to goal
2025-09-02T11:25:04.651645,321.55,-431.171,210.952,-0.1586,-9.09,6,11.211,NAVIGATING: Moving to goal
2025-09-02T11:25:05.233406,322.13,-431.047,210.927,-0.156,-8.94,6,11.085,NAVIGATING: Moving to goal
2025-09-02T11:25:05.804512,322.7,-430.922,210.902,-0.1537,-8.81,6,10.959,NAVIGATING: Moving to goal
2025-09-02T11:25:06.378208,323.28,-430.797,210.877,-0.1516,-8.69,6,10.832,NAVIGATING: Moving to goal
2025-09-02T11:25:06.929218,323.83,-430.671,210.851,-0.1497,-8.58,6,10.705,NAVIGATING: Moving to goal
2025-09-02T11:25:07.541553,324.44,-430.55,210.828,-0.1481,-8.48,6,10.583,NAVIGATING: Moving to goal
2025-09-02T11:25:08.136733,325.04,-430.467,210.802,-0.1472,-8.44,6,10.498,NAVIGATING: Moving to goal
2025-09-02T11:25:08.703424,325.6,-430.381,210.776,-0.1465,-8.39,6,10.41,NAVIGATING: Moving to goal
2025-09-02T11:25:09.308850,326.21,-430.287,210.75,-0.1458,-8.35,6,10.314,NAVIGATING: Moving to goal
2025-09-02T11:25:09.875378,326.77,-430.187,210.724,-0.1451,-8.31,6,10.212,NAVIGATING: Moving to goal
2025-09-02T11:25:10.450672,327.35,-430.088,210.697,-0.1444,-8.28,6,10.112,NAVIGATING: Moving to goal
2025-09-02T11:25:11.033567,327.93,-429.981,210.67,-0.1438,-8.24,6,10.004,NAVIGATING: Moving to goal
2025-09-02T11:25:11.628883,328.53,-429.871,210.643,-0.1432,-8.2,6,9.892,NAVIGATING: Moving to goal
2025-09-02T11:25:12.181955,329.08,-429.759,210.616,-0.1426,-8.17,6,9.778,NAVIGATING: Moving to goal
2025-09-02T11:25:12.740628,329.64,-429.643,210.59,-0.1418,-8.13,6,9.661,NAVIGATING: Moving to goal
2025-09-02T11:25:13.280590,330.18,-429.531,210.564,-0.1398,-8.01,6,9.548,NAVIGATING: Moving to goal
2025-09-02T11:25:13.811229,330.71,-429.412,210.538,-0.136,-7.79,6,9.428,NAVIGATING: Moving to goal
2025-09-02T11:25:14.365324,331.26,-429.291,210.512,-0.1316,-7.54,6,9.305,NAVIGATING: Moving to goal
2025-09-02T11:25:14.887829,331.79,-429.168,210.487,-0.1277,-7.32,6,9.181,NAVIGATING: Moving to goal
2025-09-02T11:25:15.421020,332.32,-429.045,210.462,-0.1242,-7.12,6,9.056,NAVIGATING: Moving to goal
2025-09-02T11:25:15.989079,332.89,-428.926,210.437,-0.1212,-6.94,6,8.937,NAVIGATING: Moving to goal
2025-09-02T11:25:16.533874,333.43,-428.801,210.412,-0.1183,-6.78,6,8.811,NAVIGATING: Moving to goal
2025-09-02T11:25:17.086238,333.99,-428.675,210.387,-0.1158,-6.63,6,8.684,NAVIGATING: Moving to goal
2025-09-02T11:25:17.646017,334.55,-428.562,210.362,-0.1136,-6.51,6,8.57,NAVIGATING: Moving to goal
2025-09-02T11:25:18.203626,335.1,-428.483,210.338,-0.1121,-6.42,6,8.49,NAVIGATING: Moving to goal
2025-09-02T11:25:18.769140,335.67,-428.401,210.314,-0.1107,-6.34,6,8.406,NAVIGATING: Moving to goal
2025-09-02T11:25:19.292827,336.19,-428.306,210.289,-0.1094,-6.27,6,8.311,NAVIGATING: Moving to goal
2025-09-02T11:25:19.819190,336.72,-428.206,210.263,-0.1081,-6.19,6,8.21,NAVIGATING: Moving to goal
2025-09-02T11:25:20.372475,337.27,-428.102,210.237,-0.1069,-6.13,6,8.106,NAVIGATING: Moving to goal
2025-09-02T11:25:20.913588,337.81,-427.995,210.212,-0.1058,-6.06,6,7.998,NAVIGATING: Moving to goal
2025-09-02T11:25:21.465443,338.36,-427.891,210.189,-0.1043,-5.97,6,7.893,NAVIGATING: Moving to goal
2025-09-02T11:25:22.002777,338.9,-427.779,210.165,-0.101,-5.79,6,7.781,NAVIGATING: Moving to goal
2025-09-02T11:25:22.526747,339.43,-427.665,210.141,-0.0963,-5.52,6,7.666,NAVIGATING: Moving to goal
2025-09-02T11:25:23.095456,339.99,-427.547,210.118,-0.0911,-5.22,6,7.548,NAVIGATING: Moving to goal
2025-09-02T11:25:23.630905,340.53,-427.427,210.095,-0.0865,-4.96,6,7.428,NAVIGATING: Moving to goal
2025-09-02T11:25:24.179875,341.08,-427.311,210.073,-0.0826,-4.73,6,7.312,NAVIGATING: Moving to goal
2025-09-02T11:25:24.724002,341.62,-427.188,210.051,-0.0788,-4.52,6,7.188,NAVIGATING: Moving to goal
2025-09-02T11:25:25.266627,342.17,-427.063,210.029,-0.0755,-4.32,6,7.063,NAVIGATING: Moving to goal
2025-09-02T11:25:25.820948,342.72,-426.938,210.007,-0.0724,-4.15,6,6.938,NAVIGATING: Moving to goal
2025-09-02T11:25:26.378713,343.28,-426.812,209.985,-0.0696,-3.99,6,6.812,NAVIGATING: Moving to goal
2025-09-02T11:25:26.924603,343.82,-426.691,209.965,-0.0673,-3.85,6,6.691,NAVIGATING: Moving to goal
2025-09-02T11:25:27.485832,344.38,-426.563,209.944,-0.065,-3.72,6,6.564,NAVIGATING: Moving to goal
2025-09-02T11:25:28.046872,344.95,-426.414,209.924,-0.0627,-3.59,6,6.415,NAVIGATING: Moving to goal
2025-09-02T11:25:28.582924,345.48,-426.214,209.906,-0.0602,-3.45,6,6.215,NAVIGATING: Moving to goal
2025-09-02T11:25:29.123584,346.02,-426.029,209.889,-0.0579,-3.32,6,6.03,NAVIGATING: Moving to goal
2025-09-02T11:25:29.676101,346.58,-425.863,209.873,-0.056,-3.21,6,5.865,NAVIGATING: Moving to goal
2025-09-02T11:25:30.209877,347.11,-425.697,209.858,-0.054,-3.1,6,5.699,NAVIGATING: Moving to goal
2025-09-02T11:25:30.784101,347.68,-425.537,209.843,-0.0509,-2.92,6,5.539,NAVIGATING: Moving to goal
2025-09-02T11:25:31.343643,348.24,-425.381,209.83,-0.0462,-2.65,6,5.384,NAVIGATING: Moving to goal
2025-09-02T11:25:31.866735,348.77,-425.229,209.817,-0.0405,-2.32,6,5.232,NAVIGATING: Moving to goal
2025-09-02T11:25:32.414160,349.31,-425.087,209.804,-0.0355,-2.03,6,5.091,NAVIGATING: Moving to goal
2025-09-02T11:25:32.976977,349.88,-424.941,209.791,-0.0307,-1.76,6,4.946,NAVIGATING: Moving to goal
2025-09-02T11:25:33.534882,350.43,-424.798,209.779,-0.0264,-1.51,6,4.803,NAVIGATING: Moving to goal
2025-09-02T11:25:34.047754,350.95,-424.657,209.767,-0.0226,-1.3,6,4.663,NAVIGATING: Moving to goal
2025-09-02T11:25:34.606084,351.51,-424.518,209.755,-0.0192,-1.1,6,4.525,NAVIGATING: Moving to goal
2025-09-02T11:25:35.180776,352.08,-424.387,209.744,-0.0163,-0.93,6,4.394,NAVIGATING: Moving to goal
2025-09-02T11:25:35.721458,352.62,-424.249,209.733,-0.0135,-0.78,6,4.258,NAVIGATING: Moving to goal
2025-09-02T11:25:36.259161,353.16,-424.112,209.722,-0.0107,-0.61,6,4.121,NAVIGATING: Moving to goal
2025-09-02T11:25:36.810841,353.71,-423.976,209.712,-0.0064,-0.37,6,3.986,NAVIGATING: Moving to goal
2025-09-02T11:25:37.391418,354.29,-423.841,209.703,-0.0008,-0.05,6,3.853,NAVIGATING: Moving to goal
2025-09-02T11:25:37.968397,354.87,-423.748,209.695,0.0057,0.32,6,3.76,NAVIGATING: Moving to goal
2025-09-02T11:25:38.539643,355.44,-423.669,209.687,0.0134,0.77,6,3.683,NAVIGATING: Moving to goal
2025-09-02T11:25:39.083653,355.98,-423.582,209.681,0.0206,1.18,6,3.596,NAVIGATING: Moving to goal
2025-09-02T11:25:39.614075,356.51,-423.488,209.674,0.0271,1.55,6,3.503,NAVIGATING: Moving to goal
2025-09-02T11:25:40.170266,357.07,-423.388,209.668,0.0328,1.88,6,3.404,NAVIGATING: Moving to goal
2025-09-02T11:25:40.744118,357.64,-423.288,209.662,0.0376,2.15,6,3.306,NAVIGATING: Moving to goal
2025-09-02T11:25:41.271573,358.17,-423.18,209.656,0.0422,2.42,6,3.199,NAVIGATING: Moving to goal
2025-09-02T11:25:41.796526,358.7,-423.069,209.651,0.0462,2.65,6,3.088,NAVIGATING: Moving to goal
2025-09-02T11:25:42.382924,359.28,-422.954,209.647,0.0499,2.86,6,2.975,NAVIGATING: Moving to goal
2025-09-02T11:25:42.932604,359.83,-422.836,209.642,0.0532,3.05,6,2.859,NAVIGATING: Moving to goal
2025-09-02T11:25:43.449352,360.35,-422.722,209.639,0.0566,3.24,6,2.746,NAVIGATING: Moving to goal
2025-09-02T11:25:43.998989,360.9,-422.6,209.636,0.0615,3.52,6,2.626,NAVIGATING: Moving to goal
2025-09-02T11:25:44.567083,361.47,-422.477,209.634,0.0677,3.88,6,2.504,NAVIGATING: Moving to goal
2025-09-02T11:25:45.103382,362.0,-422.354,209.632,0.075,4.3,6,2.382,NAVIGATING: Moving to goal
2025-09-02T11:25:45.636009,362.54,-422.23,209.632,0.0833,4.77,6,2.26,NAVIGATING: Moving to goal
2025-09-02T11:25:46.175747,363.07,-422.112,209.632,0.092,5.27,6,2.144,NAVIGATING: Moving to goal
2025-09-02T11:25:46.738551,363.64,-421.988,209.633,0.1019,5.84,6,2.021,NAVIGATING: Moving to goal
2025-09-02T11:25:47.095935,363.99,-421.932,209.633,0.1065,6.1,6,1.966,GOAL_REACHED: Target reached successfully
2025-09-02T11:25:49.096575,366.0,-421.932,209.633,0.1065,6.1,7,4.775,GOAL_REACHED: Target reached successfully
2025-09-02T11:25:49.098049,366.0,-421.742,209.637,0.131,7.51,7,4.698,NAVIGATING: Moving to goal
2025-09-02T11:25:49.633539,366.53,-421.637,209.639,0.1493,8.55,7,4.658,NAVIGATING: Moving to goal
2025-09-02T11:25:50.178934,367.08,-421.593,209.642,0.1621,9.29,7,4.64,NAVIGATING: Moving to goal
2025-09-02T11:25:50.717411,367.62,-421.553,209.647,0.1786,10.23,7,4.622,NAVIGATING: Moving to goal
2025-09-02T11:25:51.269992,368.17,-421.512,209.651,0.1998,11.45,7,4.604,NAVIGATING: Moving to goal
2025-09-02T11:25:51.808286,368.71,-421.473,209.656,0.2243,12.85,7,4.587,NAVIGATING: Moving to goal
2025-09-02T11:25:52.356844,369.26,-421.435,209.662,0.2517,14.42,7,4.569,NAVIGATING: Moving to goal
2025-09-02T11:25:52.895079,369.79,-421.396,209.669,0.2814,16.12,7,4.551,NAVIGATING: Moving to goal
2025-09-02T11:25:53.432098,370.33,-421.36,209.676,0.3114,17.84,7,4.532,NAVIGATING: Moving to goal
2025-09-02T11:25:53.982861,370.88,-421.321,209.685,0.3446,19.74,7,4.513,NAVIGATING: Moving to goal
2025-09-02T11:25:54.513854,371.41,-421.283,209.693,0.3791,21.72,7,4.494,NAVIGATING: Moving to goal
2025-09-02T11:25:55.038846,371.94,-421.245,209.702,0.4147,23.76,7,4.475,NAVIGATING: Moving to goal
2025-09-02T11:25:55.625324,372.52,-421.209,209.711,0.4513,25.86,7,4.456,NAVIGATING: Moving to goal
2025-09-02T11:25:56.191747,373.09,-421.175,209.72,0.4867,27.89,7,4.439,NAVIGATING: Moving to goal
2025-09-02T11:25:56.732202,373.63,-421.14,209.729,0.5246,30.06,7,4.421,NAVIGATING: Moving to goal
2025-09-02T11:25:57.293489,374.19,-421.106,209.738,0.563,32.26,7,4.403,NAVIGATING: Moving to goal
2025-09-02T11:25:57.819339,374.72,-421.11,209.751,0.604,34.6,7,4.392,NAVIGATING: Moving to goal
2025-09-02T11:25:58.351249,375.25,-421.135,209.764,0.6456,36.99,7,4.385,NAVIGATING: Moving to goal
2025-09-02T11:25:58.904277,375.8,-421.152,209.778,0.6839,39.18,7,4.376,NAVIGATING: Moving to goal
2025-09-02T11:25:59.460030,376.36,-421.166,209.795,0.723,41.43,7,4.363,NAVIGATING: Moving to goal
2025-09-02T11:25:59.987460,376.89,-421.177,209.816,0.7613,43.62,7,4.347,NAVIGATING: Moving to goal
2025-09-02T11:26:00.524020,377.42,-421.184,209.839,0.7983,45.74,7,4.326,NAVIGATING: Moving to goal
2025-09-02T11:26:01.054587,377.95,-421.187,209.866,0.8338,47.77,7,4.301,NAVIGATING: Moving to goal
2025-09-02T11:26:01.599021,378.5,-421.184,209.892,0.8663,49.63,7,4.275,NAVIGATING: Moving to goal
2025-09-02T11:26:02.191140,379.09,-421.175,209.924,0.8995,51.54,7,4.242,NAVIGATING: Moving to goal
2025-09-02T11:26:02.750671,379.65,-421.163,209.961,0.9317,53.38,7,4.203,NAVIGATING: Moving to goal
2025-09-02T11:26:03.282498,380.18,-421.147,210.005,0.9623,55.13,7,4.156,NAVIGATING: Moving to goal
2025-09-02T11:26:03.811957,380.71,-421.125,210.054,0.9914,56.8,7,4.103,NAVIGATING: Moving to goal
2025-09-02T11:26:04.364614,381.26,-421.1,210.105,1.018,58.32,7,4.047,NAVIGATING: Moving to goal
2025-09-02T11:26:04.907529,381.81,-421.07,210.163,1.0449,59.87,7,3.983,NAVIGATING: Moving to goal
2025-09-02T11:26:05.448974,382.35,-421.037,210.225,1.0711,61.37,7,3.914,NAVIGATING: Moving to goal
2025-09-02T11:26:05.989606,382.89,-421.003,210.292,1.0964,62.82,7,3.841,NAVIGATING: Moving to goal
2025-09-02T11:26:06.525596,383.42,-420.965,210.364,1.1202,64.18,7,3.762,NAVIGATING: Moving to goal
2025-09-02T11:26:07.076598,383.98,-420.926,210.438,1.1416,65.41,7,3.68,NAVIGATING: Moving to goal
2025-09-02T11:26:07.618132,384.52,-420.886,210.521,1.1632,66.65,7,3.59,NAVIGATING: Moving to goal
2025-09-02T11:26:08.177811,385.08,-420.905,210.611,1.1891,68.13,7,3.507,NAVIGATING: Moving to goal
2025-09-02T11:26:08.713211,385.61,-420.915,210.706,1.2131,69.5,7,3.418,NAVIGATING: Moving to goal
2025-09-02T11:26:09.280693,386.18,-420.919,210.806,1.2353,70.78,7,3.324,NAVIGATING: Moving to goal
2025-09-02T11:26:09.857744,386.76,-420.921,210.905,1.254,71.85,7,3.229,NAVIGATING: Moving to goal
2025-09-02T11:26:10.397622,387.3,-420.922,211.014,1.2709,72.82,7,3.125,NAVIGATING: Moving to goal
2025-09-02T11:26:10.947042,387.85,-420.92,211.126,1.2856,73.66,7,3.018,NAVIGATING: Moving to goal
2025-09-02T11:26:11.506009,388.41,-420.913,211.24,1.2983,74.39,7,2.907,NAVIGATING: Moving to goal
2025-09-02T11:26:12.068877,388.97,-420.902,211.357,1.3094,75.02,7,2.793,NAVIGATING: Moving to goal
2025-09-02T11:26:12.587392,389.49,-420.891,211.47,1.3184,75.54,7,2.682,NAVIGATING: Moving to goal
2025-09-02T11:26:13.134187,390.03,-420.879,211.591,1.3252,75.93,7,2.565,NAVIGATING: Moving to goal
2025-09-02T11:26:13.663861,390.56,-420.866,211.713,1.3292,76.16,7,2.446,NAVIGATING: Moving to goal
2025-09-02T11:26:14.197520,391.1,-420.851,211.835,1.331,76.26,7,2.326,NAVIGATING: Moving to goal
2025-09-02T11:26:14.726909,391.63,-420.833,211.957,1.3307,76.24,7,2.206,NAVIGATING: Moving to goal
2025-09-02T11:26:15.273536,392.17,-420.814,212.074,1.3287,76.13,7,2.091,NAVIGATING: Moving to goal
2025-09-02T11:26:15.828567,392.73,-420.795,212.197,1.325,75.92,7,1.971,GOAL_REACHED: Target reached successfully
2025-09-02T11:26:16.095862,392.99,-420.787,212.252,1.323,75.81,7,1.917,GOAL_REACHED: Target reached successfully
2025-09-02T11:26:18.096531,395.0,-420.787,212.252,1.323,75.81,8,19.292,GOAL_REACHED: Target reached successfully
2025-09-02T11:26:18.098426,395.0,-420.754,212.487,1.3145,75.32,8,19.306,NAVIGATING: Moving to goal
2025-09-02T11:26:18.734987,395.63,-420.861,212.726,1.3217,75.73,8,19.182,NAVIGATING: Moving to goal
2025-09-02T11:26:19.300432,396.2,-420.905,212.809,1.3318,76.3,8,19.133,NAVIGATING: Moving to goal
2025-09-02T11:26:19.831438,396.73,-420.947,212.884,1.3456,77.1,8,19.085,NAVIGATING: Moving to goal
2025-09-02T11:26:20.352226,397.25,-420.993,212.961,1.364,78.15,8,19.035,NAVIGATING: Moving to goal
2025-09-02T11:26:20.917787,397.82,-421.037,213.034,1.3858,79.4,8,18.988,NAVIGATING: Moving to goal
2025-09-02T11:26:21.467780,398.37,-421.076,213.103,1.4106,80.82,8,18.945,NAVIGATING: Moving to goal
2025-09-02T11:26:22.000319,398.9,-421.112,213.17,1.4379,82.39,8,18.906,NAVIGATING: Moving to goal
2025-09-02T11:26:22.545107,399.44,-421.147,213.231,1.4658,83.98,8,18.869,NAVIGATING: Moving to goal
2025-09-02T11:26:23.078179,399.98,-421.184,213.295,1.4969,85.77,8,18.829,NAVIGATING: Moving to goal
2025-09-02T11:26:23.587911,400.49,-421.22,213.356,1.5295,87.64,8,18.791,NAVIGATING: Moving to goal
2025-09-02T11:26:24.104673,401.0,-421.252,213.415,1.5634,89.58,8,18.757,NAVIGATING: Moving to goal
2025-09-02T11:26:24.638196,401.54,-421.283,213.471,1.5983,91.58,8,18.725,NAVIGATING: Moving to goal
2025-09-02T11:26:25.175170,402.07,-421.311,213.523,1.6323,93.53,8,18.695,NAVIGATING: Moving to goal
2025-09-02T11:26:25.712552,402.61,-421.341,213.576,1.6689,95.62,8,18.664,NAVIGATING: Moving to goal
2025-09-02T11:26:26.239811,403.14,-421.371,213.626,1.706,97.75,8,18.633,NAVIGATING: Moving to goal
2025-09-02T11:26:26.791695,403.69,-421.398,213.675,1.7437,99.9,8,18.605,NAVIGATING: Moving to goal
2025-09-02T11:26:27.327951,404.23,-421.424,213.723,1.7818,102.09,8,18.578,NAVIGATING: Moving to goal
2025-09-02T11:26:27.872334,404.77,-421.438,213.757,1.8177,104.15,8,18.563,NAVIGATING: Moving to goal
2025-09-02T11:26:28.413380,405.31,-421.429,213.761,1.8544,106.25,8,18.573,NAVIGATING: Moving to goal
2025-09-02T11:26:28.938874,405.84,-421.423,213.766,1.8919,108.4,8,18.579,NAVIGATING: Moving to goal
2025-09-02T11:26:29.506146,406.41,-421.418,213.774,1.9299,110.57,8,18.584,NAVIGATING: Moving to goal
2025-09-02T11:26:30.062742,406.96,-421.412,213.783,1.9684,112.78,8,18.589,NAVIGATING: Moving to goal
2025-09-02T11:26:30.580422,407.48,-421.406,213.794,2.0053,114.9,8,18.595,NAVIGATING: Moving to goal
2025-09-02T11:26:31.129805,408.03,-421.401,213.805,2.0445,117.14,8,18.6,NAVIGATING: Moving to goal
2025-09-02T11:26:31.643473,408.54,-421.399,213.815,2.084,119.4,8,18.602,NAVIGATING: Moving to goal
2025-09-02T11:26:32.159815,409.06,-421.398,213.826,2.1236,121.67,8,18.603,NAVIGATING: Moving to goal
2025-09-02T11:26:32.700112,409.6,-421.396,213.839,2.1635,123.96,8,18.604,NAVIGATING: Moving to goal
2025-09-02T11:26:33.257080,410.16,-421.395,213.853,2.2014,126.13,8,18.605,NAVIGATING: Moving to goal
2025-09-02T11:26:33.807956,410.71,-421.395,213.869,2.2415,128.43,8,18.605,NAVIGATING: Moving to goal
2025-09-02T11:26:34.359153,411.26,-421.397,213.884,2.2817,130.73,8,18.603,NAVIGATING: Moving to goal
2025-09-02T11:26:34.900189,411.8,-421.401,213.9,2.322,133.04,8,18.599,NAVIGATING: Moving to goal
2025-09-02T11:26:35.438808,412.34,-421.405,213.916,2.3623,135.35,8,18.595,NAVIGATING: Moving to goal
2025-09-02T11:26:35.969505,412.87,-421.41,213.933,2.4001,137.52,8,18.59,NAVIGATING: Moving to goal
2025-09-02T11:26:36.529764,413.43,-421.417,213.954,2.4391,139.75,8,18.583,NAVIGATING: Moving to goal
2025-09-02T11:26:37.084966,413.98,-421.428,213.976,2.4773,141.94,8,18.572,NAVIGATING: Moving to goal
2025-09-02T11:26:37.640274,414.54,-421.459,214.0,2.5158,144.15,8,18.541,NAVIGATING: Moving to goal
2025-09-02T11:26:38.180859,415.08,-421.541,214.024,2.5564,146.47,8,18.459,NAVIGATING: Moving to goal
2025-09-02T11:26:38.728558,415.63,-421.616,214.051,2.5931,148.57,8,18.384,NAVIGATING: Moving to goal
2025-09-02T11:26:39.288559,416.19,-421.693,214.081,2.63,150.69,8,18.307,NAVIGATING: Moving to goal
2025-09-02T11:26:39.808486,416.71,-421.771,214.11,2.6654,152.71,8,18.229,NAVIGATING: Moving to goal
2025-09-02T11:26:40.381096,417.28,-421.851,214.138,2.6995,154.67,8,18.15,NAVIGATING: Moving to goal
2025-09-02T11:26:40.960246,417.86,-421.931,214.167,2.7326,156.57,8,18.07,NAVIGATING: Moving to goal
2025-09-02T11:26:41.490419,418.39,-422.007,214.198,2.7632,158.32,8,17.994,NAVIGATING: Moving to goal
2025-09-02T11:26:42.073161,418.97,-422.09,214.233,2.7938,160.07,8,17.912,NAVIGATING: Moving to goal
2025-09-02T11:26:42.608211,419.51,-422.175,214.268,2.8229,161.74,8,17.827,NAVIGATING: Moving to goal
2025-09-02T11:26:43.189752,420.09,-422.263,214.301,2.8509,163.35,8,17.739,NAVIGATING: Moving to goal
2025-09-02T11:26:43.749672,420.65,-422.352,214.335,2.878,164.9,8,17.651,NAVIGATING: Moving to goal
2025-09-02T11:26:44.284637,421.18,-422.438,214.369,2.9029,166.33,8,17.566,NAVIGATING: Moving to goal
2025-09-02T11:26:44.827002,421.73,-422.53,214.405,2.9286,167.8,8,17.475,NAVIGATING: Moving to goal
2025-09-02T11:26:45.354217,422.25,-422.625,214.442,2.9532,169.2,8,17.381,NAVIGATING: Moving to goal
2025-09-02T11:26:45.916760,422.82,-422.724,214.478,2.9763,170.53,8,17.282,NAVIGATING: Moving to goal
2025-09-02T11:26:46.474591,423.37,-422.828,214.513,2.9982,171.79,8,17.18,NAVIGATING: Moving to goal
2025-09-02T11:26:47.021356,423.92,-422.928,214.547,3.0181,172.93,8,17.08,NAVIGATING: Moving to goal
2025-09-02T11:26:47.556350,424.46,-423.037,214.584,3.0383,174.08,8,16.973,NAVIGATING: Moving to goal
2025-09-02T11:26:48.103616,425.0,-423.205,214.621,3.0582,175.22,8,16.807,NAVIGATING: Moving to goal
2025-09-02T11:26:48.629043,425.53,-423.369,214.655,3.0774,176.32,8,16.644,NAVIGATING: Moving to goal
2025-09-02T11:26:49.172451,426.07,-423.526,214.688,3.096,177.39,8,16.489,NAVIGATING: Moving to goal
2025-09-02T11:26:49.722142,426.62,-423.669,214.718,3.1132,178.37,8,16.346,NAVIGATING: Moving to goal
2025-09-02T11:26:50.277008,427.18,-423.818,214.749,3.1296,179.31,8,16.2,NAVIGATING: Moving to goal
2025-09-02T11:26:50.828861,427.73,-423.964,214.78,-3.1391,-179.86,8,16.055,NAVIGATING: Moving to goal
2025-09-02T11:26:51.368917,428.27,-424.109,214.81,-3.1263,-179.12,8,15.911,NAVIGATING: Moving to goal
2025-09-02T11:26:51.931531,428.83,-424.253,214.838,-3.1149,-178.47,8,15.769,NAVIGATING: Moving to goal
2025-09-02T11:26:52.488317,429.39,-424.387,214.864,-3.1052,-177.92,8,15.636,NAVIGATING: Moving to goal
2025-09-02T11:26:53.034165,429.93,-424.527,214.89,-3.0961,-177.39,8,15.498,NAVIGATING: Moving to goal
2025-09-02T11:26:53.610027,430.51,-424.665,214.915,-3.0878,-176.92,8,15.362,NAVIGATING: Moving to goal
2025-09-02T11:26:54.146083,431.05,-424.803,214.939,-3.0804,-176.5,8,15.226,NAVIGATING: Moving to goal
2025-09-02T11:26:54.695145,431.59,-424.939,214.962,-3.0737,-176.11,8,15.091,NAVIGATING: Moving to goal
2025-09-02T11:26:55.255329,432.15,-425.069,214.982,-3.068,-175.78,8,14.963,NAVIGATING: Moving to goal
2025-09-02T11:26:55.795544,432.69,-425.206,215.001,-3.0624,-175.46,8,14.828,NAVIGATING: Moving to goal
2025-09-02T11:26:56.326471,433.23,-425.343,215.02,-3.0574,-175.18,8,14.693,NAVIGATING: Moving to goal
2025-09-02T11:26:56.901106,433.8,-425.479,215.038,-3.0528,-174.91,8,14.558,NAVIGATING: Moving to goal
2025-09-02T11:26:57.473334,434.37,-425.615,215.055,-3.0486,-174.67,8,14.423,NAVIGATING: Moving to goal
2025-09-02T11:26:58.007382,434.91,-425.799,215.071,-3.0455,-174.5,8,14.242,NAVIGATING: Moving to goal
2025-09-02T11:26:58.536269,435.44,-425.982,215.086,-3.0425,-174.32,8,14.06,NAVIGATING: Moving to goal
2025-09-02T11:26:59.084524,435.98,-426.156,215.102,-3.0397,-174.16,8,13.888,NAVIGATING: Moving to goal
2025-09-02T11:26:59.623768,436.52,-426.322,215.117,-3.0371,-174.01,8,13.723,NAVIGATING: Moving to goal
2025-09-02T11:27:00.149118,437.05,-426.484,215.131,-3.0345,-173.87,8,13.563,NAVIGATING: Moving to goal
2025-09-02T11:27:00.718543,437.62,-426.634,215.144,-3.0323,-173.74,8,13.415,NAVIGATING: Moving to goal
2025-09-02T11:27:01.286004,438.18,-426.789,215.156,-3.03,-173.61,8,13.262,NAVIGATING: Moving to goal
2025-09-02T11:27:01.837978,438.74,-426.941,215.167,-3.0279,-173.49,8,13.111,NAVIGATING: Moving to goal
2025-09-02T11:27:02.402273,439.3,-427.089,215.177,-3.0259,-173.37,8,12.964,NAVIGATING: Moving to goal
2025-09-02T11:27:02.945780,439.84,-427.235,215.186,-3.0239,-173.26,8,12.82,NAVIGATING: Moving to goal
2025-09-02T11:27:03.460453,440.36,-427.371,215.195,-3.0222,-173.16,8,12.685,NAVIGATING: Moving to goal
2025-09-02T11:27:03.997216,440.9,-427.513,215.203,-3.0205,-173.06,8,12.545,NAVIGATING: Moving to goal
2025-09-02T11:27:04.525824,441.42,-427.653,215.209,-3.0188,-172.96,8,12.406,NAVIGATING: Moving to goal
2025-09-02T11:27:05.069820,441.97,-427.793,215.215,-3.0172,-172.87,8,12.268,NAVIGATING: Moving to goal
2025-09-02T11:27:05.593784,442.49,-427.932,215.22,-3.0157,-172.79,8,12.13,NAVIGATING: Moving to goal
2025-09-02T11:27:06.153877,443.05,-428.064,215.224,-3.0144,-172.71,8,11.999,NAVIGATING: Moving to goal
2025-09-02T11:27:06.696542,443.6,-428.202,215.227,-3.013,-172.63,8,11.862,NAVIGATING: Moving to goal
2025-09-02T11:27:07.245448,444.14,-428.339,215.23,-3.0117,-172.56,8,11.726,NAVIGATING: Moving to goal
2025-09-02T11:27:07.789082,444.69,-428.491,215.232,-3.0107,-172.5,8,11.575,NAVIGATING: Moving to goal
2025-09-02T11:27:08.338545,445.24,-428.68,215.235,-3.0103,-172.48,8,11.387,NAVIGATING: Moving to goal
2025-09-02T11:27:08.864006,445.76,-428.849,215.237,-3.0098,-172.45,8,11.22,NAVIGATING: Moving to goal
2025-09-02T11:27:09.390658,446.29,-429.018,215.24,-3.0093,-172.42,8,11.052,NAVIGATING: Moving to goal
2025-09-02T11:27:09.948471,446.85,-429.182,215.242,-3.0087,-172.39,8,10.889,NAVIGATING: Moving to goal
2025-09-02T11:27:10.513041,447.41,-429.341,215.244,-3.0081,-172.35,8,10.732,NAVIGATING: Moving to goal
2025-09-02T11:27:11.049077,447.95,-429.496,215.246,-3.0074,-172.31,8,10.577,NAVIGATING: Moving to goal
2025-09-02T11:27:11.586212,448.49,-429.641,215.247,-3.0068,-172.28,8,10.434,NAVIGATING: Moving to goal
2025-09-02T11:27:12.147615,449.05,-429.791,215.247,-3.0061,-172.24,8,10.285,NAVIGATING: Moving to goal
2025-09-02T11:27:12.679295,449.58,-429.937,215.247,-3.0054,-172.2,8,10.14,NAVIGATING: Moving to goal
2025-09-02T11:27:13.209051,450.11,-430.081,215.246,-3.0047,-172.15,8,9.997,NAVIGATING: Moving to goal
2025-09-02T11:27:13.776938,450.68,-430.223,215.246,-3.004,-172.11,8,9.856,NAVIGATING: Moving to goal
2025-09-02T11:27:14.346425,451.25,-430.356,215.244,-3.0033,-172.08,8,9.724,NAVIGATING: Moving to goal
2025-09-02T11:27:14.882835,451.78,-430.496,215.242,-3.0026,-172.03,8,9.585,NAVIGATING: Moving to goal
2025-09-02T11:27:15.471566,452.37,-430.634,215.239,-3.0019,-171.99,8,9.447,NAVIGATING: Moving to goal
2025-09-02T11:27:16.030566,452.93,-430.773,215.235,-3.0012,-171.95,8,9.31,NAVIGATING: Moving to goal
2025-09-02T11:27:16.594177,453.49,-430.911,215.232,-3.0005,-171.92,8,9.173,NAVIGATING: Moving to goal
2025-09-02T11:27:17.126056,454.03,-431.041,215.228,-2.9999,-171.88,8,9.043,NAVIGATING: Moving to goal
2025-09-02T11:27:17.684352,454.58,-431.191,215.223,-2.9994,-171.85,8,8.893,NAVIGATING: Moving to goal
2025-09-02T11:27:18.237536,455.14,-431.376,215.219,-2.9996,-171.86,8,8.71,NAVIGATING: Moving to goal
2025-09-02T11:27:18.791903,455.69,-431.55,215.214,-2.9996,-171.86,8,8.536,NAVIGATING: Moving to goal
2025-09-02T11:27:19.353678,456.25,-431.717,215.21,-2.9995,-171.86,8,8.371,NAVIGATING: Moving to goal
2025-09-02T11:27:19.913966,456.81,-431.869,215.207,-2.9994,-171.85,8,8.22,NAVIGATING: Moving to goal
2025-09-02T11:27:20.483340,457.38,-432.026,215.204,-2.9992,-171.84,8,8.064,NAVIGATING: Moving to goal
2025-09-02T11:27:21.049067,457.95,-432.18,215.2,-2.9989,-171.83,8,7.911,NAVIGATING: Moving to goal
2025-09-02T11:27:21.611026,458.51,-432.331,215.195,-2.9986,-171.81,8,7.761,NAVIGATING: Moving to goal
2025-09-02T11:27:22.219109,459.12,-432.479,215.19,-2.9983,-171.79,8,7.614,NAVIGATING: Moving to goal
2025-09-02T11:27:22.778900,459.68,-432.617,215.185,-2.9979,-171.77,8,7.477,NAVIGATING: Moving to goal
2025-09-02T11:27:23.324688,460.22,-432.76,215.18,-2.9975,-171.75,8,7.335,NAVIGATING: Moving to goal
2025-09-02T11:27:23.887116,460.79,-432.901,215.174,-2.9971,-171.72,8,7.196,NAVIGATING: Moving to goal
2025-09-02T11:27:24.432739,461.33,-433.04,215.168,-2.9967,-171.7,8,7.057,NAVIGATING: Moving to goal
2025-09-02T11:27:24.995531,461.89,-433.179,215.161,-2.9963,-171.67,8,6.919,NAVIGATING: Moving to goal
2025-09-02T11:27:25.546445,462.45,-433.31,215.155,-2.9958,-171.65,8,6.789,NAVIGATING: Moving to goal
2025-09-02T11:27:26.100055,463.0,-433.448,215.147,-2.9954,-171.62,8,6.652,NAVIGATING: Moving to goal
2025-09-02T11:27:26.660417,463.56,-433.585,215.14,-2.995,-171.6,8,6.516,NAVIGATING: Moving to goal
2025-09-02T11:27:27.214128,464.11,-433.721,215.131,-2.9945,-171.57,8,6.38,NAVIGATING: Moving to goal
2025-09-02T11:27:27.783249,464.68,-433.857,215.123,-2.9941,-171.55,8,6.245,NAVIGATING: Moving to goal
2025-09-02T11:27:28.322512,465.22,-433.985,215.114,-2.9937,-171.52,8,6.118,NAVIGATING: Moving to goal
2025-09-02T11:27:28.900239,465.8,-434.141,215.108,-2.9938,-171.53,8,5.962,NAVIGATING: Moving to goal
2025-09-02T11:27:29.441291,466.34,-434.3,215.102,-2.9941,-171.55,8,5.805,NAVIGATING: Moving to goal
2025-09-02T11:27:29.995428,466.89,-434.454,215.096,-2.9943,-171.56,8,5.653,NAVIGATING: Moving to goal
2025-09-02T11:27:30.563115,467.46,-434.605,215.09,-2.9944,-171.56,8,5.504,NAVIGATING: Moving to goal
2025-09-02T11:27:31.109067,468.01,-434.745,215.085,-2.9944,-171.57,8,5.366,NAVIGATING: Moving to goal
2025-09-02T11:27:31.666271,468.57,-434.891,215.078,-2.9943,-171.56,8,5.221,NAVIGATING: Moving to goal
2025-09-02T11:27:32.238865,469.14,-435.035,215.072,-2.9942,-171.56,8,5.079,NAVIGATING: Moving to goal
2025-09-02T11:27:32.795795,469.69,-435.178,215.065,-2.9941,-171.55,8,4.939,NAVIGATING: Moving to goal
2025-09-02T11:27:33.324777,470.22,-435.318,215.057,-2.9939,-171.54,8,4.799,NAVIGATING: Moving to goal
2025-09-02T11:27:33.882630,470.78,-435.451,215.049,-2.9936,-171.52,8,4.669,NAVIGATING: Moving to goal
2025-09-02T11:27:34.460962,471.36,-435.588,215.041,-2.9921,-171.44,8,4.533,NAVIGATING: Moving to goal
2025-09-02T11:27:35.015258,471.91,-435.724,215.032,-2.989,-171.26,8,4.399,NAVIGATING: Moving to goal
2025-09-02T11:27:35.589037,472.49,-435.858,215.023,-2.9843,-170.99,8,4.267,NAVIGATING: Moving to goal
2025-09-02T11:27:36.153986,473.05,-435.991,215.012,-2.9783,-170.65,8,4.135,NAVIGATING: Moving to goal
2025-09-02T11:27:36.703060,473.6,-436.117,215.002,-2.9716,-170.26,8,4.011,NAVIGATING: Moving to goal
2025-09-02T11:27:37.253360,474.15,-436.248,214.991,-2.9635,-169.8,8,3.88,NAVIGATING: Moving to goal
2025-09-02T11:27:37.804999,474.7,-436.391,214.979,-2.9548,-169.3,8,3.739,NAVIGATING: Moving to goal
2025-09-02T11:27:38.341507,475.24,-436.562,214.968,-2.9458,-168.78,8,3.571,NAVIGATING: Moving to goal
2025-09-02T11:27:38.846725,475.75,-436.74,214.955,-2.935,-168.16,8,3.396,NAVIGATING: Moving to goal
2025-09-02T11:27:39.402627,476.3,-436.873,214.945,-2.9261,-167.65,8,3.267,NAVIGATING: Moving to goal
2025-09-02T11:27:39.986460,476.89,-437.024,214.934,-2.915,-167.02,8,3.119,NAVIGATING: Moving to goal
2025-09-02T11:27:40.561706,477.46,-437.172,214.923,-2.9034,-166.35,8,2.975,NAVIGATING: Moving to goal
2025-09-02T11:27:41.088443,477.99,-437.317,214.912,-2.8912,-165.66,8,2.834,NAVIGATING: Moving to goal
2025-09-02T11:27:41.664589,478.56,-437.459,214.899,-2.8787,-164.94,8,2.695,NAVIGATING: Moving to goal
2025-09-02T11:27:42.179447,479.08,-437.593,214.886,-2.8664,-164.24,8,2.565,NAVIGATING: Moving to goal
2025-09-02T11:27:42.717339,479.62,-437.731,214.872,-2.8532,-163.48,8,2.431,NAVIGATING: Moving to goal
2025-09-02T11:27:43.294937,480.19,-437.867,214.859,-2.8398,-162.71,8,2.3,NAVIGATING: Moving to goal
2025-09-02T11:27:43.844046,480.74,-438.001,214.844,-2.826,-161.92,8,2.17,NAVIGATING: Moving to goal
2025-09-02T11:27:44.386590,481.29,-438.134,214.828,-2.8121,-161.12,8,2.042,NAVIGATING: Moving to goal
2025-09-02T11:27:44.939267,481.84,-438.258,214.812,-2.7987,-160.36,8,1.922,GOAL_REACHED: Target reached successfully
2025-09-02T11:27:45.095891,481.99,-438.277,214.809,-2.7967,-160.24,8,1.903,GOAL_REACHED: Target reached successfully
2025-09-02T11:27:47.096788,484.0,-438.277,214.809,-2.7967,-160.24,9,3.626,GOAL_REACHED: Target reached successfully
2025-09-02T11:27:47.098156,484.0,-438.529,214.783,-2.7707,-158.75,9,3.538,NAVIGATING: Moving to goal
2025-09-02T11:27:47.695798,484.59,-438.786,214.765,-2.7505,-157.59,9,3.455,NAVIGATING: Moving to goal
2025-09-02T11:27:48.256557,485.16,-438.911,214.763,-2.7531,-157.74,9,3.415,NAVIGATING: Moving to goal
2025-09-02T11:27:48.807459,485.71,-439.027,214.763,-2.7615,-158.22,9,3.38,NAVIGATING: Moving to goal
2025-09-02T11:27:49.363305,486.26,-439.134,214.765,-2.7748,-158.99,9,3.349,NAVIGATING: Moving to goal
2025-09-02T11:27:49.923917,486.82,-439.235,214.769,-2.7925,-160.0,9,3.32,NAVIGATING: Moving to goal
2025-09-02T11:27:50.481171,487.38,-439.326,214.775,-2.8126,-161.15,9,3.295,NAVIGATING: Moving to goal
2025-09-02T11:27:51.047158,487.95,-439.418,214.781,-2.8369,-162.54,9,3.271,NAVIGATING: Moving to goal
2025-09-02T11:27:51.577743,488.48,-439.505,214.787,-2.8639,-164.09,9,3.251,NAVIGATING: Moving to goal
2025-09-02T11:27:52.128130,489.03,-439.588,214.793,-2.8932,-165.77,9,3.233,NAVIGATING: Moving to goal
2025-09-02T11:27:52.682046,489.58,-439.667,214.8,-2.9243,-167.55,9,3.217,NAVIGATING: Moving to goal
2025-09-02T11:27:53.245601,490.14,-439.738,214.807,-2.9554,-169.33,9,3.203,NAVIGATING: Moving to goal
2025-09-02T11:27:53.786986,490.69,-439.81,214.815,-2.9894,-171.28,9,3.19,NAVIGATING: Moving to goal
2025-09-02T11:27:54.346502,491.25,-439.877,214.823,-3.0245,-173.29,9,3.179,NAVIGATING: Moving to goal
2025-09-02T11:27:54.884141,491.78,-439.942,214.83,-3.0605,-175.35,9,3.171,NAVIGATING: Moving to goal
2025-09-02T11:27:55.429405,492.33,-440.004,214.837,-3.0973,-177.46,9,3.163,NAVIGATING: Moving to goal
2025-09-02T11:27:55.971917,492.87,-440.062,214.844,-3.1328,-179.5,9,3.156,NAVIGATING: Moving to goal
2025-09-02T11:27:56.507352,493.41,-440.12,214.852,3.1124,178.33,9,3.151,NAVIGATING: Moving to goal
2025-09-02T11:27:57.067743,493.97,-440.176,214.859,3.074,176.13,9,3.146,NAVIGATING: Moving to goal
2025-09-02T11:27:57.606445,494.51,-440.231,214.865,3.0353,173.91,9,3.143,NAVIGATING: Moving to goal
2025-09-02T11:27:58.148172,495.05,-440.32,214.871,2.9966,171.69,9,3.145,NAVIGATING: Moving to goal
2025-09-02T11:27:58.663194,495.56,-440.401,214.877,2.9596,169.57,9,3.149,NAVIGATING: Moving to goal
2025-09-02T11:27:59.188630,496.09,-440.481,214.883,2.9203,167.32,9,3.154,NAVIGATING: Moving to goal
2025-09-02T11:27:59.754503,496.65,-440.556,214.888,2.8808,165.06,9,3.162,NAVIGATING: Moving to goal
2025-09-02T11:28:00.300748,497.2,-440.627,214.892,2.841,162.78,9,3.171,NAVIGATING: Moving to goal
2025-09-02T11:28:00.869340,497.77,-440.697,214.896,2.8011,160.49,9,3.182,NAVIGATING: Moving to goal
2025-09-02T11:28:01.407439,498.31,-440.76,214.9,2.7629,158.3,9,3.192,NAVIGATING: Moving to goal
2025-09-02T11:28:01.940334,498.84,-440.824,214.904,2.7227,156.0,9,3.204,NAVIGATING: Moving to goal
2025-09-02T11:28:02.495286,499.39,-440.885,214.909,2.6823,153.69,9,3.215,NAVIGATING: Moving to goal
2025-09-02T11:28:03.035444,499.93,-440.944,214.913,2.6418,151.37,9,3.228,NAVIGATING: Moving to goal
2025-09-02T11:28:03.592394,500.49,-441.001,214.917,2.6013,149.04,9,3.242,NAVIGATING: Moving to goal
2025-09-02T11:28:04.105667,501.0,-441.053,214.92,2.5627,146.83,9,3.255,NAVIGATING: Moving to goal
2025-09-02T11:28:04.666334,501.57,-441.105,214.925,2.5219,144.5,9,3.268,NAVIGATING: Moving to goal
2025-09-02T11:28:05.212220,502.11,-441.157,214.93,2.4812,142.16,9,3.281,NAVIGATING: Moving to goal
2025-09-02T11:28:05.812566,502.71,-441.207,214.935,2.4403,139.82,9,3.294,NAVIGATING: Moving to goal
2025-09-02T11:28:06.412630,503.31,-441.256,214.941,2.3995,137.48,9,3.307,NAVIGATING: Moving to goal
2025-09-02T11:28:07.023471,503.92,-441.302,214.947,2.3606,135.25,9,3.318,NAVIGATING: Moving to goal
2025-09-02T11:28:07.609129,504.51,-441.348,214.955,2.3197,132.91,9,3.33,NAVIGATING: Moving to goal
2025-09-02T11:28:08.170476,505.07,-441.429,214.961,2.2812,130.7,9,3.358,NAVIGATING: Moving to goal
2025-09-02T11:28:08.730959,505.63,-441.508,214.969,2.2423,128.47,9,3.386,NAVIGATING: Moving to goal
2025-09-02T11:28:09.361526,506.26,-441.582,214.977,2.2028,126.21,9,3.412,NAVIGATING: Moving to goal
2025-09-02T11:28:09.895888,506.79,-441.65,214.985,2.1649,124.04,9,3.437,NAVIGATING: Moving to goal
2025-09-02T11:28:10.436949,507.34,-441.719,214.993,2.1246,121.73,9,3.464,NAVIGATING: Moving to goal
2025-09-02T11:28:11.068060,507.97,-441.787,215.002,2.084,119.4,9,3.49,NAVIGATING: Moving to goal
2025-09-02T11:28:11.650869,508.55,-441.851,215.013,2.0431,117.06,9,3.514,NAVIGATING: Moving to goal
2025-09-02T11:28:12.274802,509.17,-441.911,215.025,2.0021,114.71,9,3.536,NAVIGATING: Moving to goal
2025-09-02T11:28:12.878953,509.78,-441.966,215.038,1.963,112.47,9,3.555,NAVIGATING: Moving to goal
2025-09-02T11:28:13.418031,510.32,-442.022,215.05,1.9218,110.11,9,3.576,NAVIGATING: Moving to goal
2025-09-02T11:28:13.980935,510.88,-442.077,215.064,1.8804,107.74,9,3.597,NAVIGATING: Moving to goal
2025-09-02T11:28:14.545574,511.44,-442.129,215.078,1.839,105.37,9,3.615,NAVIGATING: Moving to goal
2025-09-02T11:28:15.153281,512.05,-442.177,215.093,1.7976,103.0,9,3.632,NAVIGATING: Moving to goal
2025-09-02T11:28:15.734795,512.63,-442.221,215.108,1.7582,100.74,9,3.646,NAVIGATING: Moving to goal
2025-09-02T11:28:16.298269,513.2,-442.267,215.126,1.7168,98.36,9,3.661,NAVIGATING: Moving to goal
2025-09-02T11:28:16.898359,513.8,-442.311,215.143,1.6753,95.99,9,3.674,NAVIGATING: Moving to goal
2025-09-02T11:28:17.478251,514.38,-442.353,215.162,1.6339,93.61,9,3.686,NAVIGATING: Moving to goal
2025-09-02T11:28:18.040791,514.94,-442.416,215.181,1.5947,91.37,9,3.713,NAVIGATING: Moving to goal
2025-09-02T11:28:18.620689,515.52,-442.486,215.2,1.5582,89.28,9,3.744,NAVIGATING: Moving to goal
2025-09-02T11:28:19.218244,516.12,-442.553,215.22,1.519,87.03,9,3.774,NAVIGATING: Moving to goal
2025-09-02T11:28:19.755519,516.65,-442.617,215.242,1.4798,84.79,9,3.801,NAVIGATING: Moving to goal
2025-09-02T11:28:20.317771,517.22,-442.679,215.268,1.4411,82.57,9,3.826,NAVIGATING: Moving to goal
2025-09-02T11:28:20.914541,517.81,-442.738,215.298,1.4028,80.37,9,3.847,NAVIGATING: Moving to goal
2025-09-02T11:28:21.495794,518.39,-442.789,215.328,1.3666,78.3,9,3.862,NAVIGATING: Moving to goal
2025-09-02T11:28:22.054810,518.95,-442.837,215.362,1.3289,76.14,9,3.874,NAVIGATING: Moving to goal
2025-09-02T11:28:22.611971,519.51,-442.882,215.399,1.2915,74.0,9,3.882,NAVIGATING: Moving to goal
2025-09-02T11:28:23.169821,520.07,-442.925,215.438,1.2543,71.86,9,3.888,NAVIGATING: Moving to goal
2025-09-02T11:28:23.731597,520.63,-442.965,215.48,1.2176,69.76,9,3.891,NAVIGATING: Moving to goal
2025-09-02T11:28:24.286199,521.19,-442.998,215.525,1.1838,67.83,9,3.888,NAVIGATING: Moving to goal
2025-09-02T11:28:24.820102,521.72,-443.028,215.576,1.1492,65.84,9,3.879,NAVIGATING: Moving to goal
2025-09-02T11:28:25.372673,522.27,-443.053,215.63,1.1154,63.91,9,3.865,NAVIGATING: Moving to goal
2025-09-02T11:28:25.944507,522.84,-443.075,215.688,1.0822,62.01,9,3.847,NAVIGATING: Moving to goal
2025-09-02T11:28:26.495449,523.39,-443.094,215.75,1.0497,60.14,9,3.826,NAVIGATING: Moving to goal
2025-09-02T11:28:27.064956,523.96,-443.108,215.811,1.0192,58.39,9,3.801,NAVIGATING: Moving to goal
2025-09-02T11:28:27.631469,524.53,-443.118,215.878,0.9874,56.58,9,3.772,NAVIGATING: Moving to goal
2025-09-02T11:28:28.200355,525.1,-443.419,216.025,0.9834,56.35,9,3.948,NAVIGATING: Moving to goal
2025-09-02T11:28:28.742762,525.64,-443.819,216.18,0.9856,56.47,9,4.231,NAVIGATING: Moving to goal
2025-09-02T11:28:29.286422,526.19,-444.138,216.3,0.9763,55.94,9,4.473,NAVIGATING: Moving to goal
2025-09-02T11:28:29.850292,526.75,-444.402,216.404,0.9599,55.0,9,4.683,NAVIGATING: Moving to goal
2025-09-02T11:28:30.404105,527.3,-444.66,216.51,0.9365,53.66,9,4.893,NAVIGATING: Moving to goal
2025-09-02T11:28:30.963465,527.86,-444.894,216.608,0.9077,52.01,9,5.088,NAVIGATING: Moving to goal
2025-09-02T11:28:31.501795,528.4,-445.094,216.69,0.8754,50.16,9,5.26,NAVIGATING: Moving to goal
2025-09-02T11:28:32.021800,528.92,-445.263,216.754,0.8411,48.19,9,5.408,NAVIGATING: Moving to goal
2025-09-02T11:28:32.578099,529.48,-445.406,216.809,0.807,46.24,9,5.536,NAVIGATING: Moving to goal
2025-09-02T11:28:33.112040,530.01,-445.55,216.871,0.7699,44.11,9,5.663,NAVIGATING: Moving to goal
2025-09-02T11:28:33.654979,530.55,-445.684,216.938,0.7324,41.96,9,5.782,NAVIGATING: Moving to goal
2025-09-02T11:28:34.213300,531.11,-445.8,217.003,0.6952,39.83,9,5.885,NAVIGATING: Moving to goal
2025-09-02T11:28:34.838638,531.74,-445.898,217.062,0.6587,37.74,9,5.972,NAVIGATING: Moving to goal
2025-09-02T11:28:35.458106,532.36,-445.977,217.114,0.6246,35.79,9,6.042,NAVIGATING: Moving to goal
2025-09-02T11:28:36.049682,532.95,-446.053,217.171,0.5895,33.77,9,6.11,NAVIGATING: Moving to goal
2025-09-02T11:28:36.690538,533.59,-446.123,217.233,0.5548,31.79,9,6.171,NAVIGATING: Moving to goal
2025-09-02T11:28:37.270872,534.17,-446.185,217.296,0.5206,29.83,9,6.224,NAVIGATING: Moving to goal
2025-09-02T11:28:37.839456,534.74,-446.244,217.355,0.4874,27.93,9,6.277,NAVIGATING: Moving to goal
2025-09-02T11:28:38.443586,535.34,-446.316,217.408,0.4579,26.24,9,6.343,NAVIGATING: Moving to goal
2025-09-02T11:28:39.006749,535.91,-446.377,217.464,0.4278,24.51,9,6.399,NAVIGATING: Moving to goal
2025-09-02T11:28:39.539391,536.44,-446.426,217.526,0.3987,22.84,9,6.444,NAVIGATING: Moving to goal
2025-09-02T11:28:40.147824,537.05,-446.465,217.591,0.3702,21.21,9,6.478,NAVIGATING: Moving to goal
2025-09-02T11:28:40.732919,537.63,-446.492,217.654,0.3424,19.62,9,6.501,NAVIGATING: Moving to goal
2025-09-02T11:28:41.309016,538.21,-446.508,217.71,0.3166,18.14,9,6.514,NAVIGATING: Moving to goal
2025-09-02T11:28:41.892482,538.79,-446.515,217.768,0.2899,16.61,9,6.519,NAVIGATING: Moving to goal
2025-09-02T11:28:42.471831,539.37,-446.513,217.827,0.2636,15.1,9,6.515,NAVIGATING: Moving to goal
2025-09-02T11:28:43.102984,540.0,-446.501,217.89,0.238,13.64,9,6.502,NAVIGATING: Moving to goal
2025-09-02T11:28:43.673852,540.57,-446.477,217.952,0.2137,12.24,9,6.477,NAVIGATING: Moving to goal
2025-09-02T11:28:44.217867,541.12,-446.443,218.008,0.1916,10.98,9,6.443,NAVIGATING: Moving to goal
2025-09-02T11:28:44.780846,541.68,-446.397,218.066,0.1695,9.71,9,6.397,NAVIGATING: Moving to goal
2025-09-02T11:28:45.395177,542.29,-446.342,218.123,0.1482,8.49,9,6.343,NAVIGATING: Moving to goal
2025-09-02T11:28:45.929412,542.83,-446.279,218.182,0.1276,7.31,9,6.282,NAVIGATING: Moving to goal
2025-09-02T11:28:46.474330,543.37,-446.209,218.24,0.1077,6.17,9,6.214,NAVIGATING: Moving to goal
2025-09-02T11:28:47.009945,543.91,-446.136,218.292,0.0893,5.12,9,6.143,NAVIGATING: Moving to goal
2025-09-02T11:28:47.616804,544.52,-446.053,218.343,0.0704,4.03,9,6.063,NAVIGATING: Moving to goal
2025-09-02T11:28:48.234957,545.13,-446.0,218.393,0.0521,2.98,9,6.013,NAVIGATING: Moving to goal
2025-09-02T11:28:48.769504,545.67,-445.941,218.443,0.0341,1.96,9,5.957,NAVIGATING: Moving to goal
2025-09-02T11:28:49.348251,546.25,-445.872,218.491,0.0165,0.94,9,5.893,NAVIGATING: Moving to goal
2025-09-02T11:28:49.929384,546.83,-445.799,218.534,-0.0001,-0.01,9,5.824,NAVIGATING: Moving to goal
2025-09-02T11:28:50.474139,547.37,-445.716,218.577,-0.0174,-1.0,9,5.745,NAVIGATING: Moving to goal
2025-09-02T11:28:51.070596,547.97,-445.628,218.616,-0.0344,-1.97,9,5.662,NAVIGATING: Moving to goal
2025-09-02T11:28:51.665316,548.56,-445.534,218.655,-0.0504,-2.89,9,5.573,NAVIGATING: Moving to goal
2025-09-02T11:28:52.183960,549.08,-445.435,218.692,-0.0646,-3.7,9,5.479,NAVIGATING: Moving to goal
2025-09-02T11:28:52.777216,549.68,-445.336,218.726,-0.0766,-4.39,9,5.385,NAVIGATING: Moving to goal
2025-09-02T11:28:53.325527,550.22,-445.227,218.758,-0.088,-5.04,9,5.281,NAVIGATING: Moving to goal
2025-09-02T11:28:53.873136,550.77,-445.113,218.788,-0.0982,-5.63,9,5.173,NAVIGATING: Moving to goal
2025-09-02T11:28:54.409094,551.31,-444.996,218.816,-0.1074,-6.15,9,5.062,NAVIGATING: Moving to goal
2025-09-02T11:28:54.972100,551.87,-444.875,218.843,-0.1157,-6.63,9,4.948,NAVIGATING: Moving to goal
2025-09-02T11:28:55.547542,552.45,-444.759,218.866,-0.1229,-7.04,9,4.837,NAVIGATING: Moving to goal
2025-09-02T11:28:56.100604,553.0,-444.635,218.889,-0.1297,-7.43,9,4.72,NAVIGATING: Moving to goal
2025-09-02T11:28:56.674466,553.57,-444.51,218.909,-0.136,-7.79,9,4.601,NAVIGATING: Moving to goal
2025-09-02T11:28:57.222048,554.12,-444.383,218.927,-0.1417,-8.12,9,4.48,NAVIGATING: Moving to goal
2025-09-02T11:28:57.785499,554.68,-444.266,218.944,-0.1471,-8.43,9,4.369,NAVIGATING: Moving to goal
2025-09-02T11:28:58.330736,555.23,-444.18,218.958,-0.1522,-8.72,9,4.289,NAVIGATING: Moving to goal
2025-09-02T11:28:58.882410,555.78,-444.083,218.971,-0.1572,-9.0,9,4.197,NAVIGATING: Moving to goal
2025-09-02T11:28:59.405388,556.3,-443.98,218.982,-0.162,-9.28,9,4.1,NAVIGATING: Moving to goal
2025-09-02T11:28:59.953176,556.85,-443.873,218.99,-0.1681,-9.63,9,3.998,NAVIGATING: Moving to goal
2025-09-02T11:29:00.491704,557.39,-443.764,218.996,-0.1754,-10.05,9,3.893,NAVIGATING: Moving to goal
2025-09-02T11:29:01.069107,557.97,-443.658,219.0,-0.1833,-10.5,9,3.792,NAVIGATING: Moving to goal
2025-09-02T11:29:01.643445,558.54,-443.544,219.003,-0.1925,-11.03,9,3.683,NAVIGATING: Moving to goal
2025-09-02T11:29:02.189951,559.09,-443.429,219.005,-0.2026,-11.61,9,3.573,NAVIGATING: Moving to goal
2025-09-02T11:29:02.728859,559.63,-443.311,219.004,-0.2133,-12.22,9,3.46,NAVIGATING: Moving to goal
2025-09-02T11:29:03.272708,560.17,-443.192,219.002,-0.2246,-12.87,9,3.345,NAVIGATING: Moving to goal
2025-09-02T11:29:03.790962,560.69,-443.076,218.998,-0.2359,-13.51,9,3.234,NAVIGATING: Moving to goal
2025-09-02T11:29:04.318163,561.22,-442.954,218.993,-0.2482,-14.22,9,3.116,NAVIGATING: Moving to goal
2025-09-02T11:29:04.862324,561.76,-442.831,218.987,-0.2609,-14.95,9,2.998,NAVIGATING: Moving to goal
2025-09-02T11:29:05.438353,562.34,-442.707,218.979,-0.2739,-15.69,9,2.879,NAVIGATING: Moving to goal
2025-09-02T11:29:05.996021,562.9,-442.584,218.97,-0.2872,-16.46,9,2.76,NAVIGATING: Moving to goal
2025-09-02T11:29:06.548123,563.45,-442.466,218.959,-0.3001,-17.2,9,2.646,NAVIGATING: Moving to goal
2025-09-02T11:29:07.088160,563.99,-442.341,218.948,-0.314,-17.99,9,2.526,NAVIGATING: Moving to goal
2025-09-02T11:29:07.622134,564.52,-442.216,218.934,-0.328,-18.79,9,2.405,NAVIGATING: Moving to goal
2025-09-02T11:29:08.195536,565.09,-442.13,218.918,-0.3434,-19.67,9,2.319,NAVIGATING: Moving to goal
2025-09-02T11:29:08.766166,565.67,-442.04,218.9,-0.3575,-20.48,9,2.23,NAVIGATING: Moving to goal
2025-09-02T11:29:09.320911,566.22,-441.949,218.881,-0.3693,-21.16,9,2.139,NAVIGATING: Moving to goal
2025-09-02T11:29:09.843394,566.74,-441.847,218.859,-0.3804,-21.79,9,2.037,NAVIGATING: Moving to goal
2025-09-02T11:29:10.095815,566.99,-441.801,218.848,-0.3849,-22.05,9,1.99,GOAL_REACHED: Target reached successfully
2025-09-02T11:29:12.096458,569.0,-441.801,218.848,-0.3849,-22.05,10,21.817,GOAL_REACHED: Target reached successfully
2025-09-02T11:29:12.097860,569.0,-441.587,218.798,-0.4039,-23.14,10,21.602,NAVIGATING: Moving to goal
2025-09-02T11:29:12.602621,569.5,-441.399,218.76,-0.4188,-24.0,10,21.412,NAVIGATING: Moving to goal
2025-09-02T11:29:13.160679,570.06,-441.315,218.743,-0.4213,-24.14,10,21.328,NAVIGATING: Moving to goal
2025-09-02T11:29:13.699662,570.6,-441.228,218.723,-0.4206,-24.1,10,21.24,NAVIGATING: Moving to goal
2025-09-02T11:29:14.240787,571.14,-441.138,218.703,-0.4172,-23.9,10,21.15,NAVIGATING: Moving to goal
2025-09-02T11:29:14.787595,571.69,-441.051,218.683,-0.4117,-23.59,10,21.062,NAVIGATING: Moving to goal
2025-09-02T11:29:15.334374,572.23,-440.958,218.661,-0.4038,-23.14,10,20.969,NAVIGATING: Moving to goal
2025-09-02T11:29:15.848428,572.75,-440.864,218.638,-0.394,-22.57,10,20.874,NAVIGATING: Moving to goal
2025-09-02T11:29:16.389083,573.29,-440.768,218.614,-0.3825,-21.92,10,20.777,NAVIGATING: Moving to goal
2025-09-02T11:29:16.973174,573.87,-440.671,218.589,-0.3696,-21.18,10,20.679,NAVIGATING: Moving to goal
2025-09-02T11:29:17.492002,574.39,-440.576,218.565,-0.3562,-20.41,10,20.584,NAVIGATING: Moving to goal
2025-09-02T11:29:18.022237,574.92,-440.5,218.539,-0.3419,-19.59,10,20.507,NAVIGATING: Moving to goal
2025-09-02T11:29:18.586340,575.49,-440.44,218.511,-0.3272,-18.75,10,20.446,NAVIGATING: Moving to goal
2025-09-02T11:29:19.116515,576.02,-440.373,218.482,-0.3114,-17.84,10,20.379,NAVIGATING: Moving to goal
2025-09-02T11:29:19.678770,576.58,-440.301,218.452,-0.2946,-16.88,10,20.306,NAVIGATING: Moving to goal
2025-09-02T11:29:20.235780,577.13,-440.23,218.423,-0.278,-15.93,10,20.235,NAVIGATING: Moving to goal
2025-09-02T11:29:20.756848,577.66,-440.152,218.391,-0.2598,-14.89,10,20.156,NAVIGATING: Moving to goal
2025-09-02T11:29:21.289846,578.19,-440.071,218.359,-0.2414,-13.83,10,20.074,NAVIGATING: Moving to goal
2025-09-02T11:29:21.857632,578.76,-439.983,218.326,-0.2235,-12.81,10,19.986,NAVIGATING: Moving to goal
2025-09-02T11:29:22.423105,579.32,-439.891,218.293,-0.206,-11.8,10,19.893,NAVIGATING: Moving to goal
2025-09-02T11:29:22.980598,579.88,-439.799,218.261,-0.1898,-10.87,10,19.801,NAVIGATING: Moving to goal
2025-09-02T11:29:23.500389,580.4,-439.698,218.226,-0.173,-9.91,10,19.7,NAVIGATING: Moving to goal
2025-09-02T11:29:24.035675,580.93,-439.594,218.192,-0.1565,-8.96,10,19.595,NAVIGATING: Moving to goal
2025-09-02T11:29:24.595770,581.49,-439.487,218.158,-0.1402,-8.03,10,19.488,NAVIGATING: Moving to goal
2025-09-02T11:29:25.134798,582.03,-439.378,218.125,-0.124,-7.11,10,19.379,NAVIGATING: Moving to goal
2025-09-02T11:29:25.685423,582.58,-439.272,218.093,-0.1089,-6.24,10,19.273,NAVIGATING: Moving to goal
2025-09-02T11:29:26.237131,583.14,-439.159,218.06,-0.093,-5.33,10,19.159,NAVIGATING: Moving to goal
2025-09-02T11:29:26.801447,583.7,-439.044,218.028,-0.0773,-4.43,10,19.044,NAVIGATING: Moving to goal
2025-09-02T11:29:27.323494,584.22,-438.927,217.997,-0.0627,-3.59,10,18.927,NAVIGATING: Moving to goal
2025-09-02T11:29:27.867087,584.77,-438.824,217.966,-0.0499,-2.86,10,18.824,NAVIGATING: Moving to goal
2025-09-02T11:29:28.420072,585.32,-438.749,217.938,-0.0392,-2.25,10,18.75,NAVIGATING: Moving to goal
2025-09-02T11:29:28.971369,585.87,-438.662,217.908,-0.0292,-1.67,10,18.663,NAVIGATING: Moving to goal
2025-09-02T11:29:29.488611,586.39,-438.568,217.878,-0.0202,-1.16,10,18.569,NAVIGATING: Moving to goal
2025-09-02T11:29:30.048684,586.95,-438.469,217.85,-0.0122,-0.7,10,18.469,NAVIGATING: Moving to goal
2025-09-02T11:29:30.566465,587.47,-438.364,217.823,-0.005,-0.29,10,18.365,NAVIGATING: Moving to goal
2025-09-02T11:29:31.114549,588.01,-438.262,217.798,0.0011,0.06,10,18.263,NAVIGATING: Moving to goal
2025-09-02T11:29:31.677220,588.58,-438.151,217.772,0.007,0.4,10,18.152,NAVIGATING: Moving to goal
2025-09-02T11:29:32.218360,589.12,-438.036,217.747,0.0123,0.71,10,18.038,NAVIGATING: Moving to goal
2025-09-02T11:29:32.771303,589.67,-437.919,217.724,0.0172,0.98,10,17.921,NAVIGATING: Moving to goal
2025-09-02T11:29:33.340050,590.24,-437.798,217.702,0.0215,1.23,10,17.801,NAVIGATING: Moving to goal
2025-09-02T11:29:33.895437,590.79,-437.682,217.681,0.0253,1.45,10,17.685,NAVIGATING: Moving to goal
2025-09-02T11:29:34.472887,591.37,-437.557,217.661,0.029,1.66,10,17.56,NAVIGATING: Moving to goal
2025-09-02T11:29:35.005479,591.9,-437.431,217.641,0.0324,1.85,10,17.435,NAVIGATING: Moving to goal
2025-09-02T11:29:35.557579,592.46,-437.304,217.623,0.0355,2.03,10,17.308,NAVIGATING: Moving to goal
2025-09-02T11:29:36.062659,592.96,-437.177,217.605,0.0383,2.19,10,17.181,NAVIGATING: Moving to goal
2025-09-02T11:29:36.619862,593.52,-437.054,217.59,0.0408,2.34,10,17.059,NAVIGATING: Moving to goal
2025-09-02T11:29:37.173601,594.07,-436.925,217.574,0.0432,2.48,10,16.93,NAVIGATING: Moving to goal
2025-09-02T11:29:37.711562,594.61,-436.807,217.559,0.0455,2.61,10,16.813,NAVIGATING: Moving to goal
2025-09-02T11:29:38.230880,595.13,-436.722,217.545,0.0478,2.74,10,16.728,NAVIGATING: Moving to goal
2025-09-02T11:29:38.797796,595.7,-436.628,217.532,0.0499,2.86,10,16.635,NAVIGATING: Moving to goal
2025-09-02T11:29:39.352156,596.25,-436.533,217.521,0.0518,2.97,10,16.54,NAVIGATING: Moving to goal
2025-09-02T11:29:39.897812,596.8,-436.428,217.51,0.0536,3.07,10,16.435,NAVIGATING: Moving to goal
2025-09-02T11:29:40.448123,597.35,-436.319,217.5,0.0553,3.17,10,16.327,NAVIGATING: Moving to goal
2025-09-02T11:29:40.999583,597.9,-436.207,217.491,0.0568,3.26,10,16.215,NAVIGATING: Moving to goal
2025-09-02T11:29:41.566561,598.47,-436.092,217.482,0.0583,3.34,10,16.101,NAVIGATING: Moving to goal
2025-09-02T11:29:42.099288,599.0,-435.981,217.475,0.0595,3.41,10,15.99,NAVIGATING: Moving to goal
2025-09-02T11:29:42.627841,599.53,-435.861,217.468,0.0608,3.48,10,15.87,NAVIGATING: Moving to goal
2025-09-02T11:29:43.183018,600.08,-435.738,217.461,0.062,3.55,10,15.748,NAVIGATING: Moving to goal
2025-09-02T11:29:43.725964,600.62,-435.613,217.456,0.0631,3.62,10,15.623,NAVIGATING: Moving to goal
2025-09-02T11:29:44.270062,601.17,-435.487,217.451,0.0641,3.68,10,15.497,NAVIGATING: Moving to goal
2025-09-02T11:29:44.833625,601.73,-435.366,217.446,0.0651,3.73,10,15.376,NAVIGATING: Moving to goal
2025-09-02T11:29:45.349809,602.25,-435.238,217.442,0.066,3.78,10,15.248,NAVIGATING: Moving to goal
2025-09-02T11:29:45.901837,602.8,-435.109,217.439,0.0669,3.83,10,15.12,NAVIGATING: Moving to goal
2025-09-02T11:29:46.447042,603.35,-434.98,217.436,0.0677,3.88,10,14.991,NAVIGATING: Moving to goal
2025-09-02T11:29:46.979361,603.88,-434.85,217.433,0.0685,3.92,10,14.861,NAVIGATING: Moving to goal
2025-09-02T11:29:47.546929,604.45,-434.726,217.431,0.0692,3.96,10,14.737,NAVIGATING: Moving to goal
2025-09-02T11:29:48.076956,604.98,-434.64,217.43,0.0702,4.02,10,14.652,NAVIGATING: Moving to goal
2025-09-02T11:29:48.646725,605.55,-434.552,217.429,0.0712,4.08,10,14.563,NAVIGATING: Moving to goal
2025-09-02T11:29:49.198429,606.1,-434.455,217.429,0.0721,4.13,10,14.467,NAVIGATING: Moving to goal
2025-09-02T11:29:49.740627,606.64,-434.353,217.43,0.0729,4.18,10,14.365,NAVIGATING: Moving to goal
2025-09-02T11:29:50.295936,607.19,-434.252,217.431,0.0736,4.22,10,14.264,NAVIGATING: Moving to goal
2025-09-02T11:29:50.849118,607.75,-434.143,217.433,0.0743,4.26,10,14.154,NAVIGATING: Moving to goal
2025-09-02T11:29:51.394058,608.29,-434.031,217.436,0.075,4.3,10,14.042,NAVIGATING: Moving to goal
2025-09-02T11:29:51.931485,608.83,-433.915,217.438,0.0756,4.33,10,13.927,NAVIGATING: Moving to goal
2025-09-02T11:29:52.472153,609.37,-433.797,217.441,0.0762,4.36,10,13.809,NAVIGATING: Moving to goal
2025-09-02T11:29:53.043612,609.94,-433.683,217.445,0.0766,4.39,10,13.694,NAVIGATING: Moving to goal
2025-09-02T11:29:53.594730,610.49,-433.559,217.449,0.0771,4.42,10,13.57,NAVIGATING: Moving to goal
2025-09-02T11:29:54.176099,611.08,-433.434,217.453,0.0776,4.45,10,13.445,NAVIGATING: Moving to goal
2025-09-02T11:29:54.755091,611.65,-433.308,217.458,0.078,4.47,10,13.319,NAVIGATING: Moving to goal
2025-09-02T11:29:55.308794,612.21,-433.18,217.462,0.0784,4.49,10,13.191,NAVIGATING: Moving to goal
2025-09-02T11:29:55.862403,612.76,-433.059,217.467,0.0787,4.51,10,13.07,NAVIGATING: Moving to goal
2025-09-02T11:29:56.407748,613.31,-432.931,217.472,0.0791,4.53,10,12.942,NAVIGATING: Moving to goal
2025-09-02T11:29:57.005578,613.9,-432.802,217.478,0.0794,4.55,10,12.812,NAVIGATING: Moving to goal
2025-09-02T11:29:57.576567,614.48,-432.672,217.484,0.0797,4.57,10,12.683,NAVIGATING: Moving to goal
2025-09-02T11:29:58.133216,615.03,-432.593,217.49,0.0805,4.61,10,12.603,NAVIGATING: Moving to goal
2025-09-02T11:29:58.691883,615.59,-432.511,217.497,0.0811,4.65,10,12.522,NAVIGATING: Moving to goal
2025-09-02T11:29:59.292327,616.19,-432.418,217.504,0.0817,4.68,10,12.428,NAVIGATING: Moving to goal
2025-09-02T11:29:59.819569,616.72,-432.319,217.512,0.0822,4.71,10,12.329,NAVIGATING: Moving to goal
2025-09-02T11:30:00.363686,617.26,-432.215,217.521,0.0827,4.74,10,12.224,NAVIGATING: Moving to goal
2025-09-02T11:30:00.925573,617.82,-432.108,217.529,0.0831,4.76,10,12.117,NAVIGATING: Moving to goal
2025-09-02T11:30:01.492308,618.39,-432.003,217.538,0.0835,4.78,10,12.012,NAVIGATING: Moving to goal
2025-09-02T11:30:02.018558,618.92,-431.89,217.547,0.0838,4.8,10,11.898,NAVIGATING: Moving to goal
2025-09-02T11:30:02.602604,619.5,-431.773,217.556,0.0841,4.82,10,11.781,NAVIGATING: Moving to goal
2025-09-02T11:30:03.164500,620.06,-431.654,217.566,0.0844,4.83,10,11.662,NAVIGATING: Moving to goal
2025-09-02T11:30:03.695226,620.59,-431.531,217.576,0.0846,4.85,10,11.539,NAVIGATING: Moving to goal
2025-09-02T11:30:04.282575,621.18,-431.413,217.586,0.0848,4.86,10,11.421,NAVIGATING: Moving to goal
2025-09-02T11:30:04.820919,621.72,-431.288,217.596,0.085,4.87,10,11.295,NAVIGATING: Moving to goal
2025-09-02T11:30:05.409542,622.31,-431.162,217.607,0.0852,4.88,10,11.169,NAVIGATING: Moving to goal
2025-09-02T11:30:05.947860,622.85,-431.035,217.617,0.0853,4.89,10,11.041,NAVIGATING: Moving to goal
2025-09-02T11:30:06.487114,623.39,-430.907,217.628,0.0855,4.9,10,10.914,NAVIGATING: Moving to goal
2025-09-02T11:30:07.061471,623.96,-430.785,217.638,0.0856,4.9,10,10.791,NAVIGATING: Moving to goal
2025-09-02T11:30:07.610083,624.51,-430.659,217.648,0.0857,4.91,10,10.665,NAVIGATING: Moving to goal
2025-09-02T11:30:08.158029,625.06,-430.585,217.66,0.0864,4.95,10,10.591,NAVIGATING: Moving to goal
2025-09-02T11:30:08.693389,625.59,-430.502,217.672,0.0869,4.98,10,10.507,NAVIGATING: Moving to goal
2025-09-02T11:30:09.271158,626.17,-430.41,217.684,0.0874,5.01,10,10.415,NAVIGATING: Moving to goal
2025-09-02T11:30:09.872434,626.77,-430.317,217.696,0.0877,5.03,10,10.322,NAVIGATING: Moving to goal
2025-09-02T11:30:10.414237,627.31,-430.215,217.709,0.0881,5.05,10,10.219,NAVIGATING: Moving to goal
2025-09-02T11:30:10.962039,627.86,-430.11,217.723,0.0883,5.06,10,10.113,NAVIGATING: Moving to goal
2025-09-02T11:30:11.523882,628.42,-430.001,217.736,0.0886,5.08,10,10.004,NAVIGATING: Moving to goal
2025-09-02T11:30:12.068084,628.97,-429.888,217.749,0.0888,5.09,10,9.892,NAVIGATING: Moving to goal
2025-09-02T11:30:12.650848,629.55,-429.779,217.762,0.0889,5.1,10,9.782,NAVIGATING: Moving to goal
2025-09-02T11:30:13.226546,630.13,-429.66,217.776,0.0891,5.1,10,9.663,NAVIGATING: Moving to goal
2025-09-02T11:30:13.818982,630.72,-429.539,217.79,0.0892,5.11,10,9.541,NAVIGATING: Moving to goal
2025-09-02T11:30:14.397860,631.3,-429.415,217.804,0.0893,5.11,10,9.417,NAVIGATING: Moving to goal
2025-09-02T11:30:14.977173,631.88,-429.29,217.818,0.0893,5.12,10,9.292,NAVIGATING: Moving to goal
2025-09-02T11:30:15.525826,632.42,-429.171,217.831,0.0894,5.12,10,9.172,NAVIGATING: Moving to goal
2025-09-02T11:30:16.077919,632.98,-429.045,217.845,0.0894,5.12,10,9.046,NAVIGATING: Moving to goal
2025-09-02T11:30:16.650094,633.55,-428.918,217.859,0.0894,5.12,10,8.919,NAVIGATING: Moving to goal
2025-09-02T11:30:17.190186,634.09,-428.79,217.873,0.0894,5.12,10,8.791,NAVIGATING: Moving to goal
2025-09-02T11:30:17.694130,634.59,-428.661,217.887,0.0894,5.12,10,8.662,NAVIGATING: Moving to goal
2025-09-02T11:30:18.226850,635.13,-428.519,217.885,0.0878,5.03,10,8.52,NAVIGATING: Moving to goal
2025-09-02T11:30:18.783555,635.68,-428.372,217.884,0.0863,4.94,10,8.372,NAVIGATING: Moving to goal
2025-09-02T11:30:19.325336,636.22,-428.227,217.883,0.0849,4.87,10,8.228,NAVIGATING: Moving to goal
2025-09-02T11:30:19.877429,636.78,-428.084,217.883,0.0838,4.8,10,8.085,NAVIGATING: Moving to goal
2025-09-02T11:30:20.405182,637.3,-427.943,217.882,0.0829,4.75,10,7.944,NAVIGATING: Moving to goal
2025-09-02T11:30:20.975114,637.87,-427.81,217.881,0.0822,4.71,10,7.811,NAVIGATING: Moving to goal
2025-09-02T11:30:21.530461,638.43,-427.671,217.881,0.0815,4.67,10,7.672,NAVIGATING: Moving to goal
2025-09-02T11:30:22.052347,638.95,-427.533,217.883,0.081,4.64,10,7.534,NAVIGATING: Moving to goal
2025-09-02T11:30:22.598439,639.5,-427.395,217.885,0.0805,4.61,10,7.396,NAVIGATING: Moving to goal
2025-09-02T11:30:23.176847,640.08,-427.258,217.886,0.0802,4.59,10,7.259,NAVIGATING: Moving to goal
2025-09-02T11:30:23.701979,640.6,-427.129,217.887,0.0799,4.58,10,7.13,NAVIGATING: Moving to goal
2025-09-02T11:30:24.236328,641.14,-426.993,217.889,0.0797,4.57,10,6.994,NAVIGATING: Moving to goal
2025-09-02T11:30:24.788887,641.69,-426.858,217.892,0.0795,4.56,10,6.859,NAVIGATING: Moving to goal
2025-09-02T11:30:25.348047,642.25,-426.724,217.895,0.0794,4.55,10,6.724,NAVIGATING: Moving to goal
2025-09-02T11:30:25.878191,642.78,-426.589,217.898,0.0794,4.55,10,6.59,NAVIGATING: Moving to goal
2025-09-02T11:30:26.449061,643.35,-426.461,217.9,0.0793,4.55,10,6.462,NAVIGATING: Moving to goal
2025-09-02T11:30:26.990329,643.89,-426.327,217.904,0.0793,4.55,10,6.328,NAVIGATING: Moving to goal
2025-09-02T11:30:27.533439,644.43,-426.193,217.908,0.0794,4.55,10,6.193,NAVIGATING: Moving to goal
2025-09-02T11:30:28.080672,644.98,-426.116,217.913,0.08,4.58,10,6.117,NAVIGATING: Moving to goal
2025-09-02T11:30:28.625305,645.52,-426.037,217.919,0.0805,4.61,10,6.037,NAVIGATING: Moving to goal
2025-09-02T11:30:29.168326,646.07,-425.953,217.925,0.081,4.64,10,5.954,NAVIGATING: Moving to goal
2025-09-02T11:30:29.724256,646.62,-425.858,217.932,0.0815,4.67,10,5.859,NAVIGATING: Moving to goal
2025-09-02T11:30:30.256714,647.16,-425.758,217.94,0.0819,4.69,10,5.759,NAVIGATING: Moving to goal
2025-09-02T11:30:30.795777,647.69,-425.654,217.948,0.0823,4.72,10,5.654,NAVIGATING: Moving to goal
2025-09-02T11:30:31.342300,648.24,-425.546,217.957,0.0826,4.73,10,5.547,NAVIGATING: Moving to goal
2025-09-02T11:30:31.869695,648.77,-425.441,217.965,0.0829,4.75,10,5.441,NAVIGATING: Moving to goal
2025-09-02T11:30:32.408918,649.31,-425.327,217.973,0.0832,4.77,10,5.327,NAVIGATING: Moving to goal
2025-09-02T11:30:32.936378,649.84,-425.21,217.982,0.0825,4.73,10,5.21,NAVIGATING: Moving to goal
2025-09-02T11:30:33.485833,650.38,-425.09,217.991,0.08,4.59,10,5.09,NAVIGATING: Moving to goal
2025-09-02T11:30:34.043300,650.94,-424.97,218.0,0.0761,4.36,10,4.97,NAVIGATING: Moving to goal
2025-09-02T11:30:34.574191,651.47,-424.853,218.007,0.0721,4.13,10,4.853,NAVIGATING: Moving to goal
2025-09-02T11:30:35.107616,652.01,-424.729,218.016,0.0684,3.92,10,4.729,NAVIGATING: Moving to goal
2025-09-02T11:30:35.655159,652.55,-424.604,218.024,0.0651,3.73,10,4.605,NAVIGATING: Moving to goal
2025-09-02T11:30:36.192158,653.09,-424.479,218.034,0.0621,3.56,10,4.479,NAVIGATING: Moving to goal
2025-09-02T11:30:36.715228,653.61,-424.352,218.043,0.0595,3.41,10,4.352,NAVIGATING: Moving to goal
2025-09-02T11:30:37.278382,654.18,-424.231,218.052,0.0573,3.28,10,4.231,NAVIGATING: Moving to goal
2025-09-02T11:30:37.840681,654.74,-424.14,218.062,0.0555,3.18,10,4.14,NAVIGATING: Moving to goal
2025-09-02T11:30:38.398015,655.3,-424.071,218.073,0.0541,3.1,10,4.072,NAVIGATING: Moving to goal
2025-09-02T11:30:38.957639,655.86,-423.992,218.084,0.0529,3.03,10,3.993,NAVIGATING: Moving to goal
2025-09-02T11:30:39.491481,656.39,-423.905,218.095,0.0517,2.96,10,3.906,NAVIGATING: Moving to goal
2025-09-02T11:30:40.016803,656.92,-423.816,218.106,0.0498,2.85,10,3.818,NAVIGATING: Moving to goal
2025-09-02T11:30:40.573186,657.47,-423.719,218.117,0.0462,2.64,10,3.721,NAVIGATING: Moving to goal
2025-09-02T11:30:41.136787,658.04,-423.619,218.128,0.0411,2.36,10,3.621,NAVIGATING: Moving to goal
2025-09-02T11:30:41.667372,658.57,-423.516,218.138,0.0348,2.0,10,3.518,NAVIGATING: Moving to goal
2025-09-02T11:30:42.208661,659.11,-423.408,218.147,0.028,1.61,10,3.411,NAVIGATING: Moving to goal
2025-09-02T11:30:42.769793,659.67,-423.302,218.157,0.0222,1.27,10,3.306,NAVIGATING: Moving to goal
2025-09-02T11:30:43.316428,660.22,-423.187,218.167,0.0168,0.96,10,3.191,NAVIGATING: Moving to goal
2025-09-02T11:30:43.845945,660.74,-423.068,218.176,0.0119,0.68,10,3.073,NAVIGATING: Moving to goal
2025-09-02T11:30:44.403401,661.3,-422.947,218.186,0.0076,0.43,10,2.953,NAVIGATING: Moving to goal
2025-09-02T11:30:44.941620,661.84,-422.824,218.195,0.0037,0.21,10,2.831,NAVIGATING: Moving to goal
2025-09-02T11:30:45.490492,662.39,-422.707,218.204,-0.0006,-0.04,10,2.715,NAVIGATING: Moving to goal
2025-09-02T11:30:46.031660,662.93,-422.584,218.212,-0.0065,-0.37,10,2.593,NAVIGATING: Moving to goal
2025-09-02T11:30:46.553174,663.45,-422.46,218.22,-0.0135,-0.77,10,2.47,NAVIGATING: Moving to goal
2025-09-02T11:30:47.107595,664.01,-422.335,218.227,-0.0215,-1.23,10,2.346,NAVIGATING: Moving to goal
2025-09-02T11:30:47.653978,664.55,-422.229,218.233,-0.0305,-1.74,10,2.241,NAVIGATING: Moving to goal
2025-09-02T11:30:48.168034,665.07,-422.173,218.24,-0.0397,-2.27,10,2.186,NAVIGATING: Moving to goal
2025-09-02T11:30:48.691808,665.59,-422.104,218.247,-0.05,-2.87,10,2.119,NAVIGATING: Moving to goal
2025-09-02T11:30:49.246448,666.15,-422.027,218.253,-0.0609,-3.49,10,2.042,NAVIGATING: Moving to goal
2025-09-02T11:30:49.799332,666.7,-421.941,218.257,-0.0708,-4.06,10,1.958,GOAL_REACHED: Target reached successfully
2025-09-02T11:30:50.095919,666.99,-421.903,218.26,-0.0749,-4.29,10,1.92,GOAL_REACHED: Target reached successfully
2025-09-02T11:30:52.097052,669.0,-421.903,218.26,-0.0749,-4.29,11,4.197,GOAL_REACHED: Target reached successfully
2025-09-02T11:30:52.098768,669.0,-421.737,218.271,-0.0921,-5.28,11,4.114,NAVIGATING: Moving to goal
2025-09-02T11:30:52.697870,669.6,-421.571,218.287,-0.1047,-6.0,11,4.032,NAVIGATING: Moving to goal
2025-09-02T11:30:53.241240,670.14,-421.509,218.295,-0.1009,-5.78,11,4.001,NAVIGATING: Moving to goal
2025-09-02T11:30:53.794567,670.69,-421.45,218.303,-0.0914,-5.24,11,3.971,NAVIGATING: Moving to goal
2025-09-02T11:30:54.360116,671.26,-421.392,218.313,-0.077,-4.41,11,3.941,NAVIGATING: Moving to goal
2025-09-02T11:30:54.866381,671.77,-421.336,218.323,-0.0582,-3.34,11,3.912,NAVIGATING: Moving to goal
2025-09-02T11:30:55.408840,672.31,-421.286,218.334,-0.037,-2.12,11,3.885,NAVIGATING: Moving to goal
2025-09-02T11:30:55.961274,672.86,-421.234,218.345,-0.0117,-0.67,11,3.858,NAVIGATING: Moving to goal
2025-09-02T11:30:56.495772,673.39,-421.184,218.356,0.0163,0.93,11,3.831,NAVIGATING: Moving to goal
2025-09-02T11:30:57.030664,673.93,-421.135,218.368,0.0464,2.66,11,3.805,NAVIGATING: Moving to goal
2025-09-02T11:30:57.569031,674.47,-421.086,218.379,0.0784,4.49,11,3.78,NAVIGATING: Moving to goal
2025-09-02T11:30:58.116707,675.02,-421.106,218.393,0.1108,6.35,11,3.773,NAVIGATING: Moving to goal
2025-09-02T11:30:58.650922,675.55,-421.128,218.406,0.1461,8.37,11,3.766,NAVIGATING: Moving to goal
2025-09-02T11:30:59.187533,676.09,-421.145,218.42,0.1823,10.44,11,3.759,NAVIGATING: Moving to goal
2025-09-02T11:30:59.732526,676.63,-421.159,218.433,0.2191,12.56,11,3.75,NAVIGATING: Moving to goal
2025-09-02T11:31:00.268621,677.17,-421.172,218.448,0.2566,14.7,11,3.741,NAVIGATING: Moving to goal
2025-09-02T11:31:00.819645,677.72,-421.184,218.461,0.2927,16.77,11,3.732,NAVIGATING: Moving to goal
2025-09-02T11:31:01.356158,678.26,-421.195,218.475,0.331,18.96,11,3.722,NAVIGATING: Moving to goal
2025-09-02T11:31:01.896639,678.8,-421.204,218.488,0.3697,21.18,11,3.713,NAVIGATING: Moving to goal
2025-09-02T11:31:02.465883,679.36,-421.211,218.501,0.4086,23.41,11,3.703,NAVIGATING: Moving to goal
2025-09-02T11:31:03.035189,679.93,-421.216,218.515,0.4478,25.66,11,3.691,NAVIGATING: Moving to goal
2025-09-02T11:31:03.585540,680.48,-421.218,218.528,0.4851,27.8,11,3.679,NAVIGATING: Moving to goal
2025-09-02T11:31:04.152497,681.05,-421.219,218.543,0.5246,30.06,11,3.665,NAVIGATING: Moving to goal
2025-09-02T11:31:04.695865,681.59,-421.218,218.558,0.5641,32.32,11,3.651,NAVIGATING: Moving to goal
2025-09-02T11:31:05.274069,682.17,-421.214,218.574,0.6029,34.54,11,3.635,NAVIGATING: Moving to goal
2025-09-02T11:31:05.826822,682.73,-421.207,218.592,0.6408,36.72,11,3.616,NAVIGATING: Moving to goal
2025-09-02T11:31:06.354151,683.25,-421.186,218.631,0.7131,40.86,11,3.571,NAVIGATING: Moving to goal
2025-09-02T11:31:06.900365,683.8,-421.156,218.672,0.7717,44.21,11,3.523,NAVIGATING: Moving to goal
2025-09-02T11:31:07.467366,684.37,-421.131,218.701,0.8056,46.16,11,3.487,NAVIGATING: Moving to goal
2025-09-02T11:31:08.023186,684.92,-421.172,218.738,0.8433,48.32,11,3.466,NAVIGATING: Moving to goal
2025-09-02T11:31:08.577887,685.48,-421.209,218.776,0.8794,50.39,11,3.443,NAVIGATING: Moving to goal
2025-09-02T11:31:09.144382,686.04,-421.234,218.816,0.9114,52.22,11,3.415,NAVIGATING: Moving to goal
2025-09-02T11:31:09.668603,686.57,-421.254,218.864,0.943,54.03,11,3.377,NAVIGATING: Moving to goal
2025-09-02T11:31:10.221797,687.12,-421.269,218.92,0.9727,55.73,11,3.331,NAVIGATING: Moving to goal
2025-09-02T11:31:10.776293,687.68,-421.278,218.982,1.0002,57.31,11,3.277,NAVIGATING: Moving to goal
2025-09-02T11:31:11.350260,688.25,-421.278,219.049,1.0256,58.76,11,3.216,NAVIGATING: Moving to goal
2025-09-02T11:31:11.908667,688.81,-421.27,219.117,1.048,60.05,11,3.15,NAVIGATING: Moving to goal
2025-09-02T11:31:12.479594,689.38,-421.257,219.195,1.0702,61.32,11,3.074,NAVIGATING: Moving to goal
2025-09-02T11:31:13.039731,689.94,-421.241,219.28,1.0909,62.5,11,2.99,NAVIGATING: Moving to goal
2025-09-02T11:31:13.605162,690.5,-421.221,219.371,1.109,63.54,11,2.899,NAVIGATING: Moving to goal
2025-09-02T11:31:14.199097,691.1,-421.197,219.466,1.1248,64.45,11,2.802,NAVIGATING: Moving to goal
2025-09-02T11:31:14.760000,691.66,-421.168,219.56,1.1378,65.19,11,2.705,NAVIGATING: Moving to goal
2025-09-02T11:31:15.319976,692.22,-421.135,219.662,1.1499,65.88,11,2.599,NAVIGATING: Moving to goal
2025-09-02T11:31:15.889648,692.79,-421.101,219.768,1.1604,66.49,11,2.488,NAVIGATING: Moving to goal
2025-09-02T11:31:16.434668,693.33,-421.066,219.877,1.1696,67.01,11,2.375,NAVIGATING: Moving to goal
2025-09-02T11:31:16.981782,693.88,-421.029,219.988,1.1775,67.47,11,2.26,NAVIGATING: Moving to goal
2025-09-02T11:31:17.554176,694.45,-420.991,220.095,1.1829,67.77,11,2.148,NAVIGATING: Moving to goal
2025-09-02T11:31:18.131455,695.03,-420.932,220.207,1.1845,67.87,11,2.021,NAVIGATING: Moving to goal
2025-09-02T11:31:18.682362,695.58,-420.862,220.318,1.1831,67.79,11,1.89,GOAL_REACHED: Target reached successfully
2025-09-02T11:31:19.095840,695.99,-420.811,220.401,1.182,67.72,11,1.793,GOAL_REACHED: Target reached successfully
2025-09-02T11:31:21.096472,698.0,-420.811,220.401,1.182,67.72,12,19.256,GOAL_REACHED: Target reached successfully
2025-09-02T11:31:21.098485,698.0,-420.688,220.593,1.1796,67.59,12,19.363,NAVIGATING: Moving to goal
2025-09-02T11:31:21.610301,698.51,-420.568,220.764,1.1793,67.57,12,19.471,NAVIGATING: Moving to goal
2025-09-02T11:31:22.181391,699.08,-420.528,220.828,1.1853,67.91,12,19.507,NAVIGATING: Moving to goal
2025-09-02T11:31:22.721654,699.62,-420.489,220.893,1.197,68.58,12,19.542,NAVIGATING: Moving to goal
2025-09-02T11:31:23.280597,700.18,-420.451,220.954,1.2135,69.53,12,19.577,NAVIGATING: Moving to goal
2025-09-02T11:31:23.847772,700.75,-420.415,221.012,1.234,70.71,12,19.61,NAVIGATING: Moving to goal
2025-09-02T11:31:24.389091,701.29,-420.382,221.069,1.2581,72.08,12,19.641,NAVIGATING: Moving to goal
2025-09-02T11:31:24.950848,701.85,-420.353,221.121,1.2836,73.55,12,19.666,NAVIGATING: Moving to goal
2025-09-02T11:31:25.526648,702.43,-420.325,221.174,1.3129,75.23,12,19.692,NAVIGATING: Moving to goal
2025-09-02T11:31:26.116922,703.02,-420.298,221.226,1.3443,77.02,12,19.717,NAVIGATING: Moving to goal
2025-09-02T11:31:26.668566,703.57,-420.271,221.276,1.3774,78.92,12,19.742,NAVIGATING: Moving to goal
2025-09-02T11:31:27.248128,704.15,-420.245,221.325,1.4119,80.89,12,19.766,NAVIGATING: Moving to goal
2025-09-02T11:31:27.859535,704.76,-420.267,221.388,1.4632,83.83,12,19.742,NAVIGATING: Moving to goal
2025-09-02T11:31:28.400277,705.3,-420.324,221.436,1.5064,86.31,12,19.684,NAVIGATING: Moving to goal
2025-09-02T11:31:28.980292,705.88,-420.371,221.483,1.5488,88.74,12,19.636,NAVIGATING: Moving to goal
2025-09-02T11:31:29.534590,706.43,-420.414,221.527,1.5886,91.02,12,19.592,NAVIGATING: Moving to goal
2025-09-02T11:31:30.065520,706.96,-420.461,221.572,1.6299,93.39,12,19.544,NAVIGATING: Moving to goal
2025-09-02T11:31:30.629960,707.53,-420.509,221.615,1.6708,95.73,12,19.495,NAVIGATING: Moving to goal
2025-09-02T11:31:31.183380,708.08,-420.553,221.658,1.7114,98.06,12,19.45,NAVIGATING: Moving to goal
2025-09-02T11:31:31.698021,708.6,-420.592,221.7,1.7519,100.38,12,19.411,NAVIGATING: Moving to goal
2025-09-02T11:31:32.313540,709.21,-420.638,221.754,1.8043,103.38,12,19.364,NAVIGATING: Moving to goal
2025-09-02T11:31:32.937119,709.84,-420.686,221.805,1.8565,106.37,12,19.315,NAVIGATING: Moving to goal
2025-09-02T11:31:33.445577,710.34,-420.729,221.848,1.9026,109.01,12,19.272,NAVIGATING: Moving to goal
2025-09-02T11:31:33.956205,710.86,-420.762,221.885,1.9427,111.31,12,19.238,NAVIGATING: Moving to goal
2025-09-02T11:31:34.489332,711.39,-420.788,221.917,1.9767,113.26,12,19.212,NAVIGATING: Moving to goal
2025-09-02T11:31:35.016230,711.92,-420.818,221.954,2.0168,115.56,12,19.182,NAVIGATING: Moving to goal
2025-09-02T11:31:35.552039,712.45,-420.847,221.987,2.0549,117.74,12,19.153,NAVIGATING: Moving to goal
2025-09-02T11:31:36.083895,712.98,-420.879,222.021,2.095,120.04,12,19.121,NAVIGATING: Moving to goal
2025-09-02T11:31:36.612355,713.51,-420.909,222.054,2.1352,122.34,12,19.091,NAVIGATING: Moving to goal
2025-09-02T11:31:37.157850,714.06,-420.936,222.088,2.1754,124.64,12,19.064,NAVIGATING: Moving to goal
2025-09-02T11:31:37.730129,714.63,-420.984,222.121,2.2172,127.04,12,19.016,NAVIGATING: Moving to goal
2025-09-02T11:31:38.234178,715.13,-421.085,222.151,2.2607,129.53,12,18.915,NAVIGATING: Moving to goal
2025-09-02T11:31:38.774206,715.67,-421.183,222.182,2.3052,132.08,12,18.818,NAVIGATING: Moving to goal
2025-09-02T11:31:39.276893,716.18,-421.272,222.212,2.3487,134.57,12,18.729,NAVIGATING: Moving to goal
2025-09-02T11:31:39.920091,716.82,-421.384,222.246,2.4038,137.73,12,18.618,NAVIGATING: Moving to goal
2025-09-02T11:31:40.502275,717.4,-421.468,222.271,2.4444,140.05,12,18.534,NAVIGATING: Moving to goal
2025-09-02T11:31:41.166773,718.07,-421.577,222.307,2.4973,143.09,12,18.425,NAVIGATING: Moving to goal
2025-09-02T11:31:41.688521,718.59,-421.651,222.334,2.5335,145.16,12,18.352,NAVIGATING: Moving to goal
2025-09-02T11:31:42.228916,719.13,-421.726,222.363,2.571,147.31,12,18.277,NAVIGATING: Moving to goal
2025-09-02T11:31:42.771118,719.67,-421.802,222.391,2.6072,149.38,12,18.203,NAVIGATING: Moving to goal
2025-09-02T11:31:43.332954,720.23,-421.878,222.419,2.6421,151.38,12,18.127,NAVIGATING: Moving to goal
2025-09-02T11:31:43.932920,720.83,-421.954,222.448,2.6758,153.31,12,18.052,NAVIGATING: Moving to goal
2025-09-02T11:31:44.520769,721.42,-422.026,222.478,2.707,155.1,12,17.981,NAVIGATING: Moving to goal
2025-09-02T11:31:45.108519,722.01,-422.102,222.511,2.7391,156.94,12,17.905,NAVIGATING: Moving to goal
2025-09-02T11:31:45.701693,722.6,-422.179,222.544,2.7706,158.74,12,17.829,NAVIGATING: Moving to goal
2025-09-02T11:31:46.336051,723.24,-422.259,222.577,2.8009,160.48,12,17.75,NAVIGATING: Moving to goal
2025-09-02T11:31:46.954153,723.85,-422.343,222.61,2.8299,162.14,12,17.668,NAVIGATING: Moving to goal
2025-09-02T11:31:47.562245,724.46,-422.423,222.644,2.8563,163.66,12,17.589,NAVIGATING: Moving to goal
2025-09-02T11:31:48.149722,725.05,-422.578,222.681,2.885,165.3,12,17.435,NAVIGATING: Moving to goal
2025-09-02T11:31:48.725498,725.62,-422.729,222.717,2.9127,166.89,12,17.285,NAVIGATING: Moving to goal
2025-09-02T11:31:49.326812,726.23,-422.872,222.75,2.9395,168.42,12,17.144,NAVIGATING: Moving to goal
2025-09-02T11:31:49.856538,726.76,-423.009,222.782,2.9654,169.91,12,17.009,NAVIGATING: Moving to goal
2025-09-02T11:31:50.468397,727.37,-423.137,222.811,2.9887,171.24,12,16.883,NAVIGATING: Moving to goal
2025-09-02T11:31:51.019238,727.92,-423.271,222.843,3.0118,172.57,12,16.751,NAVIGATING: Moving to goal
2025-09-02T11:31:51.654186,728.55,-423.404,222.875,3.0337,173.82,12,16.619,NAVIGATING: Moving to goal
2025-09-02T11:31:52.291610,729.19,-423.536,222.906,3.0546,175.01,12,16.489,NAVIGATING: Moving to goal
2025-09-02T11:31:52.894705,729.79,-423.667,222.936,3.0746,176.16,12,16.36,NAVIGATING: Moving to goal
2025-09-02T11:31:53.467480,730.37,-423.79,222.963,3.0929,177.21,12,16.239,NAVIGATING: Moving to goal
2025-09-02T11:31:54.034258,730.93,-423.918,222.991,3.1116,178.28,12,16.112,NAVIGATING: Moving to goal
2025-09-02T11:31:54.638083,731.54,-424.045,223.019,3.1298,179.33,12,15.987,NAVIGATING: Moving to goal
2025-09-02T11:31:55.201102,732.1,-424.173,223.046,-3.1364,-179.7,12,15.861,NAVIGATING: Moving to goal
2025-09-02T11:31:55.768566,732.67,-424.302,223.072,-3.1214,-178.84,12,15.735,NAVIGATING: Moving to goal
2025-09-02T11:31:56.331878,733.23,-424.426,223.096,-3.1088,-178.12,12,15.613,NAVIGATING: Moving to goal
2025-09-02T11:31:56.880208,733.78,-424.557,223.119,-3.0969,-177.44,12,15.484,NAVIGATING: Moving to goal
2025-09-02T11:31:57.387727,734.29,-424.688,223.142,-3.0864,-176.84,12,15.354,NAVIGATING: Moving to goal
2025-09-02T11:31:57.893141,734.79,-424.883,223.169,-3.0766,-176.27,12,15.162,NAVIGATING: Moving to goal
2025-09-02T11:31:58.400383,735.3,-425.055,223.191,-3.0695,-175.87,12,14.992,NAVIGATING: Moving to goal
2025-09-02T11:31:58.935811,735.83,-425.226,223.212,-3.0627,-175.48,12,14.824,NAVIGATING: Moving to goal
2025-09-02T11:31:59.442698,736.34,-425.396,223.234,-3.0562,-175.11,12,14.656,NAVIGATING: Moving to goal
2025-09-02T11:31:59.984201,736.88,-425.561,223.255,-3.0503,-174.77,12,14.493,NAVIGATING: Moving to goal
2025-09-02T11:32:00.612931,737.51,-425.769,223.281,-3.0434,-174.37,12,14.288,NAVIGATING: Moving to goal
2025-09-02T11:32:01.252887,738.15,-425.98,223.306,-3.0369,-174.0,12,14.081,NAVIGATING: Moving to goal
2025-09-02T11:32:01.803281,738.7,-426.132,223.322,-3.0326,-173.76,12,13.931,NAVIGATING: Moving to goal
2025-09-02T11:32:02.337084,739.24,-426.273,223.337,-3.0288,-173.54,12,13.792,NAVIGATING: Moving to goal
2025-09-02T11:32:02.902688,739.8,-426.419,223.352,-3.0251,-173.33,12,13.648,NAVIGATING: Moving to goal
2025-09-02T11:32:03.465949,740.36,-426.562,223.366,-3.0217,-173.13,12,13.507,NAVIGATING: Moving to goal
2025-09-02T11:32:04.025045,740.92,-426.704,223.379,-3.0185,-172.95,12,13.367,NAVIGATING: Moving to goal
2025-09-02T11:32:04.565613,741.46,-426.845,223.39,-3.0156,-172.78,12,13.229,NAVIGATING: Moving to goal
2025-09-02T11:32:05.119061,742.02,-426.978,223.399,-3.013,-172.63,12,13.097,NAVIGATING: Moving to goal
2025-09-02T11:32:05.673917,742.57,-427.118,223.408,-3.0104,-172.48,12,12.959,NAVIGATING: Moving to goal
2025-09-02T11:32:06.212619,743.11,-427.257,223.417,-3.008,-172.34,12,12.822,NAVIGATING: Moving to goal
2025-09-02T11:32:06.739677,743.64,-427.395,223.424,-3.0057,-172.21,12,12.685,NAVIGATING: Moving to goal
2025-09-02T11:32:07.304579,744.2,-427.533,223.43,-3.0036,-172.09,12,12.549,NAVIGATING: Moving to goal
2025-09-02T11:32:07.869612,744.77,-427.7,223.436,-3.0023,-172.02,12,12.383,NAVIGATING: Moving to goal
2025-09-02T11:32:08.435147,745.33,-427.893,223.443,-3.0014,-171.97,12,12.193,NAVIGATING: Moving to goal
2025-09-02T11:32:08.973426,745.87,-428.074,223.45,-3.0005,-171.92,12,12.014,NAVIGATING: Moving to goal
2025-09-02T11:32:09.519193,746.42,-428.246,223.456,-2.9995,-171.86,12,11.844,NAVIGATING: Moving to goal
2025-09-02T11:32:10.068041,746.97,-428.412,223.463,-2.9985,-171.8,12,11.68,NAVIGATING: Moving to goal
2025-09-02T11:32:10.617813,747.52,-428.565,223.469,-2.9975,-171.74,12,11.529,NAVIGATING: Moving to goal
2025-09-02T11:32:11.164900,748.06,-428.723,223.474,-2.9964,-171.68,12,11.373,NAVIGATING: Moving to goal
2025-09-02T11:32:11.719056,748.62,-428.877,223.478,-2.9953,-171.62,12,11.22,NAVIGATING: Moving to goal
2025-09-02T11:32:12.266569,749.17,-429.028,223.482,-2.9943,-171.56,12,11.071,NAVIGATING: Moving to goal
2025-09-02T11:32:12.828465,749.73,-429.176,223.484,-2.9932,-171.5,12,10.925,NAVIGATING: Moving to goal
2025-09-02T11:32:13.362126,750.26,-429.313,223.487,-2.9922,-171.44,12,10.789,NAVIGATING: Moving to goal
2025-09-02T11:32:13.911079,750.81,-429.456,223.489,-2.9911,-171.38,12,10.648,NAVIGATING: Moving to goal
2025-09-02T11:32:14.453565,751.35,-429.597,223.49,-2.9901,-171.32,12,10.509,NAVIGATING: Moving to goal
2025-09-02T11:32:15.017329,751.92,-429.738,223.489,-2.9891,-171.26,12,10.37,NAVIGATING: Moving to goal
2025-09-02T11:32:15.575042,752.47,-429.877,223.489,-2.9881,-171.21,12,10.232,NAVIGATING: Moving to goal
2025-09-02T11:32:16.103896,753.0,-430.01,223.487,-2.9872,-171.15,12,10.101,NAVIGATING: Moving to goal
2025-09-02T11:32:16.660647,753.56,-430.148,223.485,-2.9862,-171.1,12,9.963,NAVIGATING: Moving to goal
2025-09-02T11:32:17.219361,754.12,-430.286,223.483,-2.9853,-171.05,12,9.827,NAVIGATING: Moving to goal
2025-09-02T11:32:17.833851,754.73,-430.422,223.479,-2.9844,-170.99,12,9.691,NAVIGATING: Moving to goal
2025-09-02T11:32:18.375196,755.27,-430.558,223.475,-2.9836,-170.94,12,9.557,NAVIGATING: Moving to goal
2025-09-02T11:32:18.945123,755.84,-430.648,223.558,-2.9904,-171.33,12,9.481,NAVIGATING: Moving to goal
2025-09-02T11:32:19.478607,756.38,-430.747,223.637,-2.9964,-171.68,12,9.396,NAVIGATING: Moving to goal
2025-09-02T11:32:20.007090,756.91,-430.853,223.705,-3.0012,-171.95,12,9.305,NAVIGATING: Moving to goal
2025-09-02T11:32:20.569328,757.47,-430.965,223.769,-3.0049,-172.17,12,9.207,NAVIGATING: Moving to goal
2025-09-02T11:32:21.112593,758.01,-431.081,223.833,-3.0076,-172.32,12,9.106,NAVIGATING: Moving to goal
2025-09-02T11:32:21.671024,758.57,-431.193,223.889,-3.0094,-172.43,12,9.007,NAVIGATING: Moving to goal
2025-09-02T11:32:22.226561,759.13,-431.314,223.94,-3.0105,-172.49,12,8.901,NAVIGATING: Moving to goal
2025-09-02T11:32:22.803314,759.7,-431.434,223.984,-3.0094,-172.42,12,8.792,NAVIGATING: Moving to goal
2025-09-02T11:32:23.338375,760.24,-431.557,224.024,-3.0062,-172.24,12,8.682,NAVIGATING: Moving to goal
2025-09-02T11:32:23.870315,760.77,-431.681,224.063,-3.0013,-171.96,12,8.571,NAVIGATING: Moving to goal
2025-09-02T11:32:24.418419,761.32,-431.801,224.099,-2.9952,-171.61,12,8.463,NAVIGATING: Moving to goal
2025-09-02T11:32:24.960453,761.86,-431.929,224.132,-2.9875,-171.17,12,8.348,NAVIGATING: Moving to goal
2025-09-02T11:32:25.512435,762.41,-432.056,224.159,-2.9786,-170.66,12,8.232,NAVIGATING: Moving to goal
2025-09-02T11:32:26.061679,762.96,-432.184,224.183,-2.9688,-170.1,12,8.115,NAVIGATING: Moving to goal
2025-09-02T11:32:26.613854,763.51,-432.312,224.206,-2.9581,-169.48,12,7.998,NAVIGATING: Moving to goal
2025-09-02T11:32:27.158859,764.06,-432.434,224.227,-2.9472,-168.86,12,7.887,NAVIGATING: Moving to goal
2025-09-02T11:32:27.702663,764.6,-432.578,224.247,-2.9354,-168.19,12,7.754,NAVIGATING: Moving to goal
2025-09-02T11:32:28.257970,765.16,-432.764,224.265,-2.9241,-167.54,12,7.582,NAVIGATING: Moving to goal
2025-09-02T11:32:28.800181,765.7,-432.938,224.28,-2.912,-166.85,12,7.42,NAVIGATING: Moving to goal
2025-09-02T11:32:29.349435,766.25,-433.105,224.294,-2.8993,-166.12,12,7.266,NAVIGATING: Moving to goal
2025-09-02T11:32:29.889301,766.79,-433.259,224.308,-2.8871,-165.42,12,7.125,NAVIGATING: Moving to goal
2025-09-02T11:32:30.423080,767.32,-433.417,224.322,-2.8753,-164.74,12,6.98,NAVIGATING: Moving to goal
2025-09-02T11:32:30.972549,767.87,-433.573,224.333,-2.8646,-164.13,12,6.837,NAVIGATING: Moving to goal
2025-09-02T11:32:31.533910,768.43,-433.725,224.34,-2.855,-163.58,12,6.697,NAVIGATING: Moving to goal
2025-09-02T11:32:32.074437,768.97,-433.875,224.345,-2.8463,-163.08,12,6.558,NAVIGATING: Moving to goal
2025-09-02T11:32:32.612218,769.51,-434.016,224.35,-2.8387,-162.64,12,6.429,NAVIGATING: Moving to goal
2025-09-02T11:32:33.180958,770.08,-434.162,224.354,-2.8313,-162.22,12,6.294,NAVIGATING: Moving to goal
2025-09-02T11:32:33.737390,770.64,-434.307,224.356,-2.8246,-161.84,12,6.162,NAVIGATING: Moving to goal
2025-09-02T11:32:34.284520,771.18,-434.449,224.355,-2.8185,-161.49,12,6.03,NAVIGATING: Moving to goal
2025-09-02T11:32:34.843522,771.74,-434.591,224.352,-2.8123,-161.13,12,5.898,NAVIGATING: Moving to goal
2025-09-02T11:32:35.401908,772.3,-434.724,224.347,-2.8053,-160.73,12,5.775,NAVIGATING: Moving to goal
2025-09-02T11:32:35.916862,772.82,-434.862,224.342,-2.7968,-160.25,12,5.646,NAVIGATING: Moving to goal
2025-09-02T11:32:36.474875,773.37,-435.0,224.334,-2.7873,-159.7,12,5.518,NAVIGATING: Moving to goal
2025-09-02T11:32:37.037894,773.94,-435.135,224.324,-2.777,-159.11,12,5.391,NAVIGATING: Moving to goal
2025-09-02T11:32:37.573644,774.47,-435.27,224.312,-2.7659,-158.48,12,5.265,NAVIGATING: Moving to goal
2025-09-02T11:32:38.106345,775.01,-435.448,224.301,-2.7568,-157.96,12,5.1,NAVIGATING: Moving to goal
2025-09-02T11:32:38.650088,775.55,-435.628,224.29,-2.7464,-157.36,12,4.936,NAVIGATING: Moving to goal
2025-09-02T11:32:39.201833,776.1,-435.798,224.279,-2.7352,-156.71,12,4.78,NAVIGATING: Moving to goal
2025-09-02T11:32:39.731572,776.63,-435.962,224.267,-2.7232,-156.03,12,4.631,NAVIGATING: Moving to goal
2025-09-02T11:32:40.293650,777.19,-436.12,224.255,-2.7105,-155.3,12,4.487,NAVIGATING: Moving to goal
2025-09-02T11:32:40.821328,777.72,-436.268,224.242,-2.698,-154.59,12,4.354,NAVIGATING: Moving to goal
2025-09-02T11:32:41.382487,778.28,-436.419,224.226,-2.6844,-153.81,12,4.216,NAVIGATING: Moving to goal
2025-09-02T11:32:41.941082,778.84,-436.567,224.209,-2.6704,-153.0,12,4.082,NAVIGATING: Moving to goal
2025-09-02T11:32:42.476062,779.38,-436.712,224.189,-2.6561,-152.18,12,3.95,NAVIGATING: Moving to goal
2025-09-02T11:32:43.016781,779.92,-436.854,224.169,-2.6415,-151.35,12,3.822,NAVIGATING: Moving to goal
2025-09-02T11:32:43.561935,780.46,-436.986,224.149,-2.6275,-150.54,12,3.702,NAVIGATING: Moving to goal
2025-09-02T11:32:44.086437,780.99,-437.123,224.126,-2.6124,-149.68,12,3.577,NAVIGATING: Moving to goal
2025-09-02T11:32:44.650867,781.55,-437.258,224.1,-2.5973,-148.81,12,3.454,NAVIGATING: Moving to goal
2025-09-02T11:32:45.214793,782.11,-437.392,224.073,-2.582,-147.94,12,3.331,NAVIGATING: Moving to goal
2025-09-02T11:32:45.756776,782.66,-437.525,224.043,-2.5665,-147.05,12,3.209,NAVIGATING: Moving to goal
2025-09-02T11:32:46.302102,783.2,-437.65,224.013,-2.5518,-146.21,12,3.094,NAVIGATING: Moving to goal
2025-09-02T11:32:46.848429,783.75,-437.781,223.979,-2.5362,-145.31,12,2.974,NAVIGATING: Moving to goal
2025-09-02T11:32:47.401984,784.3,-437.91,223.944,-2.5205,-144.42,12,2.854,NAVIGATING: Moving to goal
2025-09-02T11:32:47.931985,784.83,-438.071,223.908,-2.5068,-143.63,12,2.713,NAVIGATING: Moving to goal
2025-09-02T11:32:48.483399,785.38,-438.246,223.872,-2.4939,-142.89,12,2.565,NAVIGATING: Moving to goal
2025-09-02T11:32:49.053970,785.95,-438.404,223.836,-2.4809,-142.15,12,2.433,NAVIGATING: Moving to goal
2025-09-02T11:32:49.590262,786.49,-438.563,223.799,-2.4668,-141.34,12,2.302,NAVIGATING: Moving to goal
2025-09-02T11:32:50.140078,787.04,-438.717,223.763,-2.4513,-140.45,12,2.181,NAVIGATING: Moving to goal
2025-09-02T11:32:50.679967,787.58,-438.865,223.727,-2.4345,-139.49,12,2.067,NAVIGATING: Moving to goal
2025-09-02T11:32:51.095829,787.99,-438.98,223.697,-2.4203,-138.67,12,1.98,GOAL_REACHED: Target reached successfully
2025-09-02T11:32:53.096457,790.0,-438.98,223.697,-2.4203,-138.67,13,2.519,GOAL_REACHED: Target reached successfully
2025-09-02T11:32:53.098599,790.0,-439.255,223.626,-2.3851,-136.66,13,2.488,NAVIGATING: Moving to goal
2025-09-02T11:32:53.605307,790.5,-439.521,223.572,-2.3554,-134.95,13,2.475,NAVIGATING: Moving to goal
2025-09-02T11:32:54.134704,791.03,-439.605,223.557,-2.3521,-134.77,13,2.474,NAVIGATING: Moving to goal
2025-09-02T11:32:54.672269,791.57,-439.699,223.541,-2.3542,-134.89,13,2.478,NAVIGATING: Moving to goal
2025-09-02T11:32:55.256887,792.16,-439.79,223.526,-2.3619,-135.33,13,2.483,NAVIGATING: Moving to goal
2025-09-02T11:32:55.795940,792.69,-439.878,223.512,-2.3746,-136.06,13,2.491,NAVIGATING: Moving to goal
2025-09-02T11:32:56.386278,793.29,-439.959,223.501,-2.3907,-136.98,13,2.499,NAVIGATING: Moving to goal
2025-09-02T11:32:56.951836,793.85,-440.041,223.49,-2.4113,-138.15,13,2.51,NAVIGATING: Moving to goal
2025-09-02T11:32:57.492543,794.39,-440.118,223.48,-2.435,-139.52,13,2.523,NAVIGATING: Moving to goal
2025-09-02T11:32:58.035799,794.93,-440.242,223.471,-2.4645,-141.21,13,2.54,NAVIGATING: Moving to goal
2025-09-02T11:32:58.589917,795.49,-440.362,223.464,-2.4959,-143.0,13,2.562,NAVIGATING: Moving to goal
2025-09-02T11:32:59.138825,796.04,-440.467,223.457,-2.5269,-144.78,13,2.585,NAVIGATING: Moving to goal
2025-09-02T11:32:59.686859,796.59,-440.572,223.453,-2.5606,-146.71,13,2.611,NAVIGATING: Moving to goal
2025-09-02T11:33:00.223072,797.12,-440.672,223.45,-2.5953,-148.7,13,2.637,NAVIGATING: Moving to goal
2025-09-02T11:33:00.805834,797.7,-440.767,223.448,-2.6308,-150.73,13,2.665,NAVIGATING: Moving to goal
2025-09-02T11:33:01.345396,798.24,-440.857,223.445,-2.667,-152.81,13,2.695,NAVIGATING: Moving to goal
2025-09-02T11:33:01.903334,798.8,-440.938,223.441,-2.7019,-154.81,13,2.725,NAVIGATING: Moving to goal
2025-09-02T11:33:02.421431,799.32,-441.019,223.439,-2.7392,-156.95,13,2.757,NAVIGATING: Moving to goal
2025-09-02T11:33:02.949532,799.85,-441.096,223.438,-2.777,-159.11,13,2.787,NAVIGATING: Moving to goal
2025-09-02T11:33:03.486264,800.39,-441.169,223.438,-2.8151,-161.29,13,2.817,NAVIGATING: Moving to goal
2025-09-02T11:33:04.033367,800.93,-441.239,223.437,-2.8536,-163.5,13,2.847,NAVIGATING: Moving to goal
2025-09-02T11:33:04.583980,801.48,-441.302,223.436,-2.8904,-165.61,13,2.876,NAVIGATING: Moving to goal
2025-09-02T11:33:05.119703,802.02,-441.366,223.434,-2.9294,-167.84,13,2.906,NAVIGATING: Moving to goal
2025-09-02T11:33:05.660143,802.56,-441.427,223.434,-2.9686,-170.09,13,2.936,NAVIGATING: Moving to goal
2025-09-02T11:33:06.206944,803.11,-441.487,223.434,-3.0081,-172.35,13,2.966,NAVIGATING: Moving to goal
2025-09-02T11:33:06.754654,803.65,-441.544,223.434,-3.0476,-174.62,13,2.995,NAVIGATING: Moving to goal
2025-09-02T11:33:07.322585,804.22,-441.597,223.433,-3.0854,-176.78,13,3.023,NAVIGATING: Moving to goal
2025-09-02T11:33:07.835382,804.73,-441.679,223.432,-3.1253,-179.07,13,3.068,NAVIGATING: Moving to goal
2025-09-02T11:33:08.377945,805.28,-441.779,223.432,3.1178,178.63,13,3.124,NAVIGATING: Moving to goal
2025-09-02T11:33:08.932794,805.83,-441.871,223.433,3.0776,176.33,13,3.177,NAVIGATING: Moving to goal
2025-09-02T11:33:09.480963,806.38,-441.956,223.433,3.0373,174.03,13,3.228,NAVIGATING: Moving to goal
2025-09-02T11:33:10.000493,806.9,-442.033,223.432,2.999,171.83,13,3.275,NAVIGATING: Moving to goal
2025-09-02T11:33:10.539037,807.44,-442.11,223.431,2.9586,169.52,13,3.324,NAVIGATING: Moving to goal
2025-09-02T11:33:11.071840,807.97,-442.184,223.43,2.9182,167.2,13,3.372,NAVIGATING: Moving to goal
2025-09-02T11:33:11.611067,808.51,-442.254,223.43,2.8777,164.88,13,3.419,NAVIGATING: Moving to goal
2025-09-02T11:33:12.150236,809.05,-442.322,223.429,2.8371,162.55,13,3.464,NAVIGATING: Moving to goal
2025-09-02T11:33:12.697307,809.6,-442.383,223.429,2.7985,160.34,13,3.506,NAVIGATING: Moving to goal
2025-09-02T11:33:13.255827,810.15,-442.445,223.428,2.7579,158.01,13,3.549,NAVIGATING: Moving to goal
2025-09-02T11:33:13.812388,810.71,-442.504,223.427,2.7171,155.68,13,3.59,NAVIGATING: Moving to goal
2025-09-02T11:33:14.351161,811.25,-442.561,223.427,2.6764,153.34,13,3.63,NAVIGATING: Moving to goal
2025-09-02T11:33:14.896179,811.8,-442.616,223.427,2.6355,151.01,13,3.669,NAVIGATING: Moving to goal
2025-09-02T11:33:15.421277,812.32,-442.667,223.427,2.5967,148.78,13,3.705,NAVIGATING: Moving to goal
2025-09-02T11:33:15.971671,812.87,-442.719,223.428,2.5559,146.44,13,3.743,NAVIGATING: Moving to goal
2025-09-02T11:33:16.521140,813.42,-442.771,223.43,2.5149,144.1,13,3.779,NAVIGATING: Moving to goal
2025-09-02T11:33:17.034899,813.93,-442.82,223.432,2.474,141.75,13,3.814,NAVIGATING: Moving to goal
2025-09-02T11:33:17.589617,814.49,-442.868,223.435,2.433,139.4,13,3.848,NAVIGATING: Moving to goal
2025-09-02T11:33:18.123247,815.02,-442.912,223.442,2.3938,137.15,13,3.876,NAVIGATING: Moving to goal
2025-09-02T11:33:18.642329,815.54,-442.956,223.452,2.3523,134.78,13,3.902,NAVIGATING: Moving to goal
2025-09-02T11:33:19.178014,816.08,-442.999,223.462,2.3109,132.41,13,3.929,NAVIGATING: Moving to goal
2025-09-02T11:33:19.704022,816.6,-443.042,223.473,2.2696,130.04,13,3.955,NAVIGATING: Moving to goal
2025-09-02T11:33:20.221101,817.12,-443.083,223.484,2.2284,127.68,13,3.979,NAVIGATING: Moving to goal
2025-09-02T11:33:20.759889,817.66,-443.121,223.496,2.1893,125.44,13,4.001,NAVIGATING: Moving to goal
2025-09-02T11:33:21.319801,818.22,-443.16,223.509,2.1481,123.08,13,4.024,NAVIGATING: Moving to goal
2025-09-02T11:33:21.880713,818.78,-443.199,223.522,2.107,120.72,13,4.047,NAVIGATING: Moving to goal
2025-09-02T11:33:22.446187,819.35,-443.237,223.535,2.0659,118.37,13,4.068,NAVIGATING: Moving to goal
2025-09-02T11:33:22.985635,819.88,-443.273,223.549,2.0248,116.01,13,4.089,NAVIGATING: Moving to goal
2025-09-02T11:33:23.535336,820.43,-443.306,223.563,1.9858,113.78,13,4.107,NAVIGATING: Moving to goal
2025-09-02T11:33:24.068527,820.97,-443.34,223.579,1.9448,111.43,13,4.126,NAVIGATING: Moving to goal
2025-09-02T11:33:24.621505,821.52,-443.374,223.595,1.9037,109.08,13,4.144,NAVIGATING: Moving to goal
2025-09-02T11:33:25.187497,822.09,-443.407,223.611,1.8627,106.72,13,4.161,NAVIGATING: Moving to goal
2025-09-02T11:33:25.701312,822.6,-443.439,223.629,1.8217,104.37,13,4.177,NAVIGATING: Moving to goal
2025-09-02T11:33:26.230799,823.13,-443.467,223.646,1.7827,102.14,13,4.191,NAVIGATING: Moving to goal
2025-09-02T11:33:26.774671,823.67,-443.497,223.665,1.7417,99.79,13,4.205,NAVIGATING: Moving to goal
2025-09-02T11:33:27.319220,824.22,-443.525,223.685,1.7007,97.44,13,4.218,NAVIGATING: Moving to goal
2025-09-02T11:33:27.856577,824.76,-443.587,223.704,1.6628,95.27,13,4.259,NAVIGATING: Moving to goal
2025-09-02T11:33:28.389007,825.29,-443.665,223.725,1.626,93.16,13,4.313,NAVIGATING: Moving to goal
2025-09-02T11:33:28.941652,825.84,-443.73,223.746,1.59,91.1,13,4.359,NAVIGATING: Moving to goal
2025-09-02T11:33:29.480414,826.38,-443.796,223.768,1.5513,88.88,13,4.404,NAVIGATING: Moving to goal
2025-09-02T11:33:30.024431,826.92,-443.861,223.79,1.5118,86.62,13,4.448,NAVIGATING: Moving to goal
2025-09-02T11:33:30.605934,827.5,-443.924,223.813,1.4719,84.33,13,4.492,NAVIGATING: Moving to goal
2025-09-02T11:33:31.139690,828.04,-443.981,223.837,1.4314,82.02,13,4.531,NAVIGATING: Moving to goal
2025-09-02T11:33:31.680812,828.58,-444.03,223.86,1.3928,79.8,13,4.563,NAVIGATING: Moving to goal
2025-09-02T11:33:32.237666,829.14,-444.078,223.884,1.3518,77.45,13,4.594,NAVIGATING: Moving to goal
2025-09-02T11:33:32.771843,829.67,-444.125,223.909,1.3107,75.1,13,4.625,NAVIGATING: Moving to goal
2025-09-02T11:33:33.304770,830.2,-444.171,223.935,1.2695,72.74,13,4.654,NAVIGATING: Moving to goal
2025-09-02T11:33:33.855759,830.75,-444.213,223.961,1.2281,70.37,13,4.681,NAVIGATING: Moving to goal
2025-09-02T11:33:34.399873,831.3,-444.25,223.985,1.1888,68.11,13,4.703,NAVIGATING: Moving to goal
2025-09-02T11:33:34.952455,831.85,-444.284,224.01,1.1474,65.74,13,4.724,NAVIGATING: Moving to goal
2025-09-02T11:33:35.483625,832.38,-444.317,224.038,1.1064,63.39,13,4.742,NAVIGATING: Moving to goal
2025-09-02T11:33:36.066467,832.97,-444.348,224.068,1.0664,61.1,13,4.758,NAVIGATING: Moving to goal
2025-09-02T11:33:36.600446,833.5,-444.376,224.102,1.0272,58.86,13,4.77,NAVIGATING: Moving to goal
2025-09-02T11:33:37.156672,834.06,-444.398,224.135,0.9906,56.75,13,4.777,NAVIGATING: Moving to goal
2025-09-02T11:33:37.738312,834.64,-444.431,224.171,0.9537,54.64,13,4.794,NAVIGATING: Moving to goal
2025-09-02T11:33:38.280385,835.18,-444.501,224.21,0.92,52.71,13,4.844,NAVIGATING: Moving to goal
2025-09-02T11:33:38.825784,835.72,-444.561,224.251,0.8865,50.8,13,4.885,NAVIGATING: Moving to goal
2025-09-02T11:33:39.369079,836.27,-444.612,224.295,0.8535,48.9,13,4.917,NAVIGATING: Moving to goal
2025-09-02T11:33:39.900051,836.8,-444.655,224.341,0.8225,47.13,13,4.942,NAVIGATING: Moving to goal
2025-09-02T11:33:40.440516,837.34,-444.694,224.392,0.7902,45.28,13,4.962,NAVIGATING: Moving to goal
2025-09-02T11:33:40.971085,837.87,-444.726,224.446,0.7582,43.44,13,4.975,NAVIGATING: Moving to goal
2025-09-02T11:33:41.501480,838.4,-444.749,224.5,0.7265,41.62,13,4.981,NAVIGATING: Moving to goal
2025-09-02T11:33:42.059472,838.96,-444.766,224.555,0.695,39.82,13,4.981,NAVIGATING: Moving to goal
2025-09-02T11:33:42.596318,839.5,-444.777,224.61,0.6653,38.12,13,4.975,NAVIGATING: Moving to goal
2025-09-02T11:33:43.142674,840.04,-444.782,224.671,0.6347,36.37,13,4.963,NAVIGATING: Moving to goal
2025-09-02T11:33:43.687083,840.59,-444.779,224.736,0.6053,34.68,13,4.943,NAVIGATING: Moving to goal
2025-09-02T11:33:44.220263,841.12,-444.767,224.802,0.5769,33.05,13,4.915,NAVIGATING: Moving to goal
2025-09-02T11:33:44.766663,841.67,-444.747,224.869,0.5492,31.47,13,4.88,NAVIGATING: Moving to goal
2025-09-02T11:33:45.288800,842.19,-444.723,224.935,0.5236,30.0,13,4.842,NAVIGATING: Moving to goal
2025-09-02T11:33:45.836681,842.74,-444.692,225.005,0.4972,28.49,13,4.796,NAVIGATING: Moving to goal
2025-09-02T11:33:46.394852,843.29,-444.655,225.077,0.4713,27.0,13,4.745,NAVIGATING: Moving to goal
2025-09-02T11:33:46.948675,843.85,-444.612,225.149,0.4458,25.54,13,4.69,NAVIGATING: Moving to goal
2025-09-02T11:33:47.489258,844.39,-444.563,225.22,0.4206,24.1,13,4.629,NAVIGATING: Moving to goal
2025-09-02T11:33:48.023548,844.92,-444.562,225.289,0.399,22.86,13,4.617,NAVIGATING: Moving to goal
2025-09-02T11:33:48.585371,845.48,-444.554,225.361,0.3761,21.55,13,4.598,NAVIGATING: Moving to goal
2025-09-02T11:33:49.133544,846.03,-444.535,225.432,0.3531,20.23,13,4.571,NAVIGATING: Moving to goal
2025-09-02T11:33:49.672443,846.57,-444.507,225.504,0.3302,18.92,13,4.535,NAVIGATING: Moving to goal
2025-09-02T11:33:50.210378,847.11,-444.47,225.576,0.3083,17.66,13,4.49,NAVIGATING: Moving to goal
2025-09-02T11:33:50.766180,847.67,-444.427,225.645,0.2881,16.51,13,4.441,NAVIGATING: Moving to goal
2025-09-02T11:33:51.301814,848.2,-444.374,225.716,0.2676,15.33,13,4.383,NAVIGATING: Moving to goal
2025-09-02T11:33:51.849535,848.75,-444.313,225.786,0.2477,14.19,13,4.318,NAVIGATING: Moving to goal
2025-09-02T11:33:52.404861,849.3,-444.245,225.855,0.2283,13.08,13,4.247,NAVIGATING: Moving to goal
2025-09-02T11:33:52.972147,849.87,-444.17,225.924,0.2093,11.99,13,4.17,NAVIGATING: Moving to goal
2025-09-02T11:33:53.518321,850.42,-444.092,225.988,0.1916,10.98,13,4.092,NAVIGATING: Moving to goal
2025-09-02T11:33:54.064043,850.96,-444.005,226.054,0.1734,9.93,13,4.006,NAVIGATING: Moving to goal
2025-09-02T11:33:54.604029,851.5,-443.914,226.118,0.1554,8.9,13,3.915,NAVIGATING: Moving to goal
2025-09-02T11:33:55.140446,852.04,-443.818,226.18,0.1377,7.89,13,3.822,NAVIGATING: Moving to goal
2025-09-02T11:33:55.676331,852.58,-443.719,226.24,0.1202,6.89,13,3.727,NAVIGATING: Moving to goal
2025-09-02T11:33:56.201320,853.1,-443.622,226.296,0.1037,5.94,13,3.634,NAVIGATING: Moving to goal
2025-09-02T11:33:56.725328,853.62,-443.517,226.353,0.0866,4.96,13,3.535,NAVIGATING: Moving to goal
2025-09-02T11:33:57.262457,854.16,-443.409,226.407,0.0696,3.99,13,3.433,NAVIGATING: Moving to goal
2025-09-02T11:33:57.801415,854.7,-443.319,226.459,0.0528,3.03,13,3.351,NAVIGATING: Moving to goal
2025-09-02T11:33:58.326059,855.23,-443.26,226.509,0.0364,2.08,13,3.3,NAVIGATING: Moving to goal
2025-09-02T11:33:58.869672,855.77,-443.195,226.555,0.0208,1.19,13,3.242,NAVIGATING: Moving to goal
2025-09-02T11:33:59.398071,856.3,-443.117,226.601,0.0044,0.25,13,3.175,NAVIGATING: Moving to goal
2025-09-02T11:33:59.946080,856.85,-443.033,226.645,-0.0119,-0.68,13,3.101,NAVIGATING: Moving to goal
2025-09-02T11:34:00.460807,857.36,-442.944,226.687,-0.0282,-1.61,13,3.023,NAVIGATING: Moving to goal
2025-09-02T11:34:01.002895,857.9,-442.85,226.726,-0.0444,-2.54,13,2.941,NAVIGATING: Moving to goal
2025-09-02T11:34:01.536384,858.44,-442.757,226.761,-0.0598,-3.42,13,2.86,NAVIGATING: Moving to goal
2025-09-02T11:34:02.098051,859.0,-442.655,226.796,-0.0759,-4.35,13,2.772,NAVIGATING: Moving to goal
2025-09-02T11:34:02.610942,859.51,-442.55,226.829,-0.0924,-5.3,13,2.681,NAVIGATING: Moving to goal
2025-09-02T11:34:03.159912,860.06,-442.443,226.859,-0.1099,-6.3,13,2.589,NAVIGATING: Moving to goal
2025-09-02T11:34:03.693890,860.59,-442.335,226.886,-0.1283,-7.35,13,2.497,NAVIGATING: Moving to goal
2025-09-02T11:34:04.252898,861.15,-442.231,226.91,-0.1463,-8.38,13,2.41,NAVIGATING: Moving to goal
2025-09-02T11:34:04.809262,861.71,-442.122,226.933,-0.166,-9.51,13,2.318,NAVIGATING: Moving to goal
2025-09-02T11:34:05.339684,862.24,-442.013,226.954,-0.1862,-10.67,13,2.228,NAVIGATING: Moving to goal
2025-09-02T11:34:05.888010,862.79,-441.903,226.973,-0.2068,-11.85,13,2.138,NAVIGATING: Moving to goal
2025-09-02T11:34:06.458254,863.36,-441.794,226.99,-0.2278,-13.05,13,2.049,NAVIGATING: Moving to goal
2025-09-02T11:34:07.051960,863.95,-441.69,227.004,-0.248,-14.21,13,1.965,GOAL_REACHED: Target reached successfully
2025-09-02T11:34:07.095860,863.99,-441.673,227.006,-0.2512,-14.39,13,1.952,GOAL_REACHED: Target reached successfully
2025-09-02T11:34:09.097312,866.0,-441.673,227.006,-0.2512,-14.39,14,21.697,GOAL_REACHED: Target reached successfully
2025-09-02T11:34:09.099970,866.0,-441.529,227.038,-0.293,-16.79,14,21.554,NAVIGATING: Moving to goal
2025-09-02T11:34:09.668673,866.57,-441.431,227.075,-0.3296,-18.88,14,21.458,NAVIGATING: Moving to goal
2025-09-02T11:34:10.174950,867.07,-441.384,227.085,-0.3372,-19.32,14,21.411,NAVIGATING: Moving to goal
2025-09-02T11:34:10.716872,867.62,-441.33,227.092,-0.3412,-19.55,14,21.358,NAVIGATING: Moving to goal
2025-09-02T11:34:11.264784,868.16,-441.268,227.098,-0.3418,-19.59,14,21.296,NAVIGATING: Moving to goal
2025-09-02T11:34:11.791824,868.69,-441.206,227.101,-0.3397,-19.47,14,21.235,NAVIGATING: Moving to goal
2025-09-02T11:34:12.334965,869.23,-441.14,227.103,-0.3353,-19.21,14,21.169,NAVIGATING: Moving to goal
2025-09-02T11:34:12.899484,869.8,-441.065,227.101,-0.3285,-18.82,14,21.094,NAVIGATING: Moving to goal
2025-09-02T11:34:13.452231,870.35,-440.985,227.097,-0.3196,-18.31,14,21.014,NAVIGATING: Moving to goal
2025-09-02T11:34:13.989441,870.89,-440.9,227.091,-0.309,-17.71,14,20.929,NAVIGATING: Moving to goal
2025-09-02T11:34:14.551432,871.45,-440.812,227.084,-0.2969,-17.01,14,20.84,NAVIGATING: Moving to goal
2025-09-02T11:34:15.135421,872.03,-440.725,227.077,-0.2843,-16.29,14,20.753,NAVIGATING: Moving to goal
2025-09-02T11:34:15.685455,872.58,-440.63,227.066,-0.2707,-15.51,14,20.658,NAVIGATING: Moving to goal
2025-09-02T11:34:16.207337,873.11,-440.531,227.054,-0.2571,-14.73,14,20.558,NAVIGATING: Moving to goal
2025-09-02T11:34:16.749310,873.65,-440.429,227.04,-0.2435,-13.95,14,20.455,NAVIGATING: Moving to goal
2025-09-02T11:34:17.259178,874.16,-440.312,227.024,-0.2284,-13.08,14,20.338,NAVIGATING: Moving to goal
2025-09-02T11:34:17.781287,874.68,-440.22,227.011,-0.2167,-12.41,14,20.245,NAVIGATING: Moving to goal
2025-09-02T11:34:18.312671,875.21,-440.108,226.994,-0.2028,-11.62,14,20.132,NAVIGATING: Moving to goal
2025-09-02T11:34:18.888825,875.79,-440.041,227.014,-0.1864,-10.68,14,20.067,NAVIGATING: Moving to goal
2025-09-02T11:34:19.426473,876.33,-439.996,227.052,-0.1688,-9.67,14,20.024,NAVIGATING: Moving to goal
2025-09-02T11:34:19.943451,876.84,-439.94,227.083,-0.1519,-8.71,14,19.969,NAVIGATING: Moving to goal
2025-09-02T11:34:20.501761,877.4,-439.877,227.11,-0.1364,-7.82,14,19.908,NAVIGATING: Moving to goal
2025-09-02T11:34:21.046970,877.95,-439.803,227.137,-0.1209,-6.93,14,19.836,NAVIGATING: Moving to goal
2025-09-02T11:34:21.644977,878.54,-439.721,227.163,-0.1075,-6.16,14,19.756,NAVIGATING: Moving to goal
2025-09-02T11:34:22.219045,879.12,-439.634,227.185,-0.0959,-5.49,14,19.669,NAVIGATING: Moving to goal
2025-09-02T11:34:22.778445,879.68,-439.54,227.202,-0.0857,-4.91,14,19.577,NAVIGATING: Moving to goal
2025-09-02T11:34:23.353990,880.25,-439.446,227.217,-0.0774,-4.43,14,19.484,NAVIGATING: Moving to goal
2025-09-02T11:34:23.876329,880.78,-439.342,227.232,-0.0697,-3.99,14,19.381,NAVIGATING: Moving to goal
2025-09-02T11:34:24.491836,881.39,-439.232,227.247,-0.0629,-3.61,14,19.272,NAVIGATING: Moving to goal
2025-09-02T11:34:25.071128,881.97,-439.118,227.26,-0.0571,-3.27,14,19.159,NAVIGATING: Moving to goal
2025-09-02T11:34:25.651240,882.55,-439.001,227.27,-0.052,-2.98,14,19.043,NAVIGATING: Moving to goal
2025-09-02T11:34:26.222491,883.12,-438.887,227.279,-0.0478,-2.74,14,18.93,NAVIGATING: Moving to goal
2025-09-02T11:34:26.848042,883.75,-438.766,227.287,-0.0439,-2.52,14,18.81,NAVIGATING: Moving to goal
2025-09-02T11:34:27.449593,884.35,-438.643,227.297,-0.0405,-2.32,14,18.688,NAVIGATING: Moving to goal
2025-09-02T11:34:28.067619,884.97,-438.568,227.306,-0.0377,-2.16,14,18.614,NAVIGATING: Moving to goal
2025-09-02T11:34:28.668252,885.57,-438.495,227.313,-0.0353,-2.02,14,18.542,NAVIGATING: Moving to goal
2025-09-02T11:34:29.208144,886.11,-438.417,227.319,-0.0333,-1.91,14,18.464,NAVIGATING: Moving to goal
2025-09-02T11:34:29.721355,886.62,-438.326,227.324,-0.0315,-1.8,14,18.374,NAVIGATING: Moving to goal
2025-09-02T11:34:30.299215,887.2,-438.23,227.33,-0.0299,-1.71,14,18.278,NAVIGATING: Moving to goal
2025-09-02T11:34:30.841629,887.74,-438.128,227.335,-0.0285,-1.63,14,18.177,NAVIGATING: Moving to goal
2025-09-02T11:34:31.420518,888.32,-438.023,227.34,-0.0273,-1.57,14,18.073,NAVIGATING: Moving to goal
2025-09-02T11:34:31.997576,888.9,-437.92,227.343,-0.0263,-1.51,14,17.97,NAVIGATING: Moving to goal
2025-09-02T11:34:32.503089,889.4,-437.791,227.347,-0.0253,-1.45,14,17.842,NAVIGATING: Moving to goal
2025-09-02T11:34:33.021302,889.92,-437.675,227.351,-0.0245,-1.41,14,17.726,NAVIGATING: Moving to goal
2025-09-02T11:34:33.560515,890.46,-437.573,227.353,-0.024,-1.37,14,17.625,NAVIGATING: Moving to goal
2025-09-02T11:34:34.174462,891.07,-437.451,227.356,-0.0234,-1.34,14,17.504,NAVIGATING: Moving to goal
2025-09-02T11:34:34.828161,891.73,-437.334,227.358,-0.0229,-1.31,14,17.387,NAVIGATING: Moving to goal
2025-09-02T11:34:35.449690,892.35,-437.209,227.36,-0.0225,-1.29,14,17.262,NAVIGATING: Moving to goal
2025-09-02T11:34:36.067445,892.97,-437.083,227.362,-0.0221,-1.27,14,17.137,NAVIGATING: Moving to goal
2025-09-02T11:34:36.615819,893.51,-436.956,227.364,-0.0218,-1.25,14,17.011,NAVIGATING: Moving to goal
2025-09-02T11:34:37.122490,894.02,-436.828,227.366,-0.0216,-1.24,14,16.884,NAVIGATING: Moving to goal
2025-09-02T11:34:37.676224,894.58,-436.723,227.367,-0.0214,-1.23,14,16.778,NAVIGATING: Moving to goal
2025-09-02T11:34:38.242392,895.14,-436.651,227.369,-0.0213,-1.22,14,16.707,NAVIGATING: Moving to goal
2025-09-02T11:34:38.807060,895.71,-436.57,227.37,-0.0212,-1.21,14,16.626,NAVIGATING: Moving to goal
2025-09-02T11:34:39.342515,896.24,-436.48,227.372,-0.0211,-1.21,14,16.537,NAVIGATING: Moving to goal
2025-09-02T11:34:39.903105,896.8,-436.383,227.373,-0.021,-1.21,14,16.441,NAVIGATING: Moving to goal
2025-09-02T11:34:40.454454,897.35,-436.287,227.374,-0.021,-1.2,14,16.345,NAVIGATING: Moving to goal
2025-09-02T11:34:41.063382,897.96,-436.182,227.374,-0.021,-1.2,14,16.241,NAVIGATING: Moving to goal
2025-09-02T11:34:41.633962,898.53,-436.074,227.374,-0.021,-1.2,14,16.133,NAVIGATING: Moving to goal
2025-09-02T11:34:42.203758,899.1,-435.963,227.375,-0.021,-1.2,14,16.022,NAVIGATING: Moving to goal
2025-09-02T11:34:42.798229,899.7,-435.847,227.375,-0.021,-1.2,14,15.907,NAVIGATING: Moving to goal
2025-09-02T11:34:43.401386,900.3,-435.735,227.375,-0.021,-1.2,14,15.795,NAVIGATING: Moving to goal
2025-09-02T11:34:43.972880,900.87,-435.613,227.375,-0.021,-1.2,14,15.674,NAVIGATING: Moving to goal
2025-09-02T11:34:44.559087,901.46,-435.49,227.374,-0.021,-1.2,14,15.55,NAVIGATING: Moving to goal
2025-09-02T11:34:45.165547,902.06,-435.364,227.374,-0.0211,-1.21,14,15.426,NAVIGATING: Moving to goal
2025-09-02T11:34:45.697247,902.6,-435.238,227.373,-0.0211,-1.21,14,15.3,NAVIGATING: Moving to goal
2025-09-02T11:34:46.221038,903.12,-435.118,227.373,-0.0211,-1.21,14,15.18,NAVIGATING: Moving to goal
2025-09-02T11:34:46.781851,903.68,-434.991,227.372,-0.0212,-1.21,14,15.054,NAVIGATING: Moving to goal
2025-09-02T11:34:47.367485,904.27,-434.863,227.371,-0.0212,-1.22,14,14.926,NAVIGATING: Moving to goal
2025-09-02T11:34:47.924373,904.82,-434.771,227.371,-0.0213,-1.22,14,14.835,NAVIGATING: Moving to goal
2025-09-02T11:34:48.507165,905.41,-434.697,227.371,-0.0214,-1.22,14,14.76,NAVIGATING: Moving to goal
2025-09-02T11:34:49.085494,905.98,-434.617,227.371,-0.0214,-1.23,14,14.681,NAVIGATING: Moving to goal
2025-09-02T11:34:49.702811,906.6,-434.525,227.37,-0.0215,-1.23,14,14.589,NAVIGATING: Moving to goal
2025-09-02T11:34:50.277598,907.18,-434.427,227.369,-0.0216,-1.24,14,14.492,NAVIGATING: Moving to goal
2025-09-02T11:34:50.848331,907.75,-434.325,227.368,-0.0217,-1.24,14,14.39,NAVIGATING: Moving to goal
2025-09-02T11:34:51.388068,908.29,-434.219,227.367,-0.0217,-1.24,14,14.285,NAVIGATING: Moving to goal
2025-09-02T11:34:51.968843,908.87,-434.116,227.366,-0.0218,-1.25,14,14.182,NAVIGATING: Moving to goal
2025-09-02T11:34:52.566107,909.47,-434.003,227.365,-0.0218,-1.25,14,14.069,NAVIGATING: Moving to goal
2025-09-02T11:34:53.206597,910.11,-433.887,227.364,-0.0219,-1.25,14,13.954,NAVIGATING: Moving to goal
2025-09-02T11:34:53.774957,910.67,-433.767,227.362,-0.0219,-1.26,14,13.834,NAVIGATING: Moving to goal
2025-09-02T11:34:54.382238,911.28,-433.645,227.36,-0.022,-1.26,14,13.713,NAVIGATING: Moving to goal
2025-09-02T11:34:54.930080,911.83,-433.527,227.359,-0.022,-1.26,14,13.595,NAVIGATING: Moving to goal
2025-09-02T11:34:55.471520,912.37,-433.402,227.357,-0.0221,-1.27,14,13.47,NAVIGATING: Moving to goal
2025-09-02T11:34:56.028649,912.93,-433.276,227.355,-0.0221,-1.27,14,13.345,NAVIGATING: Moving to goal
2025-09-02T11:34:56.577026,913.48,-433.149,227.353,-0.0222,-1.27,14,13.218,NAVIGATING: Moving to goal
2025-09-02T11:34:57.137541,914.04,-433.022,227.351,-0.0229,-1.31,14,13.092,NAVIGATING: Moving to goal
2025-09-02T11:34:57.688711,914.59,-432.918,227.349,-0.0251,-1.44,14,12.988,NAVIGATING: Moving to goal
2025-09-02T11:34:58.244098,915.14,-432.85,227.348,-0.0275,-1.57,14,12.921,NAVIGATING: Moving to goal
2025-09-02T11:34:58.815749,915.71,-432.772,227.346,-0.0296,-1.7,14,12.843,NAVIGATING: Moving to goal
2025-09-02T11:34:59.343009,916.24,-432.685,227.345,-0.0315,-1.8,14,12.756,NAVIGATING: Moving to goal
2025-09-02T11:34:59.894707,916.79,-432.591,227.343,-0.0331,-1.9,14,12.663,NAVIGATING: Moving to goal
2025-09-02T11:35:00.456400,917.36,-432.498,227.34,-0.0345,-1.98,14,12.569,NAVIGATING: Moving to goal
2025-09-02T11:35:01.019928,917.92,-432.395,227.338,-0.0359,-2.06,14,12.467,NAVIGATING: Moving to goal
2025-09-02T11:35:01.591292,918.49,-432.289,227.336,-0.0371,-2.12,14,12.361,NAVIGATING: Moving to goal
2025-09-02T11:35:02.139945,919.04,-432.179,227.333,-0.0381,-2.18,14,12.252,NAVIGATING: Moving to goal
2025-09-02T11:35:02.693385,919.59,-432.065,227.33,-0.0391,-2.24,14,12.138,NAVIGATING: Moving to goal
2025-09-02T11:35:03.262034,920.16,-431.953,227.327,-0.0399,-2.29,14,12.027,NAVIGATING: Moving to goal
2025-09-02T11:35:03.813427,920.71,-431.833,227.324,-0.0406,-2.33,14,11.907,NAVIGATING: Moving to goal
2025-09-02T11:35:04.385948,921.28,-431.71,227.321,-0.0413,-2.37,14,11.784,NAVIGATING: Moving to goal
2025-09-02T11:35:04.989247,921.89,-431.586,227.318,-0.042,-2.4,14,11.66,NAVIGATING: Moving to goal
2025-09-02T11:35:05.578997,922.48,-431.46,227.314,-0.0425,-2.44,14,11.535,NAVIGATING: Moving to goal
2025-09-02T11:35:06.162075,923.06,-431.341,227.311,-0.043,-2.46,14,11.416,NAVIGATING: Moving to goal
2025-09-02T11:35:06.793573,923.69,-431.214,227.307,-0.0434,-2.49,14,11.29,NAVIGATING: Moving to goal
2025-09-02T11:35:07.344964,924.24,-431.086,227.304,-0.0438,-2.51,14,11.162,NAVIGATING: Moving to goal
2025-09-02T11:35:07.912767,924.81,-430.998,227.301,-0.0443,-2.54,14,11.074,NAVIGATING: Moving to goal
2025-09-02T11:35:08.486915,925.39,-430.927,227.298,-0.0448,-2.56,14,11.004,NAVIGATING: Moving to goal
2025-09-02T11:35:09.023008,925.92,-430.851,227.295,-0.0452,-2.59,14,10.928,NAVIGATING: Moving to goal
2025-09-02T11:35:09.524348,926.42,-430.749,227.291,-0.0456,-2.61,14,10.826,NAVIGATING: Moving to goal
2025-09-02T11:35:10.026702,926.93,-430.653,227.287,-0.0459,-2.63,14,10.731,NAVIGATING: Moving to goal
2025-09-02T11:35:10.620627,927.52,-430.538,227.282,-0.0462,-2.65,14,10.615,NAVIGATING: Moving to goal
2025-09-02T11:35:11.128722,928.03,-430.417,227.277,-0.0465,-2.67,14,10.495,NAVIGATING: Moving to goal
2025-09-02T11:35:11.775611,928.67,-430.286,227.272,-0.0468,-2.68,14,10.365,NAVIGATING: Moving to goal
2025-09-02T11:35:12.338624,929.24,-430.179,227.268,-0.047,-2.69,14,10.257,NAVIGATING: Moving to goal
2025-09-02T11:35:12.911189,929.81,-430.062,227.263,-0.0472,-2.7,14,10.141,NAVIGATING: Moving to goal
2025-09-02T11:35:13.503444,930.4,-429.941,227.258,-0.0473,-2.71,14,10.021,NAVIGATING: Moving to goal
2025-09-02T11:35:14.078422,930.98,-429.819,227.252,-0.0475,-2.72,14,9.898,NAVIGATING: Moving to goal
2025-09-02T11:35:14.648376,931.55,-429.695,227.247,-0.0477,-2.73,14,9.775,NAVIGATING: Moving to goal
2025-09-02T11:35:15.232583,932.13,-429.577,227.242,-0.0492,-2.82,14,9.657,NAVIGATING: Moving to goal
2025-09-02T11:35:15.809442,932.71,-429.452,227.236,-0.0521,-2.98,14,9.533,NAVIGATING: Moving to goal
2025-09-02T11:35:16.341598,933.24,-429.327,227.23,-0.0547,-3.14,14,9.408,NAVIGATING: Moving to goal
2025-09-02T11:35:16.985991,933.88,-429.162,227.222,-0.0578,-3.31,14,9.243,NAVIGATING: Moving to goal
2025-09-02T11:35:17.635011,934.53,-429.007,227.214,-0.0606,-3.47,14,9.088,NAVIGATING: Moving to goal
2025-09-02T11:35:18.137819,935.04,-428.935,227.209,-0.0627,-3.59,14,9.017,NAVIGATING: Moving to goal
2025-09-02T11:35:18.775654,935.67,-428.843,227.202,-0.0648,-3.71,14,8.924,NAVIGATING: Moving to goal
2025-09-02T11:35:19.281082,936.18,-428.748,227.196,-0.0664,-3.81,14,8.829,NAVIGATING: Moving to goal
2025-09-02T11:35:19.798421,936.7,-428.664,227.191,-0.0676,-3.87,14,8.745,NAVIGATING: Moving to goal
2025-09-02T11:35:20.402136,937.3,-428.571,227.184,-0.0687,-3.94,14,8.653,NAVIGATING: Moving to goal
2025-09-02T11:35:20.941366,937.84,-428.47,227.177,-0.0698,-4.0,14,8.551,NAVIGATING: Moving to goal
2025-09-02T11:35:21.519006,938.42,-428.364,227.171,-0.0707,-4.05,14,8.446,NAVIGATING: Moving to goal
2025-09-02T11:35:22.096847,939.0,-428.254,227.163,-0.0716,-4.1,14,8.336,NAVIGATING: Moving to goal
2025-09-02T11:35:22.640964,939.54,-428.14,227.156,-0.0723,-4.14,14,8.222,NAVIGATING: Moving to goal
2025-09-02T11:35:23.220898,940.12,-428.029,227.148,-0.073,-4.18,14,8.11,NAVIGATING: Moving to goal
2025-09-02T11:35:23.821648,940.72,-427.909,227.14,-0.0736,-4.21,14,7.99,NAVIGATING: Moving to goal
2025-09-02T11:35:24.401034,941.3,-427.786,227.132,-0.0741,-4.24,14,7.868,NAVIGATING: Moving to goal
2025-09-02T11:35:24.958296,941.86,-427.662,227.124,-0.0746,-4.27,14,7.744,NAVIGATING: Moving to goal
2025-09-02T11:35:25.552934,942.45,-427.538,227.115,-0.075,-4.3,14,7.62,NAVIGATING: Moving to goal
2025-09-02T11:35:26.114448,943.01,-427.418,227.107,-0.0754,-4.32,14,7.501,NAVIGATING: Moving to goal
2025-09-02T11:35:26.670054,943.57,-427.292,227.098,-0.0757,-4.34,14,7.374,NAVIGATING: Moving to goal
2025-09-02T11:35:27.235761,944.13,-427.164,227.09,-0.076,-4.35,14,7.247,NAVIGATING: Moving to goal
2025-09-02T11:35:27.795617,944.69,-427.065,227.082,-0.0764,-4.38,14,7.147,NAVIGATING: Moving to goal
2025-09-02T11:35:28.362660,945.26,-427.001,227.075,-0.077,-4.41,14,7.083,NAVIGATING: Moving to goal
2025-09-02T11:35:28.907126,945.81,-426.931,227.067,-0.0774,-4.44,14,7.012,NAVIGATING: Moving to goal
2025-09-02T11:35:29.540631,946.44,-426.817,227.056,-0.078,-4.47,14,6.898,NAVIGATING: Moving to goal
2025-09-02T11:35:30.192760,947.09,-426.696,227.044,-0.0784,-4.49,14,6.777,NAVIGATING: Moving to goal
2025-09-02T11:35:30.776506,947.68,-426.598,227.035,-0.0787,-4.51,14,6.678,NAVIGATING: Moving to goal
2025-09-02T11:35:31.334035,948.23,-426.495,227.025,-0.079,-4.53,14,6.576,NAVIGATING: Moving to goal
2025-09-02T11:35:31.875458,948.77,-426.389,227.015,-0.0792,-4.54,14,6.469,NAVIGATING: Moving to goal
2025-09-02T11:35:32.386141,949.29,-426.284,227.005,-0.0799,-4.58,14,6.364,NAVIGATING: Moving to goal
2025-09-02T11:35:32.891814,949.79,-426.153,226.993,-0.0828,-4.75,14,6.233,NAVIGATING: Moving to goal
2025-09-02T11:35:33.508294,950.41,-426.012,226.979,-0.0864,-4.95,14,6.091,NAVIGATING: Moving to goal
2025-09-02T11:35:34.101900,951.0,-425.898,226.968,-0.0889,-5.09,14,5.977,NAVIGATING: Moving to goal
2025-09-02T11:35:34.661410,951.56,-425.776,226.957,-0.0912,-5.23,14,5.855,NAVIGATING: Moving to goal
2025-09-02T11:35:35.200918,952.1,-425.653,226.945,-0.0933,-5.35,14,5.731,NAVIGATING: Moving to goal
2025-09-02T11:35:35.731027,952.63,-425.529,226.933,-0.0951,-5.45,14,5.607,NAVIGATING: Moving to goal
2025-09-02T11:35:36.237555,953.14,-425.403,226.922,-0.0968,-5.54,14,5.481,NAVIGATING: Moving to goal
2025-09-02T11:35:36.750018,953.65,-425.264,226.909,-0.0983,-5.63,14,5.342,NAVIGATING: Moving to goal
2025-09-02T11:35:37.254063,954.15,-425.136,226.897,-0.0996,-5.71,14,5.214,NAVIGATING: Moving to goal
2025-09-02T11:35:37.815130,954.71,-425.062,226.888,-0.1008,-5.78,14,5.139,NAVIGATING: Moving to goal
2025-09-02T11:35:38.390927,955.29,-425.001,226.878,-0.1023,-5.86,14,5.078,NAVIGATING: Moving to goal
2025-09-02T11:35:39.007995,955.91,-424.93,226.867,-0.1036,-5.94,14,5.006,NAVIGATING: Moving to goal
2025-09-02T11:35:39.674627,956.57,-424.824,226.852,-0.1051,-6.02,14,4.899,NAVIGATING: Moving to goal
2025-09-02T11:35:40.194494,957.09,-424.735,226.839,-0.106,-6.07,14,4.808,NAVIGATING: Moving to goal
2025-09-02T11:35:40.728746,957.63,-424.64,226.826,-0.1069,-6.12,14,4.713,NAVIGATING: Moving to goal
2025-09-02T11:35:41.236012,958.14,-424.531,226.812,-0.1077,-6.17,14,4.603,NAVIGATING: Moving to goal
2025-09-02T11:35:41.792025,958.69,-424.443,226.8,-0.1082,-6.2,14,4.514,NAVIGATING: Moving to goal
2025-09-02T11:35:42.301045,959.2,-424.335,226.786,-0.1088,-6.23,14,4.406,NAVIGATING: Moving to goal
2025-09-02T11:35:42.935421,959.83,-424.189,226.768,-0.1094,-6.27,14,4.258,NAVIGATING: Moving to goal
2025-09-02T11:35:43.568372,960.47,-424.03,226.747,-0.11,-6.3,14,4.099,NAVIGATING: Moving to goal
2025-09-02T11:35:44.203490,961.1,-423.873,226.728,-0.1104,-6.33,14,3.941,NAVIGATING: Moving to goal
2025-09-02T11:35:44.746204,961.65,-423.751,226.713,-0.1111,-6.36,14,3.818,NAVIGATING: Moving to goal
2025-09-02T11:35:45.308382,962.21,-423.629,226.697,-0.1133,-6.49,14,3.695,NAVIGATING: Moving to goal
2025-09-02T11:35:45.874830,962.77,-423.506,226.681,-0.1172,-6.71,14,3.572,NAVIGATING: Moving to goal
2025-09-02T11:35:46.449864,963.35,-423.389,226.665,-0.1218,-6.98,14,3.454,NAVIGATING: Moving to goal
2025-09-02T11:35:47.002141,963.9,-423.265,226.649,-0.1264,-7.24,14,3.329,NAVIGATING: Moving to goal
2025-09-02T11:35:47.594244,964.49,-423.138,226.633,-0.1304,-7.47,14,3.202,NAVIGATING: Moving to goal
2025-09-02T11:35:48.132013,965.03,-423.082,226.619,-0.1347,-7.72,14,3.144,NAVIGATING: Moving to goal
2025-09-02T11:35:48.685887,965.58,-423.023,226.604,-0.1385,-7.93,14,3.082,NAVIGATING: Moving to goal
2025-09-02T11:35:49.220934,966.12,-422.956,226.589,-0.1417,-8.12,14,3.014,NAVIGATING: Moving to goal
2025-09-02T11:35:49.803361,966.7,-422.877,226.572,-0.1446,-8.29,14,2.933,NAVIGATING: Moving to goal
2025-09-02T11:35:50.441014,967.34,-422.791,226.555,-0.1472,-8.44,14,2.845,NAVIGATING: Moving to goal
2025-09-02T11:35:51.012125,967.91,-422.699,226.536,-0.1495,-8.57,14,2.752,NAVIGATING: Moving to goal
2025-09-02T11:35:51.565226,968.46,-422.603,226.518,-0.1516,-8.68,14,2.654,NAVIGATING: Moving to goal
2025-09-02T11:35:52.095359,968.99,-422.508,226.5,-0.1533,-8.78,14,2.557,NAVIGATING: Moving to goal
2025-09-02T11:35:52.702074,969.6,-422.402,226.48,-0.1548,-8.87,14,2.45,NAVIGATING: Moving to goal
2025-09-02T11:35:53.302303,970.2,-422.292,226.46,-0.1562,-8.95,14,2.338,NAVIGATING: Moving to goal
2025-09-02T11:35:53.934377,970.83,-422.178,226.439,-0.1574,-9.02,14,2.222,NAVIGATING: Moving to goal
2025-09-02T11:35:54.525442,971.42,-422.061,226.418,-0.1585,-9.08,14,2.103,NAVIGATING: Moving to goal
2025-09-02T11:35:55.091761,971.99,-421.948,226.398,-0.1594,-9.13,14,1.988,NAVIGATING: Moving to goal
2025-09-02T11:35:55.664083,972.56,-421.831,226.377,-0.1603,-9.18,14,1.869,GOAL_REACHED: Target reached successfully
2025-09-02T11:35:56.095813,972.99,-421.745,226.362,-0.1609,-9.22,14,1.783,GOAL_REACHED: Target reached successfully
2025-09-02T11:35:58.096508,975.0,-421.745,226.362,-0.1609,-9.22,15,4.035,GOAL_REACHED: Target reached successfully
2025-09-02T11:35:58.098289,975.0,-421.54,226.325,-0.1622,-9.29,15,3.985,NAVIGATING: Moving to goal
2025-09-02T11:35:58.627862,975.53,-421.512,226.298,-0.1638,-9.39,15,3.999,NAVIGATING: Moving to goal
2025-09-02T11:35:59.197074,976.1,-421.509,226.289,-0.158,-9.05,15,4.006,NAVIGATING: Moving to goal
2025-09-02T11:35:59.723667,976.62,-421.504,226.282,-0.1474,-8.44,15,4.011,NAVIGATING: Moving to goal
2025-09-02T11:36:00.288771,977.19,-421.497,226.274,-0.1315,-7.53,15,4.015,NAVIGATING: Moving to goal
2025-09-02T11:36:00.858979,977.76,-421.49,226.268,-0.1114,-6.38,15,4.018,NAVIGATING: Moving to goal
2025-09-02T11:36:01.437632,978.34,-421.483,226.264,-0.0878,-5.03,15,4.02,NAVIGATING: Moving to goal
2025-09-02T11:36:02.020619,978.92,-421.475,226.261,-0.0613,-3.51,15,4.02,NAVIGATING: Moving to goal
2025-09-02T11:36:02.585613,979.48,-421.466,226.258,-0.0338,-1.94,15,4.019,NAVIGATING: Moving to goal
2025-09-02T11:36:03.169803,980.07,-421.454,226.255,-0.0028,-0.16,15,4.017,NAVIGATING: Moving to goal
2025-09-02T11:36:03.750937,980.65,-421.439,226.253,0.0299,1.71,15,4.014,NAVIGATING: Moving to goal
2025-09-02T11:36:04.339641,981.24,-421.423,226.251,0.064,3.67,15,4.01,NAVIGATING: Moving to goal
2025-09-02T11:36:04.884095,981.78,-421.406,226.251,0.0993,5.69,15,4.004,NAVIGATING: Moving to goal
2025-09-02T11:36:05.452205,982.35,-421.389,226.25,0.1338,7.66,15,3.999,NAVIGATING: Moving to goal
2025-09-02T11:36:06.006335,982.91,-421.372,226.25,0.1708,9.78,15,3.993,NAVIGATING: Moving to goal
2025-09-02T11:36:06.569587,983.47,-421.354,226.25,0.2084,11.94,15,3.987,NAVIGATING: Moving to goal
2025-09-02T11:36:07.104180,984.0,-421.336,226.25,0.2466,14.13,15,3.981,NAVIGATING: Moving to goal
2025-09-02T11:36:07.608263,984.51,-421.316,226.251,0.2852,16.34,15,3.973,NAVIGATING: Moving to goal
2025-09-02T11:36:08.154351,985.05,-421.294,226.2,0.3176,18.2,15,4.014,NAVIGATING: Moving to goal
2025-09-02T11:36:08.728307,985.63,-421.271,226.154,0.3532,20.24,15,4.051,NAVIGATING: Moving to goal
2025-09-02T11:36:09.269185,986.17,-421.248,226.113,0.3899,22.34,15,4.083,NAVIGATING: Moving to goal
2025-09-02T11:36:09.793565,986.69,-421.225,226.073,0.4275,24.49,15,4.114,NAVIGATING: Moving to goal
2025-09-02T11:36:10.386672,987.29,-421.2,226.033,0.4659,26.69,15,4.144,NAVIGATING: Moving to goal
2025-09-02T11:36:10.985090,987.88,-421.176,225.998,0.5029,28.82,15,4.172,NAVIGATING: Moving to goal
2025-09-02T11:36:11.541664,988.44,-421.153,225.965,0.5424,31.08,15,4.197,NAVIGATING: Moving to goal
2025-09-02T11:36:12.122918,989.02,-421.13,225.936,0.5822,33.36,15,4.219,NAVIGATING: Moving to goal
2025-09-02T11:36:12.725012,989.62,-421.106,225.909,0.6222,35.65,15,4.238,NAVIGATING: Moving to goal
2025-09-02T11:36:13.322570,990.22,-421.079,225.884,0.6616,37.91,15,4.255,NAVIGATING: Moving to goal
2025-09-02T11:36:13.861548,990.76,-421.05,225.863,0.6984,40.02,15,4.268,NAVIGATING: Moving to goal
2025-09-02T11:36:14.387319,991.29,-421.018,225.846,0.7366,42.2,15,4.277,NAVIGATING: Moving to goal
2025-09-02T11:36:14.929679,991.83,-420.985,225.833,0.7742,44.36,15,4.282,NAVIGATING: Moving to goal
2025-09-02T11:36:15.496808,992.4,-420.952,225.824,0.8115,46.5,15,4.283,NAVIGATING: Moving to goal
2025-09-02T11:36:16.071522,992.97,-420.915,225.818,0.8479,48.58,15,4.28,NAVIGATING: Moving to goal
2025-09-02T11:36:16.606491,993.51,-420.876,225.817,0.8814,50.5,15,4.274,NAVIGATING: Moving to goal
2025-09-02T11:36:17.187433,994.09,-420.832,225.821,0.9156,52.46,15,4.261,NAVIGATING: Moving to goal
2025-09-02T11:36:17.783401,994.68,-420.81,225.833,0.9508,54.48,15,4.245,NAVIGATING: Moving to goal
2025-09-02T11:36:18.312199,995.21,-420.85,225.854,0.9899,56.72,15,4.232,NAVIGATING: Moving to goal
2025-09-02T11:36:18.830060,995.73,-420.878,225.878,1.0265,58.82,15,4.215,NAVIGATING: Moving to goal
2025-09-02T11:36:19.344350,996.24,-420.896,225.906,1.0589,60.67,15,4.191,NAVIGATING: Moving to goal
2025-09-02T11:36:19.870479,996.77,-420.911,225.945,1.0908,62.5,15,4.156,NAVIGATING: Moving to goal
2025-09-02T11:36:20.429582,997.33,-420.926,225.992,1.1209,64.22,15,4.114,NAVIGATING: Moving to goal
2025-09-02T11:36:21.002192,997.9,-420.935,226.045,1.1492,65.85,15,4.064,NAVIGATING: Moving to goal
2025-09-02T11:36:21.608936,998.51,-420.935,226.104,1.1754,67.34,15,4.006,NAVIGATING: Moving to goal
2025-09-02T11:36:22.176099,999.08,-420.928,226.167,1.1985,68.67,15,3.944,NAVIGATING: Moving to goal
2025-09-02T11:36:22.760100,999.66,-420.918,226.24,1.2214,69.98,15,3.87,NAVIGATING: Moving to goal
2025-09-02T11:36:23.327779,1000.23,-420.908,226.321,1.2429,71.21,15,3.789,NAVIGATING: Moving to goal
2025-09-02T11:36:23.938216,1000.84,-420.896,226.409,1.2633,72.38,15,3.701,NAVIGATING: Moving to goal
2025-09-02T11:36:24.549134,1001.45,-420.879,226.502,1.2818,73.44,15,3.607,NAVIGATING: Moving to goal
2025-09-02T11:36:25.150567,1002.05,-420.858,226.594,1.2972,74.32,15,3.513,NAVIGATING: Moving to goal
2025-09-02T11:36:25.765070,1002.66,-420.834,226.695,1.3114,75.14,15,3.408,NAVIGATING: Moving to goal
2025-09-02T11:36:26.376770,1003.28,-420.811,226.801,1.3238,75.85,15,3.3,NAVIGATING: Moving to goal
2025-09-02T11:36:26.981955,1003.88,-420.788,226.91,1.3347,76.47,15,3.189,NAVIGATING: Moving to goal
2025-09-02T11:36:27.612684,1004.51,-420.763,227.023,1.3442,77.02,15,3.074,NAVIGATING: Moving to goal
2025-09-02T11:36:28.188182,1005.09,-420.819,227.136,1.3599,77.92,15,2.979,NAVIGATING: Moving to goal
2025-09-02T11:36:28.790206,1005.69,-420.87,227.258,1.374,78.72,15,2.877,NAVIGATING: Moving to goal
2025-09-02T11:36:29.402077,1006.3,-420.913,227.381,1.3843,79.31,15,2.773,NAVIGATING: Moving to goal
2025-09-02T11:36:29.976108,1006.88,-420.954,227.507,1.3911,79.71,15,2.669,NAVIGATING: Moving to goal
2025-09-02T11:36:30.544564,1007.44,-420.996,227.634,1.395,79.93,15,2.567,NAVIGATING: Moving to goal
2025-09-02T11:36:31.107799,1008.01,-421.032,227.754,1.3958,79.97,15,2.472,NAVIGATING: Moving to goal
2025-09-02T11:36:31.679091,1008.58,-421.062,227.878,1.3935,79.84,15,2.373,NAVIGATING: Moving to goal
2025-09-02T11:36:32.277835,1009.18,-421.086,227.999,1.3882,79.54,15,2.277,NAVIGATING: Moving to goal
2025-09-02T11:36:32.835450,1009.73,-421.109,228.12,1.3804,79.09,15,2.183,NAVIGATING: Moving to goal
2025-09-02T11:36:33.448493,1010.35,-421.133,228.239,1.3699,78.49,15,2.094,NAVIGATING: Moving to goal
2025-09-02T11:36:34.012505,1010.91,-421.154,228.349,1.3572,77.76,15,2.014,NAVIGATING: Moving to goal
2025-09-02T11:36:34.535436,1011.43,-421.172,228.462,1.3416,76.87,15,1.934,GOAL_REACHED: Target reached successfully
2025-09-02T11:36:35.095845,1011.99,-421.19,228.58,1.325,75.91,15,1.852,GOAL_REACHED: Target reached successfully
2025-09-02T11:36:37.096447,1014.0,-421.19,228.58,1.325,75.91,16,18.864,GOAL_REACHED: Target reached successfully
2025-09-02T11:36:37.098289,1014.0,-421.228,228.776,1.2992,74.44,16,18.811,NAVIGATING: Moving to goal
2025-09-02T11:36:37.647513,1014.55,-421.296,228.957,1.2809,73.39,16,18.733,NAVIGATING: Moving to goal
2025-09-02T11:36:38.221648,1015.12,-421.401,229.033,1.2876,73.77,16,18.624,NAVIGATING: Moving to goal
2025-09-02T11:36:38.796854,1015.7,-421.493,229.106,1.2987,74.41,16,18.528,NAVIGATING: Moving to goal
2025-09-02T11:36:39.369978,1016.27,-421.58,229.177,1.3139,75.28,16,18.438,NAVIGATING: Moving to goal
2025-09-02T11:36:39.954652,1016.85,-421.666,229.247,1.3326,76.35,16,18.35,NAVIGATING: Moving to goal
2025-09-02T11:36:40.524832,1017.42,-421.744,229.312,1.3532,77.53,16,18.269,NAVIGATING: Moving to goal
2025-09-02T11:36:41.074391,1017.97,-421.821,229.377,1.3774,78.92,16,18.19,NAVIGATING: Moving to goal
2025-09-02T11:36:41.684362,1018.58,-421.888,229.439,1.404,80.44,16,18.121,NAVIGATING: Moving to goal
2025-09-02T11:36:42.286897,1019.19,-421.951,229.499,1.4326,82.08,16,18.056,NAVIGATING: Moving to goal
2025-09-02T11:36:42.868201,1019.77,-422.013,229.558,1.4629,83.82,16,17.993,NAVIGATING: Moving to goal
2025-09-02T11:36:43.412513,1020.31,-422.071,229.612,1.493,85.54,16,17.933,NAVIGATING: Moving to goal
2025-09-02T11:36:43.992232,1020.89,-422.129,229.668,1.5259,87.43,16,17.875,NAVIGATING: Moving to goal
2025-09-02T11:36:44.550369,1021.45,-422.181,229.722,1.5599,89.38,16,17.821,NAVIGATING: Moving to goal
2025-09-02T11:36:45.113412,1022.01,-422.229,229.775,1.5948,91.38,16,17.773,NAVIGATING: Moving to goal
2025-09-02T11:36:45.687311,1022.59,-422.276,229.826,1.6305,93.42,16,17.725,NAVIGATING: Moving to goal
2025-09-02T11:36:46.265155,1023.16,-422.321,229.872,1.665,95.4,16,17.68,NAVIGATING: Moving to goal
2025-09-02T11:36:46.800417,1023.7,-422.367,229.92,1.7019,97.51,16,17.633,NAVIGATING: Moving to goal
2025-09-02T11:36:47.394941,1024.29,-422.409,229.966,1.7393,99.65,16,17.591,NAVIGATING: Moving to goal
2025-09-02T11:36:47.962927,1024.86,-422.504,230.013,1.7822,102.11,16,17.496,NAVIGATING: Moving to goal
2025-09-02T11:36:48.499738,1025.4,-422.625,230.061,1.8269,104.68,16,17.375,NAVIGATING: Moving to goal
2025-09-02T11:36:49.044988,1025.94,-422.728,230.105,1.8681,107.03,16,17.272,NAVIGATING: Moving to goal
2025-09-02T11:36:49.622523,1026.52,-422.832,230.149,1.9103,109.45,16,17.169,NAVIGATING: Moving to goal
2025-09-02T11:36:50.218025,1027.12,-422.933,230.189,1.9516,111.82,16,17.068,NAVIGATING: Moving to goal
2025-09-02T11:36:50.790103,1027.69,-423.029,230.227,1.9923,114.15,16,16.972,NAVIGATING: Moving to goal
2025-09-02T11:36:51.336426,1028.24,-423.118,230.265,2.0326,116.46,16,16.884,NAVIGATING: Moving to goal
2025-09-02T11:36:51.909708,1028.81,-423.195,230.301,2.0705,118.63,16,16.807,NAVIGATING: Moving to goal
2025-09-02T11:36:52.456039,1029.36,-423.273,230.337,2.1103,120.91,16,16.731,NAVIGATING: Moving to goal
2025-09-02T11:36:53.026120,1029.93,-423.349,230.37,2.1499,123.18,16,16.655,NAVIGATING: Moving to goal
2025-09-02T11:36:53.626298,1030.53,-423.422,230.4,2.1895,125.45,16,16.582,NAVIGATING: Moving to goal
2025-09-02T11:36:54.182097,1031.08,-423.492,230.43,2.229,127.71,16,16.514,NAVIGATING: Moving to goal
2025-09-02T11:36:54.708645,1031.61,-423.553,230.458,2.2666,129.87,16,16.454,NAVIGATING: Moving to goal
2025-09-02T11:36:55.292877,1032.19,-423.614,230.488,2.3062,132.14,16,16.394,NAVIGATING: Moving to goal
2025-09-02T11:36:55.864365,1032.76,-423.674,230.515,2.3458,134.41,16,16.335,NAVIGATING: Moving to goal
2025-09-02T11:36:56.430439,1033.33,-423.732,230.54,2.3855,136.68,16,16.277,NAVIGATING: Moving to goal
2025-09-02T11:36:57.036297,1033.94,-423.789,230.565,2.425,138.94,16,16.221,NAVIGATING: Moving to goal
2025-09-02T11:36:57.582027,1034.48,-423.842,230.59,2.4617,141.05,16,16.169,NAVIGATING: Moving to goal
2025-09-02T11:36:58.131223,1035.03,-423.974,230.619,2.5039,143.46,16,16.038,NAVIGATING: Moving to goal
2025-09-02T11:36:58.681582,1035.58,-424.103,230.648,2.5449,145.81,16,15.91,NAVIGATING: Moving to goal
2025-09-02T11:36:59.221673,1036.12,-424.223,230.674,2.5845,148.08,16,15.791,NAVIGATING: Moving to goal
2025-09-02T11:36:59.782933,1036.68,-424.337,230.698,2.6227,150.27,16,15.678,NAVIGATING: Moving to goal
2025-09-02T11:37:00.340306,1037.24,-424.444,230.719,2.6572,152.25,16,15.573,NAVIGATING: Moving to goal
2025-09-02T11:37:00.913643,1037.81,-424.553,230.743,2.6922,154.25,16,15.465,NAVIGATING: Moving to goal
2025-09-02T11:37:01.484364,1038.38,-424.659,230.769,2.7259,156.18,16,15.36,NAVIGATING: Moving to goal
2025-09-02T11:37:01.994792,1038.89,-424.763,230.796,2.7586,158.06,16,15.258,NAVIGATING: Moving to goal
2025-09-02T11:37:02.544444,1039.44,-424.865,230.822,2.7905,159.89,16,15.158,NAVIGATING: Moving to goal
2025-09-02T11:37:03.131622,1040.03,-424.96,230.845,2.8198,161.56,16,15.063,NAVIGATING: Moving to goal
2025-09-02T11:37:03.689287,1040.59,-425.061,230.87,2.8492,163.25,16,14.964,NAVIGATING: Moving to goal
2025-09-02T11:37:04.249143,1041.15,-425.162,230.896,2.8773,164.86,16,14.865,NAVIGATING: Moving to goal
2025-09-02T11:37:04.786167,1041.69,-425.262,230.925,2.9045,166.41,16,14.767,NAVIGATING: Moving to goal
2025-09-02T11:37:05.324870,1042.22,-425.364,230.953,2.9308,167.92,16,14.667,NAVIGATING: Moving to goal
2025-09-02T11:37:05.886258,1042.79,-425.461,230.979,2.9551,169.32,16,14.572,NAVIGATING: Moving to goal
2025-09-02T11:37:06.470931,1043.37,-425.565,231.006,2.9802,170.75,16,14.47,NAVIGATING: Moving to goal
2025-09-02T11:37:07.083887,1043.98,-425.671,231.033,3.0042,172.13,16,14.367,NAVIGATING: Moving to goal
2025-09-02T11:37:07.639100,1044.54,-425.746,231.07,3.0256,173.35,16,14.294,NAVIGATING: Moving to goal
2025-09-02T11:37:08.218049,1045.12,-425.733,231.13,3.0429,174.35,16,14.312,NAVIGATING: Moving to goal
2025-09-02T11:37:08.793530,1045.69,-425.735,231.182,3.0593,175.29,16,14.314,NAVIGATING: Moving to goal
2025-09-02T11:37:09.345414,1046.24,-425.752,231.233,3.0765,176.27,16,14.301,NAVIGATING: Moving to goal
2025-09-02T11:37:09.905381,1046.8,-425.782,231.285,3.0935,177.25,16,14.276,NAVIGATING: Moving to goal
2025-09-02T11:37:10.470877,1047.37,-425.821,231.338,3.1105,178.22,16,14.242,NAVIGATING: Moving to goal
2025-09-02T11:37:11.047956,1047.95,-425.87,231.388,3.1273,179.18,16,14.198,NAVIGATING: Moving to goal
2025-09-02T11:37:11.606471,1048.51,-425.924,231.431,-3.1399,-179.91,16,14.148,NAVIGATING: Moving to goal
2025-09-02T11:37:12.190922,1049.09,-425.989,231.473,-3.1233,-178.95,16,14.088,NAVIGATING: Moving to goal
2025-09-02T11:37:12.788193,1049.69,-426.062,231.513,-3.1068,-178.01,16,14.02,NAVIGATING: Moving to goal
2025-09-02T11:37:13.465691,1050.36,-426.144,231.553,-3.0914,-177.12,16,13.943,NAVIGATING: Moving to goal
2025-09-02T11:37:14.112605,1051.01,-426.234,231.592,-3.0777,-176.34,16,13.857,NAVIGATING: Moving to goal
2025-09-02T11:37:14.742492,1051.64,-426.327,231.626,-3.066,-175.67,16,13.77,NAVIGATING: Moving to goal
2025-09-02T11:37:15.414368,1052.31,-426.429,231.657,-3.055,-175.04,16,13.672,NAVIGATING: Moving to goal
2025-09-02T11:37:15.950872,1052.85,-426.535,231.687,-3.0451,-174.47,16,13.57,NAVIGATING: Moving to goal
2025-09-02T11:37:16.590611,1053.49,-426.68,231.724,-3.0337,-173.82,16,13.432,NAVIGATING: Moving to goal
2025-09-02T11:37:17.104144,1054.0,-426.812,231.755,-3.0247,-173.3,16,13.305,NAVIGATING: Moving to goal
2025-09-02T11:37:17.617183,1054.52,-426.929,231.777,-3.019,-172.98,16,13.192,NAVIGATING: Moving to goal
2025-09-02T11:37:18.120732,1055.02,-427.122,231.802,-3.0138,-172.68,16,13.003,NAVIGATING: Moving to goal
2025-09-02T11:37:18.626494,1055.53,-427.304,231.826,-3.0089,-172.4,16,12.827,NAVIGATING: Moving to goal
2025-09-02T11:37:19.136107,1056.04,-427.468,231.849,-3.0045,-172.15,16,12.668,NAVIGATING: Moving to goal
2025-09-02T11:37:19.641798,1056.54,-427.635,231.872,-3.0002,-171.9,16,12.506,NAVIGATING: Moving to goal
2025-09-02T11:37:20.193478,1057.09,-427.796,231.895,-2.9961,-171.67,16,12.35,NAVIGATING: Moving to goal
2025-09-02T11:37:20.742171,1057.64,-427.954,231.914,-2.9923,-171.45,16,12.197,NAVIGATING: Moving to goal
2025-09-02T11:37:21.309672,1058.21,-428.109,231.931,-2.9887,-171.24,16,12.047,NAVIGATING: Moving to goal
2025-09-02T11:37:21.825857,1058.72,-428.253,231.946,-2.9854,-171.05,16,11.907,NAVIGATING: Moving to goal
2025-09-02T11:37:22.433041,1059.33,-428.402,231.961,-2.9822,-170.87,16,11.762,NAVIGATING: Moving to goal
2025-09-02T11:37:23.065152,1059.96,-428.549,231.976,-2.9791,-170.69,16,11.62,NAVIGATING: Moving to goal
2025-09-02T11:37:23.629901,1060.53,-428.693,231.988,-2.9763,-170.53,16,11.48,NAVIGATING: Moving to goal
2025-09-02T11:37:24.219091,1061.12,-428.836,231.999,-2.9735,-170.37,16,11.342,NAVIGATING: Moving to goal
2025-09-02T11:37:24.833651,1061.73,-428.97,232.007,-2.9711,-170.23,16,11.211,NAVIGATING: Moving to goal
2025-09-02T11:37:25.401929,1062.3,-429.111,232.015,-2.9686,-170.09,16,11.074,NAVIGATING: Moving to goal
2025-09-02T11:37:25.917683,1062.82,-429.251,232.023,-2.9663,-169.95,16,10.938,NAVIGATING: Moving to goal
2025-09-02T11:37:26.446633,1063.35,-429.391,232.029,-2.964,-169.83,16,10.802,NAVIGATING: Moving to goal
2025-09-02T11:37:27.015181,1063.91,-429.529,232.033,-2.9619,-169.71,16,10.666,NAVIGATING: Moving to goal
2025-09-02T11:37:27.587902,1064.49,-429.66,232.035,-2.96,-169.6,16,10.538,NAVIGATING: Moving to goal
2025-09-02T11:37:28.105735,1065.0,-429.891,232.043,-2.9595,-169.57,16,10.313,NAVIGATING: Moving to goal
2025-09-02T11:37:28.686463,1065.59,-430.055,232.048,-2.9592,-169.55,16,10.154,NAVIGATING: Moving to goal
2025-09-02T11:37:29.259121,1066.16,-430.236,232.054,-2.9586,-169.51,16,9.977,NAVIGATING: Moving to goal
2025-09-02T11:37:29.825009,1066.72,-430.409,232.06,-2.9579,-169.47,16,9.809,NAVIGATING: Moving to goal
2025-09-02T11:37:30.394703,1067.29,-430.568,232.065,-2.9571,-169.43,16,9.655,NAVIGATING: Moving to goal
2025-09-02T11:37:30.939392,1067.84,-430.731,232.07,-2.9562,-169.38,16,9.498,NAVIGATING: Moving to goal
2025-09-02T11:37:31.471015,1068.37,-430.89,232.074,-2.9552,-169.32,16,9.343,NAVIGATING: Moving to goal
2025-09-02T11:37:32.043847,1068.94,-431.045,232.077,-2.9542,-169.26,16,9.193,NAVIGATING: Moving to goal
2025-09-02T11:37:32.629992,1069.53,-431.196,232.078,-2.9532,-169.21,16,9.045,NAVIGATING: Moving to goal
2025-09-02T11:37:33.231928,1070.13,-431.337,232.079,-2.9522,-169.15,16,8.909,NAVIGATING: Moving to goal
2025-09-02T11:37:33.806738,1070.71,-431.483,232.08,-2.9511,-169.09,16,8.768,NAVIGATING: Moving to goal
2025-09-02T11:37:34.367951,1071.27,-431.626,232.08,-2.95,-169.02,16,8.629,NAVIGATING: Moving to goal
2025-09-02T11:37:35.002945,1071.9,-431.768,232.079,-2.9489,-168.96,16,8.491,NAVIGATING: Moving to goal
2025-09-02T11:37:35.661619,1072.56,-431.908,232.077,-2.9478,-168.9,16,8.354,NAVIGATING: Moving to goal
2025-09-02T11:37:36.274389,1073.17,-432.042,232.073,-2.9468,-168.84,16,8.224,NAVIGATING: Moving to goal
2025-09-02T11:37:36.889747,1073.79,-432.181,232.07,-2.9458,-168.78,16,8.088,NAVIGATING: Moving to goal
2025-09-02T11:37:37.512776,1074.41,-432.32,232.065,-2.9447,-168.72,16,7.952,NAVIGATING: Moving to goal
2025-09-02T11:37:38.121027,1075.02,-432.519,232.063,-2.9452,-168.74,16,7.76,NAVIGATING: Moving to goal
2025-09-02T11:37:38.685524,1075.58,-432.71,232.061,-2.9455,-168.77,16,7.575,NAVIGATING: Moving to goal
2025-09-02T11:37:39.299045,1076.2,-432.881,232.059,-2.9452,-168.75,16,7.411,NAVIGATING: Moving to goal
2025-09-02T11:37:39.881500,1076.78,-433.051,232.058,-2.9431,-168.63,16,7.248,NAVIGATING: Moving to goal
2025-09-02T11:37:40.515018,1077.41,-433.214,232.057,-2.9392,-168.4,16,7.091,NAVIGATING: Moving to goal
2025-09-02T11:37:41.117308,1078.02,-433.373,232.055,-2.9338,-168.09,16,6.938,NAVIGATING: Moving to goal
2025-09-02T11:37:41.727285,1078.63,-433.528,232.052,-2.9271,-167.71,16,6.79,NAVIGATING: Moving to goal
2025-09-02T11:37:42.342886,1079.24,-433.671,232.047,-2.9197,-167.28,16,6.652,NAVIGATING: Moving to goal
2025-09-02T11:37:42.961468,1079.86,-433.818,232.042,-2.9109,-166.78,16,6.51,NAVIGATING: Moving to goal
2025-09-02T11:37:43.558083,1080.46,-433.961,232.036,-2.9012,-166.22,16,6.373,NAVIGATING: Moving to goal
2025-09-02T11:37:44.135917,1081.03,-434.102,232.031,-2.8907,-165.63,16,6.238,NAVIGATING: Moving to goal
2025-09-02T11:37:44.753931,1081.65,-434.239,232.024,-2.8796,-164.99,16,6.106,NAVIGATING: Moving to goal
2025-09-02T11:37:45.300378,1082.2,-434.369,232.015,-2.8697,-164.42,16,5.98,NAVIGATING: Moving to goal
2025-09-02T11:37:45.876991,1082.78,-434.506,232.006,-2.8603,-163.88,16,5.849,NAVIGATING: Moving to goal
2025-09-02T11:37:46.461830,1083.36,-434.643,231.996,-2.8519,-163.4,16,5.717,NAVIGATING: Moving to goal
2025-09-02T11:37:47.048930,1083.95,-434.78,231.985,-2.8443,-162.97,16,5.585,NAVIGATING: Moving to goal
2025-09-02T11:37:47.668468,1084.57,-434.934,231.974,-2.8381,-162.61,16,5.437,NAVIGATING: Moving to goal
2025-09-02T11:37:48.247095,1085.15,-435.123,231.965,-2.8343,-162.39,16,5.258,NAVIGATING: Moving to goal
2025-09-02T11:37:48.830768,1085.73,-435.308,231.956,-2.8303,-162.17,16,5.083,NAVIGATING: Moving to goal
2025-09-02T11:37:49.460095,1086.36,-435.483,231.947,-2.825,-161.86,16,4.919,NAVIGATING: Moving to goal
2025-09-02T11:37:50.046525,1086.95,-435.65,231.939,-2.8183,-161.48,16,4.763,NAVIGATING: Moving to goal
2025-09-02T11:37:50.614693,1087.51,-435.812,231.932,-2.8103,-161.02,16,4.613,NAVIGATING: Moving to goal
2025-09-02T11:37:51.173106,1088.07,-435.961,231.923,-2.8017,-160.53,16,4.473,NAVIGATING: Moving to goal
2025-09-02T11:37:51.750764,1088.65,-436.115,231.912,-2.7918,-159.96,16,4.33,NAVIGATING: Moving to goal
2025-09-02T11:37:52.346622,1089.25,-436.264,231.899,-2.7811,-159.34,16,4.191,NAVIGATING: Moving to goal
2025-09-02T11:37:52.939113,1089.84,-436.41,231.885,-2.7696,-158.69,16,4.055,NAVIGATING: Moving to goal
2025-09-02T11:37:53.566281,1090.47,-436.553,231.872,-2.7576,-158.0,16,3.922,NAVIGATING: Moving to goal
2025-09-02T11:37:54.197743,1091.1,-436.686,231.858,-2.7456,-157.31,16,3.8,NAVIGATING: Moving to goal
2025-09-02T11:37:54.802895,1091.7,-436.823,231.842,-2.7326,-156.57,16,3.672,NAVIGATING: Moving to goal
2025-09-02T11:37:55.403689,1092.3,-436.959,231.824,-2.7193,-155.8,16,3.546,NAVIGATING: Moving to goal
2025-09-02T11:37:55.992032,1092.89,-437.094,231.804,-2.7056,-155.02,16,3.421,NAVIGATING: Moving to goal
2025-09-02T11:37:56.597831,1093.5,-437.228,231.783,-2.6916,-154.21,16,3.296,NAVIGATING: Moving to goal
2025-09-02T11:37:57.168748,1094.07,-437.355,231.762,-2.678,-153.44,16,3.178,NAVIGATING: Moving to goal
2025-09-02T11:37:57.764268,1094.66,-437.505,231.738,-2.6645,-152.66,16,3.041,NAVIGATING: Moving to goal
2025-09-02T11:37:58.349519,1095.25,-437.697,231.717,-2.6528,-151.99,16,2.872,NAVIGATING: Moving to goal
2025-09-02T11:37:58.943085,1095.84,-437.877,231.695,-2.6404,-151.28,16,2.716,NAVIGATING: Moving to goal
2025-09-02T11:37:59.529011,1096.43,-438.048,231.673,-2.6274,-150.54,16,2.571,NAVIGATING: Moving to goal
2025-09-02T11:38:00.096662,1097.0,-438.204,231.653,-2.6144,-149.79,16,2.441,NAVIGATING: Moving to goal
2025-09-02T11:38:00.674470,1097.57,-438.364,231.633,-2.5998,-148.96,16,2.312,NAVIGATING: Moving to goal
2025-09-02T11:38:01.264360,1098.16,-438.517,231.612,-2.5838,-148.04,16,2.191,NAVIGATING: Moving to goal
2025-09-02T11:38:01.832561,1098.73,-438.663,231.588,-2.5665,-147.05,16,2.075,NAVIGATING: Moving to goal
2025-09-02T11:38:02.408317,1099.31,-438.805,231.562,-2.5483,-146.01,16,1.967,GOAL_REACHED: Target reached successfully
2025-09-02T11:38:03.012630,1099.91,-438.931,231.54,-2.5314,-145.04,16,1.875,GOAL_REACHED: Target reached successfully
2025-09-02T11:38:03.095912,1099.99,-438.95,231.538,-2.5289,-144.9,16,1.862,GOAL_REACHED: Target reached successfully
2025-09-02T11:38:05.096777,1102.0,-438.95,231.538,-2.5289,-144.9,17,2.677,GOAL_REACHED: Target reached successfully
2025-09-02T11:38:05.098218,1102.0,-439.167,231.511,-2.5014,-143.32,17,2.625,NAVIGATING: Moving to goal
2025-09-02T11:38:05.796617,1102.7,-439.429,231.484,-2.473,-141.69,17,2.58,NAVIGATING: Moving to goal
2025-09-02T11:38:06.407891,1103.31,-439.521,231.478,-2.4719,-141.63,17,2.567,NAVIGATING: Moving to goal
2025-09-02T11:38:06.991180,1103.89,-439.605,231.473,-2.4764,-141.89,17,2.558,NAVIGATING: Moving to goal
2025-09-02T11:38:07.572994,1104.47,-439.691,231.469,-2.4864,-142.46,17,2.55,NAVIGATING: Moving to goal
2025-09-02T11:38:08.181125,1105.08,-439.769,231.524,-2.5053,-143.54,17,2.486,NAVIGATING: Moving to goal
2025-09-02T11:38:08.808193,1105.71,-439.842,231.579,-2.5278,-144.83,17,2.426,NAVIGATING: Moving to goal
2025-09-02T11:38:09.401221,1106.3,-439.912,231.627,-2.5528,-146.27,17,2.374,NAVIGATING: Moving to goal
2025-09-02T11:38:10.019764,1106.92,-439.979,231.672,-2.5787,-147.75,17,2.328,NAVIGATING: Moving to goal
2025-09-02T11:38:10.614805,1107.51,-440.048,231.717,-2.6077,-149.41,17,2.283,NAVIGATING: Moving to goal
2025-09-02T11:38:11.183073,1108.08,-440.115,231.759,-2.6384,-151.17,17,2.244,NAVIGATING: Moving to goal
2025-09-02T11:38:11.788255,1108.69,-440.179,231.797,-2.6704,-153.0,17,2.21,NAVIGATING: Moving to goal
2025-09-02T11:38:12.364387,1109.26,-440.24,231.83,-2.7037,-154.91,17,2.183,NAVIGATING: Moving to goal
2025-09-02T11:38:12.940303,1109.84,-440.296,231.861,-2.7362,-156.77,17,2.16,NAVIGATING: Moving to goal
2025-09-02T11:38:13.521693,1110.42,-440.355,231.893,-2.7713,-158.78,17,2.137,NAVIGATING: Moving to goal
2025-09-02T11:38:14.101765,1111.0,-440.412,231.923,-2.8071,-160.83,17,2.117,NAVIGATING: Moving to goal
2025-09-02T11:38:14.693611,1111.59,-440.468,231.95,-2.8435,-162.92,17,2.102,NAVIGATING: Moving to goal
2025-09-02T11:38:15.271123,1112.17,-440.521,231.975,-2.8805,-165.04,17,2.091,NAVIGATING: Moving to goal
2025-09-02T11:38:15.860167,1112.76,-440.571,231.996,-2.9161,-167.08,17,2.083,NAVIGATING: Moving to goal
2025-09-02T11:38:16.434217,1113.33,-440.623,232.02,-2.9539,-169.25,17,2.076,NAVIGATING: Moving to goal
2025-09-02T11:38:17.004602,1113.9,-440.673,232.043,-2.992,-171.43,17,2.07,NAVIGATING: Moving to goal
2025-09-02T11:38:17.601567,1114.5,-440.722,232.064,-3.0305,-173.63,17,2.066,NAVIGATING: Moving to goal
2025-09-02T11:38:18.205370,1115.1,-440.832,232.085,-3.07,-175.9,17,2.088,NAVIGATING: Moving to goal
2025-09-02T11:38:18.786511,1115.69,-440.931,232.104,-3.1076,-178.05,17,2.113,NAVIGATING: Moving to goal
2025-09-02T11:38:19.417686,1116.32,-441.028,232.123,3.136,179.68,17,2.14,NAVIGATING: Moving to goal
2025-09-02T11:38:20.008361,1116.91,-441.117,232.143,3.0963,177.41,17,2.167,NAVIGATING: Moving to goal
2025-09-02T11:38:20.566564,1117.47,-441.201,232.162,3.0566,175.13,17,2.196,NAVIGATING: Moving to goal
2025-09-02T11:38:21.154651,1118.05,-441.281,232.179,3.0167,172.84,17,2.226,NAVIGATING: Moving to goal
2025-09-02T11:38:21.756236,1118.66,-441.354,232.194,2.9788,170.67,17,2.257,NAVIGATING: Moving to goal
2025-09-02T11:38:22.339318,1119.24,-441.427,232.21,2.9388,168.38,17,2.29,NAVIGATING: Moving to goal
2025-09-02T11:38:22.945826,1119.84,-441.497,232.225,2.8987,166.08,17,2.322,NAVIGATING: Moving to goal
2025-09-02T11:38:23.552379,1120.45,-441.562,232.24,2.8586,163.78,17,2.353,NAVIGATING: Moving to goal
2025-09-02T11:38:24.142206,1121.04,-441.624,232.254,2.8183,161.48,17,2.384,NAVIGATING: Moving to goal
2025-09-02T11:38:24.717563,1121.62,-441.68,232.266,2.7801,159.29,17,2.414,NAVIGATING: Moving to goal
2025-09-02T11:38:25.313187,1122.21,-441.737,232.278,2.7397,156.98,17,2.446,NAVIGATING: Moving to goal
2025-09-02T11:38:25.889376,1122.79,-441.792,232.29,2.6994,154.66,17,2.477,NAVIGATING: Moving to goal
2025-09-02T11:38:26.494950,1123.39,-441.846,232.303,2.6589,152.34,17,2.507,NAVIGATING: Moving to goal
2025-09-02T11:38:27.076919,1123.98,-441.898,232.315,2.6184,150.02,17,2.538,NAVIGATING: Moving to goal
2025-09-02T11:38:27.662772,1124.56,-441.964,232.326,2.5808,147.87,17,2.581,NAVIGATING: Moving to goal
2025-09-02T11:38:28.210708,1125.11,-442.079,232.336,2.5433,145.72,17,2.663,NAVIGATING: Moving to goal
2025-09-02T11:38:28.774536,1125.67,-442.183,232.346,2.505,143.53,17,2.739,NAVIGATING: Moving to goal
2025-09-02T11:38:29.333327,1126.23,-442.28,232.356,2.4661,141.29,17,2.811,NAVIGATING: Moving to goal
2025-09-02T11:38:29.911191,1126.81,-442.372,232.363,2.4265,139.03,17,2.882,NAVIGATING: Moving to goal
2025-09-02T11:38:30.471702,1127.37,-442.457,232.369,2.3885,136.85,17,2.949,NAVIGATING: Moving to goal
2025-09-02T11:38:31.057158,1127.96,-442.543,232.376,2.3482,134.54,17,3.017,NAVIGATING: Moving to goal
2025-09-02T11:38:31.649794,1128.55,-442.624,232.384,2.3075,132.21,17,3.081,NAVIGATING: Moving to goal
2025-09-02T11:38:32.225245,1129.12,-442.7,232.395,2.2666,129.87,17,3.141,NAVIGATING: Moving to goal
2025-09-02T11:38:32.821407,1129.72,-442.773,232.404,2.2256,127.52,17,3.2,NAVIGATING: Moving to goal
2025-09-02T11:38:33.419711,1130.32,-442.841,232.413,2.1864,125.27,17,3.254,NAVIGATING: Moving to goal
2025-09-02T11:38:34.010367,1130.91,-442.909,232.421,2.1451,122.91,17,3.31,NAVIGATING: Moving to goal
2025-09-02T11:38:34.621037,1131.52,-442.973,232.431,2.1037,120.53,17,3.362,NAVIGATING: Moving to goal
2025-09-02T11:38:35.223019,1132.12,-443.034,232.441,2.0622,118.16,17,3.411,NAVIGATING: Moving to goal
2025-09-02T11:38:35.818235,1132.72,-443.093,232.453,2.0207,115.78,17,3.458,NAVIGATING: Moving to goal
2025-09-02T11:38:36.434311,1133.33,-443.147,232.465,1.9813,113.52,17,3.502,NAVIGATING: Moving to goal
2025-09-02T11:38:37.007959,1133.91,-443.203,232.478,1.9397,111.14,17,3.546,NAVIGATING: Moving to goal
2025-09-02T11:38:37.589241,1134.49,-443.256,232.492,1.8981,108.75,17,3.589,NAVIGATING: Moving to goal
2025-09-02T11:38:38.193915,1135.09,-443.371,232.507,1.8621,106.69,17,3.687,NAVIGATING: Moving to goal
2025-09-02T11:38:38.881068,1135.78,-443.48,232.524,1.8252,104.57,17,3.78,NAVIGATING: Moving to goal
2025-09-02T11:38:39.485146,1136.38,-443.575,232.541,1.7889,102.49,17,3.861,NAVIGATING: Moving to goal
2025-09-02T11:38:40.140416,1137.04,-443.671,232.559,1.7496,100.25,17,3.944,NAVIGATING: Moving to goal
2025-09-02T11:38:40.754000,1137.65,-443.765,232.577,1.7095,97.95,17,4.025,NAVIGATING: Moving to goal
2025-09-02T11:38:41.328480,1138.23,-443.854,232.596,1.6688,95.62,17,4.102,NAVIGATING: Moving to goal
2025-09-02T11:38:41.913627,1138.81,-443.934,232.617,1.6277,93.26,17,4.17,NAVIGATING: Moving to goal
2025-09-02T11:38:42.519582,1139.42,-444.003,232.638,1.5883,91.0,17,4.228,NAVIGATING: Moving to goal
2025-09-02T11:38:43.127598,1140.03,-444.073,232.66,1.5466,88.62,17,4.287,NAVIGATING: Moving to goal
2025-09-02T11:38:43.716771,1140.62,-444.141,232.683,1.5048,86.22,17,4.345,NAVIGATING: Moving to goal
2025-09-02T11:38:44.315832,1141.21,-444.206,232.706,1.4628,83.81,17,4.401,NAVIGATING: Moving to goal
2025-09-02T11:38:44.889541,1141.79,-444.266,232.729,1.4208,81.41,17,4.451,NAVIGATING: Moving to goal
2025-09-02T11:38:45.498304,1142.4,-444.317,232.751,1.3809,79.12,17,4.494,NAVIGATING: Moving to goal
2025-09-02T11:38:46.107080,1143.01,-444.368,232.774,1.3388,76.71,17,4.537,NAVIGATING: Moving to goal
2025-09-02T11:38:46.699960,1143.6,-444.418,232.799,1.2968,74.3,17,4.578,NAVIGATING: Moving to goal
2025-09-02T11:38:47.288032,1144.19,-444.466,232.824,1.2548,71.9,17,4.618,NAVIGATING: Moving to goal
2025-09-02T11:38:47.879042,1144.78,-444.555,232.851,1.2169,69.72,17,4.697,NAVIGATING: Moving to goal
2025-09-02T11:38:48.472543,1145.37,-444.656,232.875,1.182,67.72,17,4.789,NAVIGATING: Moving to goal
2025-09-02T11:38:49.081684,1145.98,-444.749,232.899,1.1439,65.54,17,4.875,NAVIGATING: Moving to goal
2025-09-02T11:38:49.689602,1146.59,-444.838,232.922,1.1048,63.3,17,4.956,NAVIGATING: Moving to goal
2025-09-02T11:38:50.288243,1147.19,-444.924,232.947,1.0649,61.01,17,5.036,NAVIGATING: Moving to goal
2025-09-02T11:38:50.885632,1147.78,-445.006,232.972,1.0243,58.69,17,5.111,NAVIGATING: Moving to goal
2025-09-02T11:38:51.467498,1148.37,-445.077,232.994,0.9853,56.45,17,5.175,NAVIGATING: Moving to goal
2025-09-02T11:38:52.082348,1148.98,-445.142,233.015,0.944,54.09,17,5.236,NAVIGATING: Moving to goal
2025-09-02T11:38:52.671755,1149.57,-445.204,233.035,0.9025,51.71,17,5.293,NAVIGATING: Moving to goal
2025-09-02T11:38:53.256466,1150.16,-445.263,233.058,0.8614,49.35,17,5.346,NAVIGATING: Moving to goal
2025-09-02T11:38:53.891560,1150.79,-445.317,233.085,0.8211,47.05,17,5.395,NAVIGATING: Moving to goal
2025-09-02T11:38:54.485637,1151.38,-445.363,233.112,0.7836,44.9,17,5.436,NAVIGATING: Moving to goal
2025-09-02T11:38:55.079572,1151.98,-445.404,233.14,0.7447,42.67,17,5.472,NAVIGATING: Moving to goal
2025-09-02T11:38:55.674422,1152.57,-445.44,233.168,0.7063,40.47,17,5.503,NAVIGATING: Moving to goal
2025-09-02T11:38:56.292063,1153.19,-445.471,233.199,0.6689,38.32,17,5.529,NAVIGATING: Moving to goal
2025-09-02T11:38:56.906560,1153.81,-445.496,233.236,0.6327,36.25,17,5.549,NAVIGATING: Moving to goal
2025-09-02T11:38:57.498477,1154.4,-445.514,233.273,0.5995,34.35,17,5.562,NAVIGATING: Moving to goal
2025-09-02T11:38:58.080345,1154.98,-445.591,233.315,0.569,32.6,17,5.633,NAVIGATING: Moving to goal
2025-09-02T11:38:58.688583,1155.59,-445.662,233.356,0.5387,30.86,17,5.699,NAVIGATING: Moving to goal
2025-09-02T11:38:59.310899,1156.21,-445.721,233.397,0.5083,29.12,17,5.753,NAVIGATING: Moving to goal
2025-09-02T11:38:59.897863,1156.8,-445.772,233.442,0.4779,27.38,17,5.799,NAVIGATING: Moving to goal
2025-09-02T11:39:00.492033,1157.39,-445.812,233.489,0.4495,25.76,17,5.834,NAVIGATING: Moving to goal
2025-09-02T11:39:01.117495,1158.02,-445.843,233.539,0.4206,24.1,17,5.861,NAVIGATING: Moving to goal
2025-09-02T11:39:01.739182,1158.64,-445.864,233.588,0.3926,22.49,17,5.878,NAVIGATING: Moving to goal
2025-09-02T11:39:02.327807,1159.23,-445.874,233.637,0.3652,20.93,17,5.886,NAVIGATING: Moving to goal
2025-09-02T11:39:02.915126,1159.81,-445.875,233.687,0.3385,19.4,17,5.884,NAVIGATING: Moving to goal
2025-09-02T11:39:03.497145,1160.4,-445.868,233.739,0.3137,17.97,17,5.874,NAVIGATING: Moving to goal
2025-09-02T11:39:04.088755,1160.99,-445.851,233.794,0.2879,16.5,17,5.855,NAVIGATING: Moving to goal
2025-09-02T11:39:04.694880,1161.59,-445.825,233.848,0.2625,15.04,17,5.827,NAVIGATING: Moving to goal
2025-09-02T11:39:05.273132,1162.17,-445.79,233.9,0.2376,13.61,17,5.791,NAVIGATING: Moving to goal
2025-09-02T11:39:05.802086,1162.7,-445.745,233.953,0.2139,12.25,17,5.746,NAVIGATING: Moving to goal
2025-09-02T11:39:06.334674,1163.23,-445.695,234.005,0.1924,11.02,17,5.695,NAVIGATING: Moving to goal
2025-09-02T11:39:06.886198,1163.79,-445.635,234.06,0.1708,9.78,17,5.635,NAVIGATING: Moving to goal
2025-09-02T11:39:07.441276,1164.34,-445.567,234.114,0.15,8.59,17,5.568,NAVIGATING: Moving to goal
2025-09-02T11:39:08.004890,1164.9,-445.501,234.18,0.1314,7.53,17,5.504,NAVIGATING: Moving to goal
2025-09-02T11:39:08.525318,1165.42,-445.434,234.252,0.1139,6.53,17,5.44,NAVIGATING: Moving to goal
2025-09-02T11:39:09.039246,1165.94,-445.363,234.317,0.0975,5.58,17,5.373,NAVIGATING: Moving to goal
2025-09-02T11:39:09.590378,1166.49,-445.282,234.384,0.0802,4.59,17,5.296,NAVIGATING: Moving to goal
2025-09-02T11:39:10.137092,1167.04,-445.194,234.45,0.0629,3.61,17,5.214,NAVIGATING: Moving to goal
2025-09-02T11:39:10.747526,1167.65,-445.102,234.512,0.0458,2.62,17,5.128,NAVIGATING: Moving to goal
2025-09-02T11:39:11.349214,1168.25,-445.005,234.571,0.0287,1.65,17,5.038,NAVIGATING: Moving to goal
2025-09-02T11:39:11.957428,1168.86,-444.91,234.623,0.0126,0.72,17,4.949,NAVIGATING: Moving to goal
2025-09-02T11:39:12.531712,1169.43,-444.806,234.676,-0.0043,-0.25,17,4.853,NAVIGATING: Moving to goal
2025-09-02T11:39:13.149931,1170.05,-444.698,234.727,-0.0212,-1.21,17,4.754,NAVIGATING: Moving to goal
2025-09-02T11:39:13.734361,1170.63,-444.587,234.775,-0.038,-2.18,17,4.652,NAVIGATING: Moving to goal
2025-09-02T11:39:14.295758,1171.19,-444.473,234.82,-0.0547,-3.13,17,4.548,NAVIGATING: Moving to goal
2025-09-02T11:39:14.826768,1171.73,-444.363,234.859,-0.0705,-4.04,17,4.447,NAVIGATING: Moving to goal
2025-09-02T11:39:15.386029,1172.29,-444.245,234.898,-0.0871,-4.99,17,4.339,NAVIGATING: Moving to goal
2025-09-02T11:39:15.985950,1172.88,-444.126,234.935,-0.1037,-5.94,17,4.23,NAVIGATING: Moving to goal
2025-09-02T11:39:16.577033,1173.48,-444.005,234.97,-0.1202,-6.89,17,4.121,NAVIGATING: Moving to goal
2025-09-02T11:39:17.173163,1174.07,-443.883,235.002,-0.1367,-7.83,17,4.01,NAVIGATING: Moving to goal
2025-09-02T11:39:17.774312,1174.67,-443.785,235.029,-0.1525,-8.74,17,3.922,NAVIGATING: Moving to goal
2025-09-02T11:39:18.356801,1175.26,-443.731,235.056,-0.1698,-9.73,17,3.877,NAVIGATING: Moving to goal
2025-09-02T11:39:18.972589,1175.87,-443.666,235.08,-0.1868,-10.7,17,3.821,NAVIGATING: Moving to goal
2025-09-02T11:39:19.539116,1176.44,-443.591,235.102,-0.2036,-11.67,17,3.756,NAVIGATING: Moving to goal
2025-09-02T11:39:20.128364,1177.03,-443.508,235.119,-0.2203,-12.62,17,3.683,NAVIGATING: Moving to goal
2025-09-02T11:39:20.753029,1177.65,-443.425,235.132,-0.2359,-13.52,17,3.607,NAVIGATING: Moving to goal
2025-09-02T11:39:21.381386,1178.28,-443.333,235.143,-0.2523,-14.45,17,3.524,NAVIGATING: Moving to goal
2025-09-02T11:39:21.891173,1178.79,-443.256,235.151,-0.2653,-15.2,17,3.454,NAVIGATING: Moving to goal
2025-09-02T11:39:22.535285,1179.43,-443.172,235.157,-0.2789,-15.98,17,3.376,NAVIGATING: Moving to goal
2025-09-02T11:39:23.172102,1180.07,-443.067,235.162,-0.2934,-16.81,17,3.28,NAVIGATING: Moving to goal
2025-09-02T11:39:23.749166,1180.65,-442.958,235.164,-0.3063,-17.55,17,3.179,NAVIGATING: Moving to goal
2025-09-02T11:39:24.363407,1181.26,-442.844,235.163,-0.3178,-18.21,17,3.073,NAVIGATING: Moving to goal
2025-09-02T11:39:24.979739,1181.88,-442.733,235.159,-0.3276,-18.77,17,2.968,NAVIGATING: Moving to goal
2025-09-02T11:39:25.565577,1182.46,-442.613,235.154,-0.3376,-19.34,17,2.856,NAVIGATING: Moving to goal
2025-09-02T11:39:26.211082,1183.11,-442.492,235.146,-0.3484,-19.96,17,2.743,NAVIGATING: Moving to goal
2025-09-02T11:39:26.846056,1183.75,-442.371,235.136,-0.3598,-20.61,17,2.63,NAVIGATING: Moving to goal
2025-09-02T11:39:27.455460,1184.35,-442.25,235.124,-0.3718,-21.3,17,2.515,NAVIGATING: Moving to goal
2025-09-02T11:39:28.064166,1184.96,-442.175,235.11,-0.3851,-22.06,17,2.443,NAVIGATING: Moving to goal
2025-09-02T11:39:28.696297,1185.6,-442.12,235.094,-0.4002,-22.93,17,2.385,NAVIGATING: Moving to goal
2025-09-02T11:39:29.327092,1186.23,-442.053,235.075,-0.4152,-23.79,17,2.318,NAVIGATING: Moving to goal
2025-09-02T11:39:29.930502,1186.83,-441.979,235.051,-0.4297,-24.62,17,2.241,NAVIGATING: Moving to goal
2025-09-02T11:39:30.541203,1187.44,-441.898,235.023,-0.4425,-25.35,17,2.156,NAVIGATING: Moving to goal
2025-09-02T11:39:31.175619,1188.07,-441.816,234.993,-0.4532,-25.97,17,2.07,NAVIGATING: Moving to goal
2025-09-02T11:39:31.817951,1188.72,-441.726,234.96,-0.4632,-26.54,17,1.975,GOAL_REACHED: Target reached successfully
2025-09-02T11:39:32.095819,1188.99,-441.685,234.945,-0.4673,-26.78,17,1.932,GOAL_REACHED: Target reached successfully
2025-09-02T11:39:34.096430,1191.0,-441.685,234.945,-0.4673,-26.78,18,21.706,GOAL_REACHED: Target reached successfully
2025-09-02T11:39:34.097843,1191.0,-441.556,234.903,-0.48,-27.5,18,21.575,NAVIGATING: Moving to goal
2025-09-02T11:39:34.768415,1191.67,-441.363,234.836,-0.4949,-28.36,18,21.379,NAVIGATING: Moving to goal
2025-09-02T11:39:35.381490,1192.28,-441.291,234.813,-0.4945,-28.33,18,21.307,NAVIGATING: Moving to goal
2025-09-02T11:39:36.017937,1192.92,-441.214,234.789,-0.4902,-28.09,18,21.229,NAVIGATING: Moving to goal
2025-09-02T11:39:36.683857,1193.58,-441.136,234.765,-0.4825,-27.64,18,21.15,NAVIGATING: Moving to goal
2025-09-02T11:39:37.286579,1194.19,-441.059,234.74,-0.4717,-27.03,18,21.072,NAVIGATING: Moving to goal
2025-09-02T11:39:37.950760,1194.85,-441.023,234.714,-0.4601,-26.36,18,21.035,NAVIGATING: Moving to goal
2025-09-02T11:39:38.575238,1195.47,-441.013,234.69,-0.448,-25.67,18,21.025,NAVIGATING: Moving to goal
2025-09-02T11:39:39.212177,1196.11,-440.993,234.663,-0.4334,-24.83,18,21.003,NAVIGATING: Moving to goal
2025-09-02T11:39:39.846007,1196.75,-440.963,234.634,-0.4177,-23.93,18,20.972,NAVIGATING: Moving to goal
2025-09-02T11:39:40.483118,1197.38,-440.925,234.599,-0.4011,-22.98,18,20.934,NAVIGATING: Moving to goal
2025-09-02T11:39:41.100890,1198.0,-440.882,234.561,-0.3836,-21.98,18,20.889,NAVIGATING: Moving to goal
2025-09-02T11:39:41.707879,1198.61,-440.835,234.525,-0.3663,-20.99,18,20.842,NAVIGATING: Moving to goal
2025-09-02T11:39:42.329740,1199.23,-440.781,234.488,-0.3476,-19.91,18,20.787,NAVIGATING: Moving to goal
2025-09-02T11:39:42.989008,1199.89,-440.722,234.451,-0.3283,-18.81,18,20.727,NAVIGATING: Moving to goal
2025-09-02T11:39:43.649925,1200.55,-440.658,234.412,-0.3085,-17.68,18,20.662,NAVIGATING: Moving to goal
2025-09-02T11:39:44.327707,1201.23,-440.59,234.37,-0.2884,-16.52,18,20.593,NAVIGATING: Moving to goal
2025-09-02T11:39:44.972228,1201.87,-440.52,234.329,-0.2689,-15.41,18,20.522,NAVIGATING: Moving to goal
2025-09-02T11:39:45.607705,1202.51,-440.441,234.288,-0.2481,-14.22,18,20.443,NAVIGATING: Moving to goal
2025-09-02T11:39:46.228531,1203.13,-440.358,234.248,-0.2277,-13.05,18,20.36,NAVIGATING: Moving to goal
2025-09-02T11:39:46.874302,1203.77,-440.27,234.207,-0.2081,-11.92,18,20.271,NAVIGATING: Moving to goal
2025-09-02T11:39:47.474835,1204.37,-440.179,234.164,-0.1891,-10.83,18,20.179,NAVIGATING: Moving to goal
2025-09-02T11:39:48.091302,1204.99,-440.128,234.124,-0.1722,-9.87,18,20.128,NAVIGATING: Moving to goal
2025-09-02T11:39:48.701373,1205.6,-440.094,234.083,-0.1552,-8.89,18,20.094,NAVIGATING: Moving to goal
2025-09-02T11:39:49.337989,1206.24,-440.047,234.043,-0.1383,-7.92,18,20.047,NAVIGATING: Moving to goal
2025-09-02T11:39:50.006645,1206.91,-439.99,234.003,-0.1217,-6.97,18,19.99,NAVIGATING: Moving to goal
2025-09-02T11:39:50.633404,1207.53,-439.924,233.962,-0.1052,-6.03,18,19.924,NAVIGATING: Moving to goal
2025-09-02T11:39:51.243939,1208.14,-439.854,233.923,-0.0897,-5.14,18,19.855,NAVIGATING: Moving to goal
2025-09-02T11:39:51.855461,1208.75,-439.775,233.884,-0.0734,-4.21,18,19.776,NAVIGATING: Moving to goal
2025-09-02T11:39:52.489005,1209.39,-439.691,233.846,-0.0579,-3.32,18,19.691,NAVIGATING: Moving to goal
2025-09-02T11:39:53.129303,1210.03,-439.6,233.81,-0.044,-2.52,18,19.601,NAVIGATING: Moving to goal
2025-09-02T11:39:53.745672,1210.64,-439.503,233.774,-0.0318,-1.82,18,19.504,NAVIGATING: Moving to goal
2025-09-02T11:39:54.412955,1211.31,-439.493,233.77,-0.0306,-1.75,18,19.494,NAVIGATING: Moving to goal
2025-09-02T11:39:54.993057,1211.89,-439.298,233.704,-0.0115,-0.66,18,19.3,NAVIGATING: Moving to goal
2025-09-02T11:39:55.635796,1212.53,-439.186,233.671,-0.0027,-0.15,18,19.189,NAVIGATING: Moving to goal
2025-09-02T11:39:56.239016,1213.14,-439.071,233.64,0.0052,0.3,18,19.074,NAVIGATING: Moving to goal
2025-09-02T11:39:56.848912,1213.75,-438.953,233.61,0.0124,0.71,18,18.957,NAVIGATING: Moving to goal
2025-09-02T11:39:57.463352,1214.36,-438.84,233.582,0.0186,1.06,18,18.845,NAVIGATING: Moving to goal
2025-09-02T11:39:58.115501,1215.01,-438.757,233.554,0.0246,1.41,18,18.763,NAVIGATING: Moving to goal
2025-09-02T11:39:58.723998,1215.62,-438.697,233.529,0.0303,1.73,18,18.703,NAVIGATING: Moving to goal
2025-09-02T11:39:59.331061,1216.23,-438.625,233.506,0.0354,2.03,18,18.632,NAVIGATING: Moving to goal
2025-09-02T11:39:59.967355,1216.87,-438.544,233.484,0.04,2.29,18,18.551,NAVIGATING: Moving to goal
2025-09-02T11:40:00.562550,1217.46,-438.459,233.464,0.044,2.52,18,18.467,NAVIGATING: Moving to goal
2025-09-02T11:40:01.163897,1218.06,-438.365,233.444,0.0479,2.74,18,18.373,NAVIGATING: Moving to goal
2025-09-02T11:40:01.763106,1218.66,-438.266,233.425,0.0514,2.95,18,18.275,NAVIGATING: Moving to goal
2025-09-02T11:40:02.353261,1219.25,-438.162,233.408,0.0547,3.13,18,18.172,NAVIGATING: Moving to goal
2025-09-02T11:40:02.956254,1219.86,-438.055,233.392,0.0576,3.3,18,18.065,NAVIGATING: Moving to goal
2025-09-02T11:40:03.554211,1220.45,-437.948,233.377,0.0603,3.45,18,17.959,NAVIGATING: Moving to goal
2025-09-02T11:40:04.152257,1221.05,-437.833,233.363,0.0628,3.6,18,17.844,NAVIGATING: Moving to goal
2025-09-02T11:40:04.757174,1221.66,-437.713,233.35,0.0651,3.73,18,17.725,NAVIGATING: Moving to goal
2025-09-02T11:40:05.364330,1222.26,-437.591,233.338,0.0673,3.86,18,17.604,NAVIGATING: Moving to goal
2025-09-02T11:40:06.022901,1222.92,-437.468,233.327,0.0693,3.97,18,17.481,NAVIGATING: Moving to goal
2025-09-02T11:40:06.628105,1223.53,-437.349,233.317,0.0711,4.07,18,17.362,NAVIGATING: Moving to goal
2025-09-02T11:40:07.239554,1224.14,-437.223,233.308,0.0729,4.17,18,17.237,NAVIGATING: Moving to goal
2025-09-02T11:40:07.861835,1224.76,-437.123,233.316,0.0763,4.37,18,17.136,NAVIGATING: Moving to goal
2025-09-02T11:40:08.462785,1225.36,-437.09,233.372,0.0844,4.83,18,17.102,NAVIGATING: Moving to goal
2025-09-02T11:40:08.995405,1225.89,-437.043,233.421,0.0911,5.22,18,17.053,NAVIGATING: Moving to goal
2025-09-02T11:40:09.541958,1226.44,-436.987,233.465,0.0966,5.54,18,16.995,NAVIGATING: Moving to goal
2025-09-02T11:40:10.080313,1226.98,-436.918,233.513,0.1016,5.82,18,16.925,NAVIGATING: Moving to goal
2025-09-02T11:40:10.618739,1227.52,-436.841,233.563,0.1057,6.06,18,16.847,NAVIGATING: Moving to goal
2025-09-02T11:40:11.167170,1228.07,-436.759,233.612,0.1088,6.23,18,16.763,NAVIGATING: Moving to goal
2025-09-02T11:40:11.700541,1228.6,-436.672,233.655,0.1097,6.28,18,16.675,NAVIGATING: Moving to goal
2025-09-02T11:40:12.247773,1229.15,-436.584,233.693,0.1086,6.22,18,16.587,NAVIGATING: Moving to goal
2025-09-02T11:40:12.811714,1229.71,-436.488,233.733,0.1057,6.06,18,16.49,NAVIGATING: Moving to goal
2025-09-02T11:40:13.398938,1230.3,-436.386,233.774,0.1012,5.8,18,16.388,NAVIGATING: Moving to goal
2025-09-02T11:40:13.951222,1230.85,-436.281,233.815,0.0953,5.46,18,16.282,NAVIGATING: Moving to goal
2025-09-02T11:40:14.516258,1231.42,-436.171,233.852,0.0881,5.05,18,16.172,NAVIGATING: Moving to goal
2025-09-02T11:40:15.110839,1232.01,-436.064,233.885,0.0811,4.65,18,16.065,NAVIGATING: Moving to goal
2025-09-02T11:40:15.704148,1232.6,-435.95,233.919,0.0744,4.26,18,15.95,NAVIGATING: Moving to goal
2025-09-02T11:40:16.287943,1233.19,-435.833,233.954,0.0684,3.92,18,15.833,NAVIGATING: Moving to goal
2025-09-02T11:40:16.827712,1233.73,-435.715,233.99,0.0629,3.61,18,15.715,NAVIGATING: Moving to goal
2025-09-02T11:40:17.397018,1234.3,-435.595,234.023,0.058,3.32,18,15.595,NAVIGATING: Moving to goal
2025-09-02T11:40:17.993228,1234.89,-435.519,234.054,0.0541,3.1,18,15.519,NAVIGATING: Moving to goal
2025-09-02T11:40:18.535410,1235.43,-435.459,234.087,0.0505,2.89,18,15.459,NAVIGATING: Moving to goal
2025-09-02T11:40:19.144753,1236.04,-435.388,234.12,0.0473,2.71,18,15.388,NAVIGATING: Moving to goal
2025-09-02T11:40:19.742849,1236.64,-435.307,234.153,0.0442,2.53,18,15.308,NAVIGATING: Moving to goal
2025-09-02T11:40:20.315984,1237.21,-435.219,234.185,0.0414,2.37,18,15.22,NAVIGATING: Moving to goal
2025-09-02T11:40:20.866658,1237.77,-435.131,234.213,0.0389,2.23,18,15.132,NAVIGATING: Moving to goal
2025-09-02T11:40:21.458888,1238.36,-435.033,234.242,0.0364,2.09,18,15.035,NAVIGATING: Moving to goal
2025-09-02T11:40:22.038675,1238.94,-434.932,234.27,0.0341,1.96,18,14.934,NAVIGATING: Moving to goal
2025-09-02T11:40:22.583249,1239.48,-434.826,234.298,0.032,1.83,18,14.829,NAVIGATING: Moving to goal
2025-09-02T11:40:23.141251,1240.04,-434.715,234.325,0.03,1.72,18,14.719,NAVIGATING: Moving to goal
2025-09-02T11:40:23.690639,1240.59,-434.606,234.35,0.0282,1.61,18,14.61,NAVIGATING: Moving to goal
2025-09-02T11:40:24.253032,1241.15,-434.488,234.375,0.0264,1.51,18,14.493,NAVIGATING: Moving to goal
2025-09-02T11:40:24.856447,1241.76,-434.367,234.399,0.0247,1.41,18,14.372,NAVIGATING: Moving to goal
2025-09-02T11:40:25.407761,1242.31,-434.245,234.422,0.0231,1.32,18,14.251,NAVIGATING: Moving to goal
2025-09-02T11:40:25.999048,1242.9,-434.121,234.445,0.0216,1.24,18,14.128,NAVIGATING: Moving to goal
2025-09-02T11:40:26.585250,1243.48,-434.003,234.466,0.0202,1.16,18,14.011,NAVIGATING: Moving to goal
2025-09-02T11:40:27.149357,1244.05,-433.878,234.487,0.0189,1.08,18,13.886,NAVIGATING: Moving to goal
2025-09-02T11:40:27.727919,1244.63,-433.762,234.508,0.0176,1.01,18,13.772,NAVIGATING: Moving to goal
2025-09-02T11:40:28.288064,1245.19,-433.705,234.53,0.0168,0.96,18,13.715,NAVIGATING: Moving to goal
2025-09-02T11:40:28.860623,1245.76,-433.635,234.552,0.016,0.91,18,13.646,NAVIGATING: Moving to goal
2025-09-02T11:40:29.439371,1246.34,-433.559,234.572,0.0152,0.87,18,13.571,NAVIGATING: Moving to goal
2025-09-02T11:40:30.006148,1246.91,-433.472,234.593,0.0144,0.82,18,13.485,NAVIGATING: Moving to goal
2025-09-02T11:40:30.604567,1247.5,-433.379,234.612,0.0135,0.78,18,13.393,NAVIGATING: Moving to goal
2025-09-02T11:40:31.171240,1248.07,-433.281,234.631,0.0127,0.73,18,13.296,NAVIGATING: Moving to goal
2025-09-02T11:40:31.730396,1248.63,-433.18,234.65,0.0119,0.68,18,13.196,NAVIGATING: Moving to goal
2025-09-02T11:40:32.302412,1249.2,-433.079,234.666,0.0112,0.64,18,13.096,NAVIGATING: Moving to goal
2025-09-02T11:40:32.896356,1249.8,-432.969,234.683,0.0104,0.6,18,12.987,NAVIGATING: Moving to goal
2025-09-02T11:40:33.507982,1250.41,-432.854,234.7,0.0097,0.56,18,12.873,NAVIGATING: Moving to goal
2025-09-02T11:40:34.102685,1251.0,-432.736,234.716,0.009,0.51,18,12.756,NAVIGATING: Moving to goal
2025-09-02T11:40:34.699186,1251.6,-432.615,234.731,0.0083,0.47,18,12.636,NAVIGATING: Moving to goal
2025-09-02T11:40:35.296444,1252.2,-432.499,234.745,0.0076,0.44,18,12.521,NAVIGATING: Moving to goal
2025-09-02T11:40:35.866678,1252.77,-432.375,234.76,0.0069,0.4,18,12.398,NAVIGATING: Moving to goal
2025-09-02T11:40:36.478839,1253.38,-432.25,234.774,0.0063,0.36,18,12.274,NAVIGATING: Moving to goal
2025-09-02T11:40:37.085354,1253.98,-432.124,234.787,0.0057,0.32,18,12.15,NAVIGATING: Moving to goal
2025-09-02T11:40:37.677860,1254.58,-432.017,234.801,0.0051,0.29,18,12.044,NAVIGATING: Moving to goal
2025-09-02T11:40:38.275413,1255.17,-431.963,234.815,0.0049,0.28,18,11.99,NAVIGATING: Moving to goal
2025-09-02T11:40:38.859679,1255.76,-431.894,234.83,0.0046,0.26,18,11.923,NAVIGATING: Moving to goal
2025-09-02T11:40:39.450062,1256.35,-431.815,234.844,0.0043,0.24,18,11.845,NAVIGATING: Moving to goal
2025-09-02T11:40:40.039151,1256.94,-431.728,234.858,0.0039,0.22,18,11.759,NAVIGATING: Moving to goal
2025-09-02T11:40:40.619860,1257.52,-431.635,234.872,0.0036,0.2,18,11.667,NAVIGATING: Moving to goal
2025-09-02T11:40:41.206138,1258.11,-431.542,234.884,0.0032,0.18,18,11.576,NAVIGATING: Moving to goal
2025-09-02T11:40:41.788948,1258.69,-431.441,234.896,0.0026,0.15,18,11.476,NAVIGATING: Moving to goal
2025-09-02T11:40:42.350493,1259.25,-431.336,234.908,0.0005,0.03,18,11.372,NAVIGATING: Moving to goal
2025-09-02T11:40:42.912887,1259.81,-431.228,234.918,-0.0031,-0.18,18,11.265,NAVIGATING: Moving to goal
2025-09-02T11:40:43.503113,1260.4,-431.115,234.929,-0.0066,-0.38,18,11.153,NAVIGATING: Moving to goal
2025-09-02T11:40:44.085024,1260.98,-431.004,234.938,-0.0096,-0.55,18,11.043,NAVIGATING: Moving to goal
2025-09-02T11:40:44.656380,1261.56,-430.884,234.948,-0.0125,-0.72,18,10.925,NAVIGATING: Moving to goal
2025-09-02T11:40:45.245544,1262.14,-430.762,234.957,-0.0151,-0.86,18,10.804,NAVIGATING: Moving to goal
2025-09-02T11:40:45.852059,1262.75,-430.639,234.966,-0.0174,-1.0,18,10.682,NAVIGATING: Moving to goal
2025-09-02T11:40:46.467067,1263.37,-430.515,234.974,-0.0195,-1.12,18,10.56,NAVIGATING: Moving to goal
2025-09-02T11:40:47.059278,1263.96,-430.396,234.982,-0.0214,-1.22,18,10.442,NAVIGATING: Moving to goal
2025-09-02T11:40:47.624733,1264.52,-430.269,234.99,-0.0231,-1.33,18,10.317,NAVIGATING: Moving to goal
2025-09-02T11:40:48.205900,1265.1,-430.216,235.0,-0.0246,-1.41,18,10.265,NAVIGATING: Moving to goal
2025-09-02T11:40:48.780572,1265.68,-430.151,235.01,-0.0259,-1.48,18,10.201,NAVIGATING: Moving to goal
2025-09-02T11:40:49.317259,1266.22,-430.075,235.019,-0.0271,-1.55,18,10.126,NAVIGATING: Moving to goal
2025-09-02T11:40:49.903130,1266.8,-429.994,235.027,-0.0282,-1.62,18,10.047,NAVIGATING: Moving to goal
2025-09-02T11:40:50.480685,1267.38,-429.903,235.036,-0.0293,-1.68,18,9.957,NAVIGATING: Moving to goal
2025-09-02T11:40:51.073557,1267.97,-429.808,235.043,-0.0302,-1.73,18,9.863,NAVIGATING: Moving to goal
2025-09-02T11:40:51.672441,1268.57,-429.708,235.05,-0.0311,-1.78,18,9.764,NAVIGATING: Moving to goal
2025-09-02T11:40:52.246505,1269.15,-429.603,235.057,-0.032,-1.83,18,9.661,NAVIGATING: Moving to goal
2025-09-02T11:40:52.845160,1269.74,-429.5,235.062,-0.0328,-1.88,18,9.559,NAVIGATING: Moving to goal
2025-09-02T11:40:53.445338,1270.34,-429.387,235.068,-0.0335,-1.92,18,9.448,NAVIGATING: Moving to goal
2025-09-02T11:40:54.033571,1270.93,-429.27,235.073,-0.0346,-1.98,18,9.332,NAVIGATING: Moving to goal
2025-09-02T11:40:54.562261,1271.46,-429.151,235.077,-0.0374,-2.14,18,9.214,NAVIGATING: Moving to goal
2025-09-02T11:40:55.111941,1272.01,-429.03,235.08,-0.0415,-2.38,18,9.095,NAVIGATING: Moving to goal
2025-09-02T11:40:55.720927,1272.62,-428.915,235.083,-0.0454,-2.6,18,8.98,NAVIGATING: Moving to goal
2025-09-02T11:40:56.314103,1273.21,-428.791,235.086,-0.049,-2.81,18,8.858,NAVIGATING: Moving to goal
2025-09-02T11:40:56.901197,1273.8,-428.667,235.088,-0.0523,-2.99,18,8.735,NAVIGATING: Moving to goal
2025-09-02T11:40:57.506423,1274.41,-428.542,235.091,-0.0552,-3.16,18,8.611,NAVIGATING: Moving to goal
2025-09-02T11:40:58.120147,1275.02,-428.489,235.096,-0.0579,-3.32,18,8.559,NAVIGATING: Moving to goal
2025-09-02T11:40:58.744006,1275.64,-428.431,235.1,-0.0602,-3.45,18,8.503,NAVIGATING: Moving to goal
2025-09-02T11:40:59.346171,1276.25,-428.359,235.104,-0.0624,-3.57,18,8.431,NAVIGATING: Moving to goal
2025-09-02T11:40:59.929363,1276.83,-428.277,235.107,-0.0643,-3.69,18,8.351,NAVIGATING: Moving to goal
2025-09-02T11:41:00.564017,1277.46,-428.189,235.109,-0.0661,-3.79,18,8.264,NAVIGATING: Moving to goal
2025-09-02T11:41:01.192915,1278.09,-428.095,235.111,-0.0677,-3.88,18,8.171,NAVIGATING: Moving to goal
2025-09-02T11:41:01.730802,1278.63,-428.002,235.112,-0.0691,-3.96,18,8.079,NAVIGATING: Moving to goal
2025-09-02T11:41:02.271924,1279.17,-427.9,235.112,-0.0705,-4.04,18,7.978,NAVIGATING: Moving to goal
2025-09-02T11:41:02.866425,1279.77,-427.793,235.112,-0.0717,-4.11,18,7.872,NAVIGATING: Moving to goal
2025-09-02T11:41:03.455240,1280.35,-427.682,235.112,-0.0728,-4.17,18,7.762,NAVIGATING: Moving to goal
2025-09-02T11:41:04.096766,1281.0,-427.566,235.11,-0.0738,-4.23,18,7.647,NAVIGATING: Moving to goal
2025-09-02T11:41:04.686389,1281.59,-427.452,235.109,-0.0747,-4.28,18,7.534,NAVIGATING: Moving to goal
2025-09-02T11:41:05.285888,1282.18,-427.331,235.106,-0.0756,-4.33,18,7.414,NAVIGATING: Moving to goal
2025-09-02T11:41:05.853619,1282.75,-427.208,235.104,-0.0764,-4.37,18,7.292,NAVIGATING: Moving to goal
2025-09-02T11:41:06.472644,1283.37,-427.084,235.101,-0.0771,-4.42,18,7.169,NAVIGATING: Moving to goal
2025-09-02T11:41:07.035019,1283.93,-426.959,235.098,-0.0778,-4.46,18,7.045,NAVIGATING: Moving to goal
2025-09-02T11:41:07.604419,1284.5,-426.84,235.095,-0.0789,-4.52,18,6.927,NAVIGATING: Moving to goal
2025-09-02T11:41:08.167843,1285.07,-426.796,235.094,-0.082,-4.7,18,6.883,NAVIGATING: Moving to goal
2025-09-02T11:41:08.740701,1285.64,-426.739,235.093,-0.0854,-4.9,18,6.827,NAVIGATING: Moving to goal
2025-09-02T11:41:09.340554,1286.24,-426.669,235.091,-0.0885,-5.07,18,6.758,NAVIGATING: Moving to goal
2025-09-02T11:41:09.922663,1286.82,-426.591,235.088,-0.0913,-5.23,18,6.68,NAVIGATING: Moving to goal
2025-09-02T11:41:10.498623,1287.4,-426.509,235.084,-0.0937,-5.37,18,6.599,NAVIGATING: Moving to goal
2025-09-02T11:41:11.073974,1287.97,-426.419,235.079,-0.0959,-5.49,18,6.509,NAVIGATING: Moving to goal
2025-09-02T11:41:11.687881,1288.59,-426.323,235.074,-0.0978,-5.61,18,6.414,NAVIGATING: Moving to goal
2025-09-02T11:41:12.276060,1289.18,-426.223,235.068,-0.0996,-5.71,18,6.314,NAVIGATING: Moving to goal
2025-09-02T11:41:12.881508,1289.78,-426.118,235.062,-0.1012,-5.8,18,6.209,NAVIGATING: Moving to goal
2025-09-02T11:41:13.486001,1290.38,-426.013,235.056,-0.1026,-5.88,18,6.105,NAVIGATING: Moving to goal
2025-09-02T11:41:14.065071,1290.96,-425.899,235.048,-0.1039,-5.95,18,5.991,NAVIGATING: Moving to goal
2025-09-02T11:41:14.633819,1291.53,-425.781,235.04,-0.105,-6.02,18,5.874,NAVIGATING: Moving to goal
2025-09-02T11:41:15.214463,1292.11,-425.661,235.032,-0.1061,-6.08,18,5.754,NAVIGATING: Moving to goal
2025-09-02T11:41:15.831669,1292.73,-425.539,235.023,-0.107,-6.13,18,5.632,NAVIGATING: Moving to goal
2025-09-02T11:41:16.493678,1293.39,-425.422,235.015,-0.1079,-6.18,18,5.516,NAVIGATING: Moving to goal
2025-09-02T11:41:17.063708,1293.96,-425.298,235.006,-0.1088,-6.23,18,5.393,NAVIGATING: Moving to goal
2025-09-02T11:41:17.649898,1294.55,-425.197,234.997,-0.1112,-6.37,18,5.291,NAVIGATING: Moving to goal
2025-09-02T11:41:18.241924,1295.14,-425.154,234.991,-0.1153,-6.61,18,5.249,NAVIGATING: Moving to goal
2025-09-02T11:41:18.817498,1295.72,-425.098,234.984,-0.1192,-6.83,18,5.192,NAVIGATING: Moving to goal
2025-09-02T11:41:19.429241,1296.33,-425.034,234.976,-0.1224,-7.02,18,5.128,NAVIGATING: Moving to goal
2025-09-02T11:41:20.016587,1296.92,-424.957,234.966,-0.1255,-7.19,18,5.051,NAVIGATING: Moving to goal
2025-09-02T11:41:20.608730,1297.51,-424.874,234.955,-0.1282,-7.35,18,4.967,NAVIGATING: Moving to goal
2025-09-02T11:41:21.191444,1298.09,-424.785,234.944,-0.1306,-7.48,18,4.877,NAVIGATING: Moving to goal
2025-09-02T11:41:21.788725,1298.69,-424.691,234.932,-0.1328,-7.61,18,4.783,NAVIGATING: Moving to goal
2025-09-02T11:41:22.350557,1299.25,-424.598,234.921,-0.1346,-7.71,18,4.689,NAVIGATING: Moving to goal
2025-09-02T11:41:22.956457,1299.86,-424.494,234.908,-0.1363,-7.81,18,4.584,NAVIGATING: Moving to goal
2025-09-02T11:41:23.544099,1300.44,-424.385,234.894,-0.1378,-7.9,18,4.475,NAVIGATING: Moving to goal
2025-09-02T11:41:24.126003,1301.02,-424.271,234.879,-0.1391,-7.97,18,4.361,NAVIGATING: Moving to goal
2025-09-02T11:41:24.749094,1301.65,-424.154,234.865,-0.1403,-8.04,18,4.243,NAVIGATING: Moving to goal
2025-09-02T11:41:25.353299,1302.25,-424.041,234.85,-0.1414,-8.1,18,4.129,NAVIGATING: Moving to goal
2025-09-02T11:41:25.965795,1302.86,-423.92,234.835,-0.1423,-8.16,18,4.008,NAVIGATING: Moving to goal
2025-09-02T11:41:26.567882,1303.47,-423.798,234.819,-0.1432,-8.21,18,3.886,NAVIGATING: Moving to goal
2025-09-02T11:41:27.156199,1304.06,-423.676,234.803,-0.144,-8.25,18,3.762,NAVIGATING: Moving to goal
2025-09-02T11:41:27.739570,1304.64,-423.575,234.788,-0.1449,-8.3,18,3.661,NAVIGATING: Moving to goal
2025-09-02T11:41:28.313792,1305.21,-423.537,234.777,-0.1462,-8.38,18,3.622,NAVIGATING: Moving to goal
2025-09-02T11:41:28.925282,1305.82,-423.484,234.764,-0.1474,-8.45,18,3.567,NAVIGATING: Moving to goal
2025-09-02T11:41:29.526207,1306.43,-423.419,234.749,-0.1485,-8.51,18,3.5,NAVIGATING: Moving to goal
2025-09-02T11:41:30.172651,1307.07,-423.345,234.733,-0.1494,-8.56,18,3.424,NAVIGATING: Moving to goal
2025-09-02T11:41:30.804219,1307.7,-423.263,234.716,-0.1502,-8.6,18,3.341,NAVIGATING: Moving to goal
2025-09-02T11:41:31.407824,1308.31,-423.181,234.699,-0.1508,-8.64,18,3.257,NAVIGATING: Moving to goal
2025-09-02T11:41:32.022999,1308.92,-423.089,234.681,-0.1514,-8.68,18,3.163,NAVIGATING: Moving to goal
2025-09-02T11:41:32.666518,1309.57,-422.992,234.662,-0.1519,-8.71,18,3.065,NAVIGATING: Moving to goal
2025-09-02T11:41:33.284853,1310.18,-422.89,234.643,-0.1524,-8.73,18,2.961,NAVIGATING: Moving to goal
2025-09-02T11:41:33.897676,1310.8,-422.782,234.622,-0.1528,-8.75,18,2.851,NAVIGATING: Moving to goal
2025-09-02T11:41:34.492713,1311.39,-422.676,234.602,-0.1531,-8.77,18,2.743,NAVIGATING: Moving to goal
2025-09-02T11:41:35.055643,1311.95,-422.56,234.581,-0.1533,-8.79,18,2.626,NAVIGATING: Moving to goal
2025-09-02T11:41:35.669375,1312.57,-422.442,234.56,-0.1538,-8.81,18,2.506,NAVIGATING: Moving to goal
2025-09-02T11:41:36.320319,1313.22,-422.324,234.539,-0.1556,-8.92,18,2.386,NAVIGATING: Moving to goal
2025-09-02T11:41:36.949911,1313.85,-422.205,234.516,-0.1591,-9.11,18,2.265,NAVIGATING: Moving to goal
2025-09-02T11:41:37.574575,1314.47,-422.092,234.495,-0.1636,-9.38,18,2.15,NAVIGATING: Moving to goal
2025-09-02T11:41:38.198296,1315.1,-422.056,234.476,-0.1704,-9.77,18,2.11,NAVIGATING: Moving to goal
2025-09-02T11:41:38.808023,1315.71,-422.015,234.458,-0.1769,-10.13,18,2.067,NAVIGATING: Moving to goal
2025-09-02T11:41:39.424627,1316.32,-421.961,234.438,-0.1825,-10.46,18,2.01,NAVIGATING: Moving to goal
2025-09-02T11:41:40.055878,1316.95,-421.898,234.416,-0.1875,-10.74,18,1.943,GOAL_REACHED: Target reached successfully
2025-09-02T11:41:40.095862,1316.99,-421.892,234.414,-0.1879,-10.77,18,1.937,GOAL_REACHED: Target reached successfully
2025-09-02T11:41:42.096486,1319.0,-421.892,234.414,-0.1879,-10.77,19,4.055,GOAL_REACHED: Target reached successfully
2025-09-02T11:41:42.098618,1319.0,-421.803,234.382,-0.1944,-11.14,19,4.043,NAVIGATING: Moving to goal
2025-09-02T11:41:42.754663,1319.65,-421.678,234.338,-0.1999,-11.45,19,4.028,NAVIGATING: Moving to goal
2025-09-02T11:41:43.406147,1320.31,-421.631,234.324,-0.1938,-11.1,19,4.022,NAVIGATING: Moving to goal
2025-09-02T11:41:44.039425,1320.94,-421.585,234.311,-0.1822,-10.44,19,4.015,NAVIGATING: Moving to goal
2025-09-02T11:41:44.681921,1321.58,-421.538,234.3,-0.1659,-9.5,19,4.007,NAVIGATING: Moving to goal
2025-09-02T11:41:45.298051,1322.2,-421.491,234.29,-0.1455,-8.33,19,3.999,NAVIGATING: Moving to goal
2025-09-02T11:41:45.916563,1322.82,-421.448,234.282,-0.1229,-7.04,19,3.99,NAVIGATING: Moving to goal
2025-09-02T11:41:46.560004,1323.46,-421.404,234.274,-0.0962,-5.51,19,3.981,NAVIGATING: Moving to goal
2025-09-02T11:41:47.201178,1324.1,-421.361,234.268,-0.0671,-3.84,19,3.973,NAVIGATING: Moving to goal
2025-09-02T11:41:47.807119,1324.71,-421.345,234.263,-0.0359,-2.06,19,3.972,NAVIGATING: Moving to goal
2025-09-02T11:41:48.443103,1325.34,-421.399,234.263,-0.0029,-0.16,19,3.99,NAVIGATING: Moving to goal
2025-09-02T11:41:49.086907,1325.99,-421.443,234.264,0.0298,1.71,19,4.005,NAVIGATING: Moving to goal
2025-09-02T11:41:49.707356,1326.61,-421.483,234.265,0.0652,3.74,19,4.019,NAVIGATING: Moving to goal
2025-09-02T11:41:50.323743,1327.22,-421.519,234.266,0.1016,5.82,19,4.031,NAVIGATING: Moving to goal
2025-09-02T11:41:50.950347,1327.85,-421.551,234.268,0.1387,7.95,19,4.041,NAVIGATING: Moving to goal
2025-09-02T11:41:51.570366,1328.47,-421.582,234.271,0.1763,10.1,19,4.051,NAVIGATING: Moving to goal
2025-09-02T11:41:52.170506,1329.07,-421.61,234.273,0.2126,12.18,19,4.06,NAVIGATING: Moving to goal
2025-09-02T11:41:52.801927,1329.7,-421.638,234.276,0.2511,14.39,19,4.068,NAVIGATING: Moving to goal
2025-09-02T11:41:53.407895,1330.31,-421.662,234.279,0.29,16.62,19,4.076,NAVIGATING: Moving to goal
2025-09-02T11:41:54.030058,1330.93,-421.683,234.282,0.3291,18.86,19,4.081,NAVIGATING: Moving to goal
2025-09-02T11:41:54.635668,1331.53,-421.7,234.286,0.3685,21.11,19,4.084,NAVIGATING: Moving to goal
2025-09-02T11:41:55.278118,1332.18,-421.714,234.291,0.406,23.26,19,4.086,NAVIGATING: Moving to goal
2025-09-02T11:41:55.939512,1332.84,-421.727,234.297,0.4456,25.53,19,4.086,NAVIGATING: Moving to goal
2025-09-02T11:41:56.557074,1333.46,-421.736,234.304,0.4846,27.76,19,4.083,NAVIGATING: Moving to goal
2025-09-02T11:41:57.176400,1334.08,-421.742,234.312,0.5227,29.95,19,4.079,NAVIGATING: Moving to goal
2025-09-02T11:41:57.805167,1334.7,-421.744,234.321,0.5602,32.1,19,4.071,NAVIGATING: Moving to goal
2025-09-02T11:41:58.427478,1335.33,-421.759,234.31,0.5945,34.06,19,4.088,NAVIGATING: Moving to goal
2025-09-02T11:41:59.043388,1335.94,-421.769,234.301,0.6297,36.08,19,4.1,NAVIGATING: Moving to goal
2025-09-02T11:41:59.678693,1336.58,-421.773,234.298,0.6638,38.03,19,4.104,NAVIGATING: Moving to goal
2025-09-02T11:42:00.306792,1337.21,-421.769,234.3,0.697,39.93,19,4.102,NAVIGATING: Moving to goal
2025-09-02T11:42:00.920766,1337.82,-421.76,234.305,0.7293,41.79,19,4.093,NAVIGATING: Moving to goal
2025-09-02T11:42:01.561446,1338.46,-421.747,234.314,0.7594,43.51,19,4.079,NAVIGATING: Moving to goal
2025-09-02T11:42:02.199820,1339.1,-421.728,234.328,0.7899,45.26,19,4.058,NAVIGATING: Moving to goal
2025-09-02T11:42:02.822259,1339.72,-421.704,234.349,0.8189,46.92,19,4.029,NAVIGATING: Moving to goal
2025-09-02T11:42:03.461546,1340.36,-421.674,234.375,0.8468,48.52,19,3.993,NAVIGATING: Moving to goal
2025-09-02T11:42:04.109393,1341.01,-421.638,234.407,0.8738,50.07,19,3.949,NAVIGATING: Moving to goal
2025-09-02T11:42:04.756790,1341.66,-421.599,234.442,0.8987,51.49,19,3.901,NAVIGATING: Moving to goal
2025-09-02T11:42:05.386649,1342.29,-421.555,234.484,0.9242,52.95,19,3.844,NAVIGATING: Moving to goal
2025-09-02T11:42:06.022214,1342.92,-421.507,234.532,0.9491,54.38,19,3.781,NAVIGATING: Moving to goal
2025-09-02T11:42:06.655145,1343.55,-421.455,234.586,0.9727,55.73,19,3.711,NAVIGATING: Moving to goal
2025-09-02T11:42:07.261194,1344.16,-421.399,234.646,0.995,57.01,19,3.635,NAVIGATING: Moving to goal
2025-09-02T11:42:07.893632,1344.79,-421.4,234.712,1.0199,58.44,19,3.574,NAVIGATING: Moving to goal
2025-09-02T11:42:08.505670,1345.4,-421.433,234.789,1.0474,60.01,19,3.516,NAVIGATING: Moving to goal
2025-09-02T11:42:09.150582,1346.05,-421.452,234.871,1.0726,61.46,19,3.449,NAVIGATING: Moving to goal
2025-09-02T11:42:09.771050,1346.67,-421.463,234.96,1.0951,62.75,19,3.374,NAVIGATING: Moving to goal
2025-09-02T11:42:10.378113,1347.28,-421.472,235.057,1.1144,63.85,19,3.291,NAVIGATING: Moving to goal
2025-09-02T11:42:11.036746,1347.94,-421.478,235.154,1.1301,64.75,19,3.207,NAVIGATING: Moving to goal
2025-09-02T11:42:11.672019,1348.57,-421.477,235.259,1.1445,65.57,19,3.113,NAVIGATING: Moving to goal
2025-09-02T11:42:12.305378,1349.2,-421.467,235.366,1.1567,66.27,19,3.015,NAVIGATING: Moving to goal
2025-09-02T11:42:12.919829,1349.82,-421.454,235.475,1.1659,66.8,19,2.914,NAVIGATING: Moving to goal
2025-09-02T11:42:13.543234,1350.44,-421.44,235.587,1.1719,67.15,19,2.81,NAVIGATING: Moving to goal
2025-09-02T11:42:14.178989,1351.08,-421.425,235.696,1.1753,67.34,19,2.709,NAVIGATING: Moving to goal
2025-09-02T11:42:14.786586,1351.69,-421.407,235.813,1.1765,67.41,19,2.601,NAVIGATING: Moving to goal
2025-09-02T11:42:15.435297,1352.33,-421.384,235.93,1.1757,67.36,19,2.49,NAVIGATING: Moving to goal
2025-09-02T11:42:16.069495,1352.97,-421.358,236.047,1.173,67.21,19,2.378,NAVIGATING: Moving to goal
2025-09-02T11:42:16.730023,1353.63,-421.331,236.164,1.1683,66.94,19,2.267,NAVIGATING: Moving to goal
2025-09-02T11:42:17.369678,1354.27,-421.307,236.275,1.1614,66.54,19,2.164,NAVIGATING: Moving to goal
2025-09-02T11:42:18.008384,1354.91,-421.339,236.394,1.1574,66.31,19,2.091,NAVIGATING: Moving to goal
2025-09-02T11:42:18.631818,1355.53,-421.405,236.515,1.1543,66.14,19,2.044,NAVIGATING: Moving to goal
2025-09-02T11:42:19.253402,1356.15,-421.454,236.633,1.1475,65.74,19,1.996,NAVIGATING: Moving to goal
2025-09-02T11:42:19.888570,1356.79,-421.5,236.747,1.1382,65.21,19,1.955,GOAL_REACHED: Target reached successfully
2025-09-02T11:42:20.095932,1356.99,-421.505,236.758,1.1373,65.16,19,1.951,GOAL_REACHED: Target reached successfully
2025-09-02T11:42:22.096623,1359.0,-421.505,236.758,1.1373,65.16,20,18.537,GOAL_REACHED: Target reached successfully
2025-09-02T11:42:22.098250,1359.0,-421.596,236.953,1.1213,64.25,20,18.434,NAVIGATING: Moving to goal
2025-09-02T11:42:22.676546,1359.58,-421.687,237.157,1.1047,63.3,20,18.332,NAVIGATING: Moving to goal
2025-09-02T11:42:23.333074,1360.23,-421.722,237.239,1.1044,63.28,20,18.294,NAVIGATING: Moving to goal
2025-09-02T11:42:23.965631,1360.86,-421.76,237.32,1.1099,63.59,20,18.253,NAVIGATING: Moving to goal
2025-09-02T11:42:24.618936,1361.52,-421.797,237.4,1.1206,64.2,20,18.213,NAVIGATING: Moving to goal
2025-09-02T11:42:25.296483,1362.2,-421.831,237.476,1.1357,65.07,20,18.176,NAVIGATING: Moving to goal
2025-09-02T11:42:25.910914,1362.81,-421.859,237.544,1.1537,66.1,20,18.147,NAVIGATING: Moving to goal
2025-09-02T11:42:26.542579,1363.44,-421.886,237.614,1.176,67.38,20,18.118,NAVIGATING: Moving to goal
2025-09-02T11:42:27.189049,1364.09,-421.915,237.683,1.2011,68.82,20,18.088,NAVIGATING: Moving to goal
2025-09-02T11:42:27.826606,1364.73,-421.971,237.753,1.2311,70.54,20,18.031,NAVIGATING: Moving to goal
2025-09-02T11:42:28.433257,1365.33,-422.096,237.824,1.269,72.71,20,17.905,NAVIGATING: Moving to goal
2025-09-02T11:42:29.062088,1365.96,-422.197,237.887,1.3045,74.74,20,17.804,NAVIGATING: Moving to goal
2025-09-02T11:42:29.708290,1366.61,-422.292,237.95,1.3416,76.87,20,17.708,NAVIGATING: Moving to goal
2025-09-02T11:42:30.344236,1367.24,-422.385,238.014,1.3785,78.98,20,17.615,NAVIGATING: Moving to goal
2025-09-02T11:42:30.975998,1367.87,-422.477,238.076,1.4154,81.09,20,17.523,NAVIGATING: Moving to goal
2025-09-02T11:42:31.605376,1368.5,-422.563,238.135,1.4522,83.21,20,17.438,NAVIGATING: Moving to goal
2025-09-02T11:42:32.241539,1369.14,-422.633,238.188,1.4874,85.22,20,17.368,NAVIGATING: Moving to goal
2025-09-02T11:42:32.846514,1369.75,-422.7,238.242,1.5246,87.35,20,17.302,NAVIGATING: Moving to goal
2025-09-02T11:42:33.485188,1370.38,-422.765,238.295,1.5619,89.49,20,17.238,NAVIGATING: Moving to goal
2025-09-02T11:42:34.145005,1371.04,-422.831,238.346,1.5995,91.65,20,17.173,NAVIGATING: Moving to goal
2025-09-02T11:42:34.802363,1371.7,-422.894,238.396,1.6373,93.81,20,17.11,NAVIGATING: Moving to goal
2025-09-02T11:42:35.418606,1372.32,-422.949,238.443,1.6733,95.87,20,17.057,NAVIGATING: Moving to goal
2025-09-02T11:42:36.057379,1372.96,-423.0,238.49,1.7115,98.06,20,17.007,NAVIGATING: Moving to goal
2025-09-02T11:42:36.695277,1373.59,-423.049,238.537,1.7499,100.26,20,16.959,NAVIGATING: Moving to goal
2025-09-02T11:42:37.347681,1374.25,-423.099,238.581,1.7884,102.47,20,16.911,NAVIGATING: Moving to goal
2025-09-02T11:42:37.985415,1374.88,-423.211,238.626,1.8326,105.0,20,16.801,NAVIGATING: Moving to goal
2025-09-02T11:42:38.616420,1375.52,-423.341,238.67,1.8764,107.51,20,16.673,NAVIGATING: Moving to goal
2025-09-02T11:42:39.226106,1376.13,-423.46,238.717,1.9206,110.04,20,16.555,NAVIGATING: Moving to goal
2025-09-02T11:42:39.896314,1376.8,-423.572,238.76,1.9635,112.5,20,16.446,NAVIGATING: Moving to goal
2025-09-02T11:42:40.524635,1377.42,-423.683,238.8,2.0053,114.9,20,16.337,NAVIGATING: Moving to goal
2025-09-02T11:42:41.155472,1378.05,-423.791,238.835,2.0464,117.25,20,16.231,NAVIGATING: Moving to goal
2025-09-02T11:42:41.784382,1378.68,-423.885,238.869,2.0848,119.45,20,16.138,NAVIGATING: Moving to goal
2025-09-02T11:42:42.417319,1379.32,-423.974,238.906,2.1249,121.75,20,16.051,NAVIGATING: Moving to goal
2025-09-02T11:42:43.068275,1379.97,-424.057,238.942,2.1648,124.04,20,15.971,NAVIGATING: Moving to goal
2025-09-02T11:42:43.719893,1380.62,-424.139,238.974,2.2046,126.31,20,15.891,NAVIGATING: Moving to goal
2025-09-02T11:42:44.364381,1381.26,-424.219,239.001,2.2441,128.58,20,15.812,NAVIGATING: Moving to goal
2025-09-02T11:42:44.986342,1381.89,-424.292,239.026,2.2817,130.73,20,15.742,NAVIGATING: Moving to goal
2025-09-02T11:42:45.617678,1382.52,-424.362,239.054,2.3213,133.0,20,15.674,NAVIGATING: Moving to goal
2025-09-02T11:42:46.226591,1383.13,-424.427,239.082,2.3608,135.27,20,15.611,NAVIGATING: Moving to goal
2025-09-02T11:42:46.840675,1383.74,-424.49,239.108,2.4004,137.54,20,15.549,NAVIGATING: Moving to goal
2025-09-02T11:42:47.486274,1384.39,-424.554,239.13,2.4401,139.81,20,15.488,NAVIGATING: Moving to goal
2025-09-02T11:42:48.134551,1385.03,-424.697,239.154,2.4821,142.21,20,15.346,NAVIGATING: Moving to goal
2025-09-02T11:42:48.771221,1385.67,-424.838,239.18,2.5245,144.64,20,15.207,NAVIGATING: Moving to goal
2025-09-02T11:42:49.399822,1386.3,-424.967,239.207,2.5652,146.98,20,15.082,NAVIGATING: Moving to goal
2025-09-02T11:42:50.010545,1386.91,-425.088,239.23,2.6045,149.23,20,14.963,NAVIGATING: Moving to goal
2025-09-02T11:42:50.638499,1387.54,-425.205,239.248,2.6428,151.42,20,14.848,NAVIGATING: Moving to goal
2025-09-02T11:42:51.281488,1388.18,-425.313,239.264,2.6778,153.42,20,14.741,NAVIGATING: Moving to goal
2025-09-02T11:42:51.889659,1388.79,-425.423,239.285,2.713,155.44,20,14.633,NAVIGATING: Moving to goal
2025-09-02T11:42:52.511889,1389.41,-425.53,239.31,2.747,157.39,20,14.529,NAVIGATING: Moving to goal
2025-09-02T11:42:53.148184,1390.05,-425.634,239.334,2.7799,159.28,20,14.428,NAVIGATING: Moving to goal
2025-09-02T11:42:53.752007,1390.65,-425.736,239.355,2.8121,161.12,20,14.329,NAVIGATING: Moving to goal
2025-09-02T11:42:54.383101,1391.28,-425.831,239.373,2.8419,162.83,20,14.236,NAVIGATING: Moving to goal
2025-09-02T11:42:54.990315,1391.89,-425.93,239.393,2.872,164.55,20,14.139,NAVIGATING: Moving to goal
2025-09-02T11:42:55.637984,1392.54,-426.029,239.418,2.9007,166.2,20,14.042,NAVIGATING: Moving to goal
2025-09-02T11:42:56.294239,1393.19,-426.13,239.444,2.9284,167.78,20,13.945,NAVIGATING: Moving to goal
2025-09-02T11:42:56.901418,1393.8,-426.232,239.468,2.9551,169.31,20,13.846,NAVIGATING: Moving to goal
2025-09-02T11:42:57.535995,1394.43,-426.33,239.489,2.9797,170.73,20,13.751,NAVIGATING: Moving to goal
2025-09-02T11:42:58.188148,1395.09,-426.437,239.526,3.0038,172.11,20,13.648,NAVIGATING: Moving to goal
2025-09-02T11:42:58.822354,1395.72,-426.547,239.574,3.0267,173.42,20,13.545,NAVIGATING: Moving to goal
2025-09-02T11:42:59.446348,1396.35,-426.657,239.62,3.0489,174.69,20,13.441,NAVIGATING: Moving to goal
2025-09-02T11:43:00.048359,1396.95,-426.769,239.665,3.0702,175.91,20,13.335,NAVIGATING: Moving to goal
2025-09-02T11:43:00.706506,1397.61,-426.877,239.705,3.0896,177.02,20,13.234,NAVIGATING: Moving to goal
2025-09-02T11:43:01.349460,1398.25,-426.992,239.747,3.1093,178.15,20,13.125,NAVIGATING: Moving to goal
2025-09-02T11:43:01.964380,1398.86,-427.109,239.787,3.1285,179.25,20,13.014,NAVIGATING: Moving to goal
2025-09-02T11:43:02.606061,1399.51,-427.228,239.826,-3.136,-179.68,20,12.902,NAVIGATING: Moving to goal
2025-09-02T11:43:03.293107,1400.19,-427.349,239.863,-3.1177,-178.63,20,12.788,NAVIGATING: Moving to goal
2025-09-02T11:43:03.960746,1400.86,-427.464,239.896,-3.1007,-177.66,20,12.678,NAVIGATING: Moving to goal
2025-09-02T11:43:04.588517,1401.49,-427.586,239.929,-3.0831,-176.65,20,12.563,NAVIGATING: Moving to goal
2025-09-02T11:43:05.218683,1402.12,-427.709,239.96,-3.0658,-175.65,20,12.446,NAVIGATING: Moving to goal
2025-09-02T11:43:05.828133,1402.73,-427.833,239.99,-3.0488,-174.68,20,12.329,NAVIGATING: Moving to goal
2025-09-02T11:43:06.441362,1403.34,-427.959,240.017,-3.0335,-173.81,20,12.209,NAVIGATING: Moving to goal
2025-09-02T11:43:07.078166,1403.98,-428.079,240.042,-3.0205,-173.06,20,12.094,NAVIGATING: Moving to goal
2025-09-02T11:43:07.682300,1404.58,-428.23,240.067,-3.0088,-172.39,20,11.95,NAVIGATING: Moving to goal
2025-09-02T11:43:08.331487,1405.23,-428.439,240.097,-2.9994,-171.85,20,11.75,NAVIGATING: Moving to goal
2025-09-02T11:43:08.957918,1405.86,-428.632,240.124,-2.9909,-171.36,20,11.565,NAVIGATING: Moving to goal
2025-09-02T11:43:09.591413,1406.49,-428.813,240.15,-2.983,-170.91,20,11.391,NAVIGATING: Moving to goal
2025-09-02T11:43:10.225156,1407.12,-428.978,240.174,-2.9761,-170.52,20,11.234,NAVIGATING: Moving to goal
2025-09-02T11:43:10.875957,1407.77,-429.146,240.198,-2.9694,-170.13,20,11.074,NAVIGATING: Moving to goal
2025-09-02T11:43:11.500485,1408.4,-429.31,240.221,-2.9632,-169.78,20,10.918,NAVIGATING: Moving to goal
2025-09-02T11:43:12.134848,1409.03,-429.47,240.241,-2.9575,-169.45,20,10.766,NAVIGATING: Moving to goal
2025-09-02T11:43:12.763846,1409.66,-429.627,240.258,-2.9521,-169.14,20,10.616,NAVIGATING: Moving to goal
2025-09-02T11:43:13.365093,1410.26,-429.772,240.274,-2.9474,-168.87,20,10.478,NAVIGATING: Moving to goal
2025-09-02T11:43:13.963819,1410.86,-429.922,240.289,-2.9427,-168.61,20,10.335,NAVIGATING: Moving to goal
2025-09-02T11:43:14.615123,1411.51,-430.069,240.303,-2.9384,-168.36,20,10.195,NAVIGATING: Moving to goal
2025-09-02T11:43:15.262178,1412.16,-430.213,240.315,-2.9343,-168.12,20,10.057,NAVIGATING: Moving to goal
2025-09-02T11:43:15.904251,1412.8,-430.357,240.324,-2.9305,-167.91,20,9.919,NAVIGATING: Moving to goal
2025-09-02T11:43:16.563586,1413.46,-430.492,240.332,-2.9271,-167.71,20,9.79,NAVIGATING: Moving to goal
2025-09-02T11:43:17.199026,1414.1,-430.634,240.339,-2.9238,-167.52,20,9.653,NAVIGATING: Moving to goal
2025-09-02T11:43:17.808303,1414.71,-430.88,240.35,-2.9211,-167.37,20,9.418,NAVIGATING: Moving to goal
2025-09-02T11:43:18.368290,1415.27,-431.079,240.361,-2.9203,-167.32,20,9.228,NAVIGATING: Moving to goal
2025-09-02T11:43:18.998977,1415.9,-431.273,240.37,-2.9192,-167.26,20,9.043,NAVIGATING: Moving to goal
2025-09-02T11:43:19.637654,1416.54,-431.456,240.38,-2.918,-167.19,20,8.869,NAVIGATING: Moving to goal
2025-09-02T11:43:20.217112,1417.12,-431.631,240.39,-2.9166,-167.11,20,8.704,NAVIGATING: Moving to goal
2025-09-02T11:43:20.864840,1417.76,-431.8,240.4,-2.9152,-167.03,20,8.544,NAVIGATING: Moving to goal
2025-09-02T11:43:21.486023,1418.39,-431.957,240.408,-2.9137,-166.94,20,8.396,NAVIGATING: Moving to goal
2025-09-02T11:43:22.086842,1418.99,-432.118,240.413,-2.9121,-166.85,20,8.243,NAVIGATING: Moving to goal
2025-09-02T11:43:22.719303,1419.62,-432.275,240.416,-2.9105,-166.76,20,8.094,NAVIGATING: Moving to goal
2025-09-02T11:43:23.343751,1420.24,-432.428,240.42,-2.9089,-166.67,20,7.95,NAVIGATING: Moving to goal
2025-09-02T11:43:23.959283,1420.86,-432.577,240.424,-2.9072,-166.57,20,7.808,NAVIGATING: Moving to goal
2025-09-02T11:43:24.613401,1421.51,-432.716,240.426,-2.9046,-166.42,20,7.677,NAVIGATING: Moving to goal
2025-09-02T11:43:25.257794,1422.16,-432.859,240.425,-2.9002,-166.17,20,7.542,NAVIGATING: Moving to goal
2025-09-02T11:43:25.914954,1422.81,-432.999,240.423,-2.8944,-165.84,20,7.408,NAVIGATING: Moving to goal
2025-09-02T11:43:26.505410,1423.4,-433.138,240.42,-2.8873,-165.43,20,7.276,NAVIGATING: Moving to goal
2025-09-02T11:43:27.174536,1424.07,-433.277,240.416,-2.879,-164.96,20,7.144,NAVIGATING: Moving to goal
2025-09-02T11:43:27.813095,1424.71,-433.428,240.412,-2.871,-164.5,20,7.0,NAVIGATING: Moving to goal
2025-09-02T11:43:28.416428,1425.32,-433.638,240.412,-2.8635,-164.06,20,6.804,NAVIGATING: Moving to goal
2025-09-02T11:43:28.982660,1425.88,-433.831,240.411,-2.8547,-163.56,20,6.624,NAVIGATING: Moving to goal
2025-09-02T11:43:29.579594,1426.48,-434.011,240.41,-2.845,-163.0,20,6.456,NAVIGATING: Moving to goal
2025-09-02T11:43:30.158471,1427.06,-434.183,240.411,-2.8342,-162.39,20,6.297,NAVIGATING: Moving to goal
2025-09-02T11:43:30.752357,1427.65,-434.34,240.412,-2.8233,-161.77,20,6.152,NAVIGATING: Moving to goal
2025-09-02T11:43:31.326197,1428.23,-434.502,240.411,-2.8112,-161.07,20,6.003,NAVIGATING: Moving to goal
2025-09-02T11:43:31.907786,1428.81,-434.659,240.406,-2.7985,-160.34,20,5.858,NAVIGATING: Moving to goal
2025-09-02T11:43:32.472080,1429.37,-434.812,240.4,-2.7853,-159.59,20,5.716,NAVIGATING: Moving to goal
2025-09-02T11:43:33.081505,1429.98,-434.961,240.393,-2.7726,-158.86,20,5.578,NAVIGATING: Moving to goal
2025-09-02T11:43:33.717809,1430.62,-435.101,240.387,-2.7617,-158.24,20,5.449,NAVIGATING: Moving to goal
2025-09-02T11:43:34.359181,1431.26,-435.246,240.379,-2.7514,-157.64,20,5.316,NAVIGATING: Moving to goal
2025-09-02T11:43:34.990772,1431.89,-435.389,240.369,-2.742,-157.11,20,5.184,NAVIGATING: Moving to goal
2025-09-02T11:43:35.631356,1432.53,-435.53,240.356,-2.7336,-156.62,20,5.053,NAVIGATING: Moving to goal
2025-09-02T11:43:36.294967,1433.19,-435.67,240.341,-2.7255,-156.16,20,4.922,NAVIGATING: Moving to goal
2025-09-02T11:43:36.932059,1433.83,-435.803,240.327,-2.717,-155.67,20,4.799,NAVIGATING: Moving to goal
2025-09-02T11:43:37.567144,1434.47,-435.941,240.31,-2.7071,-155.11,20,4.67,NAVIGATING: Moving to goal
2025-09-02T11:43:38.195406,1435.09,-436.148,240.297,-2.6997,-154.68,20,4.484,NAVIGATING: Moving to goal
2025-09-02T11:43:38.820650,1435.72,-436.347,240.283,-2.6914,-154.2,20,4.308,NAVIGATING: Moving to goal
2025-09-02T11:43:39.467509,1436.37,-436.532,240.269,-2.6818,-153.65,20,4.144,NAVIGATING: Moving to goal
2025-09-02T11:43:40.129861,1437.03,-436.699,240.257,-2.6717,-153.07,20,3.999,NAVIGATING: Moving to goal
2025-09-02T11:43:40.790377,1437.69,-436.87,240.246,-2.6601,-152.41,20,3.853,NAVIGATING: Moving to goal
2025-09-02T11:43:41.475168,1438.37,-437.035,240.234,-2.6477,-151.7,20,3.712,NAVIGATING: Moving to goal
2025-09-02T11:43:42.127600,1439.03,-437.195,240.217,-2.6347,-150.96,20,3.576,NAVIGATING: Moving to goal
2025-09-02T11:43:42.800651,1439.7,-437.35,240.197,-2.6212,-150.18,20,3.443,NAVIGATING: Moving to goal
2025-09-02T11:43:43.441272,1440.34,-437.493,240.177,-2.6079,-149.42,20,3.32,NAVIGATING: Moving to goal
2025-09-02T11:43:44.097486,1441.0,-437.641,240.156,-2.5936,-148.6,20,3.196,NAVIGATING: Moving to goal
2025-09-02T11:43:44.770029,1441.67,-437.786,240.135,-2.5789,-147.76,20,3.076,NAVIGATING: Moving to goal
2025-09-02T11:43:45.409540,1442.31,-437.927,240.11,-2.5639,-146.9,20,2.959,NAVIGATING: Moving to goal
2025-09-02T11:43:46.038752,1442.94,-438.064,240.083,-2.5485,-146.02,20,2.844,NAVIGATING: Moving to goal
2025-09-02T11:43:46.632878,1443.53,-438.19,240.056,-2.5328,-145.12,20,2.739,NAVIGATING: Moving to goal
2025-09-02T11:43:47.245933,1444.14,-438.321,240.027,-2.5152,-144.11,20,2.632,NAVIGATING: Moving to goal
2025-09-02T11:43:47.895627,1444.79,-438.5,240.001,-2.4999,-143.23,20,2.501,NAVIGATING: Moving to goal
2025-09-02T11:43:48.553658,1445.45,-438.697,239.976,-2.4848,-142.37,20,2.367,NAVIGATING: Moving to goal
2025-09-02T11:43:49.198791,1446.1,-438.877,239.95,-2.468,-141.41,20,2.25,NAVIGATING: Moving to goal
2025-09-02T11:43:49.879099,1446.78,-439.036,239.927,-2.4499,-140.37,20,2.154,NAVIGATING: Moving to goal
2025-09-02T11:43:50.541854,1447.44,-439.196,239.906,-2.4288,-139.16,20,2.068,NAVIGATING: Moving to goal
2025-09-02T11:43:51.209203,1448.11,-439.349,239.886,-2.4056,-137.83,20,1.996,NAVIGATING: Moving to goal
2025-09-02T11:43:51.916751,1448.82,-439.491,239.867,-2.3815,-136.45,20,1.935,GOAL_REACHED: Target reached successfully
2025-09-02T11:43:52.095854,1448.99,-439.504,239.865,-2.3792,-136.32,20,1.93,GOAL_REACHED: Target reached successfully


==> csv_files/90_cpp_e.csv <==
timestamp,x,y,z,instantaneous_power,total_energy,surge_velocity,net_thrust,yaw_torque,left_thrust,right_thrust,yaw_rate,velocity_x,velocity_y
1756830822.9200692,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.020047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.120035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.2200584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.3200421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.420034,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.5201087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.6202278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.7201078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.8200374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830823.920094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.0201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.1201098,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.2200007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.3200517,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.420052,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.5201857,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.6200876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.7200394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.8201926,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830824.9200552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.020141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.1203766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.220172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.3200886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.420073,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.5200422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.62007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.720076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.820031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830825.920042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.020047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.1200438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.2200372,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.3203526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.4201043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.5201294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.62015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.7200675,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.820054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830826.9200344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.0200338,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.120096,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.2200398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.320049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.4200804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.5200357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.6200447,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.720099,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.8200436,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830827.920045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.020075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.1200461,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.2200634,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.320078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.4201524,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.5200782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.620185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.7200942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.820064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830828.9203055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.0201652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.1200979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.2200506,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.3200607,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.4205387,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.5201035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.6200356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.7200582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.820042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830829.9201748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.0200608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.1200871,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.2204163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.3203053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.4200442,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.5200887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.6200402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.7200956,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.8200777,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830830.9200943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.0200372,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.12009,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.2200422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.320085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.4200664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.520169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.620047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.7200863,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.8200614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830831.9200459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.0200624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.1203105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.2201033,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.3201144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.420109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.5200875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.6200461,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.7200534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.8200397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830832.9200366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830833.0200138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1756830833.1199753,0.0,0.0,0.0,-414.4000000000002,41.42399835840002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.2199762,0.0,0.0,0.0,-414.4000000000002,82.86440902880004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.32002,0.0,0.0,0.0,-414.4000000000002,124.32246029280006,2.0,57.99999999999994,-331.50000000000006,250.0,-192.00000000000006,1.6,0.0,0.0
1756830833.4199839,0.0,0.0,0.0,-414.4000000000002,165.7475825040001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.519995,0.0,0.0,0.0,-414.4000000000002,207.19205180800012,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.6200662,0.0,0.0,0.0,-414.4000000000002,248.66157988000015,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.7200954,0.0,0.0,0.0,-414.4000000000002,290.11374376320015,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.8199818,0.0,0.0,0.0,-414.4000000000002,331.5066662656002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830833.9200008,0.0,0.0,0.0,-414.4000000000002,372.9545166592002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.0200365,0.0,0.0,0.0,-414.4000000000002,414.4093177840002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.11999,0.0,0.0,0.0,-414.4000000000002,455.83005937280024,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.220228,0.0,0.0,0.0,-414.4000000000002,497.3686331152003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.320112,0.0,0.0,0.0,-414.4000000000002,538.7605987680002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.4200766,0.0,0.0,0.0,-414.4000000000002,580.1859352240003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.5200577,0.0,0.0,0.0,-414.4000000000002,621.6181333152003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.6200182,0.0,0.0,0.0,-414.4000000000002,663.0417752896003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.7200074,0.0,0.0,0.0,-414.4000000000002,704.4773084720003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.8199792,0.0,0.0,0.0,-414.4000000000002,745.9055917264004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830834.91999,0.0,0.0,0.0,-414.4000000000002,787.3500411392005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.0199819,0.0,0.0,0.0,-414.4000000000002,828.7866554912005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.1199856,0.0,0.0,0.0,-414.4000000000002,870.2282712368005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.2199752,0.0,0.0,0.0,-414.4000000000002,911.6639047040005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.3199892,0.0,0.0,0.0,-414.4000000000002,953.1097929136006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.4199808,0.0,0.0,0.0,-414.4000000000002,994.5462555952006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.5200078,0.0,0.0,0.0,-414.4000000000002,1035.9974895648006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.6200194,0.0,0.0,0.0,-414.4000000000002,1077.4422767136007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.7200038,0.0,0.0,0.0,-414.4000000000002,1118.8757880384007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.820011,0.0,0.0,0.0,-414.4000000000002,1160.3187766912008,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830835.9200418,0.0,0.0,0.0,-414.4000000000002,1201.7715613456007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.0200403,0.0,0.0,0.0,-414.4000000000002,1243.2108738560007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.1200075,0.0,0.0,0.0,-414.4000000000002,1284.6373238048006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.2200632,0.0,0.0,0.0,-414.4000000000002,1326.1004009120006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.3199794,0.0,0.0,0.0,-414.4000000000002,1367.5057371808007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.4199777,0.0,0.0,0.0,-414.4000000000002,1408.9449742704007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.519987,0.0,0.0,0.0,-414.4000000000002,1450.3889483664007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.6199725,0.0,0.0,0.0,-414.4000000000002,1491.8227493568006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.7200086,0.0,0.0,0.0,-414.4000000000002,1533.2778069952005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.8199825,0.0,0.0,0.0,-414.4000000000002,1574.7070524864005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830836.9199843,0.0,0.0,0.0,-414.4000000000002,1616.1477590384004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.019982,0.0,0.0,0.0,-414.4000000000002,1657.5868104768003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.12011,0.0,0.0,0.0,-414.4000000000002,1699.0798656944003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.2200112,0.0,0.0,0.0,-414.4000000000002,1740.4788761472003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.3199859,0.0,0.0,0.0,-414.4000000000002,1781.9083851968003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.4200068,0.0,0.0,0.0,-414.4000000000002,1823.3569960144002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.5200412,0.0,0.0,0.0,-414.4000000000002,1864.8112584192002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.6203797,0.0,0.0,0.0,-414.4000000000002,1906.3915991232002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.720274,0.0,0.0,0.0,-414.4000000000002,1947.7877870976001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.819974,0.0,0.0,0.0,-414.4000000000002,1989.1033568672,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830837.919978,0.0,0.0,0.0,-414.4000000000002,2030.545073312,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.0199883,0.0,0.0,0.0,-414.4000000000002,2071.9893834864,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.1199808,0.0,0.0,0.0,-414.4000000000002,2113.4262754864003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.2200115,0.0,0.0,0.0,-414.4000000000002,2154.8789623424004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.319995,0.0,0.0,0.0,-414.4000000000002,2196.3120758432005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.4200153,0.0,0.0,0.0,-414.4000000000002,2237.7605797456004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.519993,0.0,0.0,0.0,-414.4000000000002,2279.1913684624005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.6199803,0.0,0.0,0.0,-414.4000000000002,2320.6260906640005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.7199767,0.0,0.0,0.0,-414.4000000000002,2362.0646108416004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.8202937,0.0,0.0,0.0,-414.4000000000002,2403.6358596096,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830838.920024,0.0,0.0,0.0,-414.4000000000002,2444.9640495168,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.0199797,0.0,0.0,0.0,-414.4000000000002,2486.3858188176,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.120001,0.0,0.0,0.0,-414.4000000000002,2527.8346596272,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.2199862,0.0,0.0,0.0,-414.4000000000002,2569.268504544,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.3200257,0.0,0.0,0.0,-414.4000000000002,2610.7248219584,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.420016,0.0,0.0,0.0,-414.4000000000002,2652.1608747984,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.5203483,0.0,0.0,0.0,-414.4000000000002,2693.7386491232,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.620067,0.0,0.0,0.0,-414.4000000000002,2735.0619230032003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.71998,0.0,0.0,0.0,-414.4000000000002,2776.4659153728003,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.8199732,0.0,0.0,0.0,-414.4000000000002,2817.90303032,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830839.9199882,0.0,0.0,0.0,-414.4000000000002,2859.3493785136,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.0199842,0.0,0.0,0.0,-414.4000000000002,2900.7876210432,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.120115,0.0,0.0,0.0,-414.4000000000002,2942.2818664176,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.2199802,0.0,0.0,0.0,-414.4000000000002,2983.6660517104,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.3200226,0.0,0.0,0.0,-414.4000000000002,3025.1235563808,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.419983,0.0,0.0,0.0,-414.4000000000002,3066.5471138176,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.5199935,0.0,0.0,0.0,-414.4000000000002,3107.991531736,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.6199846,0.0,0.0,0.0,-414.4000000000002,3149.427895376,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.7199879,0.0,0.0,0.0,-414.4000000000002,3190.8692848592,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.820401,0.0,0.0,0.0,-414.4000000000002,3232.4803205856,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830840.919991,0.0,0.0,0.0,-414.4000000000002,3273.7505131408,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.0199742,0.0,0.0,0.0,-414.4000000000002,3315.1835238704,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.1200798,0.0,0.0,0.0,-414.4000000000002,3356.6672998432005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.2200007,0.0,0.0,0.0,-414.4000000000002,3398.0745154160004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.3205001,0.0,0.0,0.0,-414.4000000000002,3439.7215521424005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.420264,0.0,0.0,0.0,-414.4000000000002,3481.0635975136006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.5199904,0.0,0.0,0.0,-414.4000000000002,3522.3903428224007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.6200092,0.0,0.0,0.0,-414.4000000000002,3563.8380075648006,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.7199802,0.0,0.0,0.0,-414.4000000000002,3605.2660131712005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.8199806,0.0,0.0,0.0,-414.4000000000002,3646.7062029664007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830841.919996,0.0,0.0,0.0,-414.4000000000002,3688.152487756801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.0199726,0.0,0.0,0.0,-414.4000000000002,3729.582850884801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.1199753,0.0,0.0,0.0,-414.4000000000002,3771.0240783376007,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.2202566,0.0,0.0,0.0,-414.4000000000002,3812.580565763201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.3201315,0.0,0.0,0.0,-414.4000000000002,3853.968771564801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.4199789,0.0,0.0,0.0,-414.4000000000002,3895.345443785601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.5199795,0.0,0.0,0.0,-414.4000000000002,3936.785720604801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.6200354,0.0,0.0,0.0,-414.4000000000002,3978.248837494401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.7199895,0.0,0.0,0.0,-414.4000000000002,4019.669856731201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.8199878,0.0,0.0,0.0,-414.4000000000002,4061.109078488001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830842.9200282,0.0,0.0,0.0,-414.4000000000002,4102.565879092801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.0201905,0.0,0.0,0.0,-414.4000000000002,4144.073126267201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.1200163,0.0,0.0,0.0,-414.4000000000002,4185.440985857601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.2199826,0.0,0.0,0.0,-414.4000000000002,4226.866977480001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.320068,0.0,0.0,0.0,-414.4000000000002,4268.342331187201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.4202788,0.0,0.0,0.0,-414.4000000000002,4309.869728561601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.5201182,0.0,0.0,0.0,-414.4000000000002,4351.243270404801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.620358,0.0,0.0,0.0,-414.4000000000002,4392.7825320512,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.7200494,0.0,0.0,0.0,-414.4000000000002,4434.0946892368,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.82035,0.0,0.0,0.0,-414.4000000000002,4475.659203176,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830843.9199882,0.0,0.0,0.0,-414.4000000000002,4516.9493362448,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.0200553,0.0,0.0,0.0,-414.4000000000002,4558.4171122336,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.1199887,0.0,0.0,0.0,-414.4000000000002,4599.829574524801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.531855,0.0,0.0,0.0,-414.4000000000002,4770.506999910401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.6199899,0.0,0.0,0.0,-414.4000000000002,4807.0299798080005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.7200077,0.0,0.0,0.0,-414.4000000000002,4848.4773698032,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.8200116,0.0,0.0,0.0,-414.4000000000002,4889.9190290608,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830844.919993,0.0,0.0,0.0,-414.4000000000002,4931.3512184496,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.0200138,0.0,0.0,0.0,-414.4000000000002,4972.799976793601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.1200407,0.0,0.0,0.0,-414.4000000000002,5014.251064894401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.2200117,0.0,0.0,0.0,-414.4000000000002,5055.679121886401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.3200192,0.0,0.0,0.0,-414.4000000000002,5097.122203779201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.419983,0.0,0.0,0.0,-414.4000000000002,5138.547167275201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.5199814,0.0,0.0,0.0,-414.4000000000002,5179.986464867201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.6200361,0.0,0.0,0.0,-414.4000000000002,5221.449159068801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.720003,0.0,0.0,0.0,-414.4000000000002,5262.875403060802,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.8202503,0.0,0.0,0.0,-414.4000000000002,5304.4179264496015,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830845.9200902,0.0,0.0,0.0,-414.4000000000002,5345.791577280002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.0199883,0.0,0.0,0.0,-414.4000000000002,5387.189331686402,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.119986,0.0,0.0,0.0,-414.4000000000002,5428.628524020802,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.2200143,0.0,0.0,0.0,-414.4000000000002,5470.080137580801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.3200023,0.0,0.0,0.0,-414.4000000000002,5511.515226940802,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.4200072,0.0,0.0,0.0,-414.4000000000002,5552.9572434112015,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.5199778,0.0,0.0,0.0,-414.4000000000002,5594.385036016001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.6199749,0.0,0.0,0.0,-414.4000000000002,5635.823848345602,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.7200058,0.0,0.0,0.0,-414.4000000000002,5677.276547219201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.8200037,0.0,0.0,0.0,-414.4000000000002,5718.715790110401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830846.9200478,0.0,0.0,0.0,-414.4000000000002,5760.174081312001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.0204976,0.0,0.0,0.0,-414.4000000000002,5801.800420001601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.1199915,0.0,0.0,0.0,-414.4000000000002,5843.030692161601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.2199574,0.0,0.0,0.0,-414.4000000000002,5884.4565093216015,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.319987,0.0,0.0,0.0,-414.4000000000002,5925.908792137601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.4199789,0.0,0.0,0.0,-414.4000000000002,5967.345467820801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.520096,0.0,0.0,0.0,-414.4000000000002,6008.833962980801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.6199906,0.0,0.0,0.0,-414.4000000000002,6050.230274860801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.7199728,0.0,0.0,0.0,-414.4000000000002,6091.663005456001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.8199873,0.0,0.0,0.0,-414.4000000000002,6133.108954996801,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830847.9200194,0.0,0.0,0.0,-414.4000000000002,6174.562295776001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.0200136,0.0,0.0,0.0,-414.4000000000002,6215.9998329968,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.1200674,0.0,0.0,0.0,-414.4000000000002,6257.4621500944,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.2200103,0.0,0.0,0.0,-414.4000000000002,6298.87845636,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.3199818,0.0,0.0,0.0,-414.4000000000002,6340.3067230384,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.4199789,0.0,0.0,0.0,-414.4000000000002,6381.7454367408,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.5200279,0.0,0.0,0.0,-414.4000000000002,6423.2057572592,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.62002,0.0,0.0,0.0,-414.4000000000002,6464.6425166512,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.7200198,0.0,0.0,0.0,-414.4000000000002,6506.0823711968,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.8200486,0.0,0.0,0.0,-414.4000000000002,6547.5343842384,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830848.919991,0.0,0.0,0.0,-414.4000000000002,6588.9505210144,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.0201898,0.0,0.0,0.0,-414.4000000000002,6630.472824584,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.119992,0.0,0.0,0.0,-414.4000000000002,6671.830963593599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.2199826,0.0,0.0,0.0,-414.4000000000002,6713.2670011007995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.319995,0.0,0.0,0.0,-414.4000000000002,6754.7121371744,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.420059,0.0,0.0,0.0,-414.4000000000002,6796.1785746512,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.5199866,0.0,0.0,0.0,-414.4000000000002,6837.5886814928,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.6199806,0.0,0.0,0.0,-414.4000000000002,6879.0261772736,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.7199807,0.0,0.0,0.0,-414.4000000000002,6920.4663169264,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.8199828,0.0,0.0,0.0,-414.4000000000002,6961.9071262496,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830849.919985,0.0,0.0,0.0,-414.4000000000002,7003.3481116928,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.020154,0.0,0.0,0.0,-414.4000000000002,7044.8581328608,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.1199749,0.0,0.0,0.0,-414.4000000000002,7086.2238392288,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.2199888,0.0,0.0,0.0,-414.4000000000002,7127.6695347424,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.3200982,0.0,0.0,0.0,-414.4000000000002,7169.1548518688005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.4200308,0.0,0.0,0.0,-414.4000000000002,7210.566901003201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.520029,0.0,0.0,0.0,-414.4000000000002,7252.006332446401,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.6200228,0.0,0.0,0.0,-414.4000000000002,7293.4436425760005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.7201524,0.0,0.0,0.0,-414.4000000000002,7334.9373554464,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.8199878,0.0,0.0,0.0,-414.4000000000002,7376.309140648,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830850.9199865,0.0,0.0,0.0,-414.4000000000002,7417.7485472272,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.0199769,0.0,0.0,0.0,-414.4000000000002,7459.1846655424,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.1200023,0.0,0.0,0.0,-414.4000000000002,7500.6351813568,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.220002,0.0,0.0,0.0,-414.4000000000002,7542.0750280288,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.3200116,0.0,0.0,0.0,-414.4000000000002,7583.5189652432,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.4199853,0.0,0.0,0.0,-414.4000000000002,7624.9481394576,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.5199888,0.0,0.0,0.0,-414.4000000000002,7666.389581984,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.6199899,0.0,0.0,0.0,-414.4000000000002,7707.8299350528,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.7200186,0.0,0.0,0.0,-414.4000000000002,7749.281970057599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.8199918,0.0,0.0,0.0,-414.4000000000002,7790.710860822399,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830851.9199858,0.0,0.0,0.0,-414.4000000000002,7832.148292785599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.0199797,0.0,0.0,0.0,-414.4000000000002,7873.585890508799,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.1200013,0.0,0.0,0.0,-414.4000000000002,7915.034710183999,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.2205985,0.0,0.0,0.0,-414.4000000000002,7956.722249123199,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.3200347,0.0,0.0,0.0,-414.4000000000002,7997.928679607999,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.419984,0.0,0.0,0.0,-414.4000000000002,8039.347655852799,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.5199504,0.0,0.0,0.0,-414.4000000000002,8080.773625511999,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.6200273,0.0,0.0,0.0,-414.4000000000002,8122.245529339199,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.7199783,0.0,0.0,0.0,-414.4000000000002,8163.6652502607985,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.8199704,0.0,0.0,0.0,-414.4000000000002,8205.101952051198,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830852.9200187,0.0,0.0,0.0,-414.4000000000002,8246.561916185598,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.0200167,0.0,0.0,0.0,-414.4000000000002,8288.001092358398,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.1200013,0.0,0.0,0.0,-414.4000000000002,8329.434781046397,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.2199783,0.0,0.0,0.0,-414.4000000000002,8370.865224567997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.320031,0.0,0.0,0.0,-414.4000000000002,8412.327048943996,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.4199736,0.0,0.0,0.0,-414.4000000000002,8453.743310454396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.520225,0.0,0.0,0.0,-414.4000000000002,8495.287499316797,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.6199768,0.0,0.0,0.0,-414.4000000000002,8536.624559455997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.7199783,0.0,0.0,0.0,-414.4000000000002,8578.065206334397,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.8199778,0.0,0.0,0.0,-414.4000000000002,8619.505010323197,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830853.9199858,0.0,0.0,0.0,-414.4000000000002,8660.948330910396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.0199845,0.0,0.0,0.0,-414.4000000000002,8702.387700193596,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.120201,0.0,0.0,0.0,-414.4000000000002,8743.917632452796,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.2200477,0.0,0.0,0.0,-414.4000000000002,8785.293952433596,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.3200064,0.0,0.0,0.0,-414.4000000000002,8826.716848073596,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.419953,0.0,0.0,0.0,-414.4000000000002,8868.134835559997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.5199742,0.0,0.0,0.0,-414.4000000000002,8909.583456737597,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.6199856,0.0,0.0,0.0,-414.4000000000002,8951.028249273597,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.7200027,0.0,0.0,0.0,-414.4000000000002,8992.475277083196,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.8199914,0.0,0.0,0.0,-414.4000000000002,9033.910622542397,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830854.920037,0.0,0.0,0.0,-414.4000000000002,9075.369610350397,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.0199788,0.0,0.0,0.0,-414.4000000000002,9116.785405660798,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.1199765,0.0,0.0,0.0,-414.4000000000002,9158.224507655998,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.2199962,0.0,0.0,0.0,-414.4000000000002,9199.672619121597,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.3200023,0.0,0.0,0.0,-414.4000000000002,9241.115124998396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.4199846,0.0,0.0,0.0,-414.4000000000002,9282.547831143997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.5199823,0.0,0.0,0.0,-414.4000000000002,9323.986925265597,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.6199744,0.0,0.0,0.0,-414.4000000000002,9365.423664351998,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.7199717,0.0,0.0,0.0,-414.4000000000002,9406.862415350399,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.8199828,0.0,0.0,0.0,-414.4000000000002,9448.307158158399,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830855.9200141,0.0,0.0,0.0,-414.4000000000002,9489.7600443408,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.0200133,0.0,0.0,0.0,-414.4000000000002,9531.199778295999,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.1200361,0.0,0.0,0.0,-414.4000000000002,9572.649208796798,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.2199867,0.0,0.0,0.0,-414.4000000000002,9614.068689366399,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.3200133,0.0,0.0,0.0,-414.4000000000002,9655.5197836832,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.419977,0.0,0.0,0.0,-414.4000000000002,9696.944629904,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.5199835,0.0,0.0,0.0,-414.4000000000002,9738.387422959999,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.6199992,0.0,0.0,0.0,-414.4000000000002,9779.833900032,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.7200205,0.0,0.0,0.0,-414.4000000000002,9821.282761561599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.8199716,0.0,0.0,0.0,-414.4000000000002,9862.702445601599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830856.9199777,0.0,0.0,0.0,-414.4000000000002,9904.144953964798,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.020046,0.0,0.0,0.0,-414.4000000000002,9945.613320059198,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.1200151,0.0,0.0,0.0,-414.4000000000002,9987.040512612797,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.219983,0.0,0.0,0.0,-414.4000000000002,10028.467190895997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.3200712,0.0,0.0,0.0,-414.4000000000002,10069.943738903998,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.41997,0.0,0.0,0.0,-414.4000000000002,10111.341803695997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.520089,0.0,0.0,0.0,-414.4000000000002,10152.830983030397,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.6200113,0.0,0.0,0.0,-414.4000000000002,10194.238902668796,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.7200031,0.0,0.0,0.0,-414.4000000000002,10235.675534425596,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.8199744,0.0,0.0,0.0,-414.4000000000002,10277.103588102396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830857.920216,0.0,0.0,0.0,-414.4000000000002,10318.643785049597,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.0199826,0.0,0.0,0.0,-414.4000000000002,10359.986987011196,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.120076,0.0,0.0,0.0,-414.4000000000002,10401.465771535995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.2199857,0.0,0.0,0.0,-414.4000000000002,10442.868307703995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.3200974,0.0,0.0,0.0,-414.4000000000002,10484.354645497595,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.4199784,0.0,0.0,0.0,-414.4000000000002,10525.745350131196,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.5200427,0.0,0.0,0.0,-414.4000000000002,10567.211902396795,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.6201258,0.0,0.0,0.0,-414.4000000000002,10608.686272732795,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.7199895,0.0,0.0,0.0,-414.4000000000002,10650.069841398396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.820034,0.0,0.0,0.0,-414.4000000000002,10691.528382483195,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830858.9199781,0.0,0.0,0.0,-414.4000000000002,10732.945224982395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.0199869,0.0,0.0,0.0,-414.4000000000002,10774.388789236795,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.1199927,0.0,0.0,0.0,-414.4000000000002,10815.831265691195,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.219993,0.0,0.0,0.0,-414.4000000000002,10857.271356444795,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.319987,0.0,0.0,0.0,-414.4000000000002,10898.708796281595,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.4199963,0.0,0.0,0.0,-414.4000000000002,10940.152660561595,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.5200183,0.0,0.0,0.0,-414.4000000000002,10981.601834134395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.6200118,0.0,0.0,0.0,-414.4000000000002,11023.039085419196,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.7200916,0.0,0.0,0.0,-414.4000000000002,11064.512205510395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.819976,0.0,0.0,0.0,-414.4000000000002,11105.904335679994,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830859.9199967,0.0,0.0,0.0,-414.4000000000002,11147.352805187194,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.02036,0.0,0.0,0.0,-414.4000000000002,11188.943420939195,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.1200185,0.0,0.0,0.0,-414.4000000000002,11230.241893807995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.2199826,0.0,0.0,0.0,-414.4000000000002,11271.667050828795,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.320294,0.0,0.0,0.0,-414.4000000000002,11313.236024955195,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.420012,0.0,0.0,0.0,-414.4000000000002,11354.559204351996,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.5199943,0.0,0.0,0.0,-414.4000000000002,11395.991923343996,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.620037,0.0,0.0,0.0,-414.4000000000002,11437.449655934395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.7200184,0.0,0.0,0.0,-414.4000000000002,11478.881846151995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.8199995,0.0,0.0,0.0,-414.4000000000002,11520.314049630395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830860.919991,0.0,0.0,0.0,-414.4000000000002,11561.750541734395,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.0199819,0.0,0.0,0.0,-414.4000000000002,11603.186726353595,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.120303,0.0,0.0,0.0,-414.4000000000002,11644.759753311995,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.219982,0.0,0.0,0.0,-414.4000000000002,11686.066656734396,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.3199847,0.0,0.0,0.0,-414.4000000000002,11727.507853935997,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.4200075,0.0,0.0,0.0,-414.4000000000002,11768.957251284797,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.5199885,0.0,0.0,0.0,-414.4000000000002,11810.389431971198,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.620015,0.0,0.0,0.0,-414.4000000000002,11851.840382905599,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.7200768,0.0,0.0,0.0,-414.4000000000002,11893.3060479408,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.8200774,0.0,0.0,0.0,-414.4000000000002,11934.7462804192,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830861.920014,0.0,0.0,0.0,-414.4000000000002,11976.1599763792,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.0200903,0.0,0.0,0.0,-414.4000000000002,12017.63167052,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.1200173,0.0,0.0,0.0,-414.4000000000002,12059.041408131201,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.219982,0.0,0.0,0.0,-414.4000000000002,12100.466714336,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.3201635,0.0,0.0,0.0,-414.4000000000002,12141.982035680001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.4199831,0.0,0.0,0.0,-414.4000000000002,12183.347196697601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.5199955,0.0,0.0,0.0,-414.4000000000002,12224.7923385728,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.6199884,0.0,0.0,0.0,-414.4000000000002,12266.229403792,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.7200549,0.0,0.0,0.0,-414.4000000000002,12307.696907105601,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.8199832,0.0,0.0,0.0,-414.4000000000002,12349.1073148016,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830862.919985,0.0,0.0,0.0,-414.4000000000002,12390.548075640001,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.02004,0.0,0.0,0.0,-414.4000000000002,12432.010720113602,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.1200132,0.0,0.0,0.0,-414.4000000000002,12473.439689200002,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.219975,0.0,0.0,0.0,-414.4000000000002,12514.863791572803,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.3199894,0.0,0.0,0.0,-414.4000000000002,12556.309886153604,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.419976,0.0,0.0,0.0,-414.4000000000002,12597.744235395203,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.5200212,0.0,0.0,0.0,-414.4000000000002,12639.203033822403,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.6200075,0.0,0.0,0.0,-414.4000000000002,12680.637340380803,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.7200594,0.0,0.0,0.0,-414.4000000000002,12722.098803400004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.8199778,0.0,0.0,0.0,-414.4000000000002,12763.505037673604,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830863.9199834,0.0,0.0,0.0,-414.4000000000002,12804.947355412804,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.0199814,0.0,0.0,0.0,-414.4000000000002,12846.386488488004,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.1200116,0.0,0.0,0.0,-414.4000000000002,12887.839040664005,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.2199829,0.0,0.0,0.0,-414.4000000000002,12929.267142825605,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.3200142,0.0,0.0,0.0,-414.4000000000002,12970.720191867205,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.4199753,0.0,0.0,0.0,-414.4000000000002,13012.143961062406,2.0,57.99999999999994,331.50000000000006,-192.00000000000006,250.0,-1.6,0.0,0.0
1756830864.5199966,0.0,0.0,0.0,-76.25599999999986,13019.771187755397,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830864.6200027,0.0,0.0,0.0,-76.25599999999986,13027.397265041702,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830864.7199852,0.0,0.0,0.0,-76.25599999999986,13035.021510353861,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830864.8199837,0.0,0.0,0.0,-76.25599999999986,13042.64699734247,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830864.9200015,0.0,0.0,0.0,-76.25599999999986,13050.273965146342,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.0199802,0.0,0.0,0.0,-76.25599999999986,13057.897940054725,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.1200242,0.0,0.0,0.0,-76.25599999999986,13065.526897377636,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.2199788,0.0,0.0,0.0,-76.25599999999986,13073.149022467973,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.319978,0.0,0.0,0.0,-76.25599999999986,13080.774564513413,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.420029,0.0,0.0,0.0,-76.25599999999986,13088.404056695908,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.5201557,0.0,0.0,0.0,-76.25599999999986,13096.039327786852,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.619942,0.0,0.0,0.0,-76.25599999999986,13103.648625931684,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.7200282,0.0,0.0,0.0,-76.25599999999986,13111.280797673764,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.8199909,0.0,0.0,0.0,-76.25599999999986,13118.90354310666,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830865.9199963,0.0,0.0,0.0,-76.25599999999986,13126.529547568485,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.0203314,0.0,0.0,0.0,-76.25599999999986,13134.180711553669,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.1199958,0.0,0.0,0.0,-76.25599999999986,13141.780733003588,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.2200243,0.0,0.0,0.0,-76.25599999999986,13149.408497835173,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.3200283,0.0,0.0,0.0,-76.25599999999986,13157.034410027238,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.4199803,0.0,0.0,0.0,-76.25599999999986,13164.65634722279,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.5200403,0.0,0.0,0.0,-76.25599999999986,13172.286517168613,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.6200469,0.0,0.0,0.0,-76.25599999999986,13179.912624042245,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.7200139,0.0,0.0,0.0,-76.25599999999986,13187.535706145381,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.8200104,0.0,0.0,0.0,-76.25599999999986,13195.161054424325,2.0,136.40000000000003,272.7,-113.59999999999997,250.0,-1.2799999999999998,0.0,0.0
1756830866.9199734,0.0,0.0,0.0,224.25600000000006,13217.578297524486,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.0201068,0.0,0.0,0.0,224.25600000000006,13240.033849828613,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.11999,0.0,0.0,0.0,224.25600000000006,13262.433226901765,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.219987,0.0,0.0,0.0,224.25600000000006,13284.85815323674,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.3200166,0.0,0.0,0.0,224.25600000000006,13307.290420143365,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.419983,0.0,0.0,0.0,224.25600000000006,13329.708459800837,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.5200272,0.0,0.0,0.0,224.25600000000006,13352.143971467525,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.620018,0.0,0.0,0.0,224.25600000000006,13374.56749351143,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.7199812,0.0,0.0,0.0,224.25600000000006,13396.984884844805,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.8200035,0.0,0.0,0.0,224.25600000000006,13419.415493602566,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830867.9204059,0.0,0.0,0.0,224.25600000000006,13441.93130820327,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.0199845,0.0,0.0,0.0,224.25600000000006,13464.262371516677,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.1202521,0.0,0.0,0.0,224.25600000000006,13486.748048802054,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.2199757,0.0,0.0,0.0,224.25600000000006,13509.11162318055,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.3200688,0.0,0.0,0.0,224.25600000000006,13531.558134604038,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.4200206,0.0,0.0,0.0,224.25600000000006,13553.972881510663,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.5200305,0.0,0.0,0.0,224.25600000000006,13576.40072586471,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.619985,0.0,0.0,0.0,224.25600000000006,13598.816182541575,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.7199905,0.0,0.0,0.0,224.25600000000006,13621.242958540039,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.8199804,0.0,0.0,0.0,224.25600000000006,13643.666240405766,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830868.919976,0.0,0.0,0.0,224.25600000000006,13666.09091288295,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.019972,0.0,0.0,0.0,224.25600000000006,13688.51561585895,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.1199944,0.0,0.0,0.0,224.25600000000006,13710.946243902727,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.2201211,0.0,0.0,0.0,224.25600000000006,13733.400248167687,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.319995,0.0,0.0,0.0,224.25600000000006,13755.797549527304,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.4199812,0.0,0.0,0.0,224.25600000000006,13778.220111755529,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.5200331,0.0,0.0,0.0,224.25600000000006,13800.657317227784,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.6200156,0.0,0.0,0.0,224.25600000000006,13823.078993869063,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.7200234,0.0,0.0,0.0,224.25600000000006,13845.506334544136,2.0,214.8,213.89999999999998,-35.19999999999999,250.0,-0.96,0.0,0.0
1756830869.820006,0.0,0.0,0.0,487.13599999999985,13894.21135315636,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830869.9201262,0.0,0.0,0.0,487.13599999999985,13942.9835994594,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.0203927,0.0,0.0,0.0,487.13599999999985,13991.827037766023,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.1200373,0.0,0.0,0.0,487.13599999999985,14040.367497940359,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.2201164,0.0,0.0,0.0,487.13599999999985,14089.119712723943,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.3199627,0.0,0.0,0.0,487.13599999999985,14137.758370260295,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.4201524,0.0,0.0,0.0,487.13599999999985,14186.564306889095,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.519991,0.0,0.0,0.0,487.13599999999985,14235.199378130215,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.6200283,0.0,0.0,0.0,487.13599999999985,14283.931092282375,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.7200396,0.0,0.0,0.0,487.13599999999985,14332.65020714903,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.8202689,0.0,0.0,0.0,487.13599999999985,14381.47552691927,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830870.9199903,0.0,0.0,0.0,487.13599999999985,14430.053366500295,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.0199795,0.0,0.0,0.0,487.13599999999985,14478.761730762568,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.1199846,0.0,0.0,0.0,487.13599999999985,14527.477810771943,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.2199867,0.0,0.0,0.0,487.13599999999985,14576.192494162407,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.3199847,0.0,0.0,0.0,487.13599999999985,14624.905022950343,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.4199939,0.0,0.0,0.0,487.13599999999985,14673.623090474599,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.5200143,0.0,0.0,0.0,487.13599999999985,14722.346743987368,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.6200287,0.0,0.0,0.0,487.13599999999985,14771.067280804007,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.7200215,0.0,0.0,0.0,487.13599999999985,14819.777359785,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.8199797,0.0,0.0,0.0,487.13599999999985,14868.47069005604,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830871.920045,0.0,0.0,0.0,487.13599999999985,14917.215977765703,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.0199776,0.0,0.0,0.0,487.13599999999985,14965.896743825031,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.1200156,0.0,0.0,0.0,487.13599999999985,15014.628924166343,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.2199721,0.0,0.0,0.0,487.13599999999985,15063.321343005928,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.3199763,0.0,0.0,0.0,487.13599999999985,15112.03702405092,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.4200108,0.0,0.0,0.0,487.13599999999985,15160.767329405768,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.5200157,0.0,0.0,0.0,487.13599999999985,15209.483382135528,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.6200144,0.0,0.0,0.0,487.13599999999985,15258.196271404104,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.7199864,0.0,0.0,0.0,487.13599999999985,15306.896295898056,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.819974,0.0,0.0,0.0,487.13599999999985,15355.603801826695,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830872.919986,0.0,0.0,0.0,487.13599999999985,15404.323257201415,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830873.0199971,0.0,0.0,0.0,487.13599999999985,15453.042335532871,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830873.12032,0.0,0.0,0.0,487.13599999999985,15501.913175239495,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830873.219987,0.0,0.0,0.0,487.13599999999985,15550.464569181351,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830873.3200996,0.0,0.0,0.0,487.13599999999985,15599.233034821895,2.0,293.19999999999993,155.10000000000002,43.19999999999996,250.0,-0.6400000000000001,0.0,0.0
1756830873.419977,0.0,0.0,0.0,712.384,15670.384179180039,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830873.5200136,0.0,0.0,0.0,712.384,15741.648585470342,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830873.6200247,0.0,0.0,0.0,712.384,15812.894847340167,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830873.7200608,0.0,0.0,0.0,712.384,15884.15913252519,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830873.8199852,0.0,0.0,0.0,712.384,15955.343493212102,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830873.9200964,0.0,0.0,0.0,712.384,16026.661249940165,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.0199826,0.0,0.0,0.0,712.384,16097.818425341253,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.120028,0.0,0.0,0.0,712.384,16169.089147628101,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.220008,0.0,0.0,0.0,712.384,16240.313285700422,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.319998,0.0,0.0,0.0,712.384,16311.54472000967,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.4199746,0.0,0.0,0.0,712.384,16382.76654283399,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.5199916,0.0,0.0,0.0,712.384,16454.01695006631,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.6199853,0.0,0.0,0.0,712.384,16525.25084423751,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.7200406,0.0,0.0,0.0,712.384,16596.52850371975,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.819977,0.0,0.0,0.0,712.384,16667.721615331717,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830874.9199789,0.0,0.0,0.0,712.384,16738.96139450714,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.0200586,0.0,0.0,0.0,712.384,16810.256677657155,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.1200118,0.0,0.0,0.0,712.384,16881.461730962114,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.2200162,0.0,0.0,0.0,712.384,16952.70324692973,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.3203912,0.0,0.0,0.0,712.384,17024.20871399226,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.4199753,0.0,0.0,0.0,712.384,17095.15076082349,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.5199764,0.0,0.0,0.0,712.384,17166.390215864194,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.6200352,0.0,0.0,0.0,712.384,17237.670345181763,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.7199984,0.0,0.0,0.0,712.384,17308.882593565122,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.8200343,0.0,0.0,0.0,712.384,17380.146488363713,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830875.9200525,0.0,0.0,0.0,712.384,17451.39797129587,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.0199776,0.0,0.0,0.0,712.384,17522.58278719616,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.1199439,0.0,0.0,0.0,712.384,17593.797379322878,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.2199757,0.0,0.0,0.0,712.384,17665.058322714558,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.320009,0.0,0.0,0.0,712.384,17736.32053771168,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.4200664,0.0,0.0,0.0,712.384,17807.599651882047,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.519993,0.0,0.0,0.0,712.384,17878.785912497086,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.6199837,0.0,0.0,0.0,712.384,17950.01761323795,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.7199771,0.0,0.0,0.0,712.384,18021.25149672339,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.8199816,0.0,0.0,0.0,712.384,18092.492923643007,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830876.9201121,0.0,0.0,0.0,712.384,18163.824397324992,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.0200722,0.0,0.0,0.0,712.384,18235.034274182017,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.1199987,0.0,0.0,0.0,712.384,18306.220403006017,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.2200654,0.0,0.0,0.0,712.384,18377.506212161217,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.3200629,0.0,0.0,0.0,712.384,18448.742926660674,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.4199858,0.0,0.0,0.0,712.384,18519.926336314948,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.5200183,0.0,0.0,0.0,712.384,18591.188007050692,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.6200118,0.0,0.0,0.0,712.384,18662.42168536954,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.7200007,0.0,0.0,0.0,712.384,18733.65226837991,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.82002,0.0,0.0,0.0,712.384,18804.904361825156,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830877.9200113,0.0,0.0,0.0,712.384,18876.136559810053,2.0,371.6,96.29999999999998,121.60000000000004,250.0,-0.31999999999999984,0.0,0.0
1756830878.0199714,0.0,0.0,0.0,800.0,18956.104655810053,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.1200047,0.0,0.0,0.0,800.0,19036.13114221005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.219997,0.0,0.0,0.0,800.0,19116.12512781005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.320017,0.0,0.0,0.0,800.0,19196.141327810048,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.4200206,0.0,0.0,0.0,800.0,19276.143906210047,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.5200374,0.0,0.0,0.0,800.0,19356.157405410046,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.6199713,0.0,0.0,0.0,800.0,19436.104566210044,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.7199757,0.0,0.0,0.0,800.0,19516.108043010045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.820007,0.0,0.0,0.0,800.0,19596.133282210045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830878.9199946,0.0,0.0,0.0,800.0,19676.123187010046,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.0199854,0.0,0.0,0.0,800.0,19756.115928610045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.1201422,0.0,0.0,0.0,800.0,19836.241486210045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.2200499,0.0,0.0,0.0,800.0,19916.167391810046,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.3200948,0.0,0.0,0.0,800.0,19996.203370210045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.4199767,0.0,0.0,0.0,800.0,20076.108871010045,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.5199933,0.0,0.0,0.0,800.0,20156.122144610046,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.6201606,0.0,0.0,0.0,800.0,20236.255825410048,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.7200603,0.0,0.0,0.0,800.0,20316.17578861005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.820028,0.0,0.0,0.0,800.0,20396.15004221005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830879.9200954,0.0,0.0,0.0,800.0,20476.20397821005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.0200338,0.0,0.0,0.0,800.0,20556.15463261005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.120067,0.0,0.0,0.0,800.0,20636.18093341005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.220002,0.0,0.0,0.0,800.0,20716.129072610052,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.3199952,0.0,0.0,0.0,800.0,20796.12370621005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.4200213,0.0,0.0,0.0,800.0,20876.14461421005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.520016,0.0,0.0,0.0,800.0,20956.14015501005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.6200607,0.0,0.0,0.0,800.0,21036.17611101005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.7200174,0.0,0.0,0.0,800.0,21116.14152061005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.8200126,0.0,0.0,0.0,800.0,21196.13751181005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830880.9199898,0.0,0.0,0.0,800.0,21276.11934461005,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.0199816,0.0,0.0,0.0,800.0,21356.112704610052,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.1200194,0.0,0.0,0.0,800.0,21436.143059010054,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.2199867,0.0,0.0,0.0,800.0,21516.116838210055,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.3199863,0.0,0.0,0.0,800.0,21596.116714210057,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.4200406,0.0,0.0,0.0,800.0,21676.15999181006,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.520079,0.0,0.0,0.0,800.0,21756.190670210057,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.620121,0.0,0.0,0.0,800.0,21836.224291010058,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.7200482,0.0,0.0,0.0,800.0,21916.166026210056,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.820074,0.0,0.0,0.0,800.0,21996.186713410058,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830881.9200766,0.0,0.0,0.0,800.0,22076.188708610058,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0
1756830882.0200698,0.0,0.0,0.0,800.0,22156.183489410058,2.0,400.0,0.0,200.0,200.0,-0.0,0.0,0.0


==> csv_files/90_cpp_t.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-09-02T12:45:45.513726,1.0,-438.0,200.0,1.57,89.95,1,0.0,NAVIGATING: Moving to goal
2025-09-02T12:45:46.031170,1.52,-438.0,200.0,1.57,89.95,1,0.0,GOAL_REACHED: Target reached successfully
2025-09-02T12:45:46.508366,2.0,-438.0,200.0,1.57,89.95,1,0.0,GOAL_REACHED: Target reached successfully
2025-09-02T12:45:48.508956,4.0,-438.0,200.0,1.57,89.95,2,40.0,GOAL_REACHED: Target reached successfully
2025-09-02T12:45:48.510504,4.0,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:49.018593,4.51,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:49.520095,5.01,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:50.024585,5.51,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:50.544465,6.03,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:51.046456,6.54,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:51.547629,7.04,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:52.048908,7.54,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:52.550538,8.04,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:53.051457,8.54,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:53.552613,9.04,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:54.054246,9.54,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:54.555523,10.04,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:55.056907,10.55,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:55.557910,11.05,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:56.059027,11.55,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:56.560132,12.05,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:57.062545,12.55,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:57.582675,13.07,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:58.084408,13.57,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:58.585310,14.07,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:59.086477,14.58,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:45:59.589632,15.08,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:00.109617,15.6,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:00.611257,16.1,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:01.112993,16.6,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:01.616448,17.11,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:02.137250,17.63,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:02.638129,18.13,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:03.141860,18.63,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:03.643980,19.13,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:04.145512,19.63,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:04.647789,20.14,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:05.149178,20.64,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:05.654104,21.14,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:06.174020,21.66,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:06.675372,22.16,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:07.176724,22.67,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:07.678611,23.17,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:08.179494,23.67,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:08.681106,24.17,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:09.182712,24.67,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:09.683882,25.17,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:10.185044,25.67,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:10.686832,26.18,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:11.187341,26.68,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:11.688569,27.18,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:12.189259,27.68,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:12.690081,28.18,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:14.800748,30.29,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T12:46:15.334778,30.82,-438.0,200.017,1.57,89.95,2,39.983,NAVIGATING: Moving to goal
2025-09-02T12:46:15.874689,31.36,-438.0,200.056,1.57,89.95,2,39.944,NAVIGATING: Moving to goal
2025-09-02T12:46:16.382016,31.87,-438.0,200.117,1.57,89.95,2,39.883,NAVIGATING: Moving to goal
2025-09-02T12:46:16.917132,32.41,-438.0,200.194,1.57,89.96,2,39.806,NAVIGATING: Moving to goal
2025-09-02T12:46:17.446801,32.94,-438.0,200.29,1.57,89.96,2,39.71,NAVIGATING: Moving to goal
2025-09-02T12:46:17.967729,33.46,-438.0,200.398,1.57,89.96,2,39.602,NAVIGATING: Moving to goal
2025-09-02T12:46:18.497539,33.99,-438.0,200.518,1.57,89.96,2,39.482,NAVIGATING: Moving to goal
2025-09-02T12:46:19.022981,34.51,-438.0,200.653,1.57,89.96,2,39.347,NAVIGATING: Moving to goal
2025-09-02T12:46:19.569630,35.06,-438.0,200.791,1.57,89.96,2,39.209,NAVIGATING: Moving to goal
2025-09-02T12:46:20.107610,35.6,-437.999,200.942,1.5701,89.96,2,39.058,NAVIGATING: Moving to goal
2025-09-02T12:46:20.632234,36.12,-437.999,201.092,1.5701,89.96,2,38.908,NAVIGATING: Moving to goal
2025-09-02T12:46:21.162128,36.65,-437.999,201.247,1.5701,89.96,2,38.753,NAVIGATING: Moving to goal
2025-09-02T12:46:21.707093,37.2,-437.999,201.411,1.5701,89.96,2,38.589,NAVIGATING: Moving to goal
2025-09-02T12:46:22.250131,37.74,-437.999,201.573,1.5701,89.96,2,38.427,NAVIGATING: Moving to goal
2025-09-02T12:46:22.791682,38.28,-437.999,201.744,1.5701,89.96,2,38.256,NAVIGATING: Moving to goal
2025-09-02T12:46:23.323542,38.81,-437.999,201.91,1.5701,89.96,2,38.09,NAVIGATING: Moving to goal
2025-09-02T12:46:23.830384,39.32,-437.999,202.077,1.5701,89.96,2,37.923,NAVIGATING: Moving to goal
2025-09-02T12:46:24.359020,39.85,-437.999,202.252,1.5701,89.96,2,37.748,NAVIGATING: Moving to goal
2025-09-02T12:46:24.885844,40.37,-437.999,202.421,1.5701,89.96,2,37.579,NAVIGATING: Moving to goal
2025-09-02T12:46:25.396790,40.89,-437.998,202.598,1.5701,89.96,2,37.402,NAVIGATING: Moving to goal
2025-09-02T12:46:25.932702,41.42,-437.998,202.769,1.5701,89.96,2,37.231,NAVIGATING: Moving to goal
2025-09-02T12:46:26.464507,41.95,-437.998,202.94,1.5701,89.96,2,37.06,NAVIGATING: Moving to goal
2025-09-02T12:46:26.978529,42.47,-437.998,203.118,1.5701,89.96,2,36.882,NAVIGATING: Moving to goal
2025-09-02T12:46:27.504554,42.99,-437.998,203.29,1.5701,89.96,2,36.71,NAVIGATING: Moving to goal
2025-09-02T12:46:28.037963,43.53,-437.998,203.509,1.5701,89.96,2,36.491,NAVIGATING: Moving to goal
2025-09-02T12:46:28.608292,44.1,-437.998,203.728,1.5701,89.96,2,36.272,NAVIGATING: Moving to goal
2025-09-02T12:46:29.143626,44.63,-437.997,203.907,1.5701,89.96,2,36.093,NAVIGATING: Moving to goal
2025-09-02T12:46:29.690150,45.18,-437.997,204.08,1.5701,89.96,2,35.92,NAVIGATING: Moving to goal
2025-09-02T12:46:30.235048,45.72,-437.997,204.253,1.5701,89.96,2,35.747,NAVIGATING: Moving to goal
2025-09-02T12:46:30.749447,46.24,-437.997,204.445,1.5701,89.96,2,35.555,NAVIGATING: Moving to goal
2025-09-02T12:46:31.255329,46.74,-437.997,204.625,1.5701,89.96,2,35.375,NAVIGATING: Moving to goal
2025-09-02T12:46:31.855467,47.34,-437.997,204.784,1.5701,89.96,2,35.216,NAVIGATING: Moving to goal
2025-09-02T12:46:32.478078,47.97,-437.997,204.957,1.5701,89.96,2,35.043,NAVIGATING: Moving to goal
2025-09-02T12:46:33.050762,48.54,-437.997,205.13,1.5701,89.96,2,34.87,NAVIGATING: Moving to goal
2025-09-02T12:46:33.620461,49.11,-437.996,205.31,1.5701,89.96,2,34.69,NAVIGATING: Moving to goal
2025-09-02T12:46:34.121800,49.61,-437.996,205.443,1.5701,89.96,2,34.557,NAVIGATING: Moving to goal
2025-09-02T12:46:34.751754,50.24,-437.996,205.616,1.5701,89.96,2,34.384,NAVIGATING: Moving to goal
2025-09-02T12:46:35.269209,50.76,-437.996,205.749,1.5701,89.96,2,34.251,NAVIGATING: Moving to goal
2025-09-02T12:46:35.851812,51.34,-437.996,205.883,1.5701,89.96,2,34.117,NAVIGATING: Moving to goal
2025-09-02T12:46:36.455502,51.94,-437.996,206.009,1.5701,89.96,2,33.991,NAVIGATING: Moving to goal
2025-09-02T12:46:37.078544,52.57,-437.996,206.142,1.5701,89.96,2,33.858,NAVIGATING: Moving to goal
2025-09-02T12:46:37.677195,53.17,-437.996,206.275,1.5701,89.96,2,33.725,NAVIGATING: Moving to goal
2025-09-02T12:46:38.285440,53.77,-437.996,206.408,1.5701,89.96,2,33.592,NAVIGATING: Moving to goal
2025-09-02T12:46:38.903229,54.39,-437.996,206.542,1.5701,89.96,2,33.458,NAVIGATING: Moving to goal
2025-09-02T12:46:39.425522,54.91,-437.996,206.668,1.5701,89.96,2,33.332,NAVIGATING: Moving to goal
2025-09-02T12:46:39.936992,55.43,-437.995,206.801,1.5701,89.96,2,33.199,NAVIGATING: Moving to goal
2025-09-02T12:46:40.443853,55.93,-437.995,206.934,1.5701,89.96,2,33.066,NAVIGATING: Moving to goal
2025-09-02T12:46:41.031822,56.52,-437.995,207.067,1.5701,89.96,2,32.933,NAVIGATING: Moving to goal
2025-09-02T12:46:41.647080,57.14,-437.995,207.201,1.5701,89.96,2,32.799,NAVIGATING: Moving to goal
2025-09-02T12:46:42.262994,57.75,-437.995,207.327,1.5701,89.96,2,32.673,NAVIGATING: Moving to goal
2025-09-02T12:46:42.875457,58.36,-437.995,207.46,1.5701,89.96,2,32.54,NAVIGATING: Moving to goal
2025-09-02T12:46:43.494355,58.98,-437.995,207.593,1.5701,89.96,2,32.407,NAVIGATING: Moving to goal
2025-09-02T12:46:44.094387,59.58,-437.995,207.727,1.5701,89.96,2,32.273,NAVIGATING: Moving to goal
2025-09-02T12:46:44.751727,60.24,-437.995,207.86,1.5701,89.96,2,32.14,NAVIGATING: Moving to goal
2025-09-02T12:46:45.407742,60.9,-437.995,207.986,1.5701,89.96,2,32.014,NAVIGATING: Moving to goal
2025-09-02T12:46:46.039534,61.53,-437.995,208.119,1.5701,89.96,2,31.881,NAVIGATING: Moving to goal
2025-09-02T12:46:46.664592,62.15,-437.994,208.252,1.5701,89.96,2,31.748,NAVIGATING: Moving to goal
2025-09-02T12:46:47.311863,62.8,-437.994,208.386,1.5701,89.96,2,31.614,NAVIGATING: Moving to goal
2025-09-02T12:46:47.974950,63.46,-437.994,208.519,1.5701,89.96,2,31.481,NAVIGATING: Moving to goal
2025-09-02T12:46:48.599956,64.09,-437.994,208.645,1.5701,89.96,2,31.355,NAVIGATING: Moving to goal
2025-09-02T12:46:49.215553,64.7,-437.994,208.778,1.5701,89.96,2,31.222,NAVIGATING: Moving to goal
2025-09-02T12:46:49.832894,65.32,-437.994,208.912,1.5701,89.96,2,31.088,NAVIGATING: Moving to goal
2025-09-02T12:46:50.422745,65.91,-437.994,209.045,1.5701,89.96,2,30.955,NAVIGATING: Moving to goal
2025-09-02T12:46:51.028289,66.52,-437.994,209.178,1.5701,89.96,2,30.822,NAVIGATING: Moving to goal
2025-09-02T12:46:51.648491,67.14,-437.994,209.304,1.5701,89.96,2,30.696,NAVIGATING: Moving to goal
2025-09-02T12:46:52.255731,67.74,-437.994,209.438,1.5701,89.96,2,30.562,NAVIGATING: Moving to goal
2025-09-02T12:46:52.862389,68.35,-437.994,209.571,1.5701,89.96,2,30.429,NAVIGATING: Moving to goal
2025-09-02T12:46:53.479318,68.97,-437.993,209.704,1.5701,89.96,2,30.296,NAVIGATING: Moving to goal
2025-09-02T12:46:54.080624,69.57,-437.993,209.837,1.5701,89.96,2,30.163,NAVIGATING: Moving to goal
2025-09-02T12:46:54.676661,70.17,-437.993,209.963,1.5701,89.96,2,30.037,NAVIGATING: Moving to goal
2025-09-02T12:46:55.316047,70.81,-437.993,210.097,1.5701,89.96,2,29.903,NAVIGATING: Moving to goal
2025-09-02T12:46:55.901900,71.39,-437.993,210.23,1.5701,89.96,2,29.77,NAVIGATING: Moving to goal
2025-09-02T12:46:56.545746,72.03,-437.993,210.363,1.5701,89.96,2,29.637,NAVIGATING: Moving to goal
2025-09-02T12:46:57.159573,72.65,-437.993,210.496,1.5701,89.96,2,29.504,NAVIGATING: Moving to goal
2025-09-02T12:46:57.745868,73.23,-437.993,210.623,1.5701,89.96,2,29.377,NAVIGATING: Moving to goal
2025-09-02T12:46:58.355282,73.84,-437.993,210.756,1.5701,89.96,2,29.244,NAVIGATING: Moving to goal
2025-09-02T12:46:58.969318,74.46,-437.993,210.889,1.5701,89.96,2,29.111,NAVIGATING: Moving to goal
2025-09-02T12:46:59.570925,75.06,-437.993,211.022,1.5701,89.96,2,28.978,NAVIGATING: Moving to goal
2025-09-02T12:47:00.177727,75.67,-437.992,211.155,1.5701,89.96,2,28.845,NAVIGATING: Moving to goal
2025-09-02T12:47:00.753116,76.24,-437.992,211.282,1.5701,89.96,2,28.718,NAVIGATING: Moving to goal
2025-09-02T12:47:01.337974,76.83,-437.992,211.415,1.5701,89.96,2,28.585,NAVIGATING: Moving to goal
2025-09-02T12:47:01.946986,77.44,-437.992,211.548,1.5701,89.96,2,28.452,NAVIGATING: Moving to goal
2025-09-02T12:47:02.521438,78.01,-437.992,211.681,1.5701,89.96,2,28.319,NAVIGATING: Moving to goal
2025-09-02T12:47:03.148888,78.64,-437.992,211.808,1.5701,89.96,2,28.192,NAVIGATING: Moving to goal
2025-09-02T12:47:03.741961,79.23,-437.992,211.941,1.5701,89.96,2,28.059,NAVIGATING: Moving to goal
2025-09-02T12:47:04.319316,79.81,-437.992,212.074,1.5701,89.96,2,27.926,NAVIGATING: Moving to goal
2025-09-02T12:47:04.908708,80.4,-437.992,212.207,1.5701,89.96,2,27.793,NAVIGATING: Moving to goal
2025-09-02T12:47:05.495342,80.98,-437.992,212.34,1.5701,89.96,2,27.66,NAVIGATING: Moving to goal
2025-09-02T12:47:06.109296,81.6,-437.992,212.473,1.5701,89.96,2,27.527,NAVIGATING: Moving to goal
2025-09-02T12:47:06.739937,82.23,-437.991,212.6,1.5701,89.96,2,27.4,NAVIGATING: Moving to goal
2025-09-02T12:47:07.329993,82.82,-437.991,212.733,1.5701,89.96,2,27.267,NAVIGATING: Moving to goal
2025-09-02T12:47:07.953035,83.44,-437.991,212.866,1.5701,89.96,2,27.134,NAVIGATING: Moving to goal
2025-09-02T12:47:08.566067,84.06,-437.991,212.999,1.5702,89.96,2,27.001,NAVIGATING: Moving to goal
2025-09-02T12:47:09.177689,84.67,-437.991,213.132,1.5702,89.96,2,26.868,NAVIGATING: Moving to goal
2025-09-02T12:47:09.816207,85.31,-437.991,213.259,1.5702,89.96,2,26.741,NAVIGATING: Moving to goal
2025-09-02T12:47:10.417338,85.91,-437.991,213.392,1.5702,89.96,2,26.608,NAVIGATING: Moving to goal
2025-09-02T12:47:11.051407,86.54,-437.991,213.525,1.5702,89.96,2,26.475,NAVIGATING: Moving to goal
2025-09-02T12:47:11.670268,87.16,-437.991,213.658,1.5702,89.96,2,26.342,NAVIGATING: Moving to goal
2025-09-02T12:47:12.297826,87.79,-437.991,213.792,1.5702,89.96,2,26.208,NAVIGATING: Moving to goal
2025-09-02T12:47:12.880035,88.37,-437.991,213.918,1.5702,89.96,2,26.082,NAVIGATING: Moving to goal
2025-09-02T12:47:13.538922,89.03,-437.99,214.051,1.5702,89.96,2,25.949,NAVIGATING: Moving to goal
2025-09-02T12:47:14.124608,89.61,-437.99,214.184,1.5702,89.96,2,25.816,NAVIGATING: Moving to goal
2025-09-02T12:47:14.731328,90.22,-437.99,214.318,1.5702,89.96,2,25.682,NAVIGATING: Moving to goal
2025-09-02T12:47:15.357535,90.85,-437.99,214.451,1.5702,89.96,2,25.549,NAVIGATING: Moving to goal
2025-09-02T12:47:15.967594,91.46,-437.99,214.577,1.5702,89.96,2,25.423,NAVIGATING: Moving to goal
2025-09-02T12:47:16.550556,92.04,-437.99,214.71,1.5702,89.96,2,25.29,NAVIGATING: Moving to goal
2025-09-02T12:47:17.169736,92.66,-437.99,214.843,1.5702,89.96,2,25.157,NAVIGATING: Moving to goal
2025-09-02T12:47:17.742838,93.23,-437.99,214.977,1.5702,89.96,2,25.023,NAVIGATING: Moving to goal
2025-09-02T12:47:18.393712,93.88,-437.99,215.11,1.5702,89.96,2,24.89,NAVIGATING: Moving to goal
2025-09-02T12:47:18.993899,94.48,-437.99,215.236,1.5702,89.96,2,24.764,NAVIGATING: Moving to goal
2025-09-02T12:47:19.612292,95.1,-437.99,215.369,1.5702,89.96,2,24.631,NAVIGATING: Moving to goal
2025-09-02T12:47:20.213413,95.7,-437.99,215.503,1.5702,89.96,2,24.497,NAVIGATING: Moving to goal
2025-09-02T12:47:20.818367,96.31,-437.989,215.636,1.5702,89.96,2,24.364,NAVIGATING: Moving to goal
2025-09-02T12:47:21.423908,96.91,-437.989,215.769,1.5702,89.96,2,24.231,NAVIGATING: Moving to goal
2025-09-02T12:47:22.048298,97.54,-437.989,215.895,1.5702,89.96,2,24.105,NAVIGATING: Moving to goal
2025-09-02T12:47:22.683058,98.17,-437.989,216.028,1.5702,89.96,2,23.972,NAVIGATING: Moving to goal
2025-09-02T12:47:23.310391,98.8,-437.989,216.162,1.5702,89.96,2,23.838,NAVIGATING: Moving to goal
2025-09-02T12:47:23.931978,99.42,-437.989,216.295,1.5702,89.96,2,23.705,NAVIGATING: Moving to goal
2025-09-02T12:47:24.569164,100.06,-437.989,216.428,1.5702,89.96,2,23.572,NAVIGATING: Moving to goal
2025-09-02T12:47:25.211484,100.7,-437.989,216.554,1.5702,89.96,2,23.446,NAVIGATING: Moving to goal
2025-09-02T12:47:25.844303,101.33,-437.989,216.688,1.5702,89.96,2,23.312,NAVIGATING: Moving to goal
2025-09-02T12:47:26.469618,101.96,-437.989,216.821,1.5702,89.96,2,23.179,NAVIGATING: Moving to goal
2025-09-02T12:47:27.119713,102.61,-437.989,216.954,1.5702,89.96,2,23.046,NAVIGATING: Moving to goal
2025-09-02T12:47:27.784197,103.27,-437.988,217.087,1.5702,89.96,2,22.913,NAVIGATING: Moving to goal
2025-09-02T12:47:28.390888,103.88,-437.988,217.214,1.5702,89.96,2,22.786,NAVIGATING: Moving to goal
2025-09-02T12:47:29.055449,104.54,-437.988,217.347,1.5702,89.96,2,22.653,NAVIGATING: Moving to goal
2025-09-02T12:47:29.676418,105.17,-437.988,217.48,1.5702,89.96,2,22.52,NAVIGATING: Moving to goal
2025-09-02T12:47:30.290558,105.78,-437.988,217.613,1.5702,89.96,2,22.387,NAVIGATING: Moving to goal
2025-09-02T12:47:30.899500,106.39,-437.988,217.746,1.5702,89.96,2,22.254,NAVIGATING: Moving to goal
2025-09-02T12:47:31.518421,107.01,-437.988,217.873,1.5702,89.96,2,22.127,NAVIGATING: Moving to goal
2025-09-02T12:47:32.126662,107.62,-437.988,218.006,1.5702,89.96,2,21.994,NAVIGATING: Moving to goal
2025-09-02T12:47:32.741226,108.23,-437.988,218.139,1.5702,89.96,2,21.861,NAVIGATING: Moving to goal
2025-09-02T12:47:33.372413,108.86,-437.988,218.272,1.5702,89.96,2,21.728,NAVIGATING: Moving to goal
2025-09-02T12:47:33.983237,109.47,-437.988,218.405,1.5702,89.96,2,21.595,NAVIGATING: Moving to goal
2025-09-02T12:47:34.656320,110.15,-437.988,218.532,1.5702,89.96,2,21.468,NAVIGATING: Moving to goal
2025-09-02T12:47:35.235352,110.72,-437.987,218.665,1.5702,89.96,2,21.335,NAVIGATING: Moving to goal
2025-09-02T12:47:35.876919,111.37,-437.987,218.798,1.5702,89.96,2,21.202,NAVIGATING: Moving to goal
2025-09-02T12:47:36.504902,111.99,-437.987,218.931,1.5702,89.96,2,21.069,NAVIGATING: Moving to goal
2025-09-02T12:47:37.144804,112.63,-437.987,219.064,1.5702,89.97,2,20.936,NAVIGATING: Moving to goal
2025-09-02T12:47:37.795615,113.28,-437.987,219.191,1.5702,89.97,2,20.809,NAVIGATING: Moving to goal
2025-09-02T12:47:38.437147,113.93,-437.987,219.324,1.5702,89.97,2,20.676,NAVIGATING: Moving to goal
2025-09-02T12:47:39.073447,114.56,-437.987,219.457,1.5702,89.97,2,20.543,NAVIGATING: Moving to goal
2025-09-02T12:47:39.699617,115.19,-437.987,219.59,1.5702,89.97,2,20.41,NAVIGATING: Moving to goal
2025-09-02T12:47:40.348895,115.84,-437.987,219.723,1.5702,89.97,2,20.277,NAVIGATING: Moving to goal
2025-09-02T12:47:40.998334,116.49,-437.987,219.85,1.5702,89.97,2,20.15,NAVIGATING: Moving to goal
2025-09-02T12:47:41.660753,117.15,-437.987,219.983,1.5702,89.97,2,20.017,NAVIGATING: Moving to goal
2025-09-02T12:47:42.272539,117.76,-437.987,220.116,1.5702,89.97,2,19.884,NAVIGATING: Moving to goal
2025-09-02T12:47:42.922863,118.41,-437.986,220.249,1.5702,89.97,2,19.751,NAVIGATING: Moving to goal
2025-09-02T12:47:43.571775,119.06,-437.986,220.383,1.5702,89.97,2,19.617,NAVIGATING: Moving to goal
2025-09-02T12:47:44.176418,119.67,-437.986,220.509,1.5702,89.97,2,19.491,NAVIGATING: Moving to goal
2025-09-02T12:47:44.813577,120.3,-437.986,220.642,1.5702,89.97,2,19.358,NAVIGATING: Moving to goal
2025-09-02T12:47:45.484875,120.97,-437.986,220.775,1.5702,89.97,2,19.225,NAVIGATING: Moving to goal
2025-09-02T12:47:46.124241,121.61,-437.986,220.908,1.5702,89.97,2,19.092,NAVIGATING: Moving to goal
2025-09-02T12:47:46.725424,122.21,-437.986,221.042,1.5702,89.97,2,18.958,NAVIGATING: Moving to goal
2025-09-02T12:47:47.330654,122.82,-437.986,221.168,1.5702,89.97,2,18.832,NAVIGATING: Moving to goal
2025-09-02T12:47:47.967927,123.46,-437.986,221.301,1.5702,89.97,2,18.699,NAVIGATING: Moving to goal
2025-09-02T12:47:48.560081,124.05,-437.986,221.434,1.5702,89.97,2,18.566,NAVIGATING: Moving to goal
2025-09-02T12:47:49.187129,124.68,-437.986,221.568,1.5702,89.97,2,18.432,NAVIGATING: Moving to goal
2025-09-02T12:47:49.809762,125.3,-437.986,221.701,1.5702,89.97,2,18.299,NAVIGATING: Moving to goal
2025-09-02T12:47:50.438540,125.93,-437.985,221.827,1.5702,89.97,2,18.173,NAVIGATING: Moving to goal
2025-09-02T12:47:51.039429,126.53,-437.985,221.96,1.5702,89.97,2,18.04,NAVIGATING: Moving to goal
2025-09-02T12:47:51.683938,127.17,-437.985,222.094,1.5702,89.97,2,17.906,NAVIGATING: Moving to goal
2025-09-02T12:47:52.284643,127.77,-437.985,222.227,1.5702,89.97,2,17.773,NAVIGATING: Moving to goal
2025-09-02T12:47:52.896147,128.39,-437.985,222.36,1.5702,89.97,2,17.64,NAVIGATING: Moving to goal
2025-09-02T12:47:53.507249,129.0,-437.985,222.486,1.5702,89.97,2,17.514,NAVIGATING: Moving to goal
2025-09-02T12:47:54.122132,129.61,-437.985,222.619,1.5702,89.97,2,17.381,NAVIGATING: Moving to goal
2025-09-02T12:47:54.768844,130.26,-437.985,222.753,1.5702,89.97,2,17.247,NAVIGATING: Moving to goal
2025-09-02T12:47:55.405091,130.89,-437.985,222.886,1.5702,89.97,2,17.114,NAVIGATING: Moving to goal
2025-09-02T12:47:56.033638,131.52,-437.985,223.019,1.5702,89.97,2,16.981,NAVIGATING: Moving to goal
2025-09-02T12:47:56.696978,132.19,-437.985,223.145,1.5702,89.97,2,16.855,NAVIGATING: Moving to goal
2025-09-02T12:47:57.333180,132.82,-437.985,223.279,1.5702,89.97,2,16.721,NAVIGATING: Moving to goal
2025-09-02T12:47:57.941431,133.43,-437.984,223.412,1.5702,89.97,2,16.588,NAVIGATING: Moving to goal
2025-09-02T12:47:58.585628,134.07,-437.984,223.538,1.5702,89.97,2,16.462,NAVIGATING: Moving to goal
2025-09-02T12:47:59.212005,134.7,-437.984,223.678,1.5702,89.97,2,16.322,NAVIGATING: Moving to goal
2025-09-02T12:47:59.836331,135.33,-437.984,223.805,1.5702,89.97,2,16.195,NAVIGATING: Moving to goal
2025-09-02T12:48:00.446535,135.94,-437.984,223.938,1.5702,89.97,2,16.062,NAVIGATING: Moving to goal
2025-09-02T12:48:01.074090,136.56,-437.984,224.071,1.5702,89.97,2,15.929,NAVIGATING: Moving to goal
2025-09-02T12:48:01.681288,137.17,-437.984,224.204,1.5702,89.97,2,15.796,NAVIGATING: Moving to goal
2025-09-02T12:48:02.294972,137.78,-437.984,224.337,1.5702,89.97,2,15.663,NAVIGATING: Moving to goal
2025-09-02T12:48:02.920495,138.41,-437.984,224.464,1.5702,89.97,2,15.536,NAVIGATING: Moving to goal
2025-09-02T12:48:03.575981,139.07,-437.984,224.597,1.5702,89.97,2,15.403,NAVIGATING: Moving to goal
2025-09-02T12:48:04.229140,139.72,-437.984,224.73,1.5702,89.97,2,15.27,NAVIGATING: Moving to goal
2025-09-02T12:48:04.830374,140.32,-437.984,224.863,1.5702,89.97,2,15.137,NAVIGATING: Moving to goal
2025-09-02T12:48:05.479156,140.97,-437.984,224.996,1.5702,89.97,2,15.004,NAVIGATING: Moving to goal
2025-09-02T12:48:06.077117,141.57,-437.983,225.123,1.5702,89.97,2,14.877,NAVIGATING: Moving to goal
2025-09-02T12:48:06.721663,142.21,-437.983,225.256,1.5702,89.97,2,14.744,NAVIGATING: Moving to goal
2025-09-02T12:48:07.335309,142.82,-437.983,225.389,1.5702,89.97,2,14.611,NAVIGATING: Moving to goal
2025-09-02T12:48:08.013116,143.5,-437.983,225.522,1.5702,89.97,2,14.478,NAVIGATING: Moving to goal
2025-09-02T12:48:08.621919,144.11,-437.983,225.655,1.5702,89.97,2,14.345,NAVIGATING: Moving to goal
2025-09-02T12:48:09.225456,144.71,-437.983,225.782,1.5702,89.97,2,14.218,NAVIGATING: Moving to goal
2025-09-02T12:48:09.860755,145.35,-437.983,225.915,1.5702,89.97,2,14.085,NAVIGATING: Moving to goal
2025-09-02T12:48:10.492165,145.98,-437.983,226.048,1.5702,89.97,2,13.952,NAVIGATING: Moving to goal
2025-09-02T12:48:11.148193,146.64,-437.983,226.181,1.5702,89.97,2,13.819,NAVIGATING: Moving to goal
2025-09-02T12:48:11.776660,147.27,-437.983,226.314,1.5702,89.97,2,13.686,NAVIGATING: Moving to goal
2025-09-02T12:48:12.439110,147.93,-437.983,226.441,1.5702,89.97,2,13.559,NAVIGATING: Moving to goal
2025-09-02T12:48:13.093150,148.58,-437.983,226.574,1.5702,89.97,2,13.426,NAVIGATING: Moving to goal
2025-09-02T12:48:13.824355,149.31,-437.982,226.707,1.5702,89.97,2,13.293,NAVIGATING: Moving to goal
2025-09-02T12:48:14.516386,150.01,-437.982,226.84,1.5702,89.97,2,13.16,NAVIGATING: Moving to goal
2025-09-02T12:48:15.018250,150.51,-437.982,226.927,1.5702,89.97,2,13.073,NAVIGATING: Moving to goal
2025-09-02T12:48:15.675880,151.16,-437.982,227.06,1.5702,89.97,2,12.94,NAVIGATING: Moving to goal
2025-09-02T12:48:16.284968,151.77,-437.982,227.193,1.5702,89.97,2,12.807,NAVIGATING: Moving to goal
2025-09-02T12:48:16.914580,152.4,-437.982,227.32,1.5702,89.97,2,12.68,NAVIGATING: Moving to goal
2025-09-02T12:48:17.519313,153.01,-437.982,227.453,1.5702,89.97,2,12.547,NAVIGATING: Moving to goal
2025-09-02T12:48:18.237618,153.73,-437.982,227.499,1.5702,89.97,2,12.501,NAVIGATING: Moving to goal
2025-09-02T12:48:18.765020,154.25,-437.982,227.719,1.5702,89.97,2,12.281,NAVIGATING: Moving to goal
2025-09-02T12:48:19.385658,154.87,-437.982,227.852,1.5702,89.97,2,12.148,NAVIGATING: Moving to goal
2025-09-02T12:48:20.007446,155.5,-437.982,227.979,1.5702,89.97,2,12.021,NAVIGATING: Moving to goal
2025-09-02T12:48:20.636985,156.13,-437.982,228.112,1.5702,89.97,2,11.888,NAVIGATING: Moving to goal
2025-09-02T12:48:21.234835,156.72,-437.982,228.238,1.5702,89.97,2,11.762,NAVIGATING: Moving to goal
2025-09-02T12:48:21.873215,157.36,-437.982,228.378,1.5702,89.97,2,11.622,NAVIGATING: Moving to goal
2025-09-02T12:48:22.519122,158.01,-437.981,228.511,1.5702,89.97,2,11.489,NAVIGATING: Moving to goal
2025-09-02T12:48:23.123179,158.61,-437.981,228.638,1.5702,89.97,2,11.362,NAVIGATING: Moving to goal
2025-09-02T12:48:23.769009,159.26,-437.981,228.771,1.5702,89.97,2,11.229,NAVIGATING: Moving to goal
2025-09-02T12:48:24.389591,159.88,-437.981,228.904,1.5702,89.97,2,11.096,NAVIGATING: Moving to goal
2025-09-02T12:48:24.987641,160.48,-437.981,229.037,1.5702,89.97,2,10.963,NAVIGATING: Moving to goal
2025-09-02T12:48:25.630363,161.12,-437.981,229.17,1.5702,89.97,2,10.83,NAVIGATING: Moving to goal
2025-09-02T12:48:26.257329,161.75,-437.981,229.297,1.5702,89.97,2,10.703,NAVIGATING: Moving to goal
2025-09-02T12:48:26.882977,162.37,-437.981,229.43,1.5702,89.97,2,10.57,NAVIGATING: Moving to goal
2025-09-02T12:48:27.495681,162.98,-437.981,229.563,1.5702,89.97,2,10.437,NAVIGATING: Moving to goal
2025-09-02T12:48:28.125829,163.61,-437.981,229.696,1.5702,89.97,2,10.304,NAVIGATING: Moving to goal
2025-09-02T12:48:28.756331,164.25,-437.981,229.83,1.5702,89.97,2,10.17,NAVIGATING: Moving to goal
2025-09-02T12:48:29.350238,164.84,-437.981,229.956,1.5702,89.97,2,10.044,NAVIGATING: Moving to goal
2025-09-02T12:48:29.983682,165.47,-437.981,230.089,1.5703,89.97,2,9.911,NAVIGATING: Moving to goal
2025-09-02T12:48:30.592551,166.08,-437.98,230.222,1.5703,89.97,2,9.778,NAVIGATING: Moving to goal
2025-09-02T12:48:31.214121,166.7,-437.98,230.356,1.5703,89.97,2,9.644,NAVIGATING: Moving to goal
2025-09-02T12:48:31.849740,167.34,-437.98,230.489,1.5703,89.97,2,9.511,NAVIGATING: Moving to goal
2025-09-02T12:48:32.435388,167.92,-437.98,230.615,1.5703,89.97,2,9.385,NAVIGATING: Moving to goal
2025-09-02T12:48:33.025849,168.51,-437.98,230.748,1.5703,89.97,2,9.252,NAVIGATING: Moving to goal
2025-09-02T12:48:33.664859,169.15,-437.98,230.881,1.5703,89.97,2,9.119,NAVIGATING: Moving to goal
2025-09-02T12:48:34.307126,169.8,-437.98,231.015,1.5703,89.97,2,8.985,NAVIGATING: Moving to goal
2025-09-02T12:48:34.955094,170.44,-437.98,231.148,1.5703,89.97,2,8.852,NAVIGATING: Moving to goal
2025-09-02T12:48:35.586701,171.08,-437.98,231.274,1.5703,89.97,2,8.726,NAVIGATING: Moving to goal
2025-09-02T12:48:36.202161,171.69,-437.98,231.407,1.5703,89.97,2,8.593,NAVIGATING: Moving to goal
2025-09-02T12:48:36.814312,172.3,-437.98,231.541,1.5703,89.97,2,8.459,NAVIGATING: Moving to goal
2025-09-02T12:48:37.450186,172.94,-437.98,231.674,1.5703,89.97,2,8.326,NAVIGATING: Moving to goal
2025-09-02T12:48:38.077399,173.57,-437.98,231.807,1.5703,89.97,2,8.193,NAVIGATING: Moving to goal
2025-09-02T12:48:38.718813,174.21,-437.979,231.933,1.5703,89.97,2,8.067,NAVIGATING: Moving to goal
2025-09-02T12:48:39.317926,174.81,-437.979,232.067,1.5703,89.97,2,7.934,NAVIGATING: Moving to goal
2025-09-02T12:48:39.953331,175.44,-437.979,232.2,1.5703,89.97,2,7.8,NAVIGATING: Moving to goal
2025-09-02T12:48:40.587581,176.08,-437.979,232.333,1.5703,89.97,2,7.667,NAVIGATING: Moving to goal
2025-09-02T12:48:41.224919,176.71,-437.979,232.466,1.5703,89.97,2,7.534,NAVIGATING: Moving to goal
2025-09-02T12:48:41.854079,177.34,-437.979,232.592,1.5703,89.97,2,7.408,NAVIGATING: Moving to goal
2025-09-02T12:48:42.477170,177.97,-437.979,232.726,1.5703,89.97,2,7.274,NAVIGATING: Moving to goal
2025-09-02T12:48:43.130471,178.62,-437.979,232.859,1.5703,89.97,2,7.141,NAVIGATING: Moving to goal
2025-09-02T12:48:43.723429,179.21,-437.979,232.992,1.5703,89.97,2,7.008,NAVIGATING: Moving to goal
2025-09-02T12:48:44.351845,179.84,-437.979,233.125,1.5703,89.97,2,6.875,NAVIGATING: Moving to goal
2025-09-02T12:48:44.974974,180.46,-437.979,233.252,1.5703,89.97,2,6.748,NAVIGATING: Moving to goal
2025-09-02T12:48:45.612845,181.1,-437.979,233.385,1.5703,89.97,2,6.615,NAVIGATING: Moving to goal
2025-09-02T12:48:46.214597,181.7,-437.979,233.518,1.5703,89.97,2,6.482,NAVIGATING: Moving to goal
2025-09-02T12:48:46.862871,182.35,-437.979,233.651,1.5703,89.97,2,6.349,NAVIGATING: Moving to goal
2025-09-02T12:48:47.491093,182.98,-437.978,233.784,1.5703,89.97,2,6.216,NAVIGATING: Moving to goal
2025-09-02T12:48:48.113251,183.6,-437.978,233.911,1.5703,89.97,2,6.089,NAVIGATING: Moving to goal
2025-09-02T12:48:48.753802,184.24,-437.978,234.044,1.5703,89.97,2,5.956,NAVIGATING: Moving to goal
2025-09-02T12:48:49.398767,184.89,-437.978,234.177,1.5703,89.97,2,5.823,NAVIGATING: Moving to goal
2025-09-02T12:48:49.997664,185.49,-437.978,234.31,1.5703,89.97,2,5.69,NAVIGATING: Moving to goal
2025-09-02T12:48:50.602108,186.09,-437.978,234.443,1.5703,89.97,2,5.557,NAVIGATING: Moving to goal
2025-09-02T12:48:51.257574,186.75,-437.978,234.57,1.5703,89.97,2,5.43,NAVIGATING: Moving to goal
2025-09-02T12:48:51.878369,187.37,-437.978,234.703,1.5703,89.97,2,5.297,NAVIGATING: Moving to goal
2025-09-02T12:48:52.492239,187.98,-437.978,234.836,1.5703,89.97,2,5.164,NAVIGATING: Moving to goal
2025-09-02T12:48:53.127837,188.62,-437.978,234.969,1.5703,89.97,2,5.031,NAVIGATING: Moving to goal
2025-09-02T12:48:53.770298,189.26,-437.978,235.102,1.5703,89.97,2,4.898,NAVIGATING: Moving to goal
2025-09-02T12:48:54.389987,189.88,-437.978,235.229,1.5703,89.97,2,4.771,NAVIGATING: Moving to goal
2025-09-02T12:48:55.022693,190.51,-437.978,235.362,1.5703,89.97,2,4.638,NAVIGATING: Moving to goal
2025-09-02T12:48:55.670396,191.16,-437.977,235.495,1.5703,89.97,2,4.505,NAVIGATING: Moving to goal
2025-09-02T12:48:56.291312,191.78,-437.977,235.628,1.5703,89.97,2,4.372,NAVIGATING: Moving to goal
2025-09-02T12:48:56.936043,192.43,-437.977,235.761,1.5703,89.97,2,4.239,NAVIGATING: Moving to goal
2025-09-02T12:48:57.573275,193.06,-437.977,235.888,1.5703,89.97,2,4.112,NAVIGATING: Moving to goal
2025-09-02T12:48:58.191308,193.68,-437.977,236.021,1.5703,89.97,2,3.979,NAVIGATING: Moving to goal
2025-09-02T12:48:58.827518,194.32,-437.977,236.154,1.5703,89.97,2,3.846,NAVIGATING: Moving to goal
2025-09-02T12:48:59.439144,194.93,-437.977,236.287,1.5703,89.97,2,3.713,NAVIGATING: Moving to goal
2025-09-02T12:49:00.089580,195.58,-437.977,236.421,1.5703,89.97,2,3.58,NAVIGATING: Moving to goal
2025-09-02T12:49:00.723212,196.21,-437.977,236.547,1.5703,89.97,2,3.453,NAVIGATING: Moving to goal
2025-09-02T12:49:01.374236,196.86,-437.977,236.68,1.5703,89.97,2,3.32,NAVIGATING: Moving to goal
2025-09-02T12:49:02.021270,197.51,-437.977,236.82,1.5703,89.97,2,3.18,NAVIGATING: Moving to goal
2025-09-02T12:49:02.687999,198.18,-437.977,236.947,1.5703,89.97,2,3.054,NAVIGATING: Moving to goal
2025-09-02T12:49:03.336128,198.83,-437.977,237.08,1.5703,89.97,2,2.92,NAVIGATING: Moving to goal
2025-09-02T12:49:03.960378,199.45,-437.977,237.206,1.5703,89.97,2,2.794,NAVIGATING: Moving to goal
2025-09-02T12:49:04.591067,200.08,-437.976,237.339,1.5703,89.97,2,2.661,NAVIGATING: Moving to goal
2025-09-02T12:49:05.207144,200.7,-437.976,237.472,1.5703,89.97,2,2.528,NAVIGATING: Moving to goal
2025-09-02T12:49:05.825509,201.31,-437.976,237.606,1.5703,89.97,2,2.395,NAVIGATING: Moving to goal
2025-09-02T12:49:06.429863,201.92,-437.976,237.739,1.5703,89.97,2,2.261,NAVIGATING: Moving to goal
2025-09-02T12:49:07.074170,202.56,-437.976,237.865,1.5703,89.97,2,2.135,NAVIGATING: Moving to goal
2025-09-02T12:49:07.678605,203.17,-437.976,237.998,1.5703,89.97,2,2.002,NAVIGATING: Moving to goal
2025-09-02T12:49:08.339972,203.83,-437.976,238.129,1.5703,89.97,2,1.871,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:08.508368,204.0,-437.976,238.147,1.5703,89.97,2,1.853,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:10.508966,206.0,-437.976,238.147,1.5703,89.97,3,4.387,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:10.510664,206.0,-437.976,238.354,1.5703,89.97,3,4.303,NAVIGATING: Moving to goal
2025-09-02T12:49:11.093947,206.58,-437.975,238.57,1.569,89.9,3,4.225,NAVIGATING: Moving to goal
2025-09-02T12:49:11.692076,207.18,-437.974,238.654,1.5621,89.5,3,4.196,NAVIGATING: Moving to goal
2025-09-02T12:49:12.322440,207.81,-437.971,238.73,1.5506,88.84,3,4.169,NAVIGATING: Moving to goal
2025-09-02T12:49:12.961884,208.45,-437.967,238.806,1.5339,87.89,3,4.143,NAVIGATING: Moving to goal
2025-09-02T12:49:13.591534,209.08,-437.962,238.877,1.5132,86.7,3,4.118,NAVIGATING: Moving to goal
2025-09-02T12:49:14.232658,209.72,-437.956,238.946,1.4891,85.32,3,4.094,NAVIGATING: Moving to goal
2025-09-02T12:49:14.849559,210.34,-437.95,239.011,1.4621,83.77,3,4.072,NAVIGATING: Moving to goal
2025-09-02T12:49:15.457727,210.95,-437.944,239.07,1.4343,82.18,3,4.052,NAVIGATING: Moving to goal
2025-09-02T12:49:16.084548,211.57,-437.937,239.131,1.403,80.39,3,4.032,NAVIGATING: Moving to goal
2025-09-02T12:49:16.701406,212.19,-437.93,239.189,1.37,78.5,3,4.013,NAVIGATING: Moving to goal
2025-09-02T12:49:17.316934,212.81,-437.923,239.246,1.3357,76.53,3,3.995,NAVIGATING: Moving to goal
2025-09-02T12:49:17.990136,213.48,-437.916,239.3,1.3002,74.5,3,3.978,NAVIGATING: Moving to goal
2025-09-02T12:49:18.592575,214.08,-437.909,239.35,1.2656,72.52,3,3.963,NAVIGATING: Moving to goal
2025-09-02T12:49:19.255643,214.74,-437.902,239.401,1.2285,70.39,3,3.947,NAVIGATING: Moving to goal
2025-09-02T12:49:19.859149,215.35,-437.894,239.45,1.1906,68.22,3,3.933,NAVIGATING: Moving to goal
2025-09-02T12:49:20.479709,215.97,-437.887,239.498,1.1523,66.02,3,3.919,NAVIGATING: Moving to goal
2025-09-02T12:49:21.116857,216.61,-437.88,239.545,1.1135,63.8,3,3.906,NAVIGATING: Moving to goal
2025-09-02T12:49:21.755640,217.24,-437.873,239.588,1.0763,61.67,3,3.894,NAVIGATING: Moving to goal
2025-09-02T12:49:22.363912,217.85,-437.865,239.633,1.0369,59.41,3,3.882,NAVIGATING: Moving to goal
2025-09-02T12:49:22.990192,218.48,-437.857,239.677,0.9972,57.14,3,3.87,NAVIGATING: Moving to goal
2025-09-02T12:49:23.604233,219.09,-437.848,239.719,0.9573,54.85,3,3.858,NAVIGATING: Moving to goal
2025-09-02T12:49:24.209158,219.7,-437.84,239.761,0.9173,52.56,3,3.847,NAVIGATING: Moving to goal
2025-09-02T12:49:24.846828,220.34,-437.831,239.799,0.8791,50.37,3,3.837,NAVIGATING: Moving to goal
2025-09-02T12:49:25.459423,220.95,-437.822,239.839,0.8388,48.06,3,3.826,NAVIGATING: Moving to goal
2025-09-02T12:49:26.063351,221.55,-437.813,239.878,0.7983,45.74,3,3.815,NAVIGATING: Moving to goal
2025-09-02T12:49:26.680098,222.17,-437.803,239.917,0.7578,43.42,3,3.803,NAVIGATING: Moving to goal
2025-09-02T12:49:27.284886,222.77,-437.792,239.954,0.7173,41.1,3,3.792,NAVIGATING: Moving to goal
2025-09-02T12:49:27.882835,223.37,-437.781,239.99,0.6787,38.89,3,3.781,NAVIGATING: Moving to goal
2025-09-02T12:49:28.499979,223.99,-437.768,240.028,0.6389,36.61,3,3.768,NAVIGATING: Moving to goal
2025-09-02T12:49:29.129921,224.62,-437.752,240.066,0.6,34.38,3,3.753,NAVIGATING: Moving to goal
2025-09-02T12:49:29.812886,225.3,-437.734,240.106,0.5617,32.19,3,3.735,NAVIGATING: Moving to goal
2025-09-02T12:49:30.434543,225.92,-437.713,240.145,0.524,30.03,3,3.716,NAVIGATING: Moving to goal
2025-09-02T12:49:31.041628,226.53,-437.691,240.184,0.4886,28.0,3,3.696,NAVIGATING: Moving to goal
2025-09-02T12:49:31.685308,227.17,-437.666,240.224,0.4518,25.89,3,3.673,NAVIGATING: Moving to goal
2025-09-02T12:49:32.309064,227.8,-437.636,240.266,0.4161,23.84,3,3.646,NAVIGATING: Moving to goal
2025-09-02T12:49:32.930377,228.42,-437.602,240.308,0.3816,21.86,3,3.615,NAVIGATING: Moving to goal
2025-09-02T12:49:33.574882,229.06,-437.563,240.352,0.348,19.94,3,3.581,NAVIGATING: Moving to goal
2025-09-02T12:49:34.178438,229.67,-437.523,240.393,0.3167,18.15,3,3.545,NAVIGATING: Moving to goal
2025-09-02T12:49:34.799441,230.29,-437.477,240.437,0.2845,16.3,3,3.504,NAVIGATING: Moving to goal
2025-09-02T12:49:35.424870,230.91,-437.427,240.481,0.2527,14.48,3,3.461,NAVIGATING: Moving to goal
2025-09-02T12:49:36.020112,231.51,-437.374,240.524,0.2214,12.68,3,3.415,NAVIGATING: Moving to goal
2025-09-02T12:49:36.663823,232.15,-437.318,240.567,0.1905,10.91,3,3.366,NAVIGATING: Moving to goal
2025-09-02T12:49:37.277384,232.77,-437.259,240.607,0.1622,9.3,3,3.315,NAVIGATING: Moving to goal
2025-09-02T12:49:37.906506,233.4,-437.192,240.65,0.1336,7.65,3,3.258,NAVIGATING: Moving to goal
2025-09-02T12:49:38.512603,234.0,-437.121,240.691,0.1059,6.07,3,3.197,NAVIGATING: Moving to goal
2025-09-02T12:49:39.146574,234.64,-437.045,240.732,0.079,4.52,3,3.132,NAVIGATING: Moving to goal
2025-09-02T12:49:39.756586,235.25,-436.965,240.772,0.0527,3.02,3,3.064,NAVIGATING: Moving to goal
2025-09-02T12:49:40.374183,235.86,-436.886,240.808,0.0283,1.62,3,2.997,NAVIGATING: Moving to goal
2025-09-02T12:49:40.996442,236.49,-436.8,240.845,0.003,0.17,3,2.925,NAVIGATING: Moving to goal
2025-09-02T12:49:41.587824,237.08,-436.711,240.88,-0.022,-1.26,3,2.85,NAVIGATING: Moving to goal
2025-09-02T12:49:42.203752,237.69,-436.619,240.914,-0.0466,-2.67,3,2.774,NAVIGATING: Moving to goal
2025-09-02T12:49:42.839446,238.33,-436.524,240.946,-0.0709,-4.06,3,2.696,NAVIGATING: Moving to goal
2025-09-02T12:49:43.470008,238.96,-436.432,240.974,-0.0939,-5.38,3,2.62,NAVIGATING: Moving to goal
2025-09-02T12:49:44.081906,239.57,-436.334,241.002,-0.1178,-6.75,3,2.54,NAVIGATING: Moving to goal
2025-09-02T12:49:44.682269,240.17,-436.233,241.028,-0.1416,-8.11,3,2.459,NAVIGATING: Moving to goal
2025-09-02T12:49:45.287190,240.78,-436.132,241.051,-0.1653,-9.47,3,2.377,NAVIGATING: Moving to goal
2025-09-02T12:49:45.891521,241.38,-436.029,241.073,-0.1889,-10.82,3,2.295,NAVIGATING: Moving to goal
2025-09-02T12:49:46.527883,242.02,-435.929,241.091,-0.2113,-12.1,3,2.217,NAVIGATING: Moving to goal
2025-09-02T12:49:47.162833,242.65,-435.824,241.109,-0.2347,-13.45,3,2.134,NAVIGATING: Moving to goal
2025-09-02T12:49:47.792651,243.28,-435.717,241.124,-0.2581,-14.79,3,2.052,NAVIGATING: Moving to goal
2025-09-02T12:49:48.425136,243.91,-435.61,241.136,-0.2815,-16.13,3,1.971,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:48.508475,244.0,-435.6,241.138,-0.2838,-16.26,3,1.963,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:50.509417,246.0,-435.6,241.138,-0.2838,-16.26,4,41.169,GOAL_REACHED: Target reached successfully
2025-09-02T12:49:50.512477,246.0,-435.447,241.158,-0.3163,-18.12,4,41.183,NAVIGATING: Moving to goal
2025-09-02T12:49:51.119970,246.61,-435.222,241.195,-0.3609,-20.68,4,41.213,NAVIGATING: Moving to goal
2025-09-02T12:49:51.760838,247.25,-435.149,241.206,-0.3804,-21.79,4,41.222,NAVIGATING: Moving to goal
2025-09-02T12:49:52.386918,247.88,-435.075,241.217,-0.4044,-23.17,4,41.231,NAVIGATING: Moving to goal
2025-09-02T12:49:52.998376,248.49,-435.005,241.225,-0.4315,-24.72,4,41.238,NAVIGATING: Moving to goal
2025-09-02T12:49:53.616264,249.11,-434.938,241.233,-0.4611,-26.42,4,41.244,NAVIGATING: Moving to goal
2025-09-02T12:49:54.248160,249.74,-434.873,241.24,-0.4928,-28.24,4,41.249,NAVIGATING: Moving to goal
2025-09-02T12:49:54.862930,250.35,-434.815,241.245,-0.5246,-30.06,4,41.253,NAVIGATING: Moving to goal
2025-09-02T12:49:55.469852,250.96,-434.755,241.25,-0.5595,-32.06,4,41.257,NAVIGATING: Moving to goal
2025-09-02T12:49:56.110763,251.6,-434.7,241.253,-0.5937,-34.02,4,41.259,NAVIGATING: Moving to goal
2025-09-02T12:49:56.735157,252.22,-434.641,241.255,-0.6326,-36.24,4,41.26,NAVIGATING: Moving to goal
2025-09-02T12:49:57.363411,252.85,-434.587,241.257,-0.6704,-38.41,4,41.261,NAVIGATING: Moving to goal
2025-09-02T12:49:58.008186,253.5,-434.537,241.257,-0.7069,-40.5,4,41.26,NAVIGATING: Moving to goal
2025-09-02T12:49:58.604580,254.09,-434.485,241.256,-0.7459,-42.73,4,41.259,NAVIGATING: Moving to goal
2025-09-02T12:49:59.222066,254.71,-434.436,241.255,-0.7851,-44.98,4,41.257,NAVIGATING: Moving to goal
2025-09-02T12:49:59.825348,255.31,-434.386,241.251,-0.8238,-47.2,4,41.252,NAVIGATING: Moving to goal
2025-09-02T12:50:00.441596,255.93,-434.335,241.244,-0.862,-49.39,4,41.245,NAVIGATING: Moving to goal
2025-09-02T12:50:01.036416,256.53,-434.286,241.235,-0.8977,-51.44,4,41.236,NAVIGATING: Moving to goal
2025-09-02T12:50:01.686092,257.18,-434.235,241.223,-0.935,-53.57,4,41.224,NAVIGATING: Moving to goal
2025-09-02T12:50:02.297936,257.79,-434.184,241.209,-0.972,-55.69,4,41.209,NAVIGATING: Moving to goal
2025-09-02T12:50:02.919553,258.41,-434.131,241.191,-1.0081,-57.76,4,41.191,NAVIGATING: Moving to goal
2025-09-02T12:50:03.594285,259.08,-434.078,241.168,-1.0431,-59.76,4,41.168,NAVIGATING: Moving to goal
2025-09-02T12:50:04.207064,259.7,-434.026,241.142,-1.0754,-61.61,4,41.142,NAVIGATING: Moving to goal
2025-09-02T12:50:04.897614,260.39,-433.971,241.111,-1.1086,-63.52,4,41.111,NAVIGATING: Moving to goal
2025-09-02T12:50:05.412911,260.9,-433.927,241.084,-1.1347,-65.02,4,41.084,NAVIGATING: Moving to goal
2025-09-02T12:50:05.924916,261.41,-433.896,241.063,-1.1525,-66.03,4,41.063,NAVIGATING: Moving to goal
2025-09-02T12:50:06.587887,262.08,-433.843,241.024,-1.1824,-67.75,4,41.024,NAVIGATING: Moving to goal
2025-09-02T12:50:07.117888,262.61,-433.803,240.992,-1.2036,-68.96,4,40.992,NAVIGATING: Moving to goal
2025-09-02T12:50:07.750595,263.24,-433.749,240.944,-1.2315,-70.56,4,40.944,NAVIGATING: Moving to goal
2025-09-02T12:50:08.349536,263.84,-433.691,240.888,-1.2598,-72.18,4,40.889,NAVIGATING: Moving to goal
2025-09-02T12:50:08.984448,264.47,-433.633,240.827,-1.2872,-73.75,4,40.829,NAVIGATING: Moving to goal
2025-09-02T12:50:09.579848,265.07,-433.576,240.761,-1.3139,-75.28,4,40.764,NAVIGATING: Moving to goal
2025-09-02T12:50:10.198483,265.69,-433.52,240.692,-1.34,-76.78,4,40.695,NAVIGATING: Moving to goal
2025-09-02T12:50:10.821656,266.31,-433.466,240.621,-1.3641,-78.15,4,40.625,NAVIGATING: Moving to goal
2025-09-02T12:50:11.475130,266.96,-433.411,240.541,-1.3879,-79.52,4,40.545,NAVIGATING: Moving to goal
2025-09-02T12:50:12.121727,267.61,-433.355,240.455,-1.4106,-80.82,4,40.46,NAVIGATING: Moving to goal
2025-09-02T12:50:12.830859,268.32,-433.301,240.364,-1.4323,-82.06,4,40.37,NAVIGATING: Moving to goal
2025-09-02T12:50:13.507653,269.0,-433.248,240.269,-1.453,-83.25,4,40.276,NAVIGATING: Moving to goal
2025-09-02T12:50:14.175693,269.66,-433.199,240.175,-1.4721,-84.35,4,40.183,NAVIGATING: Moving to goal
2025-09-02T12:50:14.827796,270.32,-433.149,240.073,-1.4916,-85.46,4,40.082,NAVIGATING: Moving to goal
2025-09-02T12:50:15.480240,270.97,-433.1,239.967,-1.5105,-86.55,4,39.977,NAVIGATING: Moving to goal
2025-09-02T12:50:16.159675,271.65,-433.054,239.858,-1.5287,-87.59,4,39.87,NAVIGATING: Moving to goal
2025-09-02T12:50:16.843525,272.33,-433.008,239.746,-1.5448,-88.51,4,39.759,NAVIGATING: Moving to goal
2025-09-02T12:50:17.515675,273.0,-432.966,239.637,-1.5584,-89.29,4,39.65,NAVIGATING: Moving to goal
2025-09-02T12:50:18.198796,273.69,-432.924,239.519,-1.5713,-90.03,4,39.534,NAVIGATING: Moving to goal
2025-09-02T12:50:18.889164,274.38,-432.883,239.399,-1.5827,-90.68,4,39.415,NAVIGATING: Moving to goal
2025-09-02T12:50:19.581612,275.07,-432.844,239.277,-1.593,-91.27,4,39.294,NAVIGATING: Moving to goal
2025-09-02T12:50:20.082873,275.57,-432.815,239.178,-1.6005,-91.7,4,39.196,NAVIGATING: Moving to goal
2025-09-02T12:50:20.760587,276.25,-432.784,239.071,-1.6078,-92.12,4,39.09,NAVIGATING: Moving to goal
2025-09-02T12:50:21.441678,276.93,-432.75,238.945,-1.6156,-92.57,4,38.965,NAVIGATING: Moving to goal
2025-09-02T12:50:22.124106,277.61,-432.719,238.824,-1.6224,-92.95,4,38.845,NAVIGATING: Moving to goal
2025-09-02T12:50:22.798051,278.29,-432.689,238.695,-1.6288,-93.33,4,38.717,NAVIGATING: Moving to goal
2025-09-02T12:50:23.481556,278.97,-432.66,238.565,-1.6347,-93.66,4,38.588,NAVIGATING: Moving to goal
2025-09-02T12:50:24.143217,279.63,-432.632,238.435,-1.6401,-93.97,4,38.459,NAVIGATING: Moving to goal
2025-09-02T12:50:24.786394,280.28,-432.607,238.304,-1.6451,-94.26,4,38.329,NAVIGATING: Moving to goal
2025-09-02T12:50:25.466069,280.96,-432.584,238.178,-1.6494,-94.5,4,38.205,NAVIGATING: Moving to goal
2025-09-02T12:50:26.091240,281.58,-432.561,238.046,-1.6536,-94.74,4,38.074,NAVIGATING: Moving to goal
2025-09-02T12:50:26.761509,282.25,-432.54,237.914,-1.6575,-94.97,4,37.942,NAVIGATING: Moving to goal
2025-09-02T12:50:27.420811,282.91,-432.52,237.781,-1.6611,-95.17,4,37.81,NAVIGATING: Moving to goal
2025-09-02T12:50:28.054134,283.54,-432.502,237.648,-1.6644,-95.36,4,37.678,NAVIGATING: Moving to goal
2025-09-02T12:50:28.707523,284.2,-432.486,237.521,-1.6673,-95.53,4,37.552,NAVIGATING: Moving to goal
2025-09-02T12:50:29.370498,284.86,-432.47,237.387,-1.6702,-95.69,4,37.419,NAVIGATING: Moving to goal
2025-09-02T12:50:29.977348,285.47,-432.456,237.254,-1.6729,-95.85,4,37.286,NAVIGATING: Moving to goal
2025-09-02T12:50:30.656586,286.15,-432.443,237.12,-1.6754,-95.99,4,37.152,NAVIGATING: Moving to goal
2025-09-02T12:50:31.323289,286.81,-432.431,236.986,-1.6777,-96.13,4,37.019,NAVIGATING: Moving to goal
2025-09-02T12:50:31.975760,287.46,-432.42,236.858,-1.6798,-96.25,4,36.892,NAVIGATING: Moving to goal
2025-09-02T12:50:32.637242,288.13,-432.41,236.724,-1.6819,-96.36,4,36.759,NAVIGATING: Moving to goal
2025-09-02T12:50:33.299032,288.79,-432.401,236.59,-1.6838,-96.47,4,36.625,NAVIGATING: Moving to goal
2025-09-02T12:50:33.952024,289.44,-432.394,236.456,-1.6856,-96.58,4,36.491,NAVIGATING: Moving to goal
2025-09-02T12:50:34.622254,290.11,-432.387,236.322,-1.6874,-96.68,4,36.358,NAVIGATING: Moving to goal
2025-09-02T12:50:35.286257,290.78,-432.381,236.194,-1.6889,-96.77,4,36.23,NAVIGATING: Moving to goal
2025-09-02T12:50:35.977951,291.47,-432.376,236.06,-1.6904,-96.86,4,36.097,NAVIGATING: Moving to goal
2025-09-02T12:50:36.652693,292.14,-432.372,235.926,-1.6919,-96.94,4,35.963,NAVIGATING: Moving to goal
2025-09-02T12:50:37.332462,292.82,-432.368,235.798,-1.6932,-97.01,4,35.836,NAVIGATING: Moving to goal
2025-09-02T12:50:37.989336,293.48,-432.366,235.658,-1.6946,-97.09,4,35.695,NAVIGATING: Moving to goal
2025-09-02T12:50:38.675668,294.16,-432.364,235.53,-1.6958,-97.16,4,35.568,NAVIGATING: Moving to goal
2025-09-02T12:50:39.328588,294.82,-432.363,235.396,-1.697,-97.23,4,35.434,NAVIGATING: Moving to goal
2025-09-02T12:50:39.983752,295.47,-432.362,235.262,-1.6981,-97.29,4,35.3,NAVIGATING: Moving to goal
2025-09-02T12:50:40.652236,296.14,-432.363,235.128,-1.6992,-97.36,4,35.166,NAVIGATING: Moving to goal
2025-09-02T12:50:41.324600,296.81,-432.363,234.995,-1.6992,-97.35,4,35.033,NAVIGATING: Moving to goal
2025-09-02T12:50:42.003505,297.49,-432.364,234.869,-1.6977,-97.27,4,34.907,NAVIGATING: Moving to goal
2025-09-02T12:50:42.716081,298.21,-432.365,234.736,-1.696,-97.17,4,34.775,NAVIGATING: Moving to goal
2025-09-02T12:50:43.390641,298.88,-432.367,234.603,-1.6946,-97.09,4,34.642,NAVIGATING: Moving to goal
2025-09-02T12:50:44.031310,299.52,-432.37,234.47,-1.6934,-97.02,4,34.509,NAVIGATING: Moving to goal
2025-09-02T12:50:44.712350,300.2,-432.374,234.337,-1.6924,-96.97,4,34.376,NAVIGATING: Moving to goal
2025-09-02T12:50:45.384413,300.87,-432.377,234.218,-1.6916,-96.92,4,34.256,NAVIGATING: Moving to goal
2025-09-02T12:50:46.039397,301.53,-432.382,234.078,-1.6909,-96.88,4,34.116,NAVIGATING: Moving to goal
2025-09-02T12:50:46.753237,302.24,-432.387,233.945,-1.6903,-96.85,4,33.983,NAVIGATING: Moving to goal
2025-09-02T12:50:47.397321,302.89,-432.392,233.812,-1.6898,-96.82,4,33.85,NAVIGATING: Moving to goal
2025-09-02T12:50:48.068283,303.56,-432.398,233.679,-1.6894,-96.8,4,33.717,NAVIGATING: Moving to goal
2025-09-02T12:50:48.579946,304.07,-432.402,233.579,-1.6892,-96.78,4,33.617,NAVIGATING: Moving to goal
2025-09-02T12:50:49.233268,304.72,-432.408,233.459,-1.689,-96.77,4,33.497,NAVIGATING: Moving to goal
2025-09-02T12:50:49.909615,305.4,-432.414,233.333,-1.6888,-96.76,4,33.37,NAVIGATING: Moving to goal
2025-09-02T12:50:50.569468,306.06,-432.422,233.199,-1.6887,-96.75,4,33.237,NAVIGATING: Moving to goal
2025-09-02T12:50:51.237887,306.73,-432.429,233.066,-1.6886,-96.75,4,33.104,NAVIGATING: Moving to goal
2025-09-02T12:50:51.901117,307.39,-432.437,232.933,-1.6886,-96.75,4,32.97,NAVIGATING: Moving to goal
2025-09-02T12:50:52.564456,308.05,-432.445,232.8,-1.6885,-96.75,4,32.837,NAVIGATING: Moving to goal
2025-09-02T12:50:53.253085,308.74,-432.453,232.674,-1.6886,-96.75,4,32.711,NAVIGATING: Moving to goal
2025-09-02T12:50:53.900072,309.39,-432.462,232.541,-1.6886,-96.75,4,32.577,NAVIGATING: Moving to goal
2025-09-02T12:50:54.607830,310.1,-432.471,232.408,-1.6887,-96.75,4,32.444,NAVIGATING: Moving to goal
2025-09-02T12:50:55.308778,310.8,-432.48,232.275,-1.6888,-96.76,4,32.311,NAVIGATING: Moving to goal
2025-09-02T12:50:55.998235,311.49,-432.489,232.142,-1.6889,-96.77,4,32.178,NAVIGATING: Moving to goal
2025-09-02T12:50:56.657558,312.15,-432.498,232.016,-1.689,-96.77,4,32.051,NAVIGATING: Moving to goal
2025-09-02T12:50:57.318820,312.81,-432.508,231.883,-1.6891,-96.78,4,31.918,NAVIGATING: Moving to goal
2025-09-02T12:50:58.017743,313.51,-432.518,231.75,-1.6893,-96.79,4,31.785,NAVIGATING: Moving to goal
2025-09-02T12:50:58.700001,314.19,-432.529,231.617,-1.6894,-96.8,4,31.652,NAVIGATING: Moving to goal
2025-09-02T12:50:59.383802,314.87,-432.539,231.484,-1.6896,-96.8,4,31.518,NAVIGATING: Moving to goal
2025-09-02T12:51:00.059471,315.55,-432.549,231.358,-1.6897,-96.81,4,31.392,NAVIGATING: Moving to goal
2025-09-02T12:51:00.711098,316.2,-432.56,231.226,-1.6899,-96.82,4,31.259,NAVIGATING: Moving to goal
2025-09-02T12:51:01.382855,316.87,-432.571,231.093,-1.69,-96.83,4,31.126,NAVIGATING: Moving to goal
2025-09-02T12:51:02.034887,317.52,-432.583,230.96,-1.6902,-96.84,4,30.992,NAVIGATING: Moving to goal
2025-09-02T12:51:02.686112,318.18,-432.594,230.827,-1.6904,-96.85,4,30.859,NAVIGATING: Moving to goal
2025-09-02T12:51:03.361470,318.85,-432.605,230.701,-1.6905,-96.86,4,30.733,NAVIGATING: Moving to goal
2025-09-02T12:51:04.033276,319.52,-432.617,230.569,-1.6907,-96.87,4,30.6,NAVIGATING: Moving to goal
2025-09-02T12:51:04.676147,320.17,-432.629,230.436,-1.6908,-96.88,4,30.467,NAVIGATING: Moving to goal
2025-09-02T12:51:05.312052,320.8,-432.641,230.303,-1.691,-96.89,4,30.334,NAVIGATING: Moving to goal
2025-09-02T12:51:05.985513,321.47,-432.653,230.171,-1.6912,-96.9,4,30.201,NAVIGATING: Moving to goal
2025-09-02T12:51:06.623428,322.11,-432.665,230.045,-1.6913,-96.91,4,30.074,NAVIGATING: Moving to goal
2025-09-02T12:51:07.289082,322.78,-432.677,229.912,-1.6915,-96.91,4,29.941,NAVIGATING: Moving to goal
2025-09-02T12:51:07.974483,323.46,-432.69,229.779,-1.6916,-96.92,4,29.808,NAVIGATING: Moving to goal
2025-09-02T12:51:08.642601,324.13,-432.703,229.647,-1.6918,-96.93,4,29.675,NAVIGATING: Moving to goal
2025-09-02T12:51:09.297775,324.79,-432.715,229.514,-1.6919,-96.94,4,29.542,NAVIGATING: Moving to goal
2025-09-02T12:51:09.950649,325.44,-432.728,229.388,-1.6921,-96.95,4,29.416,NAVIGATING: Moving to goal
2025-09-02T12:51:10.612745,326.1,-432.741,229.256,-1.6922,-96.96,4,29.283,NAVIGATING: Moving to goal
2025-09-02T12:51:11.264481,326.75,-432.754,229.123,-1.6923,-96.96,4,29.15,NAVIGATING: Moving to goal
2025-09-02T12:51:11.933439,327.42,-432.767,228.991,-1.6925,-96.97,4,29.017,NAVIGATING: Moving to goal
2025-09-02T12:51:12.604653,328.09,-432.781,228.858,-1.6926,-96.98,4,28.884,NAVIGATING: Moving to goal
2025-09-02T12:51:13.281433,328.77,-432.794,228.732,-1.6927,-96.99,4,28.758,NAVIGATING: Moving to goal
2025-09-02T12:51:13.954438,329.44,-432.807,228.6,-1.6929,-96.99,4,28.625,NAVIGATING: Moving to goal
2025-09-02T12:51:14.582413,330.07,-432.821,228.467,-1.693,-97.0,4,28.492,NAVIGATING: Moving to goal
2025-09-02T12:51:15.241066,330.73,-432.835,228.335,-1.6931,-97.01,4,28.359,NAVIGATING: Moving to goal
2025-09-02T12:51:15.908968,331.4,-432.848,228.203,-1.6926,-96.98,4,28.226,NAVIGATING: Moving to goal
2025-09-02T12:51:16.549632,332.04,-432.861,228.078,-1.6913,-96.91,4,28.101,NAVIGATING: Moving to goal
2025-09-02T12:51:17.251086,332.74,-432.875,227.946,-1.6901,-96.84,4,27.968,NAVIGATING: Moving to goal
2025-09-02T12:51:17.924358,333.41,-432.889,227.814,-1.6891,-96.78,4,27.836,NAVIGATING: Moving to goal
2025-09-02T12:51:18.604790,334.09,-432.902,227.682,-1.6882,-96.72,4,27.704,NAVIGATING: Moving to goal
2025-09-02T12:51:19.261940,334.75,-432.916,227.55,-1.6873,-96.68,4,27.571,NAVIGATING: Moving to goal
2025-09-02T12:51:19.912347,335.4,-432.93,227.424,-1.6867,-96.64,4,27.445,NAVIGATING: Moving to goal
2025-09-02T12:51:20.551127,336.04,-432.944,227.292,-1.686,-96.6,4,27.312,NAVIGATING: Moving to goal
2025-09-02T12:51:21.207121,336.7,-432.958,227.16,-1.6855,-96.57,4,27.18,NAVIGATING: Moving to goal
2025-09-02T12:51:21.887433,337.38,-432.972,227.028,-1.685,-96.54,4,27.047,NAVIGATING: Moving to goal
2025-09-02T12:51:22.519761,338.01,-432.987,226.895,-1.6845,-96.52,4,26.915,NAVIGATING: Moving to goal
2025-09-02T12:51:23.194598,338.68,-433.0,226.77,-1.6842,-96.5,4,26.788,NAVIGATING: Moving to goal
2025-09-02T12:51:23.858849,339.35,-433.015,226.638,-1.6838,-96.48,4,26.656,NAVIGATING: Moving to goal
2025-09-02T12:51:24.519765,340.01,-433.029,226.505,-1.6835,-96.46,4,26.523,NAVIGATING: Moving to goal
2025-09-02T12:51:25.166349,340.66,-433.044,226.373,-1.6833,-96.44,4,26.39,NAVIGATING: Moving to goal
2025-09-02T12:51:25.835070,341.32,-433.058,226.241,-1.683,-96.43,4,26.258,NAVIGATING: Moving to goal
2025-09-02T12:51:26.489986,341.98,-433.072,226.115,-1.6829,-96.42,4,26.131,NAVIGATING: Moving to goal
2025-09-02T12:51:27.167117,342.66,-433.086,225.983,-1.6827,-96.41,4,25.999,NAVIGATING: Moving to goal
2025-09-02T12:51:27.839838,343.33,-433.101,225.85,-1.6825,-96.4,4,25.866,NAVIGATING: Moving to goal
2025-09-02T12:51:28.518142,344.01,-433.116,225.718,-1.6824,-96.39,4,25.733,NAVIGATING: Moving to goal
2025-09-02T12:51:29.185133,344.67,-433.13,225.586,-1.6823,-96.39,4,25.6,NAVIGATING: Moving to goal
2025-09-02T12:51:29.839097,345.33,-433.144,225.46,-1.6822,-96.38,4,25.474,NAVIGATING: Moving to goal
2025-09-02T12:51:30.516116,346.01,-433.159,225.328,-1.6821,-96.38,4,25.342,NAVIGATING: Moving to goal
2025-09-02T12:51:31.182120,346.67,-433.173,225.195,-1.682,-96.37,4,25.209,NAVIGATING: Moving to goal
2025-09-02T12:51:31.856138,347.35,-433.188,225.063,-1.682,-96.37,4,25.076,NAVIGATING: Moving to goal
2025-09-02T12:51:32.517214,348.01,-433.203,224.931,-1.6819,-96.37,4,24.943,NAVIGATING: Moving to goal
2025-09-02T12:51:33.164584,348.65,-433.217,224.805,-1.6819,-96.36,4,24.817,NAVIGATING: Moving to goal
2025-09-02T12:51:33.816377,349.31,-433.231,224.673,-1.6818,-96.36,4,24.685,NAVIGATING: Moving to goal
2025-09-02T12:51:34.488173,349.98,-433.246,224.54,-1.6818,-96.36,4,24.552,NAVIGATING: Moving to goal
2025-09-02T12:51:35.165545,350.65,-433.261,224.408,-1.6818,-96.36,4,24.419,NAVIGATING: Moving to goal
2025-09-02T12:51:35.837803,351.33,-433.275,224.276,-1.6817,-96.36,4,24.286,NAVIGATING: Moving to goal
2025-09-02T12:51:36.498270,351.99,-433.289,224.15,-1.6812,-96.32,4,24.161,NAVIGATING: Moving to goal
2025-09-02T12:51:37.163578,352.65,-433.303,224.019,-1.6795,-96.23,4,24.029,NAVIGATING: Moving to goal
2025-09-02T12:51:37.781884,353.27,-433.318,223.887,-1.678,-96.14,4,23.897,NAVIGATING: Moving to goal
2025-09-02T12:51:38.464640,353.95,-433.332,223.755,-1.6766,-96.06,4,23.765,NAVIGATING: Moving to goal
2025-09-02T12:51:39.184650,354.67,-433.346,223.624,-1.6754,-95.99,4,23.633,NAVIGATING: Moving to goal
2025-09-02T12:51:39.829330,355.32,-433.36,223.498,-1.6744,-95.93,4,23.507,NAVIGATING: Moving to goal
2025-09-02T12:51:40.485153,355.97,-433.374,223.366,-1.6734,-95.88,4,23.375,NAVIGATING: Moving to goal
2025-09-02T12:51:41.173061,356.66,-433.389,223.234,-1.6725,-95.83,4,23.242,NAVIGATING: Moving to goal
2025-09-02T12:51:41.847561,357.34,-433.403,223.102,-1.6718,-95.79,4,23.11,NAVIGATING: Moving to goal
2025-09-02T12:51:42.503062,357.99,-433.417,222.97,-1.6711,-95.75,4,22.977,NAVIGATING: Moving to goal
2025-09-02T12:51:43.170693,358.66,-433.431,222.845,-1.6705,-95.71,4,22.852,NAVIGATING: Moving to goal
2025-09-02T12:51:43.797938,359.29,-433.445,222.712,-1.67,-95.68,4,22.719,NAVIGATING: Moving to goal
2025-09-02T12:51:44.451180,359.94,-433.46,222.58,-1.6695,-95.65,4,22.586,NAVIGATING: Moving to goal
2025-09-02T12:51:45.113636,360.6,-433.474,222.448,-1.669,-95.63,4,22.454,NAVIGATING: Moving to goal
2025-09-02T12:51:45.749484,361.24,-433.488,222.315,-1.6686,-95.61,4,22.321,NAVIGATING: Moving to goal
2025-09-02T12:51:46.411461,361.9,-433.502,222.19,-1.6683,-95.59,4,22.195,NAVIGATING: Moving to goal
2025-09-02T12:51:46.920095,362.41,-433.513,222.084,-1.6681,-95.57,4,22.089,NAVIGATING: Moving to goal
2025-09-02T12:51:47.559569,363.05,-433.525,221.971,-1.6678,-95.56,4,21.977,NAVIGATING: Moving to goal
2025-09-02T12:51:48.236502,363.73,-433.54,221.839,-1.6675,-95.54,4,21.844,NAVIGATING: Moving to goal
2025-09-02T12:51:48.896169,364.39,-433.554,221.707,-1.6673,-95.53,4,21.711,NAVIGATING: Moving to goal
2025-09-02T12:51:49.527159,365.02,-433.568,221.574,-1.6671,-95.52,4,21.579,NAVIGATING: Moving to goal
2025-09-02T12:51:50.030797,365.52,-433.579,221.468,-1.6669,-95.51,4,21.473,NAVIGATING: Moving to goal
2025-09-02T12:51:50.666123,366.16,-433.591,221.356,-1.6668,-95.5,4,21.36,NAVIGATING: Moving to goal
2025-09-02T12:51:51.344263,366.83,-433.605,221.224,-1.6666,-95.49,4,21.227,NAVIGATING: Moving to goal
2025-09-02T12:51:52.003205,367.49,-433.618,221.098,-1.6665,-95.48,4,21.101,NAVIGATING: Moving to goal
2025-09-02T12:51:52.632960,368.12,-433.632,220.965,-1.6663,-95.47,4,20.969,NAVIGATING: Moving to goal
2025-09-02T12:51:53.303857,368.79,-433.646,220.833,-1.6662,-95.47,4,20.836,NAVIGATING: Moving to goal
2025-09-02T12:51:53.973955,369.46,-433.66,220.7,-1.6661,-95.46,4,20.703,NAVIGATING: Moving to goal
2025-09-02T12:51:54.603168,370.09,-433.674,220.568,-1.666,-95.45,4,20.571,NAVIGATING: Moving to goal
2025-09-02T12:51:55.272911,370.76,-433.687,220.442,-1.6659,-95.45,4,20.445,NAVIGATING: Moving to goal
2025-09-02T12:51:55.932196,371.42,-433.701,220.31,-1.6658,-95.44,4,20.312,NAVIGATING: Moving to goal
2025-09-02T12:51:56.573352,372.06,-433.714,220.177,-1.6657,-95.44,4,20.179,NAVIGATING: Moving to goal
2025-09-02T12:51:57.233650,372.72,-433.728,220.045,-1.6654,-95.42,4,20.047,NAVIGATING: Moving to goal
2025-09-02T12:51:57.876082,373.37,-433.741,219.913,-1.6637,-95.32,4,19.915,NAVIGATING: Moving to goal
2025-09-02T12:51:58.534571,374.02,-433.753,219.788,-1.6619,-95.22,4,19.79,NAVIGATING: Moving to goal
2025-09-02T12:51:59.202835,374.69,-433.766,219.657,-1.6602,-95.12,4,19.658,NAVIGATING: Moving to goal
2025-09-02T12:51:59.854950,375.34,-433.78,219.525,-1.6586,-95.03,4,19.526,NAVIGATING: Moving to goal
2025-09-02T12:52:00.497249,375.99,-433.793,219.393,-1.6573,-94.95,4,19.394,NAVIGATING: Moving to goal
2025-09-02T12:52:01.006087,376.5,-433.803,219.287,-1.6563,-94.9,4,19.288,NAVIGATING: Moving to goal
2025-09-02T12:52:01.621982,377.11,-433.814,219.175,-1.6553,-94.84,4,19.176,NAVIGATING: Moving to goal
2025-09-02T12:52:02.297468,377.79,-433.827,219.043,-1.6543,-94.78,4,19.043,NAVIGATING: Moving to goal
2025-09-02T12:52:02.988165,378.48,-433.84,218.917,-1.6534,-94.73,4,18.918,NAVIGATING: Moving to goal
2025-09-02T12:52:03.641778,379.13,-433.853,218.785,-1.6526,-94.69,4,18.785,NAVIGATING: Moving to goal
2025-09-02T12:52:04.278666,379.77,-433.866,218.652,-1.6519,-94.65,4,18.653,NAVIGATING: Moving to goal
2025-09-02T12:52:04.941677,380.43,-433.879,218.52,-1.6512,-94.61,4,18.52,NAVIGATING: Moving to goal
2025-09-02T12:52:05.597356,381.09,-433.891,218.388,-1.6506,-94.57,4,18.388,NAVIGATING: Moving to goal
2025-09-02T12:52:06.230997,381.72,-433.903,218.262,-1.6501,-94.54,4,18.262,NAVIGATING: Moving to goal
2025-09-02T12:52:06.911104,382.4,-433.916,218.129,-1.6496,-94.52,4,18.13,NAVIGATING: Moving to goal
2025-09-02T12:52:07.624790,383.11,-433.929,217.997,-1.6492,-94.49,4,17.997,NAVIGATING: Moving to goal
2025-09-02T12:52:08.287603,383.78,-433.941,217.864,-1.6488,-94.47,4,17.865,NAVIGATING: Moving to goal
2025-09-02T12:52:08.948843,384.44,-433.954,217.732,-1.6484,-94.45,4,17.732,NAVIGATING: Moving to goal
2025-09-02T12:52:09.646235,385.14,-433.966,217.606,-1.6481,-94.43,4,17.606,NAVIGATING: Moving to goal
2025-09-02T12:52:10.309938,385.8,-433.978,217.473,-1.6478,-94.41,4,17.473,NAVIGATING: Moving to goal
2025-09-02T12:52:10.969211,386.46,-433.99,217.341,-1.6476,-94.4,4,17.341,NAVIGATING: Moving to goal
2025-09-02T12:52:11.648654,387.14,-434.003,217.208,-1.6473,-94.38,4,17.208,NAVIGATING: Moving to goal
2025-09-02T12:52:12.300080,387.79,-434.015,217.076,-1.6471,-94.37,4,17.076,NAVIGATING: Moving to goal
2025-09-02T12:52:12.802304,388.29,-434.024,216.976,-1.6469,-94.36,4,16.976,NAVIGATING: Moving to goal
2025-09-02T12:52:13.429630,388.92,-434.035,216.857,-1.6468,-94.35,4,16.857,NAVIGATING: Moving to goal
2025-09-02T12:52:14.108471,389.6,-434.046,216.731,-1.6466,-94.34,4,16.731,NAVIGATING: Moving to goal
2025-09-02T12:52:14.608996,390.1,-434.056,216.625,-1.6465,-94.34,4,16.625,NAVIGATING: Moving to goal
2025-09-02T12:52:15.232800,390.72,-434.066,216.512,-1.6463,-94.33,4,16.512,NAVIGATING: Moving to goal
2025-09-02T12:52:15.949310,391.44,-434.078,216.38,-1.6462,-94.32,4,16.38,NAVIGATING: Moving to goal
2025-09-02T12:52:16.594106,392.08,-434.09,216.247,-1.6461,-94.31,4,16.247,NAVIGATING: Moving to goal
2025-09-02T12:52:17.249577,392.74,-434.101,216.115,-1.6451,-94.25,4,16.115,NAVIGATING: Moving to goal
2025-09-02T12:52:17.756473,393.25,-434.11,216.009,-1.6433,-94.15,4,16.01,NAVIGATING: Moving to goal
2025-09-02T12:52:18.381418,393.87,-434.119,215.898,-1.6415,-94.05,4,15.898,NAVIGATING: Moving to goal
2025-09-02T12:52:19.057239,394.55,-434.13,215.766,-1.6396,-93.94,4,15.766,NAVIGATING: Moving to goal
2025-09-02T12:52:19.742904,395.23,-434.141,215.64,-1.638,-93.85,4,15.641,NAVIGATING: Moving to goal
2025-09-02T12:52:20.399312,395.89,-434.152,215.508,-1.6365,-93.76,4,15.509,NAVIGATING: Moving to goal
2025-09-02T12:52:21.077702,396.57,-434.163,215.376,-1.6352,-93.69,4,15.377,NAVIGATING: Moving to goal
2025-09-02T12:52:21.762927,397.25,-434.174,215.244,-1.634,-93.62,4,15.245,NAVIGATING: Moving to goal
2025-09-02T12:52:22.274187,397.76,-434.183,215.138,-1.6331,-93.57,4,15.139,NAVIGATING: Moving to goal
2025-09-02T12:52:22.918788,398.41,-434.192,215.025,-1.6322,-93.52,4,15.026,NAVIGATING: Moving to goal
2025-09-02T12:52:23.596036,399.09,-434.203,214.893,-1.6313,-93.47,4,14.894,NAVIGATING: Moving to goal
2025-09-02T12:52:24.259829,399.75,-434.213,214.767,-1.6306,-93.42,4,14.768,NAVIGATING: Moving to goal
2025-09-02T12:52:24.935159,400.42,-434.224,214.634,-1.6298,-93.38,4,14.636,NAVIGATING: Moving to goal
2025-09-02T12:52:25.609251,401.1,-434.234,214.502,-1.6292,-93.34,4,14.503,NAVIGATING: Moving to goal
2025-09-02T12:52:26.116639,401.61,-434.243,214.395,-1.6287,-93.32,4,14.398,NAVIGATING: Moving to goal
2025-09-02T12:52:26.736515,402.23,-434.251,214.283,-1.6282,-93.29,4,14.285,NAVIGATING: Moving to goal
2025-09-02T12:52:27.415913,402.9,-434.262,214.15,-1.6277,-93.26,4,14.152,NAVIGATING: Moving to goal
2025-09-02T12:52:28.088872,403.58,-434.272,214.017,-1.6272,-93.23,4,14.02,NAVIGATING: Moving to goal
2025-09-02T12:52:28.753386,404.24,-434.282,213.891,-1.6268,-93.21,4,13.894,NAVIGATING: Moving to goal
2025-09-02T12:52:29.439057,404.93,-434.292,213.759,-1.6265,-93.19,4,13.762,NAVIGATING: Moving to goal
2025-09-02T12:52:30.102526,405.59,-434.302,213.626,-1.6261,-93.17,4,13.629,NAVIGATING: Moving to goal
2025-09-02T12:52:30.799286,406.29,-434.312,213.493,-1.6258,-93.15,4,13.497,NAVIGATING: Moving to goal
2025-09-02T12:52:31.495955,406.99,-434.321,213.367,-1.6255,-93.13,4,13.371,NAVIGATING: Moving to goal
2025-09-02T12:52:32.171024,407.66,-434.331,213.234,-1.6252,-93.12,4,13.238,NAVIGATING: Moving to goal
2025-09-02T12:52:32.837857,408.33,-434.341,213.101,-1.625,-93.1,4,13.106,NAVIGATING: Moving to goal
2025-09-02T12:52:33.542079,409.03,-434.35,212.969,-1.6244,-93.07,4,12.973,NAVIGATING: Moving to goal
2025-09-02T12:52:34.214519,409.7,-434.359,212.837,-1.6222,-92.95,4,12.842,NAVIGATING: Moving to goal
2025-09-02T12:52:34.884905,410.37,-434.368,212.705,-1.6199,-92.81,4,12.711,NAVIGATING: Moving to goal
2025-09-02T12:52:35.398183,410.89,-434.374,212.619,-1.6185,-92.73,4,12.625,NAVIGATING: Moving to goal
2025-09-02T12:52:36.052857,411.54,-434.383,212.487,-1.6165,-92.62,4,12.493,NAVIGATING: Moving to goal
2025-09-02T12:52:36.742109,412.23,-434.391,212.362,-1.6148,-92.52,4,12.368,NAVIGATING: Moving to goal
2025-09-02T12:52:37.411539,412.9,-434.4,212.229,-1.6133,-92.43,4,12.236,NAVIGATING: Moving to goal
2025-09-02T12:52:38.123320,413.61,-434.408,212.097,-1.6118,-92.35,4,12.104,NAVIGATING: Moving to goal
2025-09-02T12:52:38.763440,414.25,-434.417,211.964,-1.6106,-92.28,4,11.972,NAVIGATING: Moving to goal
2025-09-02T12:52:39.440906,414.93,-434.426,211.832,-1.6094,-92.21,4,11.84,NAVIGATING: Moving to goal
2025-09-02T12:52:39.943515,415.43,-434.432,211.732,-1.6087,-92.17,4,11.74,NAVIGATING: Moving to goal
2025-09-02T12:52:40.559055,416.05,-434.439,211.613,-1.6078,-92.12,4,11.621,NAVIGATING: Moving to goal
2025-09-02T12:52:41.212096,416.7,-434.447,211.487,-1.607,-92.07,4,11.496,NAVIGATING: Moving to goal
2025-09-02T12:52:41.713889,417.2,-434.454,211.381,-1.6064,-92.04,4,11.39,NAVIGATING: Moving to goal
2025-09-02T12:52:42.380953,417.87,-434.461,211.268,-1.6057,-92.0,4,11.277,NAVIGATING: Moving to goal
2025-09-02T12:52:43.056588,418.55,-434.469,211.135,-1.6051,-91.96,4,11.145,NAVIGATING: Moving to goal
2025-09-02T12:52:43.707675,419.2,-434.477,211.002,-1.6045,-91.93,4,11.013,NAVIGATING: Moving to goal
2025-09-02T12:52:44.377143,419.87,-434.484,210.869,-1.6039,-91.9,4,10.88,NAVIGATING: Moving to goal
2025-09-02T12:52:44.882194,420.37,-434.489,210.783,-1.6036,-91.88,4,10.794,NAVIGATING: Moving to goal
2025-09-02T12:52:45.559530,421.05,-434.497,210.65,-1.6031,-91.85,4,10.662,NAVIGATING: Moving to goal
2025-09-02T12:52:46.210489,421.7,-434.505,210.517,-1.6027,-91.83,4,10.529,NAVIGATING: Moving to goal
2025-09-02T12:52:46.873923,422.36,-434.512,210.391,-1.6019,-91.78,4,10.404,NAVIGATING: Moving to goal
2025-09-02T12:52:47.537041,423.03,-434.518,210.259,-1.5995,-91.64,4,10.272,NAVIGATING: Moving to goal
2025-09-02T12:52:48.261008,423.75,-434.525,210.128,-1.5965,-91.47,4,10.141,NAVIGATING: Moving to goal
2025-09-02T12:52:48.890781,424.38,-434.531,209.996,-1.5939,-91.32,4,10.01,NAVIGATING: Moving to goal
2025-09-02T12:52:49.587382,425.08,-434.538,209.864,-1.5916,-91.19,4,9.878,NAVIGATING: Moving to goal
2025-09-02T12:52:50.102279,425.59,-434.542,209.764,-1.59,-91.1,4,9.779,NAVIGATING: Moving to goal
2025-09-02T12:52:50.752298,426.24,-434.548,209.645,-1.5882,-91.0,4,9.661,NAVIGATING: Moving to goal
2025-09-02T12:52:51.461850,426.95,-434.554,209.519,-1.5866,-90.91,4,9.536,NAVIGATING: Moving to goal
2025-09-02T12:52:52.142316,427.63,-434.56,209.387,-1.585,-90.82,4,9.404,NAVIGATING: Moving to goal
2025-09-02T12:52:52.835541,428.32,-434.566,209.254,-1.5836,-90.73,4,9.272,NAVIGATING: Moving to goal
2025-09-02T12:52:53.518329,429.01,-434.572,209.122,-1.5824,-90.66,4,9.14,NAVIGATING: Moving to goal
2025-09-02T12:52:54.152334,429.64,-434.578,208.989,-1.5812,-90.6,4,9.007,NAVIGATING: Moving to goal
2025-09-02T12:52:54.838982,430.33,-434.583,208.863,-1.5802,-90.54,4,8.882,NAVIGATING: Moving to goal
2025-09-02T12:52:55.520280,431.01,-434.589,208.73,-1.5793,-90.49,4,8.75,NAVIGATING: Moving to goal
2025-09-02T12:52:56.023803,431.51,-434.593,208.623,-1.5786,-90.45,4,8.644,NAVIGATING: Moving to goal
2025-09-02T12:52:56.688191,432.18,-434.598,208.51,-1.5779,-90.41,4,8.531,NAVIGATING: Moving to goal
2025-09-02T12:52:57.377817,432.87,-434.603,208.377,-1.5772,-90.37,4,8.399,NAVIGATING: Moving to goal
2025-09-02T12:52:57.889960,433.38,-434.607,208.271,-1.5767,-90.34,4,8.293,NAVIGATING: Moving to goal
2025-09-02T12:52:58.509384,434.0,-434.611,208.158,-1.5761,-90.3,4,8.181,NAVIGATING: Moving to goal
2025-09-02T12:52:59.197414,434.69,-434.615,208.026,-1.574,-90.18,4,8.049,NAVIGATING: Moving to goal
2025-09-02T12:52:59.877879,435.37,-434.619,207.894,-1.5704,-89.98,4,7.919,NAVIGATING: Moving to goal
2025-09-02T12:53:00.569291,436.06,-434.623,207.769,-1.5669,-89.78,4,7.794,NAVIGATING: Moving to goal
2025-09-02T12:53:01.070273,436.56,-434.626,207.664,-1.5643,-89.63,4,7.689,NAVIGATING: Moving to goal
2025-09-02T12:53:01.689808,437.18,-434.629,207.552,-1.5617,-89.48,4,7.578,NAVIGATING: Moving to goal
2025-09-02T12:53:02.196632,437.69,-434.631,207.446,-1.5595,-89.36,4,7.473,NAVIGATING: Moving to goal
2025-09-02T12:53:02.880462,438.37,-434.634,207.334,-1.5574,-89.23,4,7.361,NAVIGATING: Moving to goal
2025-09-02T12:53:03.564282,439.05,-434.638,207.201,-1.5552,-89.1,4,7.229,NAVIGATING: Moving to goal
2025-09-02T12:53:04.231922,439.72,-434.641,207.069,-1.5531,-88.99,4,7.098,NAVIGATING: Moving to goal
2025-09-02T12:53:04.939928,440.43,-434.644,206.936,-1.5513,-88.88,4,6.966,NAVIGATING: Moving to goal
2025-09-02T12:53:05.450391,440.94,-434.646,206.856,-1.5503,-88.83,4,6.887,NAVIGATING: Moving to goal
2025-09-02T12:53:06.133841,441.62,-434.649,206.717,-1.5487,-88.73,4,6.748,NAVIGATING: Moving to goal
2025-09-02T12:53:06.639182,442.13,-434.651,206.611,-1.5476,-88.67,4,6.643,NAVIGATING: Moving to goal
2025-09-02T12:53:07.304282,442.79,-434.653,206.498,-1.5465,-88.61,4,6.53,NAVIGATING: Moving to goal
2025-09-02T12:53:07.983438,443.47,-434.655,206.365,-1.5453,-88.54,4,6.398,NAVIGATING: Moving to goal
2025-09-02T12:53:08.693125,444.18,-434.657,206.238,-1.5443,-88.48,4,6.273,NAVIGATING: Moving to goal
2025-09-02T12:53:09.377004,444.87,-434.659,206.106,-1.5431,-88.41,4,6.141,NAVIGATING: Moving to goal
2025-09-02T12:53:10.061332,445.55,-434.66,205.974,-1.5402,-88.25,4,6.01,NAVIGATING: Moving to goal
2025-09-02T12:53:10.724864,446.21,-434.661,205.842,-1.5359,-88.0,4,5.88,NAVIGATING: Moving to goal
2025-09-02T12:53:11.380095,446.87,-434.661,205.711,-1.531,-87.72,4,5.749,NAVIGATING: Moving to goal
2025-09-02T12:53:11.880500,447.37,-434.662,205.626,-1.5281,-87.55,4,5.665,NAVIGATING: Moving to goal
2025-09-02T12:53:12.562776,448.05,-434.662,205.494,-1.524,-87.32,4,5.534,NAVIGATING: Moving to goal
2025-09-02T12:53:13.232296,448.72,-434.662,205.369,-1.5205,-87.12,4,5.409,NAVIGATING: Moving to goal
2025-09-02T12:53:13.931224,449.42,-434.662,205.237,-1.5172,-86.93,4,5.278,NAVIGATING: Moving to goal
2025-09-02T12:53:14.634511,450.12,-434.662,205.104,-1.5143,-86.76,4,5.147,NAVIGATING: Moving to goal
2025-09-02T12:53:15.296612,450.79,-434.661,204.972,-1.5117,-86.61,4,5.016,NAVIGATING: Moving to goal
2025-09-02T12:53:15.973562,451.46,-434.66,204.84,-1.5093,-86.48,4,4.884,NAVIGATING: Moving to goal
2025-09-02T12:53:16.627847,452.12,-434.66,204.714,-1.5073,-86.36,4,4.76,NAVIGATING: Moving to goal
2025-09-02T12:53:17.134578,452.62,-434.659,204.607,-1.5057,-86.27,4,4.654,NAVIGATING: Moving to goal
2025-09-02T12:53:17.787415,453.28,-434.657,204.495,-1.5037,-86.16,4,4.543,NAVIGATING: Moving to goal
2025-09-02T12:53:18.289385,453.78,-434.656,204.409,-1.5014,-86.03,4,4.458,NAVIGATING: Moving to goal
2025-09-02T12:53:18.947243,454.44,-434.654,204.278,-1.4967,-85.75,4,4.327,NAVIGATING: Moving to goal
2025-09-02T12:53:19.449144,454.94,-434.652,204.173,-1.492,-85.48,4,4.224,NAVIGATING: Moving to goal
2025-09-02T12:53:20.151734,455.64,-434.649,204.062,-1.4863,-85.16,4,4.114,NAVIGATING: Moving to goal
2025-09-02T12:53:20.832062,456.32,-434.645,203.932,-1.4799,-84.79,4,3.984,NAVIGATING: Moving to goal
2025-09-02T12:53:21.505885,456.99,-434.642,203.801,-1.4743,-84.47,4,3.854,NAVIGATING: Moving to goal
2025-09-02T12:53:22.203612,457.69,-434.638,203.669,-1.4693,-84.19,4,3.724,NAVIGATING: Moving to goal
2025-09-02T12:53:22.889735,458.38,-434.634,203.538,-1.4648,-83.93,4,3.594,NAVIGATING: Moving to goal
2025-09-02T12:53:23.589408,459.08,-434.629,203.412,-1.461,-83.71,4,3.47,NAVIGATING: Moving to goal
2025-09-02T12:53:24.289299,459.78,-434.625,203.28,-1.4574,-83.5,4,3.339,NAVIGATING: Moving to goal
2025-09-02T12:53:24.959829,460.45,-434.619,203.149,-1.4529,-83.25,4,3.209,NAVIGATING: Moving to goal
2025-09-02T12:53:25.473129,460.96,-434.615,203.044,-1.4484,-82.99,4,3.105,NAVIGATING: Moving to goal
2025-09-02T12:53:26.111007,461.6,-434.609,202.933,-1.4427,-82.66,4,2.996,NAVIGATING: Moving to goal
2025-09-02T12:53:26.783274,462.27,-434.602,202.803,-1.4351,-82.22,4,2.867,NAVIGATING: Moving to goal
2025-09-02T12:53:27.458452,462.95,-434.595,202.673,-1.4265,-81.73,4,2.739,NAVIGATING: Moving to goal
2025-09-02T12:53:28.120620,463.61,-434.587,202.551,-1.4176,-81.22,4,2.617,NAVIGATING: Moving to goal
2025-09-02T12:53:28.635721,464.12,-434.58,202.448,-1.4095,-80.76,4,2.515,NAVIGATING: Moving to goal
2025-09-02T12:53:29.288908,464.78,-434.572,202.338,-1.4006,-80.25,4,2.407,NAVIGATING: Moving to goal
2025-09-02T12:53:29.798913,465.29,-434.565,202.236,-1.3917,-79.74,4,2.306,NAVIGATING: Moving to goal
2025-09-02T12:53:30.469990,465.96,-434.556,202.127,-1.382,-79.18,4,2.198,NAVIGATING: Moving to goal
2025-09-02T12:53:31.156057,466.65,-434.545,201.999,-1.3701,-78.5,4,2.072,NAVIGATING: Moving to goal
2025-09-02T12:53:31.838260,467.33,-434.534,201.871,-1.3578,-77.8,4,1.946,GOAL_REACHED: Target reached successfully
2025-09-02T12:53:32.508499,468.0,-434.525,201.774,-1.3484,-77.26,4,1.85,GOAL_REACHED: Target reached successfully
2025-09-02T12:53:34.509487,470.0,-434.525,201.774,-1.3484,-77.26,5,4.86,GOAL_REACHED: Target reached successfully
2025-09-02T12:53:34.516856,470.01,-434.513,201.611,-1.3331,-76.38,5,4.792,NAVIGATING: Moving to goal
2025-09-02T12:53:35.093318,470.58,-434.501,201.397,-1.3132,-75.24,5,4.713,NAVIGATING: Moving to goal
2025-09-02T12:53:35.762977,471.25,-434.496,201.313,-1.2999,-74.48,5,4.684,NAVIGATING: Moving to goal
2025-09-02T12:53:36.415699,471.9,-434.49,201.234,-1.282,-73.45,5,4.656,NAVIGATING: Moving to goal
2025-09-02T12:53:37.091593,472.58,-434.483,201.159,-1.2602,-72.2,5,4.631,NAVIGATING: Moving to goal
2025-09-02T12:53:37.780183,473.27,-434.477,201.088,-1.2351,-70.77,5,4.607,NAVIGATING: Moving to goal
2025-09-02T12:53:38.289266,473.78,-434.471,201.037,-1.2145,-69.58,5,4.59,NAVIGATING: Moving to goal
2025-09-02T12:53:38.947045,474.44,-434.465,200.978,-1.1879,-68.06,5,4.571,NAVIGATING: Moving to goal
2025-09-02T12:53:39.643388,475.13,-434.458,200.919,-1.158,-66.35,5,4.551,NAVIGATING: Moving to goal
2025-09-02T12:53:40.323187,475.81,-434.45,200.858,-1.1249,-64.45,5,4.532,NAVIGATING: Moving to goal
2025-09-02T12:53:41.011932,476.5,-434.442,200.8,-1.0904,-62.48,5,4.514,NAVIGATING: Moving to goal
2025-09-02T12:53:41.512248,477.0,-434.437,200.763,-1.0673,-61.15,5,4.502,NAVIGATING: Moving to goal
2025-09-02T12:53:42.214913,477.7,-434.428,200.708,-1.031,-59.07,5,4.485,NAVIGATING: Moving to goal
2025-09-02T12:53:42.864035,478.35,-434.42,200.654,-0.9938,-56.94,5,4.468,NAVIGATING: Moving to goal
2025-09-02T12:53:43.552485,479.04,-434.411,200.603,-0.9559,-54.77,5,4.452,NAVIGATING: Moving to goal
2025-09-02T12:53:44.242598,479.73,-434.403,200.556,-0.9194,-52.68,5,4.438,NAVIGATING: Moving to goal
2025-09-02T12:53:44.928126,480.42,-434.394,200.507,-0.8805,-50.45,5,4.423,NAVIGATING: Moving to goal
2025-09-02T12:53:45.633983,481.12,-434.384,200.46,-0.8412,-48.2,5,4.409,NAVIGATING: Moving to goal
2025-09-02T12:53:46.280386,481.77,-434.375,200.415,-0.8016,-45.93,5,4.394,NAVIGATING: Moving to goal
2025-09-02T12:53:46.965370,482.45,-434.363,200.369,-0.7623,-43.68,5,4.379,NAVIGATING: Moving to goal
2025-09-02T12:53:47.468347,482.96,-434.355,200.339,-0.7371,-42.24,5,4.368,NAVIGATING: Moving to goal
2025-09-02T12:53:48.093782,483.58,-434.34,200.292,-0.699,-40.05,5,4.35,NAVIGATING: Moving to goal
2025-09-02T12:53:48.748683,484.24,-434.324,200.246,-0.6632,-38.0,5,4.331,NAVIGATING: Moving to goal
2025-09-02T12:53:49.394465,484.88,-434.305,200.199,-0.6259,-35.86,5,4.31,NAVIGATING: Moving to goal
2025-09-02T12:53:50.070273,485.56,-434.284,200.151,-0.589,-33.75,5,4.287,NAVIGATING: Moving to goal
2025-09-02T12:53:50.718329,486.21,-434.261,200.103,-0.5525,-31.65,5,4.262,NAVIGATING: Moving to goal
2025-09-02T12:53:51.393199,486.88,-434.234,200.054,-0.517,-29.62,5,4.234,NAVIGATING: Moving to goal
2025-09-02T12:53:52.068887,487.56,-434.204,200.006,-0.4842,-27.74,5,4.204,NAVIGATING: Moving to goal
2025-09-02T12:53:52.701529,488.19,-434.169,199.955,-0.4507,-25.82,5,4.169,NAVIGATING: Moving to goal
2025-09-02T12:53:53.373109,488.86,-434.13,199.904,-0.4178,-23.94,5,4.131,NAVIGATING: Moving to goal
2025-09-02T12:53:54.061857,489.55,-434.087,199.852,-0.3856,-22.09,5,4.09,NAVIGATING: Moving to goal
2025-09-02T12:53:54.719157,490.21,-434.042,199.8,-0.3538,-20.27,5,4.046,NAVIGATING: Moving to goal
2025-09-02T12:53:55.381331,490.87,-433.995,199.751,-0.324,-18.57,5,4.003,NAVIGATING: Moving to goal
2025-09-02T12:53:56.032693,491.52,-433.943,199.7,-0.2931,-16.79,5,3.954,NAVIGATING: Moving to goal
2025-09-02T12:53:56.691931,492.18,-433.885,199.649,-0.2632,-15.08,5,3.901,NAVIGATING: Moving to goal
2025-09-02T12:53:57.353490,492.84,-433.823,199.597,-0.2345,-13.43,5,3.844,NAVIGATING: Moving to goal
2025-09-02T12:53:57.991817,493.48,-433.755,199.546,-0.2067,-11.84,5,3.782,NAVIGATING: Moving to goal
2025-09-02T12:53:58.659979,494.15,-433.687,199.498,-0.181,-10.37,5,3.721,NAVIGATING: Moving to goal
2025-09-02T12:53:59.345059,494.83,-433.612,199.449,-0.1546,-8.86,5,3.654,NAVIGATING: Moving to goal
2025-09-02T12:54:00.002565,495.49,-433.533,199.4,-0.1288,-7.38,5,3.584,NAVIGATING: Moving to goal
2025-09-02T12:54:00.678505,496.17,-433.451,199.353,-0.1034,-5.92,5,3.511,NAVIGATING: Moving to goal
2025-09-02T12:54:01.348775,496.84,-433.365,199.307,-0.0784,-4.49,5,3.436,NAVIGATING: Moving to goal
2025-09-02T12:54:02.003625,497.49,-433.282,199.265,-0.0549,-3.15,5,3.363,NAVIGATING: Moving to goal
2025-09-02T12:54:02.639673,498.13,-433.191,199.222,-0.0305,-1.75,5,3.284,NAVIGATING: Moving to goal
2025-09-02T12:54:03.316907,498.81,-433.097,199.181,-0.0063,-0.36,5,3.204,NAVIGATING: Moving to goal
2025-09-02T12:54:03.942603,499.43,-433.002,199.142,0.0178,1.02,5,3.122,NAVIGATING: Moving to goal
2025-09-02T12:54:04.582931,500.07,-432.905,199.105,0.0417,2.39,5,3.04,NAVIGATING: Moving to goal
2025-09-02T12:54:05.241761,500.73,-432.811,199.072,0.0642,3.68,5,2.96,NAVIGATING: Moving to goal
2025-09-02T12:54:05.882081,501.37,-432.711,199.039,0.0879,5.04,5,2.876,NAVIGATING: Moving to goal
2025-09-02T12:54:06.550725,502.04,-432.609,199.008,0.1115,6.39,5,2.791,NAVIGATING: Moving to goal
2025-09-02T12:54:07.245644,502.73,-432.505,198.979,0.135,7.73,5,2.705,NAVIGATING: Moving to goal
2025-09-02T12:54:07.932895,503.42,-432.401,198.953,0.1584,9.08,5,2.619,NAVIGATING: Moving to goal
2025-09-02T12:54:08.584363,504.07,-432.301,198.93,0.1807,10.35,5,2.537,NAVIGATING: Moving to goal
2025-09-02T12:54:09.259105,504.75,-432.194,198.908,0.204,11.69,5,2.451,NAVIGATING: Moving to goal
2025-09-02T12:54:09.878350,505.37,-432.087,198.888,0.2274,13.03,5,2.364,NAVIGATING: Moving to goal
2025-09-02T12:54:10.545781,506.03,-431.979,198.871,0.2507,14.36,5,2.278,NAVIGATING: Moving to goal
2025-09-02T12:54:11.189510,506.68,-431.87,198.856,0.274,15.7,5,2.192,NAVIGATING: Moving to goal
2025-09-02T12:54:11.859035,507.35,-431.766,198.844,0.2961,16.97,5,2.111,NAVIGATING: Moving to goal
2025-09-02T12:54:12.515858,508.0,-431.657,198.834,0.3194,18.3,5,2.026,NAVIGATING: Moving to goal
2025-09-02T12:54:13.150587,508.64,-431.548,198.826,0.3423,19.61,5,1.943,GOAL_REACHED: Target reached successfully
2025-09-02T12:54:13.508512,509.0,-431.501,198.822,0.3518,20.16,5,1.908,GOAL_REACHED: Target reached successfully
2025-09-02T12:54:15.509974,511.0,-431.501,198.822,0.3518,20.16,6,41.206,GOAL_REACHED: Target reached successfully
2025-09-02T12:54:15.511204,511.0,-431.352,198.806,0.3808,21.82,6,41.217,NAVIGATING: Moving to goal
2025-09-02T12:54:16.011977,511.5,-431.159,198.78,0.4162,23.85,6,41.237,NAVIGATING: Moving to goal
2025-09-02T12:54:16.523626,512.01,-431.097,198.772,0.4311,24.7,6,41.243,NAVIGATING: Moving to goal
2025-09-02T12:54:17.164059,512.65,-431.033,198.765,0.4497,25.77,6,41.248,NAVIGATING: Moving to goal
2025-09-02T12:54:17.779427,513.27,-430.962,198.758,0.4748,27.2,6,41.253,NAVIGATING: Moving to goal
2025-09-02T12:54:18.416692,513.91,-430.897,198.753,0.5013,28.72,6,41.257,NAVIGATING: Moving to goal
2025-09-02T12:54:19.087821,514.58,-430.832,198.748,0.5315,30.46,6,41.26,NAVIGATING: Moving to goal
2025-09-02T12:54:19.765435,515.25,-430.77,198.744,0.5638,32.3,6,41.263,NAVIGATING: Moving to goal
2025-09-02T12:54:20.265613,515.75,-430.721,198.742,0.5908,33.85,6,41.264,NAVIGATING: Moving to goal
2025-09-02T12:54:20.910976,516.4,-430.671,198.741,0.6205,35.55,6,41.265,NAVIGATING: Moving to goal
2025-09-02T12:54:21.547906,517.04,-430.617,198.74,0.6547,37.51,6,41.265,NAVIGATING: Moving to goal
2025-09-02T12:54:22.249220,517.74,-430.559,198.74,0.6936,39.74,6,41.263,NAVIGATING: Moving to goal
2025-09-02T12:54:22.892959,518.38,-430.508,198.742,0.7295,41.8,6,41.261,NAVIGATING: Moving to goal
2025-09-02T12:54:23.541869,519.03,-430.456,198.744,0.7679,44.0,6,41.259,NAVIGATING: Moving to goal
2025-09-02T12:54:24.182085,519.67,-430.404,198.748,0.8062,46.19,6,41.254,NAVIGATING: Moving to goal
2025-09-02T12:54:24.827598,520.32,-430.352,198.754,0.844,48.36,6,41.247,NAVIGATING: Moving to goal
2025-09-02T12:54:25.481323,520.97,-430.302,198.763,0.8796,50.4,6,41.238,NAVIGATING: Moving to goal
2025-09-02T12:54:26.132263,521.62,-430.25,198.774,0.9167,52.52,6,41.227,NAVIGATING: Moving to goal
2025-09-02T12:54:26.787867,522.28,-430.198,198.788,0.9535,54.63,6,41.212,NAVIGATING: Moving to goal
2025-09-02T12:54:27.420423,522.91,-430.145,198.805,0.9898,56.71,6,41.195,NAVIGATING: Moving to goal
2025-09-02T12:54:28.082348,523.57,-430.091,198.827,1.0249,58.72,6,41.173,NAVIGATING: Moving to goal
2025-09-02T12:54:28.727606,524.22,-430.036,198.853,1.0591,60.68,6,41.147,NAVIGATING: Moving to goal
2025-09-02T12:54:29.368047,524.86,-429.982,198.882,1.0908,62.5,6,41.118,NAVIGATING: Moving to goal
2025-09-02T12:54:30.020922,525.51,-429.926,198.916,1.1235,64.37,6,41.085,NAVIGATING: Moving to goal
2025-09-02T12:54:30.657953,526.15,-429.87,198.953,1.1557,66.22,6,41.047,NAVIGATING: Moving to goal
2025-09-02T12:54:31.285887,526.77,-429.813,198.995,1.187,68.01,6,41.005,NAVIGATING: Moving to goal
2025-09-02T12:54:31.946000,527.44,-429.756,199.044,1.2171,69.73,6,40.957,NAVIGATING: Moving to goal
2025-09-02T12:54:32.579624,528.07,-429.7,199.095,1.2445,71.3,6,40.907,NAVIGATING: Moving to goal
2025-09-02T12:54:33.187171,528.68,-429.642,199.153,1.2724,72.9,6,40.848,NAVIGATING: Moving to goal
2025-09-02T12:54:33.850271,529.34,-429.584,199.216,1.2996,74.46,6,40.786,NAVIGATING: Moving to goal
2025-09-02T12:54:34.490004,529.98,-429.527,199.284,1.326,75.98,6,40.719,NAVIGATING: Moving to goal
2025-09-02T12:54:35.134911,530.62,-429.47,199.356,1.3519,77.46,6,40.648,NAVIGATING: Moving to goal
2025-09-02T12:54:35.784014,531.27,-429.417,199.429,1.3755,78.81,6,40.575,NAVIGATING: Moving to goal
2025-09-02T12:54:36.431186,531.92,-429.361,199.512,1.3989,80.15,6,40.493,NAVIGATING: Moving to goal
2025-09-02T12:54:37.056274,532.55,-429.306,199.6,1.4212,81.43,6,40.406,NAVIGATING: Moving to goal
2025-09-02T12:54:37.715323,533.2,-429.253,199.692,1.4425,82.65,6,40.315,NAVIGATING: Moving to goal
2025-09-02T12:54:38.362571,533.85,-429.2,199.789,1.463,83.83,6,40.219,NAVIGATING: Moving to goal
2025-09-02T12:54:39.033980,534.52,-429.154,199.88,1.4809,84.85,6,40.129,NAVIGATING: Moving to goal
2025-09-02T12:54:39.663118,535.15,-429.102,199.989,1.5012,86.01,6,40.021,NAVIGATING: Moving to goal
2025-09-02T12:54:40.306920,535.8,-429.054,200.096,1.52,87.09,6,39.916,NAVIGATING: Moving to goal
2025-09-02T12:54:40.942143,536.43,-429.008,200.206,1.5373,88.08,6,39.807,NAVIGATING: Moving to goal
2025-09-02T12:54:41.599957,537.09,-428.963,200.319,1.5526,88.96,6,39.694,NAVIGATING: Moving to goal
2025-09-02T12:54:42.215155,537.7,-428.921,200.43,1.5656,89.7,6,39.585,NAVIGATING: Moving to goal
2025-09-02T12:54:42.895252,538.38,-428.88,200.549,1.5778,90.4,6,39.467,NAVIGATING: Moving to goal
2025-09-02T12:54:43.530970,539.02,-428.84,200.67,1.5888,91.03,6,39.347,NAVIGATING: Moving to goal
2025-09-02T12:54:44.181221,539.67,-428.802,200.793,1.5986,91.59,6,39.225,NAVIGATING: Moving to goal
2025-09-02T12:54:44.824543,540.31,-428.765,200.918,1.6074,92.1,6,39.102,NAVIGATING: Moving to goal
2025-09-02T12:54:45.432042,540.92,-428.733,201.038,1.6151,92.54,6,38.983,NAVIGATING: Moving to goal
2025-09-02T12:54:46.081782,541.57,-428.7,201.165,1.6223,92.95,6,38.857,NAVIGATING: Moving to goal
2025-09-02T12:54:46.740466,542.23,-428.669,201.294,1.629,93.33,6,38.729,NAVIGATING: Moving to goal
2025-09-02T12:54:47.412634,542.9,-428.64,201.423,1.635,93.68,6,38.601,NAVIGATING: Moving to goal
2025-09-02T12:54:48.049234,543.54,-428.612,201.554,1.6405,93.99,6,38.472,NAVIGATING: Moving to goal
2025-09-02T12:54:48.674433,544.16,-428.587,201.678,1.6453,94.27,6,38.348,NAVIGATING: Moving to goal
2025-09-02T12:54:49.331013,544.82,-428.562,201.816,1.6502,94.55,6,38.211,NAVIGATING: Moving to goal
2025-09-02T12:54:49.985612,545.47,-428.54,201.942,1.6543,94.78,6,38.086,NAVIGATING: Moving to goal
2025-09-02T12:54:50.589031,546.08,-428.519,202.074,1.6582,95.01,6,37.955,NAVIGATING: Moving to goal
2025-09-02T12:54:51.234036,546.72,-428.499,202.207,1.6619,95.22,6,37.823,NAVIGATING: Moving to goal
2025-09-02T12:54:51.886030,547.38,-428.481,202.333,1.6651,95.4,6,37.697,NAVIGATING: Moving to goal
2025-09-02T12:54:52.510003,548.0,-428.464,202.467,1.6682,95.58,6,37.565,NAVIGATING: Moving to goal
2025-09-02T12:54:53.153265,548.64,-428.448,202.6,1.6712,95.75,6,37.432,NAVIGATING: Moving to goal
2025-09-02T12:54:53.805521,549.29,-428.434,202.734,1.6739,95.91,6,37.299,NAVIGATING: Moving to goal
2025-09-02T12:54:54.433603,549.92,-428.421,202.861,1.6763,96.05,6,37.172,NAVIGATING: Moving to goal
2025-09-02T12:54:55.120095,550.61,-428.409,202.995,1.6787,96.18,6,37.039,NAVIGATING: Moving to goal
2025-09-02T12:54:55.763262,551.25,-428.398,203.129,1.681,96.31,6,36.905,NAVIGATING: Moving to goal
2025-09-02T12:54:56.388798,551.88,-428.388,203.264,1.6831,96.43,6,36.772,NAVIGATING: Moving to goal
2025-09-02T12:54:57.011489,552.5,-428.379,203.398,1.685,96.55,6,36.638,NAVIGATING: Moving to goal
2025-09-02T12:54:57.678228,553.17,-428.371,203.532,1.6869,96.65,6,36.504,NAVIGATING: Moving to goal
2025-09-02T12:54:58.334688,553.82,-428.364,203.659,1.6886,96.75,6,36.377,NAVIGATING: Moving to goal
2025-09-02T12:54:58.988509,554.48,-428.358,203.794,1.6902,96.84,6,36.244,NAVIGATING: Moving to goal
2025-09-02T12:54:59.612932,555.1,-428.353,203.928,1.6918,96.93,6,36.11,NAVIGATING: Moving to goal
2025-09-02T12:55:00.312913,555.8,-428.349,204.062,1.6933,97.02,6,35.976,NAVIGATING: Moving to goal
2025-09-02T12:55:00.989162,556.48,-428.345,204.196,1.6947,97.1,6,35.842,NAVIGATING: Moving to goal
2025-09-02T12:55:01.628344,557.12,-428.343,204.324,1.696,97.17,6,35.715,NAVIGATING: Moving to goal
2025-09-02T12:55:02.271901,557.76,-428.341,204.458,1.6972,97.24,6,35.581,NAVIGATING: Moving to goal
2025-09-02T12:55:02.915808,558.4,-428.34,204.592,1.6984,97.31,6,35.447,NAVIGATING: Moving to goal
2025-09-02T12:55:03.561169,559.05,-428.34,204.726,1.6996,97.38,6,35.313,NAVIGATING: Moving to goal
2025-09-02T12:55:04.230149,559.72,-428.339,204.859,1.6994,97.37,6,35.18,NAVIGATING: Moving to goal
2025-09-02T12:55:04.899617,560.39,-428.34,204.985,1.698,97.29,6,35.054,NAVIGATING: Moving to goal
2025-09-02T12:55:05.548728,561.04,-428.341,205.125,1.6965,97.2,6,34.915,NAVIGATING: Moving to goal
2025-09-02T12:55:06.199953,561.69,-428.342,205.251,1.6954,97.14,6,34.789,NAVIGATING: Moving to goal
2025-09-02T12:55:06.859525,562.35,-428.344,205.384,1.6944,97.08,6,34.656,NAVIGATING: Moving to goal
2025-09-02T12:55:07.515416,563.0,-428.347,205.517,1.6936,97.04,6,34.522,NAVIGATING: Moving to goal
2025-09-02T12:55:08.166584,563.66,-428.351,205.644,1.693,97.0,6,34.396,NAVIGATING: Moving to goal
2025-09-02T12:55:08.764342,564.25,-428.355,205.777,1.6924,96.97,6,34.263,NAVIGATING: Moving to goal
2025-09-02T12:55:09.401903,564.89,-428.359,205.91,1.692,96.94,6,34.13,NAVIGATING: Moving to goal
2025-09-02T12:55:10.054275,565.54,-428.364,206.043,1.6916,96.92,6,33.996,NAVIGATING: Moving to goal
2025-09-02T12:55:10.699004,566.19,-428.369,206.176,1.6914,96.91,6,33.863,NAVIGATING: Moving to goal
2025-09-02T12:55:11.350710,566.84,-428.375,206.303,1.6912,96.9,6,33.736,NAVIGATING: Moving to goal
2025-09-02T12:55:11.991611,567.48,-428.381,206.436,1.6911,96.89,6,33.603,NAVIGATING: Moving to goal
2025-09-02T12:55:12.640233,568.13,-428.388,206.569,1.691,96.89,6,33.47,NAVIGATING: Moving to goal
2025-09-02T12:55:13.234122,568.72,-428.395,206.702,1.6909,96.88,6,33.336,NAVIGATING: Moving to goal
2025-09-02T12:55:13.875421,569.36,-428.402,206.835,1.691,96.88,6,33.203,NAVIGATING: Moving to goal
2025-09-02T12:55:14.511375,570.0,-428.409,206.962,1.691,96.89,6,33.076,NAVIGATING: Moving to goal
2025-09-02T12:55:15.163194,570.65,-428.417,207.095,1.6911,96.89,6,32.943,NAVIGATING: Moving to goal
2025-09-02T12:55:15.803402,571.29,-428.426,207.228,1.6911,96.9,6,32.81,NAVIGATING: Moving to goal
2025-09-02T12:55:16.465818,571.95,-428.434,207.361,1.6913,96.9,6,32.677,NAVIGATING: Moving to goal
2025-09-02T12:55:17.088415,572.58,-428.443,207.494,1.6914,96.91,6,32.543,NAVIGATING: Moving to goal
2025-09-02T12:55:17.730602,573.22,-428.452,207.62,1.6915,96.92,6,32.417,NAVIGATING: Moving to goal
2025-09-02T12:55:18.361041,573.85,-428.461,207.753,1.6917,96.93,6,32.283,NAVIGATING: Moving to goal
2025-09-02T12:55:19.003667,574.49,-428.471,207.886,1.6918,96.94,6,32.15,NAVIGATING: Moving to goal
2025-09-02T12:55:19.635791,575.12,-428.481,208.019,1.692,96.95,6,32.017,NAVIGATING: Moving to goal
2025-09-02T12:55:20.278023,575.77,-428.491,208.152,1.6922,96.96,6,31.884,NAVIGATING: Moving to goal
2025-09-02T12:55:20.909420,576.4,-428.501,208.278,1.6924,96.97,6,31.757,NAVIGATING: Moving to goal
2025-09-02T12:55:21.559455,577.05,-428.512,208.411,1.6926,96.98,6,31.624,NAVIGATING: Moving to goal
2025-09-02T12:55:22.227816,577.72,-428.522,208.544,1.6927,96.99,6,31.491,NAVIGATING: Moving to goal
2025-09-02T12:55:22.892239,578.38,-428.533,208.677,1.6929,97.0,6,31.358,NAVIGATING: Moving to goal
2025-09-02T12:55:23.561297,579.05,-428.544,208.809,1.6931,97.01,6,31.225,NAVIGATING: Moving to goal
2025-09-02T12:55:24.216461,579.71,-428.555,208.936,1.6933,97.02,6,31.098,NAVIGATING: Moving to goal
2025-09-02T12:55:24.835742,580.32,-428.567,209.068,1.6935,97.03,6,30.965,NAVIGATING: Moving to goal
2025-09-02T12:55:25.499862,580.99,-428.578,209.194,1.6937,97.04,6,30.839,NAVIGATING: Moving to goal
2025-09-02T12:55:26.145729,581.63,-428.59,209.334,1.6939,97.05,6,30.699,NAVIGATING: Moving to goal
2025-09-02T12:55:26.829905,582.32,-428.602,209.466,1.6941,97.06,6,30.566,NAVIGATING: Moving to goal
2025-09-02T12:55:27.469146,582.96,-428.614,209.592,1.6942,97.07,6,30.439,NAVIGATING: Moving to goal
2025-09-02T12:55:28.091390,583.58,-428.626,209.725,1.6944,97.08,6,30.306,NAVIGATING: Moving to goal
2025-09-02T12:55:28.737631,584.23,-428.639,209.858,1.6946,97.09,6,30.173,NAVIGATING: Moving to goal
2025-09-02T12:55:29.364754,584.85,-428.652,209.99,1.6948,97.1,6,30.04,NAVIGATING: Moving to goal
2025-09-02T12:55:30.005842,585.49,-428.664,210.123,1.6949,97.11,6,29.907,NAVIGATING: Moving to goal
2025-09-02T12:55:30.637495,586.13,-428.677,210.249,1.6951,97.12,6,29.781,NAVIGATING: Moving to goal
2025-09-02T12:55:31.262186,586.75,-428.69,210.381,1.6953,97.13,6,29.648,NAVIGATING: Moving to goal
2025-09-02T12:55:31.918240,587.41,-428.703,210.514,1.6954,97.14,6,29.515,NAVIGATING: Moving to goal
2025-09-02T12:55:32.549475,588.04,-428.716,210.646,1.6956,97.15,6,29.382,NAVIGATING: Moving to goal
2025-09-02T12:55:33.178182,588.67,-428.73,210.779,1.6957,97.15,6,29.249,NAVIGATING: Moving to goal
2025-09-02T12:55:33.837303,589.33,-428.742,210.904,1.6946,97.09,6,29.123,NAVIGATING: Moving to goal
2025-09-02T12:55:34.472320,589.96,-428.755,211.036,1.6931,97.01,6,28.991,NAVIGATING: Moving to goal
2025-09-02T12:55:35.089139,590.58,-428.768,211.168,1.6919,96.94,6,28.859,NAVIGATING: Moving to goal
2025-09-02T12:55:35.724010,591.21,-428.782,211.3,1.6908,96.88,6,28.726,NAVIGATING: Moving to goal
2025-09-02T12:55:36.382916,591.87,-428.796,211.432,1.6898,96.82,6,28.594,NAVIGATING: Moving to goal
2025-09-02T12:55:37.014628,592.5,-428.809,211.557,1.689,96.77,6,28.468,NAVIGATING: Moving to goal
2025-09-02T12:55:37.660611,593.15,-428.822,211.689,1.6883,96.73,6,28.335,NAVIGATING: Moving to goal
2025-09-02T12:55:38.316983,593.81,-428.836,211.821,1.6876,96.69,6,28.203,NAVIGATING: Moving to goal
2025-09-02T12:55:38.963109,594.45,-428.85,211.954,1.687,96.66,6,28.07,NAVIGATING: Moving to goal
2025-09-02T12:55:39.634475,595.12,-428.864,212.086,1.6865,96.63,6,27.937,NAVIGATING: Moving to goal
2025-09-02T12:55:40.264714,595.75,-428.878,212.212,1.6861,96.61,6,27.811,NAVIGATING: Moving to goal
2025-09-02T12:55:40.912404,596.4,-428.892,212.344,1.6857,96.58,6,27.678,NAVIGATING: Moving to goal
2025-09-02T12:55:41.559467,597.05,-428.906,212.476,1.6853,96.56,6,27.546,NAVIGATING: Moving to goal
2025-09-02T12:55:42.203389,597.69,-428.921,212.608,1.685,96.55,6,27.413,NAVIGATING: Moving to goal
2025-09-02T12:55:42.860572,598.35,-428.935,212.741,1.6848,96.53,6,27.28,NAVIGATING: Moving to goal
2025-09-02T12:55:43.508501,599.0,-428.949,212.866,1.6846,96.52,6,27.154,NAVIGATING: Moving to goal
2025-09-02T12:55:44.166642,599.66,-428.963,212.999,1.6844,96.51,6,27.021,NAVIGATING: Moving to goal
2025-09-02T12:55:44.821530,600.31,-428.978,213.131,1.6842,96.5,6,26.888,NAVIGATING: Moving to goal
2025-09-02T12:55:45.469462,600.96,-428.992,213.263,1.684,96.49,6,26.756,NAVIGATING: Moving to goal
2025-09-02T12:55:46.083697,601.57,-429.007,213.396,1.6839,96.48,6,26.623,NAVIGATING: Moving to goal
2025-09-02T12:55:46.709503,602.2,-429.02,213.521,1.6838,96.47,6,26.497,NAVIGATING: Moving to goal
2025-09-02T12:55:47.327542,602.82,-429.035,213.654,1.6837,96.47,6,26.364,NAVIGATING: Moving to goal
2025-09-02T12:55:47.952624,603.44,-429.049,213.786,1.6836,96.46,6,26.231,NAVIGATING: Moving to goal
2025-09-02T12:55:48.597384,604.09,-429.064,213.918,1.6835,96.46,6,26.098,NAVIGATING: Moving to goal
2025-09-02T12:55:49.227423,604.72,-429.079,214.051,1.6835,96.46,6,25.966,NAVIGATING: Moving to goal
2025-09-02T12:55:49.904778,605.39,-429.093,214.176,1.6834,96.45,6,25.839,NAVIGATING: Moving to goal
2025-09-02T12:55:50.518249,606.01,-429.107,214.309,1.6834,96.45,6,25.707,NAVIGATING: Moving to goal
2025-09-02T12:55:51.159700,606.65,-429.122,214.441,1.6834,96.45,6,25.574,NAVIGATING: Moving to goal
2025-09-02T12:55:51.834777,607.32,-429.137,214.573,1.6833,96.45,6,25.441,NAVIGATING: Moving to goal
2025-09-02T12:55:52.450755,607.94,-429.151,214.706,1.6833,96.45,6,25.308,NAVIGATING: Moving to goal
2025-09-02T12:55:53.091250,608.58,-429.165,214.832,1.6833,96.45,6,25.182,NAVIGATING: Moving to goal
2025-09-02T12:55:53.714530,609.2,-429.18,214.964,1.6833,96.45,6,25.05,NAVIGATING: Moving to goal
2025-09-02T12:55:54.348584,609.84,-429.195,215.096,1.6833,96.45,6,24.917,NAVIGATING: Moving to goal
2025-09-02T12:55:54.949517,610.44,-429.21,215.229,1.6833,96.45,6,24.784,NAVIGATING: Moving to goal
2025-09-02T12:55:55.548439,611.04,-429.224,215.361,1.6833,96.45,6,24.651,NAVIGATING: Moving to goal
2025-09-02T12:55:56.189409,611.68,-429.238,215.487,1.6832,96.44,6,24.525,NAVIGATING: Moving to goal
2025-09-02T12:55:56.796295,612.29,-429.253,215.618,1.6818,96.36,6,24.393,NAVIGATING: Moving to goal
2025-09-02T12:55:57.452748,612.94,-429.267,215.75,1.6798,96.25,6,24.262,NAVIGATING: Moving to goal
2025-09-02T12:55:58.096485,613.59,-429.281,215.881,1.6781,96.15,6,24.13,NAVIGATING: Moving to goal
2025-09-02T12:55:58.742305,614.23,-429.295,216.013,1.6765,96.06,6,23.997,NAVIGATING: Moving to goal
2025-09-02T12:55:59.382842,614.87,-429.31,216.145,1.6751,95.98,6,23.865,NAVIGATING: Moving to goal
2025-09-02T12:56:00.004412,615.49,-429.324,216.27,1.6739,95.91,6,23.74,NAVIGATING: Moving to goal
2025-09-02T12:56:00.628521,616.12,-429.338,216.402,1.6728,95.84,6,23.607,NAVIGATING: Moving to goal
2025-09-02T12:56:01.275875,616.76,-429.352,216.534,1.6718,95.79,6,23.475,NAVIGATING: Moving to goal
2025-09-02T12:56:01.916370,617.41,-429.367,216.666,1.6709,95.74,6,23.343,NAVIGATING: Moving to goal
2025-09-02T12:56:02.552262,618.04,-429.381,216.791,1.6702,95.69,6,23.217,NAVIGATING: Moving to goal
2025-09-02T12:56:03.200963,618.69,-429.395,216.924,1.6695,95.65,6,23.084,NAVIGATING: Moving to goal
2025-09-02T12:56:03.843909,619.33,-429.409,217.056,1.6688,95.62,6,22.952,NAVIGATING: Moving to goal
2025-09-02T12:56:04.492089,619.98,-429.424,217.188,1.6683,95.59,6,22.819,NAVIGATING: Moving to goal
2025-09-02T12:56:05.114816,620.6,-429.438,217.32,1.6678,95.56,6,22.687,NAVIGATING: Moving to goal
2025-09-02T12:56:05.721385,621.21,-429.452,217.446,1.6673,95.53,6,22.561,NAVIGATING: Moving to goal
2025-09-02T12:56:06.368477,621.86,-429.466,217.578,1.6669,95.51,6,22.428,NAVIGATING: Moving to goal
2025-09-02T12:56:07.044036,622.53,-429.48,217.711,1.6666,95.49,6,22.295,NAVIGATING: Moving to goal
2025-09-02T12:56:07.678363,623.17,-429.494,217.843,1.6662,95.47,6,22.163,NAVIGATING: Moving to goal
2025-09-02T12:56:08.296184,623.79,-429.508,217.975,1.6659,95.45,6,22.03,NAVIGATING: Moving to goal
2025-09-02T12:56:08.918520,624.41,-429.522,218.101,1.6657,95.44,6,21.904,NAVIGATING: Moving to goal
2025-09-02T12:56:09.550079,625.04,-429.536,218.234,1.6655,95.42,6,21.771,NAVIGATING: Moving to goal
2025-09-02T12:56:10.203706,625.69,-429.55,218.366,1.6652,95.41,6,21.639,NAVIGATING: Moving to goal
2025-09-02T12:56:10.819970,626.31,-429.564,218.498,1.665,95.4,6,21.506,NAVIGATING: Moving to goal
2025-09-02T12:56:11.450569,626.94,-429.578,218.631,1.6649,95.39,6,21.373,NAVIGATING: Moving to goal
2025-09-02T12:56:12.127361,627.62,-429.591,218.756,1.6647,95.38,6,21.247,NAVIGATING: Moving to goal
2025-09-02T12:56:12.776067,628.27,-429.605,218.889,1.6646,95.37,6,21.115,NAVIGATING: Moving to goal
2025-09-02T12:56:13.443244,628.93,-429.619,219.021,1.6644,95.36,6,20.982,NAVIGATING: Moving to goal
2025-09-02T12:56:14.108972,629.6,-429.632,219.154,1.6643,95.36,6,20.849,NAVIGATING: Moving to goal
2025-09-02T12:56:14.737911,630.23,-429.646,219.286,1.6642,95.35,6,20.717,NAVIGATING: Moving to goal
2025-09-02T12:56:15.346443,630.84,-429.659,219.412,1.6641,95.34,6,20.591,NAVIGATING: Moving to goal
2025-09-02T12:56:15.972787,631.46,-429.673,219.544,1.664,95.34,6,20.458,NAVIGATING: Moving to goal
2025-09-02T12:56:16.627153,632.12,-429.686,219.677,1.6639,95.33,6,20.325,NAVIGATING: Moving to goal
2025-09-02T12:56:17.285379,632.77,-429.7,219.809,1.6638,95.33,6,20.193,NAVIGATING: Moving to goal
2025-09-02T12:56:17.918063,633.41,-429.714,219.942,1.6637,95.33,6,20.06,NAVIGATING: Moving to goal
2025-09-02T12:56:18.562760,634.05,-429.726,220.068,1.6637,95.32,6,19.934,NAVIGATING: Moving to goal
2025-09-02T12:56:19.188771,634.68,-429.74,220.2,1.6636,95.32,6,19.802,NAVIGATING: Moving to goal
2025-09-02T12:56:19.897392,635.39,-429.753,220.333,1.6636,95.32,6,19.669,NAVIGATING: Moving to goal
2025-09-02T12:56:20.531653,636.02,-429.767,220.465,1.6635,95.31,6,19.536,NAVIGATING: Moving to goal
2025-09-02T12:56:21.170541,636.66,-429.78,220.598,1.6633,95.3,6,19.404,NAVIGATING: Moving to goal
2025-09-02T12:56:21.815836,637.3,-429.792,220.723,1.6617,95.21,6,19.279,NAVIGATING: Moving to goal
2025-09-02T12:56:22.469398,637.96,-429.805,220.854,1.6594,95.08,6,19.147,NAVIGATING: Moving to goal
2025-09-02T12:56:23.120402,638.61,-429.817,220.986,1.6574,94.96,6,19.015,NAVIGATING: Moving to goal
2025-09-02T12:56:23.767710,639.26,-429.83,221.117,1.6556,94.86,6,18.883,NAVIGATING: Moving to goal
2025-09-02T12:56:24.413505,639.9,-429.843,221.249,1.654,94.76,6,18.751,NAVIGATING: Moving to goal
2025-09-02T12:56:25.035402,640.52,-429.855,221.375,1.6526,94.69,6,18.626,NAVIGATING: Moving to goal
2025-09-02T12:56:25.648563,641.14,-429.868,221.507,1.6513,94.61,6,18.494,NAVIGATING: Moving to goal
2025-09-02T12:56:26.271587,641.76,-429.88,221.639,1.6501,94.55,6,18.361,NAVIGATING: Moving to goal
2025-09-02T12:56:26.921623,642.41,-429.893,221.771,1.6491,94.49,6,18.229,NAVIGATING: Moving to goal
2025-09-02T12:56:27.565645,643.05,-429.905,221.904,1.6482,94.43,6,18.097,NAVIGATING: Moving to goal
2025-09-02T12:56:28.234817,643.72,-429.917,222.029,1.6474,94.39,6,17.971,NAVIGATING: Moving to goal
2025-09-02T12:56:28.878770,644.37,-429.93,222.162,1.6467,94.35,6,17.838,NAVIGATING: Moving to goal
2025-09-02T12:56:29.494612,644.98,-429.942,222.294,1.646,94.31,6,17.706,NAVIGATING: Moving to goal
2025-09-02T12:56:30.163838,645.65,-429.955,222.427,1.6454,94.27,6,17.573,NAVIGATING: Moving to goal
2025-09-02T12:56:30.820173,646.31,-429.967,222.559,1.6448,94.24,6,17.441,NAVIGATING: Moving to goal
2025-09-02T12:56:31.463090,646.95,-429.978,222.685,1.6444,94.22,6,17.315,NAVIGATING: Moving to goal
2025-09-02T12:56:32.120363,647.61,-429.991,222.817,1.6439,94.19,6,17.183,NAVIGATING: Moving to goal
2025-09-02T12:56:32.766038,648.26,-430.003,222.95,1.6435,94.17,6,17.05,NAVIGATING: Moving to goal
2025-09-02T12:56:33.409837,648.9,-430.015,223.083,1.6432,94.15,6,16.917,NAVIGATING: Moving to goal
2025-09-02T12:56:34.074659,649.56,-430.027,223.215,1.6428,94.13,6,16.785,NAVIGATING: Moving to goal
2025-09-02T12:56:34.708479,650.2,-430.038,223.341,1.6425,94.11,6,16.659,NAVIGATING: Moving to goal
2025-09-02T12:56:35.358556,650.85,-430.05,223.474,1.6423,94.09,6,16.526,NAVIGATING: Moving to goal
2025-09-02T12:56:35.985124,651.47,-430.061,223.606,1.642,94.08,6,16.394,NAVIGATING: Moving to goal
2025-09-02T12:56:36.642622,652.13,-430.073,223.739,1.6418,94.07,6,16.261,NAVIGATING: Moving to goal
2025-09-02T12:56:37.309375,652.8,-430.085,223.872,1.6416,94.05,6,16.129,NAVIGATING: Moving to goal
2025-09-02T12:56:37.960112,653.45,-430.095,223.998,1.6414,94.04,6,16.003,NAVIGATING: Moving to goal
2025-09-02T12:56:38.604064,654.09,-430.107,224.13,1.6412,94.03,6,15.87,NAVIGATING: Moving to goal
2025-09-02T12:56:39.227138,654.72,-430.118,224.263,1.641,94.02,6,15.738,NAVIGATING: Moving to goal
2025-09-02T12:56:39.880117,655.37,-430.13,224.396,1.6409,94.01,6,15.605,NAVIGATING: Moving to goal
2025-09-02T12:56:40.481651,655.97,-430.141,224.528,1.6407,94.01,6,15.472,NAVIGATING: Moving to goal
2025-09-02T12:56:41.141955,656.63,-430.151,224.654,1.6406,94.0,6,15.346,NAVIGATING: Moving to goal
2025-09-02T12:56:41.802696,657.29,-430.163,224.787,1.6405,93.99,6,15.214,NAVIGATING: Moving to goal
2025-09-02T12:56:42.459050,657.95,-430.174,224.92,1.6402,93.98,6,15.081,NAVIGATING: Moving to goal
2025-09-02T12:56:43.126396,658.62,-430.184,225.052,1.6385,93.88,6,14.95,NAVIGATING: Moving to goal
2025-09-02T12:56:43.743705,659.23,-430.194,225.183,1.6362,93.75,6,14.818,NAVIGATING: Moving to goal
2025-09-02T12:56:44.381069,659.87,-430.204,225.308,1.6342,93.63,6,14.693,NAVIGATING: Moving to goal
2025-09-02T12:56:45.050611,660.54,-430.214,225.44,1.6323,93.53,6,14.561,NAVIGATING: Moving to goal
2025-09-02T12:56:45.686285,661.18,-430.225,225.573,1.6307,93.43,6,14.429,NAVIGATING: Moving to goal
2025-09-02T12:56:46.330786,661.82,-430.235,225.705,1.6292,93.34,6,14.297,NAVIGATING: Moving to goal
2025-09-02T12:56:46.998001,662.49,-430.245,225.837,1.6278,93.27,6,14.165,NAVIGATING: Moving to goal
2025-09-02T12:56:47.641833,663.13,-430.255,225.963,1.6267,93.2,6,14.039,NAVIGATING: Moving to goal
2025-09-02T12:56:48.295365,663.78,-430.265,226.095,1.6256,93.14,6,13.907,NAVIGATING: Moving to goal
2025-09-02T12:56:48.936038,664.43,-430.275,226.228,1.6247,93.09,6,13.775,NAVIGATING: Moving to goal
2025-09-02T12:56:49.578698,665.07,-430.285,226.36,1.6238,93.04,6,13.643,NAVIGATING: Moving to goal
2025-09-02T12:56:50.227538,665.72,-430.295,226.493,1.623,92.99,6,13.51,NAVIGATING: Moving to goal
2025-09-02T12:56:50.885588,666.37,-430.304,226.619,1.6223,92.95,6,13.384,NAVIGATING: Moving to goal
2025-09-02T12:56:51.533273,667.02,-430.314,226.752,1.6217,92.92,6,13.252,NAVIGATING: Moving to goal
2025-09-02T12:56:52.195911,667.68,-430.324,226.884,1.6211,92.88,6,13.12,NAVIGATING: Moving to goal
2025-09-02T12:56:52.859316,668.35,-430.333,227.017,1.6206,92.85,6,12.987,NAVIGATING: Moving to goal
2025-09-02T12:56:53.508951,669.0,-430.343,227.15,1.6201,92.83,6,12.855,NAVIGATING: Moving to goal
2025-09-02T12:56:54.144730,669.63,-430.352,227.276,1.6197,92.8,6,12.729,NAVIGATING: Moving to goal
2025-09-02T12:56:54.807410,670.3,-430.361,227.409,1.6193,92.78,6,12.596,NAVIGATING: Moving to goal
2025-09-02T12:56:55.478752,670.97,-430.37,227.542,1.619,92.76,6,12.464,NAVIGATING: Moving to goal
2025-09-02T12:56:56.137369,671.63,-430.379,227.674,1.6186,92.74,6,12.331,NAVIGATING: Moving to goal
2025-09-02T12:56:56.794183,672.28,-430.388,227.807,1.6183,92.72,6,12.199,NAVIGATING: Moving to goal
2025-09-02T12:56:57.439265,672.93,-430.397,227.933,1.6181,92.71,6,12.073,NAVIGATING: Moving to goal
2025-09-02T12:56:58.098579,673.59,-430.405,228.066,1.6173,92.66,6,11.941,NAVIGATING: Moving to goal
2025-09-02T12:56:58.769206,674.26,-430.413,228.198,1.6148,92.52,6,11.81,NAVIGATING: Moving to goal
2025-09-02T12:56:59.418578,674.91,-430.421,228.329,1.6122,92.37,6,11.678,NAVIGATING: Moving to goal
2025-09-02T12:57:00.061648,675.55,-430.429,228.461,1.6099,92.24,6,11.547,NAVIGATING: Moving to goal
2025-09-02T12:57:00.711547,676.2,-430.437,228.587,1.6079,92.13,6,11.421,NAVIGATING: Moving to goal
2025-09-02T12:57:01.358831,676.85,-430.445,228.719,1.606,92.02,6,11.29,NAVIGATING: Moving to goal
2025-09-02T12:57:02.001933,677.49,-430.453,228.852,1.6044,91.92,6,11.158,NAVIGATING: Moving to goal
2025-09-02T12:57:02.667451,678.16,-430.461,228.984,1.6029,91.84,6,11.026,NAVIGATING: Moving to goal
2025-09-02T12:57:03.295426,678.78,-430.468,229.116,1.6015,91.76,6,10.894,NAVIGATING: Moving to goal
2025-09-02T12:57:03.953237,679.44,-430.476,229.242,1.6004,91.7,6,10.768,NAVIGATING: Moving to goal
2025-09-02T12:57:04.629011,680.12,-430.483,229.375,1.5993,91.63,6,10.636,NAVIGATING: Moving to goal
2025-09-02T12:57:05.288354,680.78,-430.491,229.508,1.5983,91.58,6,10.504,NAVIGATING: Moving to goal
2025-09-02T12:57:05.932210,681.42,-430.498,229.641,1.5974,91.53,6,10.371,NAVIGATING: Moving to goal
2025-09-02T12:57:06.549425,682.04,-430.505,229.773,1.5966,91.48,6,10.239,NAVIGATING: Moving to goal
2025-09-02T12:57:07.227140,682.72,-430.512,229.9,1.5959,91.44,6,10.113,NAVIGATING: Moving to goal
2025-09-02T12:57:07.893392,683.38,-430.519,230.033,1.5953,91.4,6,9.981,NAVIGATING: Moving to goal
2025-09-02T12:57:08.545701,684.03,-430.526,230.165,1.5947,91.37,6,9.849,NAVIGATING: Moving to goal
2025-09-02T12:57:09.184079,684.67,-430.532,230.298,1.5941,91.34,6,9.716,NAVIGATING: Moving to goal
2025-09-02T12:57:09.856780,685.35,-430.539,230.431,1.5936,91.31,6,9.584,NAVIGATING: Moving to goal
2025-09-02T12:57:10.480341,685.97,-430.545,230.558,1.5932,91.28,6,9.458,NAVIGATING: Moving to goal
2025-09-02T12:57:11.140146,686.63,-430.551,230.69,1.5917,91.2,6,9.326,NAVIGATING: Moving to goal
2025-09-02T12:57:11.642313,687.13,-430.556,230.795,1.5893,91.06,6,9.221,NAVIGATING: Moving to goal
2025-09-02T12:57:12.247868,687.74,-430.56,230.907,1.5866,90.9,6,9.11,NAVIGATING: Moving to goal
2025-09-02T12:57:12.893090,688.38,-430.566,231.039,1.5836,90.73,6,8.979,NAVIGATING: Moving to goal
2025-09-02T12:57:13.576075,689.07,-430.571,231.171,1.581,90.58,6,8.847,NAVIGATING: Moving to goal
2025-09-02T12:57:14.247530,689.74,-430.576,231.303,1.5786,90.45,6,8.716,NAVIGATING: Moving to goal
2025-09-02T12:57:14.902035,690.39,-430.581,231.429,1.5766,90.33,6,8.591,NAVIGATING: Moving to goal
2025-09-02T12:57:15.561314,691.05,-430.587,231.562,1.5747,90.23,6,8.459,NAVIGATING: Moving to goal
2025-09-02T12:57:16.207583,691.7,-430.591,231.694,1.573,90.13,6,8.327,NAVIGATING: Moving to goal
2025-09-02T12:57:16.841339,692.33,-430.596,231.827,1.5715,90.04,6,8.195,NAVIGATING: Moving to goal
2025-09-02T12:57:17.483865,692.97,-430.601,231.959,1.5701,89.96,6,8.063,NAVIGATING: Moving to goal
2025-09-02T12:57:18.138648,693.63,-430.605,232.086,1.569,89.89,6,7.938,NAVIGATING: Moving to goal
2025-09-02T12:57:18.815205,694.3,-430.61,232.218,1.5678,89.83,6,7.805,NAVIGATING: Moving to goal
2025-09-02T12:57:19.484136,694.97,-430.614,232.351,1.5668,89.77,6,7.673,NAVIGATING: Moving to goal
2025-09-02T12:57:20.166499,695.66,-430.618,232.484,1.5659,89.72,6,7.541,NAVIGATING: Moving to goal
2025-09-02T12:57:20.836820,696.33,-430.622,232.617,1.5651,89.67,6,7.409,NAVIGATING: Moving to goal
2025-09-02T12:57:21.500685,696.99,-430.626,232.744,1.5643,89.63,6,7.283,NAVIGATING: Moving to goal
2025-09-02T12:57:22.157450,697.65,-430.629,232.876,1.5622,89.51,6,7.152,NAVIGATING: Moving to goal
2025-09-02T12:57:22.796997,698.29,-430.632,233.007,1.5585,89.29,6,7.021,NAVIGATING: Moving to goal
2025-09-02T12:57:23.298364,698.79,-430.634,233.113,1.5553,89.11,6,6.917,NAVIGATING: Moving to goal
2025-09-02T12:57:23.993813,699.48,-430.636,233.225,1.5522,88.93,6,6.805,NAVIGATING: Moving to goal
2025-09-02T12:57:24.622426,700.11,-430.639,233.356,1.5489,88.75,6,6.674,NAVIGATING: Moving to goal
2025-09-02T12:57:25.293443,700.78,-430.641,233.489,1.546,88.58,6,6.543,NAVIGATING: Moving to goal
2025-09-02T12:57:25.966205,701.46,-430.643,233.614,1.5435,88.44,6,6.418,NAVIGATING: Moving to goal
2025-09-02T12:57:26.588747,702.08,-430.645,233.747,1.5412,88.3,6,6.286,NAVIGATING: Moving to goal
2025-09-02T12:57:27.243809,702.73,-430.647,233.879,1.5391,88.18,6,6.155,NAVIGATING: Moving to goal
2025-09-02T12:57:27.872553,703.36,-430.649,234.012,1.5372,88.07,6,6.023,NAVIGATING: Moving to goal
2025-09-02T12:57:28.484552,703.97,-430.65,234.145,1.5355,87.98,6,5.891,NAVIGATING: Moving to goal
2025-09-02T12:57:29.078729,704.57,-430.652,234.271,1.534,87.89,6,5.766,NAVIGATING: Moving to goal
2025-09-02T12:57:29.604149,705.09,-430.653,234.404,1.5326,87.81,6,5.634,NAVIGATING: Moving to goal
2025-09-02T12:57:30.137311,705.63,-430.654,234.708,1.5259,87.43,6,5.333,NAVIGATING: Moving to goal
2025-09-02T12:57:30.654740,706.14,-430.652,235.016,1.514,86.75,6,5.027,NAVIGATING: Moving to goal
2025-09-02T12:57:31.241456,706.73,-430.65,235.319,1.5048,86.22,6,4.726,NAVIGATING: Moving to goal
2025-09-02T12:57:31.774897,707.26,-430.647,235.623,1.4977,85.81,6,4.425,NAVIGATING: Moving to goal
2025-09-02T12:57:32.277668,707.77,-430.643,235.888,1.4927,85.53,6,4.162,NAVIGATING: Moving to goal
2025-09-02T12:57:32.798538,708.29,-430.636,236.19,1.4825,84.94,6,3.862,NAVIGATING: Moving to goal
2025-09-02T12:57:33.310150,708.8,-430.628,236.444,1.4689,84.16,6,3.611,NAVIGATING: Moving to goal
2025-09-02T12:57:33.835312,709.32,-430.616,236.752,1.454,83.31,6,3.306,NAVIGATING: Moving to goal
2025-09-02T12:57:34.341641,709.83,-430.606,237.008,1.4444,82.76,6,3.053,NAVIGATING: Moving to goal
2025-09-02T12:57:34.853165,710.34,-430.591,237.309,1.431,81.99,6,2.755,NAVIGATING: Moving to goal
2025-09-02T12:57:35.369312,710.86,-430.574,237.588,1.4134,80.98,6,2.479,NAVIGATING: Moving to goal
2025-09-02T12:57:35.887045,711.38,-430.552,237.884,1.3904,79.66,6,2.186,NAVIGATING: Moving to goal
2025-09-02T12:57:36.425877,711.91,-430.529,238.159,1.3662,78.27,6,1.916,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:36.508303,712.0,-430.526,238.201,1.3624,78.06,6,1.874,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:38.508917,714.0,-430.526,238.201,1.3624,78.06,7,4.87,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:38.510632,714.0,-430.496,238.81,1.3128,75.22,7,4.651,NAVIGATING: Moving to goal
2025-09-02T12:57:39.032185,714.52,-430.493,239.043,1.2856,73.66,7,4.594,NAVIGATING: Moving to goal
2025-09-02T12:57:39.547659,715.04,-430.485,239.153,1.2476,71.48,7,4.564,NAVIGATING: Moving to goal
2025-09-02T12:57:40.064553,715.55,-430.472,239.271,1.1872,68.02,7,4.531,NAVIGATING: Moving to goal
2025-09-02T12:57:40.574410,716.06,-430.457,239.372,1.1214,64.25,7,4.501,NAVIGATING: Moving to goal
2025-09-02T12:57:41.081384,716.57,-430.439,239.471,1.0452,59.89,7,4.471,NAVIGATING: Moving to goal
2025-09-02T12:57:41.581995,717.07,-430.422,239.555,0.9735,55.78,7,4.444,NAVIGATING: Moving to goal
2025-09-02T12:57:42.082731,717.57,-430.403,239.637,0.8973,51.41,7,4.418,NAVIGATING: Moving to goal
2025-09-02T12:57:42.583078,718.07,-430.384,239.708,0.8272,47.39,7,4.394,NAVIGATING: Moving to goal
2025-09-02T12:57:43.091865,718.58,-430.363,239.782,0.75,42.97,7,4.368,NAVIGATING: Moving to goal
2025-09-02T12:57:43.642380,719.13,-430.337,239.854,0.678,38.85,7,4.339,NAVIGATING: Moving to goal
2025-09-02T12:57:44.148503,719.64,-430.3,239.935,0.6026,34.52,7,4.3,NAVIGATING: Moving to goal
2025-09-02T12:57:44.699042,720.19,-430.256,240.015,0.5307,30.4,7,4.256,NAVIGATING: Moving to goal
2025-09-02T12:57:45.246934,720.74,-430.197,240.102,0.4601,26.36,7,4.198,NAVIGATING: Moving to goal
2025-09-02T12:57:45.761071,721.25,-430.121,240.193,0.3934,22.54,7,4.126,NAVIGATING: Moving to goal
2025-09-02T12:57:46.316442,721.81,-430.033,240.284,0.3309,18.96,7,4.043,NAVIGATING: Moving to goal
2025-09-02T12:57:46.823849,722.31,-429.93,240.377,0.2686,15.39,7,3.948,NAVIGATING: Moving to goal
2025-09-02T12:57:47.324201,722.81,-429.823,240.458,0.2173,12.45,7,3.851,NAVIGATING: Moving to goal
2025-09-02T12:57:47.836895,723.33,-429.684,240.551,0.1624,9.3,7,3.725,NAVIGATING: Moving to goal
2025-09-02T12:57:48.380008,723.87,-429.541,240.634,0.114,6.53,7,3.597,NAVIGATING: Moving to goal
2025-09-02T12:57:48.888970,724.38,-429.373,240.719,0.0636,3.64,7,3.448,NAVIGATING: Moving to goal
2025-09-02T12:57:49.450399,724.94,-429.197,240.797,0.0157,0.9,7,3.295,NAVIGATING: Moving to goal
2025-09-02T12:57:49.964818,725.45,-429.008,240.87,-0.0325,-1.86,7,3.132,NAVIGATING: Moving to goal
2025-09-02T12:57:50.472346,725.96,-428.836,240.928,-0.0742,-4.25,7,2.984,NAVIGATING: Moving to goal
2025-09-02T12:57:50.973059,726.46,-428.649,240.982,-0.1178,-6.75,7,2.826,NAVIGATING: Moving to goal
2025-09-02T12:57:51.476547,726.97,-428.463,241.029,-0.16,-9.17,7,2.669,NAVIGATING: Moving to goal
2025-09-02T12:57:51.980781,727.47,-428.268,241.069,-0.2032,-11.64,7,2.507,NAVIGATING: Moving to goal
2025-09-02T12:57:52.494782,727.98,-428.075,241.1,-0.2451,-14.05,7,2.348,NAVIGATING: Moving to goal
2025-09-02T12:57:53.005992,728.5,-427.863,241.126,-0.2905,-16.64,7,2.177,NAVIGATING: Moving to goal
2025-09-02T12:57:53.552147,729.04,-427.661,241.143,-0.3334,-19.1,7,2.016,NAVIGATING: Moving to goal
2025-09-02T12:57:54.069947,729.56,-427.451,241.156,-0.3765,-21.57,7,1.855,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:54.508500,730.0,-427.317,241.169,-0.4018,-23.02,7,1.761,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:56.509123,732.0,-427.317,241.169,-0.4018,-23.02,8,41.19,GOAL_REACHED: Target reached successfully
2025-09-02T12:57:56.510390,732.0,-426.882,241.231,-0.4707,-26.97,8,41.24,NAVIGATING: Moving to goal
2025-09-02T12:57:57.024289,732.51,-426.688,241.266,-0.5037,-28.86,8,41.272,NAVIGATING: Moving to goal
2025-09-02T12:57:57.536573,733.03,-426.6,241.275,-0.5377,-30.81,8,41.279,NAVIGATING: Moving to goal
2025-09-02T12:57:58.048591,733.54,-426.504,241.279,-0.5895,-33.78,8,41.282,NAVIGATING: Moving to goal
2025-09-02T12:57:58.606448,734.1,-426.421,241.278,-0.6463,-37.03,8,41.28,NAVIGATING: Moving to goal
2025-09-02T12:57:59.155619,734.64,-426.337,241.272,-0.7125,-40.82,8,41.274,NAVIGATING: Moving to goal
2025-09-02T12:57:59.703564,735.19,-426.254,241.263,-0.785,-44.98,8,41.264,NAVIGATING: Moving to goal
2025-09-02T12:58:00.281579,735.77,-426.17,241.245,-0.8581,-49.16,8,41.245,NAVIGATING: Moving to goal
2025-09-02T12:58:00.813137,736.3,-426.085,241.218,-0.9285,-53.2,8,41.218,NAVIGATING: Moving to goal
2025-09-02T12:58:01.315524,736.8,-426.011,241.187,-0.9874,-56.58,8,41.187,NAVIGATING: Moving to goal
2025-09-02T12:58:01.839678,737.33,-425.916,241.135,-1.0557,-60.49,8,41.136,NAVIGATING: Moving to goal
2025-09-02T12:58:02.355595,737.84,-425.829,241.076,-1.1128,-63.76,8,41.077,NAVIGATING: Moving to goal
2025-09-02T12:58:02.881157,738.37,-425.736,241.001,-1.1714,-67.12,8,41.002,NAVIGATING: Moving to goal
2025-09-02T12:58:03.389479,738.88,-425.642,240.912,-1.225,-70.19,8,40.913,NAVIGATING: Moving to goal
2025-09-02T12:58:03.894151,739.38,-425.542,240.802,-1.2765,-73.14,8,40.805,NAVIGATING: Moving to goal
2025-09-02T12:58:04.408510,739.9,-425.446,240.68,-1.3241,-75.87,8,40.684,NAVIGATING: Moving to goal
2025-09-02T12:58:04.917800,740.41,-425.349,240.541,-1.3709,-78.55,8,40.547,NAVIGATING: Moving to goal
2025-09-02T12:58:05.426838,740.92,-425.258,240.393,-1.4114,-80.87,8,40.4,NAVIGATING: Moving to goal
2025-09-02T12:58:05.940328,741.43,-425.164,240.22,-1.4508,-83.12,8,40.229,NAVIGATING: Moving to goal
2025-09-02T12:58:06.450944,741.94,-425.077,240.039,-1.4866,-85.17,8,40.049,NAVIGATING: Moving to goal
2025-09-02T12:58:06.958477,742.45,-424.992,239.842,-1.5214,-87.17,8,39.854,NAVIGATING: Moving to goal
2025-09-02T12:58:07.521940,743.01,-424.908,239.622,-1.553,-88.98,8,39.637,NAVIGATING: Moving to goal
2025-09-02T12:58:08.041150,743.53,-424.827,239.386,-1.5787,-90.45,8,39.403,NAVIGATING: Moving to goal
2025-09-02T12:58:08.604933,744.09,-424.753,239.141,-1.5992,-91.63,8,39.161,NAVIGATING: Moving to goal
2025-09-02T12:58:09.116381,744.61,-424.687,238.896,-1.6155,-92.56,8,38.918,NAVIGATING: Moving to goal
2025-09-02T12:58:09.619645,745.11,-424.632,238.665,-1.6279,-93.27,8,38.689,NAVIGATING: Moving to goal
2025-09-02T12:58:10.125868,745.61,-424.578,238.412,-1.6392,-93.92,8,38.438,NAVIGATING: Moving to goal
2025-09-02T12:58:10.677000,746.17,-424.533,238.169,-1.6482,-94.44,8,38.197,NAVIGATING: Moving to goal
2025-09-02T12:58:11.251809,746.74,-424.49,237.905,-1.6565,-94.91,8,37.935,NAVIGATING: Moving to goal
2025-09-02T12:58:11.768616,747.26,-424.453,237.639,-1.6636,-95.32,8,37.671,NAVIGATING: Moving to goal
2025-09-02T12:58:12.330042,747.82,-424.421,237.379,-1.6695,-95.66,8,37.412,NAVIGATING: Moving to goal
2025-09-02T12:58:12.842567,748.33,-424.394,237.111,-1.6748,-95.96,8,37.146,NAVIGATING: Moving to goal
2025-09-02T12:58:13.400864,748.89,-424.372,236.85,-1.6793,-96.22,8,36.886,NAVIGATING: Moving to goal
2025-09-02T12:58:13.916855,749.41,-424.353,236.582,-1.6834,-96.45,8,36.619,NAVIGATING: Moving to goal
2025-09-02T12:58:14.476802,749.97,-424.339,236.314,-1.687,-96.66,8,36.352,NAVIGATING: Moving to goal
2025-09-02T12:58:15.001399,750.49,-424.328,236.052,-1.6901,-96.83,8,36.091,NAVIGATING: Moving to goal
2025-09-02T12:58:15.536223,751.03,-424.321,235.784,-1.6929,-97.0,8,35.823,NAVIGATING: Moving to goal
2025-09-02T12:58:16.047304,751.54,-424.316,235.502,-1.6956,-97.15,8,35.542,NAVIGATING: Moving to goal
2025-09-02T12:58:16.574588,752.06,-424.315,235.254,-1.6978,-97.28,8,35.295,NAVIGATING: Moving to goal
2025-09-02T12:58:17.088964,752.58,-424.317,234.973,-1.7,-97.4,8,35.014,NAVIGATING: Moving to goal
2025-09-02T12:58:17.620831,753.11,-424.32,234.726,-1.7003,-97.42,8,34.767,NAVIGATING: Moving to goal
2025-09-02T12:58:18.124589,753.61,-424.325,234.461,-1.6973,-97.25,8,34.502,NAVIGATING: Moving to goal
2025-09-02T12:58:18.670051,754.16,-424.332,234.202,-1.6951,-97.12,8,34.242,NAVIGATING: Moving to goal
2025-09-02T12:58:19.241745,754.73,-424.341,233.936,-1.6935,-97.03,8,33.976,NAVIGATING: Moving to goal
2025-09-02T12:58:19.742461,755.23,-424.352,233.67,-1.6925,-96.97,8,33.71,NAVIGATING: Moving to goal
2025-09-02T12:58:20.288897,755.78,-424.365,233.41,-1.6918,-96.93,8,33.45,NAVIGATING: Moving to goal
2025-09-02T12:58:20.805328,756.29,-424.381,233.131,-1.6914,-96.91,8,33.17,NAVIGATING: Moving to goal
2025-09-02T12:58:21.341631,756.83,-424.395,232.885,-1.6912,-96.9,8,32.924,NAVIGATING: Moving to goal
2025-09-02T12:58:21.848323,757.34,-424.412,232.619,-1.6911,-96.9,8,32.657,NAVIGATING: Moving to goal
2025-09-02T12:58:22.388567,757.88,-424.431,232.353,-1.6912,-96.9,8,32.391,NAVIGATING: Moving to goal
2025-09-02T12:58:22.947040,758.44,-424.453,232.047,-1.6914,-96.91,8,32.084,NAVIGATING: Moving to goal
2025-09-02T12:58:23.468684,758.96,-424.473,231.788,-1.6916,-96.92,8,31.825,NAVIGATING: Moving to goal
2025-09-02T12:58:24.027933,759.52,-424.498,231.476,-1.692,-96.94,8,31.512,NAVIGATING: Moving to goal
2025-09-02T12:58:24.578198,760.07,-424.519,231.217,-1.6922,-96.96,8,31.252,NAVIGATING: Moving to goal
2025-09-02T12:58:25.080052,760.57,-424.543,230.938,-1.6926,-96.98,8,30.973,NAVIGATING: Moving to goal
2025-09-02T12:58:25.595773,761.08,-424.565,230.693,-1.6929,-96.99,8,30.726,NAVIGATING: Moving to goal
2025-09-02T12:58:26.099434,761.59,-424.591,230.408,-1.6932,-97.01,8,30.44,NAVIGATING: Moving to goal
2025-09-02T12:58:26.640701,762.13,-424.614,230.162,-1.6935,-97.03,8,30.194,NAVIGATING: Moving to goal
2025-09-02T12:58:27.248709,762.74,-424.643,229.857,-1.6939,-97.05,8,29.888,NAVIGATING: Moving to goal
2025-09-02T12:58:27.753105,763.24,-424.671,229.579,-1.6942,-97.07,8,29.609,NAVIGATING: Moving to goal
2025-09-02T12:58:28.256434,763.75,-424.695,229.334,-1.6944,-97.08,8,29.363,NAVIGATING: Moving to goal
2025-09-02T12:58:28.808941,764.3,-424.726,229.029,-1.6948,-97.1,8,29.057,NAVIGATING: Moving to goal
2025-09-02T12:58:29.332309,764.82,-424.754,228.764,-1.695,-97.12,8,28.791,NAVIGATING: Moving to goal
2025-09-02T12:58:29.877496,765.37,-424.785,228.46,-1.6937,-97.04,8,28.486,NAVIGATING: Moving to goal
2025-09-02T12:58:30.401122,765.89,-424.812,228.196,-1.6914,-96.91,8,28.221,NAVIGATING: Moving to goal
2025-09-02T12:58:30.966329,766.46,-424.845,227.893,-1.6894,-96.79,8,27.917,NAVIGATING: Moving to goal
2025-09-02T12:58:31.482930,766.97,-424.872,227.635,-1.6881,-96.72,8,27.658,NAVIGATING: Moving to goal
2025-09-02T12:58:32.040135,767.53,-424.906,227.324,-1.6869,-96.65,8,27.346,NAVIGATING: Moving to goal
2025-09-02T12:58:32.550606,768.04,-424.934,227.067,-1.6861,-96.61,8,27.088,NAVIGATING: Moving to goal
2025-09-02T12:58:33.092516,768.58,-424.968,226.762,-1.6855,-96.57,8,26.782,NAVIGATING: Moving to goal
2025-09-02T12:58:33.612744,769.1,-424.997,226.498,-1.685,-96.54,8,26.517,NAVIGATING: Moving to goal
2025-09-02T12:58:34.236676,769.73,-425.031,226.193,-1.6847,-96.52,8,26.211,NAVIGATING: Moving to goal
2025-09-02T12:58:34.763584,770.25,-425.065,225.889,-1.6844,-96.51,8,25.906,NAVIGATING: Moving to goal
2025-09-02T12:58:35.282312,770.77,-425.094,225.625,-1.6842,-96.5,8,25.641,NAVIGATING: Moving to goal
2025-09-02T12:58:35.831841,771.32,-425.129,225.32,-1.6841,-96.49,8,25.335,NAVIGATING: Moving to goal
2025-09-02T12:58:36.341331,771.83,-425.158,225.056,-1.684,-96.49,8,25.07,NAVIGATING: Moving to goal
2025-09-02T12:58:36.886693,772.38,-425.192,224.751,-1.6839,-96.48,8,24.764,NAVIGATING: Moving to goal
2025-09-02T12:58:37.429992,772.92,-425.222,224.487,-1.6838,-96.47,8,24.499,NAVIGATING: Moving to goal
2025-09-02T12:58:37.983532,773.47,-425.255,224.184,-1.6802,-96.27,8,24.196,NAVIGATING: Moving to goal
2025-09-02T12:58:38.501163,773.99,-425.284,223.927,-1.6776,-96.12,8,23.938,NAVIGATING: Moving to goal
2025-09-02T12:58:39.046244,774.54,-425.318,223.617,-1.6752,-95.98,8,23.627,NAVIGATING: Moving to goal
2025-09-02T12:58:39.563346,775.05,-425.347,223.359,-1.6737,-95.89,8,23.369,NAVIGATING: Moving to goal
2025-09-02T12:58:40.115000,775.6,-425.38,223.055,-1.6722,-95.81,8,23.064,NAVIGATING: Moving to goal
2025-09-02T12:58:40.621398,776.11,-425.409,222.791,-1.6712,-95.75,8,22.799,NAVIGATING: Moving to goal
2025-09-02T12:58:41.206854,776.7,-425.443,222.487,-1.6703,-95.7,8,22.494,NAVIGATING: Moving to goal
2025-09-02T12:58:41.748353,777.24,-425.476,222.182,-1.6696,-95.66,8,22.189,NAVIGATING: Moving to goal
2025-09-02T12:58:42.272278,777.76,-425.505,221.918,-1.6691,-95.64,8,21.923,NAVIGATING: Moving to goal
2025-09-02T12:58:42.820886,778.31,-425.537,221.613,-1.6687,-95.61,8,21.618,NAVIGATING: Moving to goal
2025-09-02T12:58:43.345411,778.83,-425.566,221.349,-1.6684,-95.59,8,21.353,NAVIGATING: Moving to goal
2025-09-02T12:58:43.877635,779.37,-425.598,221.044,-1.6681,-95.58,8,21.048,NAVIGATING: Moving to goal
2025-09-02T12:58:44.392757,779.88,-425.627,220.779,-1.6679,-95.56,8,20.783,NAVIGATING: Moving to goal
2025-09-02T12:58:44.931679,780.42,-425.659,220.475,-1.6677,-95.55,8,20.478,NAVIGATING: Moving to goal
2025-09-02T12:58:45.489426,780.98,-425.686,220.217,-1.6674,-95.54,8,20.219,NAVIGATING: Moving to goal
2025-09-02T12:58:46.032712,781.52,-425.717,219.907,-1.6635,-95.31,8,19.909,NAVIGATING: Moving to goal
2025-09-02T12:58:46.545249,782.03,-425.743,219.65,-1.6607,-95.15,8,19.652,NAVIGATING: Moving to goal
2025-09-02T12:58:47.065776,782.55,-425.774,219.346,-1.6582,-95.01,8,19.347,NAVIGATING: Moving to goal
2025-09-02T12:58:47.580154,783.07,-425.801,219.082,-1.6564,-94.9,8,19.083,NAVIGATING: Moving to goal
2025-09-02T12:58:48.155182,783.64,-425.831,218.778,-1.6548,-94.81,8,18.778,NAVIGATING: Moving to goal
2025-09-02T12:58:48.665978,784.16,-425.857,218.513,-1.6537,-94.75,8,18.513,NAVIGATING: Moving to goal
2025-09-02T12:58:49.246661,784.74,-425.887,218.208,-1.6527,-94.69,8,18.208,NAVIGATING: Moving to goal
2025-09-02T12:58:49.786975,785.28,-425.917,217.903,-1.6519,-94.64,8,17.904,NAVIGATING: Moving to goal
2025-09-02T12:58:50.290409,785.78,-425.942,217.638,-1.6513,-94.61,8,17.639,NAVIGATING: Moving to goal
2025-09-02T12:58:50.828614,786.32,-425.971,217.334,-1.6507,-94.58,8,17.334,NAVIGATING: Moving to goal
2025-09-02T12:58:51.342088,786.83,-425.996,217.068,-1.6504,-94.56,8,17.068,NAVIGATING: Moving to goal
2025-09-02T12:58:51.871435,787.36,-426.024,216.764,-1.65,-94.54,8,16.764,NAVIGATING: Moving to goal
2025-09-02T12:58:52.414787,787.9,-426.04,216.592,-1.649,-94.48,8,16.592,NAVIGATING: Moving to goal
2025-09-02T12:58:53.113024,788.6,-426.051,216.46,-1.6469,-94.36,8,16.46,NAVIGATING: Moving to goal
2025-09-02T12:58:53.754006,789.24,-426.063,216.328,-1.6449,-94.25,8,16.328,NAVIGATING: Moving to goal
2025-09-02T12:58:54.388581,789.88,-426.075,216.196,-1.6432,-94.15,8,16.196,NAVIGATING: Moving to goal
2025-09-02T12:58:55.064286,790.55,-426.086,216.071,-1.6417,-94.06,8,16.071,NAVIGATING: Moving to goal
2025-09-02T12:58:55.702975,791.19,-426.097,215.939,-1.6403,-93.98,8,15.939,NAVIGATING: Moving to goal
2025-09-02T12:58:56.378022,791.87,-426.109,215.806,-1.639,-93.91,8,15.807,NAVIGATING: Moving to goal
2025-09-02T12:58:57.016030,792.51,-426.12,215.674,-1.6379,-93.84,8,15.675,NAVIGATING: Moving to goal
2025-09-02T12:58:57.661359,793.15,-426.132,215.542,-1.6369,-93.79,8,15.542,NAVIGATING: Moving to goal
2025-09-02T12:58:58.315500,793.8,-426.142,215.416,-1.636,-93.74,8,15.417,NAVIGATING: Moving to goal
2025-09-02T12:58:59.001865,794.49,-426.154,215.284,-1.6352,-93.69,8,15.284,NAVIGATING: Moving to goal
2025-09-02T12:58:59.691276,795.18,-426.165,215.151,-1.6345,-93.65,8,15.152,NAVIGATING: Moving to goal
2025-09-02T12:59:00.349030,795.84,-426.176,215.018,-1.6338,-93.61,8,15.02,NAVIGATING: Moving to goal
2025-09-02T12:59:01.000573,796.49,-426.187,214.886,-1.6332,-93.58,8,14.887,NAVIGATING: Moving to goal
2025-09-02T12:59:01.646302,797.14,-426.197,214.76,-1.6327,-93.55,8,14.761,NAVIGATING: Moving to goal
2025-09-02T12:59:02.319043,797.81,-426.208,214.627,-1.6322,-93.52,8,14.629,NAVIGATING: Moving to goal
2025-09-02T12:59:03.012755,798.5,-426.219,214.495,-1.6318,-93.49,8,14.496,NAVIGATING: Moving to goal
2025-09-02T12:59:03.699696,799.19,-426.23,214.362,-1.6314,-93.47,8,14.364,NAVIGATING: Moving to goal
2025-09-02T12:59:04.393498,799.88,-426.24,214.229,-1.631,-93.45,8,14.231,NAVIGATING: Moving to goal
2025-09-02T12:59:05.029181,800.52,-426.25,214.103,-1.6307,-93.43,8,14.105,NAVIGATING: Moving to goal
2025-09-02T12:59:05.695032,801.18,-426.261,213.971,-1.6304,-93.41,8,13.973,NAVIGATING: Moving to goal
2025-09-02T12:59:06.354643,801.84,-426.271,213.838,-1.6301,-93.4,8,13.84,NAVIGATING: Moving to goal
2025-09-02T12:59:07.059514,802.55,-426.282,213.705,-1.6298,-93.38,8,13.708,NAVIGATING: Moving to goal
2025-09-02T12:59:07.559775,803.05,-426.29,213.599,-1.6296,-93.37,8,13.602,NAVIGATING: Moving to goal
2025-09-02T12:59:08.223835,803.71,-426.299,213.486,-1.6294,-93.36,8,13.489,NAVIGATING: Moving to goal
2025-09-02T12:59:08.896394,804.39,-426.308,213.354,-1.6277,-93.26,8,13.358,NAVIGATING: Moving to goal
2025-09-02T12:59:09.552191,805.04,-426.317,213.229,-1.6255,-93.13,8,13.233,NAVIGATING: Moving to goal
2025-09-02T12:59:10.280544,805.77,-426.327,213.097,-1.6233,-93.01,8,13.101,NAVIGATING: Moving to goal
2025-09-02T12:59:10.916358,806.41,-426.336,212.965,-1.6214,-92.9,8,12.969,NAVIGATING: Moving to goal
2025-09-02T12:59:11.566184,807.06,-426.345,212.833,-1.6198,-92.81,8,12.837,NAVIGATING: Moving to goal
2025-09-02T12:59:12.071273,807.56,-426.351,212.747,-1.6188,-92.75,8,12.751,NAVIGATING: Moving to goal
2025-09-02T12:59:12.742352,808.23,-426.361,212.614,-1.6173,-92.67,8,12.619,NAVIGATING: Moving to goal
2025-09-02T12:59:13.414186,808.9,-426.37,212.482,-1.6161,-92.59,8,12.487,NAVIGATING: Moving to goal
2025-09-02T12:59:14.094361,809.58,-426.379,212.356,-1.615,-92.53,8,12.362,NAVIGATING: Moving to goal
2025-09-02T12:59:14.597469,810.09,-426.385,212.263,-1.6143,-92.49,8,12.269,NAVIGATING: Moving to goal
2025-09-02T12:59:15.273999,810.76,-426.393,212.137,-1.6134,-92.44,8,12.144,NAVIGATING: Moving to goal
2025-09-02T12:59:15.937918,811.43,-426.402,212.005,-1.6125,-92.39,8,12.011,NAVIGATING: Moving to goal
2025-09-02T12:59:16.615959,812.11,-426.411,211.872,-1.6117,-92.35,8,11.879,NAVIGATING: Moving to goal
2025-09-02T12:59:17.302521,812.79,-426.42,211.739,-1.611,-92.3,8,11.747,NAVIGATING: Moving to goal
2025-09-02T12:59:17.983443,813.47,-426.428,211.606,-1.6104,-92.27,8,11.614,NAVIGATING: Moving to goal
2025-09-02T12:59:18.649190,814.14,-426.437,211.48,-1.6098,-92.24,8,11.488,NAVIGATING: Moving to goal
2025-09-02T12:59:19.307924,814.8,-426.445,211.347,-1.6093,-92.21,8,11.356,NAVIGATING: Moving to goal
2025-09-02T12:59:19.995626,815.48,-426.454,211.208,-1.6088,-92.18,8,11.217,NAVIGATING: Moving to goal
2025-09-02T12:59:20.680420,816.17,-426.461,211.082,-1.6084,-92.15,8,11.091,NAVIGATING: Moving to goal
2025-09-02T12:59:21.369375,816.86,-426.47,210.949,-1.608,-92.13,8,10.959,NAVIGATING: Moving to goal
2025-09-02T12:59:22.046459,817.54,-426.477,210.823,-1.6072,-92.09,8,10.833,NAVIGATING: Moving to goal
2025-09-02T12:59:22.742258,818.23,-426.484,210.691,-1.6048,-91.95,8,10.702,NAVIGATING: Moving to goal
2025-09-02T12:59:23.460774,818.95,-426.491,210.559,-1.6022,-91.8,8,10.571,NAVIGATING: Moving to goal
2025-09-02T12:59:24.128977,819.62,-426.499,210.427,-1.5998,-91.66,8,10.439,NAVIGATING: Moving to goal
2025-09-02T12:59:24.829798,820.32,-426.506,210.295,-1.5977,-91.54,8,10.307,NAVIGATING: Moving to goal
2025-09-02T12:59:25.499008,820.99,-426.512,210.169,-1.5959,-91.44,8,10.182,NAVIGATING: Moving to goal
2025-09-02T12:59:26.001837,821.49,-426.518,210.063,-1.5945,-91.36,8,10.077,NAVIGATING: Moving to goal
2025-09-02T12:59:26.678276,822.17,-426.524,209.951,-1.5932,-91.28,8,9.964,NAVIGATING: Moving to goal
2025-09-02T12:59:27.348639,822.84,-426.531,209.818,-1.5918,-91.2,8,9.832,NAVIGATING: Moving to goal
2025-09-02T12:59:28.034121,823.52,-426.537,209.686,-1.5905,-91.13,8,9.7,NAVIGATING: Moving to goal
2025-09-02T12:59:28.698646,824.19,-426.544,209.553,-1.5894,-91.06,8,9.568,NAVIGATING: Moving to goal
2025-09-02T12:59:29.390935,824.88,-426.55,209.42,-1.5883,-91.0,8,9.436,NAVIGATING: Moving to goal
2025-09-02T12:59:30.055238,825.54,-426.556,209.294,-1.5874,-90.95,8,9.31,NAVIGATING: Moving to goal
2025-09-02T12:59:30.740812,826.23,-426.563,209.161,-1.5866,-90.91,8,9.178,NAVIGATING: Moving to goal
2025-09-02T12:59:31.427025,826.92,-426.569,209.028,-1.5858,-90.86,8,9.046,NAVIGATING: Moving to goal
2025-09-02T12:59:32.096930,827.59,-426.575,208.895,-1.5851,-90.82,8,8.914,NAVIGATING: Moving to goal
2025-09-02T12:59:32.729336,828.22,-426.58,208.762,-1.5845,-90.78,8,8.781,NAVIGATING: Moving to goal
2025-09-02T12:59:33.397276,828.89,-426.586,208.636,-1.5829,-90.69,8,8.656,NAVIGATING: Moving to goal
2025-09-02T12:59:34.055111,829.54,-426.59,208.505,-1.5797,-90.51,8,8.525,NAVIGATING: Moving to goal
2025-09-02T12:59:34.731076,830.22,-426.595,208.373,-1.5764,-90.32,8,8.394,NAVIGATING: Moving to goal
2025-09-02T12:59:35.408892,830.9,-426.6,208.241,-1.5734,-90.15,8,8.263,NAVIGATING: Moving to goal
2025-09-02T12:59:35.909315,831.4,-426.603,208.136,-1.5713,-90.03,8,8.158,NAVIGATING: Moving to goal
2025-09-02T12:59:36.585844,832.07,-426.607,208.023,-1.5692,-89.91,8,8.046,NAVIGATING: Moving to goal
2025-09-02T12:59:37.248761,832.74,-426.612,207.891,-1.567,-89.78,8,7.914,NAVIGATING: Moving to goal
2025-09-02T12:59:37.940941,833.43,-426.616,207.765,-1.5651,-89.68,8,7.789,NAVIGATING: Moving to goal
2025-09-02T12:59:38.598481,834.09,-426.62,207.632,-1.5634,-89.57,8,7.657,NAVIGATING: Moving to goal
2025-09-02T12:59:39.260128,834.75,-426.624,207.5,-1.5618,-89.48,8,7.526,NAVIGATING: Moving to goal
2025-09-02T12:59:39.941865,835.43,-426.628,207.367,-1.5603,-89.4,8,7.394,NAVIGATING: Moving to goal
2025-09-02T12:59:40.614069,836.1,-426.632,207.234,-1.559,-89.33,8,7.262,NAVIGATING: Moving to goal
2025-09-02T12:59:41.115557,836.6,-426.634,207.134,-1.5582,-89.28,8,7.163,NAVIGATING: Moving to goal
2025-09-02T12:59:41.770924,837.26,-426.637,207.015,-1.5572,-89.22,8,7.044,NAVIGATING: Moving to goal
2025-09-02T12:59:42.454904,837.94,-426.641,206.888,-1.5562,-89.17,8,6.918,NAVIGATING: Moving to goal
2025-09-02T12:59:43.116988,838.61,-426.644,206.755,-1.5551,-89.1,8,6.786,NAVIGATING: Moving to goal
2025-09-02T12:59:43.628593,839.12,-426.645,206.67,-1.5536,-89.02,8,6.701,NAVIGATING: Moving to goal
2025-09-02T12:59:44.282799,839.77,-426.648,206.538,-1.55,-88.81,8,6.57,NAVIGATING: Moving to goal
2025-09-02T12:59:44.971963,840.46,-426.649,206.407,-1.5458,-88.57,8,6.439,NAVIGATING: Moving to goal
2025-09-02T12:59:45.486299,840.98,-426.651,206.301,-1.5427,-88.39,8,6.335,NAVIGATING: Moving to goal
2025-09-02T12:59:46.133335,841.62,-426.652,206.189,-1.5398,-88.22,8,6.223,NAVIGATING: Moving to goal
2025-09-02T12:59:46.799882,842.29,-426.654,206.057,-1.5367,-88.05,8,6.092,NAVIGATING: Moving to goal
2025-09-02T12:59:47.459878,842.95,-426.655,205.925,-1.5339,-87.89,8,5.961,NAVIGATING: Moving to goal
2025-09-02T12:59:48.134331,843.62,-426.656,205.799,-1.5315,-87.75,8,5.836,NAVIGATING: Moving to goal
2025-09-02T12:59:48.794044,844.28,-426.657,205.667,-1.5292,-87.62,8,5.705,NAVIGATING: Moving to goal
2025-09-02T12:59:49.472029,844.96,-426.658,205.534,-1.5272,-87.5,8,5.573,NAVIGATING: Moving to goal
2025-09-02T12:59:50.152128,845.64,-426.659,205.401,-1.5254,-87.4,8,5.441,NAVIGATING: Moving to goal
2025-09-02T12:59:50.820523,846.31,-426.659,205.268,-1.5237,-87.3,8,5.31,NAVIGATING: Moving to goal
2025-09-02T12:59:51.486301,846.98,-426.66,205.142,-1.5218,-87.19,8,5.185,NAVIGATING: Moving to goal
2025-09-02T12:59:52.170743,847.66,-426.659,205.011,-1.5182,-86.98,8,5.054,NAVIGATING: Moving to goal
2025-09-02T12:59:52.855972,848.35,-426.658,204.88,-1.5131,-86.7,8,4.924,NAVIGATING: Moving to goal
2025-09-02T12:59:53.528328,849.02,-426.657,204.749,-1.5077,-86.39,8,4.794,NAVIGATING: Moving to goal
2025-09-02T12:59:54.206258,849.7,-426.655,204.617,-1.5029,-86.11,8,4.663,NAVIGATING: Moving to goal
2025-09-02T12:59:54.708261,850.2,-426.654,204.518,-1.4997,-85.92,8,4.566,NAVIGATING: Moving to goal
2025-09-02T12:59:55.388644,850.88,-426.652,204.4,-1.4961,-85.72,8,4.448,NAVIGATING: Moving to goal
2025-09-02T12:59:56.044950,851.53,-426.651,204.274,-1.4927,-85.53,8,4.324,NAVIGATING: Moving to goal
2025-09-02T12:59:56.714702,852.2,-426.648,204.142,-1.4895,-85.34,8,4.193,NAVIGATING: Moving to goal
2025-09-02T12:59:57.395340,852.88,-426.646,204.01,-1.4866,-85.18,8,4.062,NAVIGATING: Moving to goal
2025-09-02T12:59:58.080978,853.57,-426.643,203.878,-1.4837,-85.01,8,3.931,NAVIGATING: Moving to goal
2025-09-02T12:59:58.750948,854.24,-426.64,203.746,-1.4793,-84.76,8,3.8,NAVIGATING: Moving to goal
2025-09-02T12:59:59.405100,854.89,-426.636,203.622,-1.474,-84.45,8,3.677,NAVIGATING: Moving to goal
2025-09-02T13:00:00.074962,855.56,-426.631,203.491,-1.4672,-84.06,8,3.548,NAVIGATING: Moving to goal
2025-09-02T13:00:00.763410,856.25,-426.626,203.361,-1.4594,-83.62,8,3.419,NAVIGATING: Moving to goal
2025-09-02T13:00:01.427889,856.92,-426.621,203.231,-1.4522,-83.2,8,3.29,NAVIGATING: Moving to goal
2025-09-02T13:00:02.116073,857.61,-426.615,203.1,-1.4457,-82.83,8,3.161,NAVIGATING: Moving to goal
2025-09-02T13:00:02.736465,858.23,-426.614,203.087,-1.4451,-82.8,8,3.148,NAVIGATING: Moving to goal
2025-09-02T13:00:03.286172,858.78,-426.605,202.884,-1.4366,-82.31,8,2.947,NAVIGATING: Moving to goal
2025-09-02T13:00:03.961572,859.45,-426.599,202.759,-1.4314,-82.01,8,2.823,NAVIGATING: Moving to goal
2025-09-02T13:00:04.658223,860.15,-426.592,202.629,-1.4248,-81.63,8,2.694,NAVIGATING: Moving to goal
2025-09-02T13:00:05.341901,860.83,-426.584,202.499,-1.4171,-81.19,8,2.566,NAVIGATING: Moving to goal
2025-09-02T13:00:06.053628,861.54,-426.575,202.369,-1.4085,-80.7,8,2.438,NAVIGATING: Moving to goal
2025-09-02T13:00:06.705642,862.19,-426.566,202.24,-1.399,-80.16,8,2.31,NAVIGATING: Moving to goal
2025-09-02T13:00:07.377305,862.87,-426.556,202.118,-1.3894,-79.6,8,2.19,NAVIGATING: Moving to goal
2025-09-02T13:00:08.049953,863.54,-426.546,201.989,-1.3786,-78.99,8,2.063,NAVIGATING: Moving to goal
2025-09-02T13:00:08.508280,864.0,-426.537,201.886,-1.3696,-78.47,8,1.961,GOAL_REACHED: Target reached successfully
2025-09-02T13:00:10.508862,866.0,-426.537,201.886,-1.3696,-78.47,9,4.914,GOAL_REACHED: Target reached successfully
2025-09-02T13:00:10.510100,866.0,-426.525,201.74,-1.3564,-77.72,9,4.847,NAVIGATING: Moving to goal
2025-09-02T13:00:11.015771,866.5,-426.507,201.486,-1.3328,-76.37,9,4.746,NAVIGATING: Moving to goal
2025-09-02T13:00:11.660777,867.15,-426.502,201.407,-1.3205,-75.66,9,4.716,NAVIGATING: Moving to goal
2025-09-02T13:00:12.330221,867.82,-426.494,201.32,-1.3019,-74.59,9,4.684,NAVIGATING: Moving to goal
2025-09-02T13:00:13.010310,868.5,-426.487,201.241,-1.2807,-73.38,9,4.655,NAVIGATING: Moving to goal
2025-09-02T13:00:13.701535,869.19,-426.479,201.163,-1.2552,-71.92,9,4.628,NAVIGATING: Moving to goal
2025-09-02T13:00:14.380081,869.87,-426.471,201.089,-1.227,-70.3,9,4.602,NAVIGATING: Moving to goal
2025-09-02T13:00:15.051478,870.54,-426.463,201.02,-1.1966,-68.56,9,4.578,NAVIGATING: Moving to goal
2025-09-02T13:00:15.729017,871.22,-426.455,200.953,-1.1643,-66.71,9,4.556,NAVIGATING: Moving to goal
2025-09-02T13:00:16.371897,871.86,-426.448,200.892,-1.1321,-64.87,9,4.536,NAVIGATING: Moving to goal
2025-09-02T13:00:17.037449,872.53,-426.44,200.831,-1.097,-62.85,9,4.517,NAVIGATING: Moving to goal
2025-09-02T13:00:17.653081,873.14,-426.431,200.771,-1.0608,-60.78,9,4.498,NAVIGATING: Moving to goal
2025-09-02T13:00:18.316078,873.81,-426.423,200.714,-1.0238,-58.66,9,4.48,NAVIGATING: Moving to goal
2025-09-02T13:00:18.982636,874.47,-426.414,200.659,-0.986,-56.49,9,4.463,NAVIGATING: Moving to goal
2025-09-02T13:00:19.635463,875.12,-426.406,200.608,-0.9496,-54.41,9,4.448,NAVIGATING: Moving to goal
2025-09-02T13:00:20.318758,875.81,-426.397,200.556,-0.9107,-52.18,9,4.432,NAVIGATING: Moving to goal
2025-09-02T13:00:20.954099,876.44,-426.388,200.506,-0.8715,-49.93,9,4.417,NAVIGATING: Moving to goal
2025-09-02T13:00:21.633052,877.12,-426.379,200.458,-0.8319,-47.67,9,4.403,NAVIGATING: Moving to goal
2025-09-02T13:00:22.280534,877.77,-426.369,200.41,-0.7921,-45.39,9,4.389,NAVIGATING: Moving to goal
2025-09-02T13:00:22.920387,878.41,-426.358,200.365,-0.7549,-43.25,9,4.374,NAVIGATING: Moving to goal
2025-09-02T13:00:23.573706,879.06,-426.345,200.317,-0.7163,-41.04,9,4.356,NAVIGATING: Moving to goal
2025-09-02T13:00:24.240193,879.73,-426.329,200.268,-0.6784,-38.87,9,4.337,NAVIGATING: Moving to goal
2025-09-02T13:00:24.892103,880.38,-426.311,200.219,-0.6409,-36.72,9,4.316,NAVIGATING: Moving to goal
2025-09-02T13:00:25.553775,881.04,-426.291,200.17,-0.6038,-34.59,9,4.294,NAVIGATING: Moving to goal
2025-09-02T13:00:26.222163,881.71,-426.27,200.123,-0.5688,-32.59,9,4.272,NAVIGATING: Moving to goal
2025-09-02T13:00:26.856587,882.35,-426.245,200.074,-0.5327,-30.52,9,4.246,NAVIGATING: Moving to goal
2025-09-02T13:00:27.511663,883.0,-426.216,200.023,-0.4977,-28.52,9,4.216,NAVIGATING: Moving to goal
2025-09-02T13:00:28.141264,883.63,-426.183,199.971,-0.4637,-26.57,9,4.183,NAVIGATING: Moving to goal
2025-09-02T13:00:28.792377,884.28,-426.146,199.919,-0.4305,-24.67,9,4.146,NAVIGATING: Moving to goal
2025-09-02T13:00:29.428003,884.92,-426.107,199.869,-0.3996,-22.89,9,4.109,NAVIGATING: Moving to goal
2025-09-02T13:00:30.096008,885.59,-426.063,199.816,-0.3676,-21.06,9,4.067,NAVIGATING: Moving to goal
2025-09-02T13:00:30.768360,886.26,-426.015,199.763,-0.336,-19.25,9,4.022,NAVIGATING: Moving to goal
2025-09-02T13:00:31.424845,886.91,-425.964,199.711,-0.3048,-17.46,9,3.975,NAVIGATING: Moving to goal
2025-09-02T13:00:32.068660,887.56,-425.91,199.659,-0.2743,-15.72,9,3.924,NAVIGATING: Moving to goal
2025-09-02T13:00:32.696369,888.19,-425.852,199.61,-0.2465,-14.12,9,3.872,NAVIGATING: Moving to goal
2025-09-02T13:00:33.343497,888.83,-425.787,199.558,-0.2182,-12.5,9,3.813,NAVIGATING: Moving to goal
2025-09-02T13:00:33.950285,889.44,-425.718,199.507,-0.1908,-10.93,9,3.75,NAVIGATING: Moving to goal
2025-09-02T13:00:34.585144,890.07,-425.644,199.457,-0.1641,-9.4,9,3.685,NAVIGATING: Moving to goal
2025-09-02T13:00:35.199523,890.69,-425.567,199.407,-0.138,-7.91,9,3.616,NAVIGATING: Moving to goal
2025-09-02T13:00:35.825302,891.31,-425.491,199.361,-0.1137,-6.51,9,3.548,NAVIGATING: Moving to goal
2025-09-02T13:00:36.473809,891.96,-425.407,199.315,-0.0885,-5.07,9,3.475,NAVIGATING: Moving to goal
2025-09-02T13:00:37.111166,892.6,-425.32,199.269,-0.0636,-3.64,9,3.399,NAVIGATING: Moving to goal
2025-09-02T13:00:37.717574,893.21,-425.23,199.226,-0.039,-2.24,9,3.322,NAVIGATING: Moving to goal
2025-09-02T13:00:38.348409,893.84,-425.138,199.184,-0.0147,-0.84,9,3.242,NAVIGATING: Moving to goal
2025-09-02T13:00:39.009452,894.5,-425.048,199.145,0.0083,0.47,9,3.166,NAVIGATING: Moving to goal
2025-09-02T13:00:39.674672,895.16,-424.952,199.107,0.0322,1.85,9,3.084,NAVIGATING: Moving to goal
2025-09-02T13:00:40.331705,895.82,-424.854,199.071,0.0561,3.21,9,3.001,NAVIGATING: Moving to goal
2025-09-02T13:00:40.998785,896.49,-424.754,199.037,0.0798,4.57,9,2.917,NAVIGATING: Moving to goal
2025-09-02T13:00:41.637790,897.13,-424.653,199.005,0.1034,5.93,9,2.833,NAVIGATING: Moving to goal
2025-09-02T13:00:42.285431,897.77,-424.555,198.977,0.1258,7.21,9,2.752,NAVIGATING: Moving to goal
2025-09-02T13:00:42.927422,898.42,-424.451,198.949,0.1493,8.56,9,2.667,NAVIGATING: Moving to goal
2025-09-02T13:00:43.615577,899.1,-424.346,198.924,0.1728,9.9,9,2.581,NAVIGATING: Moving to goal
2025-09-02T13:00:44.239970,899.73,-424.24,198.901,0.1962,11.24,9,2.495,NAVIGATING: Moving to goal
2025-09-02T13:00:44.866661,900.36,-424.133,198.88,0.2195,12.58,9,2.409,NAVIGATING: Moving to goal
2025-09-02T13:00:45.509558,901.0,-424.031,198.863,0.2417,13.85,9,2.328,NAVIGATING: Moving to goal
2025-09-02T13:00:46.168014,901.66,-423.922,198.847,0.265,15.18,9,2.242,NAVIGATING: Moving to goal
2025-09-02T13:00:46.812817,902.3,-423.813,198.833,0.2883,16.52,9,2.156,NAVIGATING: Moving to goal
2025-09-02T13:00:47.488081,902.98,-423.704,198.822,0.3116,17.85,9,2.072,NAVIGATING: Moving to goal
2025-09-02T13:00:48.136396,903.63,-423.594,198.813,0.3349,19.19,9,1.987,NAVIGATING: Moving to goal
2025-09-02T13:00:48.508482,904.0,-423.545,198.81,0.3452,19.78,9,1.95,GOAL_REACHED: Target reached successfully
2025-09-02T13:00:50.509057,906.0,-423.545,198.81,0.3452,19.78,10,41.219,GOAL_REACHED: Target reached successfully
2025-09-02T13:00:50.510769,906.0,-423.378,198.795,0.3788,21.7,10,41.228,NAVIGATING: Moving to goal
2025-09-02T13:00:51.161690,906.65,-423.16,198.769,0.4195,24.03,10,41.247,NAVIGATING: Moving to goal
2025-09-02T13:00:51.813381,907.3,-423.081,198.76,0.4391,25.16,10,41.254,NAVIGATING: Moving to goal
2025-09-02T13:00:52.455704,907.94,-423.005,198.753,0.4624,26.5,10,41.259,NAVIGATING: Moving to goal
2025-09-02T13:00:53.106051,908.6,-422.937,198.747,0.4876,27.94,10,41.263,NAVIGATING: Moving to goal
2025-09-02T13:00:53.737689,909.23,-422.868,198.742,0.5167,29.6,10,41.267,NAVIGATING: Moving to goal
2025-09-02T13:00:54.387692,909.88,-422.802,198.738,0.548,31.4,10,41.269,NAVIGATING: Moving to goal
2025-09-02T13:00:55.039622,910.53,-422.739,198.735,0.5811,33.29,10,41.271,NAVIGATING: Moving to goal
2025-09-02T13:00:55.710651,911.2,-422.679,198.734,0.6157,35.28,10,41.272,NAVIGATING: Moving to goal
2025-09-02T13:00:56.333165,911.82,-422.623,198.733,0.6498,37.23,10,41.272,NAVIGATING: Moving to goal
2025-09-02T13:00:56.973840,912.46,-422.566,198.733,0.6866,39.34,10,41.271,NAVIGATING: Moving to goal
2025-09-02T13:00:57.604500,913.09,-422.51,198.734,0.7243,41.5,10,41.269,NAVIGATING: Moving to goal
2025-09-02T13:00:58.237474,913.73,-422.457,198.736,0.7627,43.7,10,41.266,NAVIGATING: Moving to goal
2025-09-02T13:00:58.890946,914.38,-422.405,198.74,0.8012,45.9,10,41.262,NAVIGATING: Moving to goal
2025-09-02T13:00:59.531434,915.02,-422.354,198.745,0.8373,47.97,10,41.256,NAVIGATING: Moving to goal
2025-09-02T13:01:00.187546,915.68,-422.301,198.754,0.8748,50.13,10,41.247,NAVIGATING: Moving to goal
2025-09-02T13:01:00.859077,916.35,-422.248,198.765,0.912,52.26,10,41.236,NAVIGATING: Moving to goal
2025-09-02T13:01:01.533742,917.02,-422.195,198.778,0.949,54.37,10,41.222,NAVIGATING: Moving to goal
2025-09-02T13:01:02.154800,917.64,-422.142,198.795,0.9854,56.46,10,41.206,NAVIGATING: Moving to goal
2025-09-02T13:01:02.797134,918.29,-422.09,198.814,1.0189,58.38,10,41.186,NAVIGATING: Moving to goal
2025-09-02T13:01:03.452296,918.94,-422.034,198.84,1.0533,60.35,10,41.16,NAVIGATING: Moving to goal
2025-09-02T13:01:04.092404,919.58,-421.981,198.868,1.0851,62.17,10,41.132,NAVIGATING: Moving to goal
2025-09-02T13:01:04.736067,920.23,-421.921,198.903,1.1195,64.14,10,41.097,NAVIGATING: Moving to goal
2025-09-02T13:01:05.375382,920.86,-421.864,198.94,1.1518,65.99,10,41.06,NAVIGATING: Moving to goal
2025-09-02T13:01:06.012165,921.5,-421.81,198.979,1.1816,67.7,10,41.021,NAVIGATING: Moving to goal
2025-09-02T13:01:06.643559,922.13,-421.752,199.027,1.2118,69.43,10,40.974,NAVIGATING: Moving to goal
2025-09-02T13:01:07.273083,922.76,-421.693,199.08,1.2407,71.09,10,40.922,NAVIGATING: Moving to goal
2025-09-02T13:01:07.930384,923.42,-421.635,199.138,1.2687,72.69,10,40.864,NAVIGATING: Moving to goal
2025-09-02T13:01:08.544279,924.03,-421.576,199.201,1.2959,74.25,10,40.802,NAVIGATING: Moving to goal
2025-09-02T13:01:09.189007,924.68,-421.521,199.264,1.3211,75.69,10,40.739,NAVIGATING: Moving to goal
2025-09-02T13:01:09.822152,925.31,-421.464,199.335,1.347,77.18,10,40.668,NAVIGATING: Moving to goal
2025-09-02T13:01:10.471544,925.96,-421.407,199.411,1.3721,78.61,10,40.593,NAVIGATING: Moving to goal
2025-09-02T13:01:11.118301,926.61,-421.351,199.493,1.3957,79.97,10,40.512,NAVIGATING: Moving to goal
2025-09-02T13:01:11.777415,927.27,-421.296,199.581,1.4182,81.25,10,40.425,NAVIGATING: Moving to goal
2025-09-02T13:01:12.402041,927.89,-421.244,199.668,1.4386,82.43,10,40.339,NAVIGATING: Moving to goal
2025-09-02T13:01:13.037990,928.53,-421.191,199.764,1.4593,83.61,10,40.244,NAVIGATING: Moving to goal
2025-09-02T13:01:13.650831,929.14,-421.14,199.864,1.4793,84.76,10,40.145,NAVIGATING: Moving to goal
2025-09-02T13:01:14.300903,929.79,-421.089,199.968,1.4986,85.87,10,40.043,NAVIGATING: Moving to goal
2025-09-02T13:01:14.929978,930.42,-421.041,200.074,1.5175,86.95,10,39.937,NAVIGATING: Moving to goal
2025-09-02T13:01:15.599501,931.09,-420.997,200.178,1.5342,87.91,10,39.834,NAVIGATING: Moving to goal
2025-09-02T13:01:16.269944,931.76,-420.951,200.291,1.5499,88.8,10,39.723,NAVIGATING: Moving to goal
2025-09-02T13:01:16.952600,932.44,-420.907,200.407,1.5638,89.6,10,39.608,NAVIGATING: Moving to goal
2025-09-02T13:01:17.611390,933.1,-420.867,200.52,1.5756,90.27,10,39.496,NAVIGATING: Moving to goal
2025-09-02T13:01:18.255388,933.74,-420.825,200.647,1.5872,90.94,10,39.371,NAVIGATING: Moving to goal
2025-09-02T13:01:18.877379,934.37,-420.789,200.763,1.5967,91.49,10,39.255,NAVIGATING: Moving to goal
2025-09-02T13:01:19.558878,935.05,-420.752,200.888,1.6057,92.0,10,39.132,NAVIGATING: Moving to goal
2025-09-02T13:01:20.171895,935.66,-420.717,201.014,1.6139,92.47,10,39.008,NAVIGATING: Moving to goal
2025-09-02T13:01:20.807336,936.3,-420.684,201.141,1.6213,92.89,10,38.881,NAVIGATING: Moving to goal
2025-09-02T13:01:21.430984,936.92,-420.652,201.269,1.628,93.27,10,38.754,NAVIGATING: Moving to goal
2025-09-02T13:01:22.083133,937.57,-420.624,201.392,1.6338,93.61,10,38.632,NAVIGATING: Moving to goal
2025-09-02T13:01:22.728816,938.22,-420.596,201.522,1.6394,93.93,10,38.503,NAVIGATING: Moving to goal
2025-09-02T13:01:23.366951,938.86,-420.57,201.653,1.6445,94.22,10,38.373,NAVIGATING: Moving to goal
2025-09-02T13:01:24.009845,939.5,-420.545,201.785,1.6492,94.49,10,38.243,NAVIGATING: Moving to goal
2025-09-02T13:01:24.644383,940.13,-420.522,201.917,1.6535,94.74,10,38.112,NAVIGATING: Moving to goal
2025-09-02T13:01:25.286540,940.78,-420.501,202.043,1.6573,94.96,10,37.987,NAVIGATING: Moving to goal
2025-09-02T13:01:25.932278,941.42,-420.481,202.175,1.661,95.17,10,37.855,NAVIGATING: Moving to goal
2025-09-02T13:01:26.585798,942.07,-420.462,202.308,1.6645,95.37,10,37.723,NAVIGATING: Moving to goal
2025-09-02T13:01:27.199587,942.69,-420.445,202.442,1.6677,95.55,10,37.59,NAVIGATING: Moving to goal
2025-09-02T13:01:27.850830,943.34,-420.429,202.575,1.6706,95.72,10,37.458,NAVIGATING: Moving to goal
2025-09-02T13:01:28.517565,944.01,-420.415,202.703,1.6732,95.87,10,37.331,NAVIGATING: Moving to goal
2025-09-02T13:01:29.135535,944.62,-420.401,202.836,1.6758,96.02,10,37.198,NAVIGATING: Moving to goal
2025-09-02T13:01:29.788901,945.28,-420.388,202.97,1.6782,96.16,10,37.065,NAVIGATING: Moving to goal
2025-09-02T13:01:30.446245,945.94,-420.377,203.104,1.6805,96.29,10,36.931,NAVIGATING: Moving to goal
2025-09-02T13:01:31.075229,946.56,-420.367,203.239,1.6826,96.41,10,36.798,NAVIGATING: Moving to goal
2025-09-02T13:01:31.730498,947.22,-420.358,203.366,1.6845,96.52,10,36.671,NAVIGATING: Moving to goal
2025-09-02T13:01:32.449219,947.94,-420.35,203.493,1.6863,96.62,10,36.544,NAVIGATING: Moving to goal
2025-09-02T13:01:33.076827,948.57,-420.343,203.634,1.6882,96.72,10,36.403,NAVIGATING: Moving to goal
2025-09-02T13:01:33.746621,949.24,-420.337,203.769,1.6898,96.82,10,36.27,NAVIGATING: Moving to goal
2025-09-02T13:01:34.398695,949.89,-420.331,203.903,1.6914,96.91,10,36.136,NAVIGATING: Moving to goal
2025-09-02T13:01:35.020013,950.51,-420.327,204.03,1.6928,96.99,10,36.009,NAVIGATING: Moving to goal
2025-09-02T13:01:35.677485,951.17,-420.323,204.164,1.6943,97.07,10,35.875,NAVIGATING: Moving to goal
2025-09-02T13:01:36.303342,951.79,-420.321,204.299,1.6956,97.15,10,35.741,NAVIGATING: Moving to goal
2025-09-02T13:01:36.913699,952.4,-420.319,204.433,1.6969,97.22,10,35.607,NAVIGATING: Moving to goal
2025-09-02T13:01:37.559046,953.05,-420.317,204.567,1.6981,97.29,10,35.473,NAVIGATING: Moving to goal
2025-09-02T13:01:38.240068,953.73,-420.317,204.687,1.6992,97.35,10,35.353,NAVIGATING: Moving to goal
2025-09-02T13:01:38.876283,954.37,-420.317,204.828,1.7003,97.42,10,35.212,NAVIGATING: Moving to goal
2025-09-02T13:01:39.519192,955.01,-420.317,204.961,1.7002,97.41,10,35.079,NAVIGATING: Moving to goal
2025-09-02T13:01:40.148195,955.64,-420.318,205.094,1.6988,97.33,10,34.946,NAVIGATING: Moving to goal
2025-09-02T13:01:40.787678,956.28,-420.32,205.227,1.6974,97.25,10,34.814,NAVIGATING: Moving to goal
2025-09-02T13:01:41.459326,956.95,-420.322,205.353,1.6963,97.19,10,34.687,NAVIGATING: Moving to goal
2025-09-02T13:01:42.090024,957.58,-420.324,205.486,1.6954,97.14,10,34.554,NAVIGATING: Moving to goal
2025-09-02T13:01:42.760911,958.25,-420.328,205.619,1.6946,97.09,10,34.421,NAVIGATING: Moving to goal
2025-09-02T13:01:43.453475,958.94,-420.332,205.753,1.6939,97.05,10,34.288,NAVIGATING: Moving to goal
2025-09-02T13:01:44.109877,959.6,-420.336,205.892,1.6934,97.02,10,34.148,NAVIGATING: Moving to goal
2025-09-02T13:01:44.783093,960.27,-420.341,206.012,1.693,97.0,10,34.028,NAVIGATING: Moving to goal
2025-09-02T13:01:45.437044,960.93,-420.346,206.145,1.6926,96.98,10,33.895,NAVIGATING: Moving to goal
2025-09-02T13:01:46.056163,961.55,-420.352,206.278,1.6924,96.97,10,33.762,NAVIGATING: Moving to goal
2025-09-02T13:01:46.714681,962.2,-420.358,206.412,1.6922,96.96,10,33.628,NAVIGATING: Moving to goal
2025-09-02T13:01:47.388029,962.88,-420.365,206.545,1.6921,96.95,10,33.495,NAVIGATING: Moving to goal
2025-09-02T13:01:48.029332,963.52,-420.371,206.671,1.692,96.94,10,33.368,NAVIGATING: Moving to goal
2025-09-02T13:01:48.652353,964.14,-420.379,206.804,1.692,96.94,10,33.235,NAVIGATING: Moving to goal
2025-09-02T13:01:49.296679,964.79,-420.386,206.937,1.692,96.94,10,33.102,NAVIGATING: Moving to goal
2025-09-02T13:01:49.952563,965.44,-420.394,207.071,1.692,96.94,10,32.969,NAVIGATING: Moving to goal
2025-09-02T13:01:50.613138,966.1,-420.403,207.204,1.6921,96.95,10,32.835,NAVIGATING: Moving to goal
2025-09-02T13:01:51.249228,966.74,-420.411,207.33,1.6922,96.95,10,32.709,NAVIGATING: Moving to goal
2025-09-02T13:01:51.883624,967.37,-420.42,207.463,1.6923,96.96,10,32.575,NAVIGATING: Moving to goal
2025-09-02T13:01:52.524079,968.01,-420.429,207.596,1.6924,96.97,10,32.442,NAVIGATING: Moving to goal
2025-09-02T13:01:53.152745,968.64,-420.438,207.729,1.6925,96.98,10,32.309,NAVIGATING: Moving to goal
2025-09-02T13:01:53.806433,969.3,-420.448,207.862,1.6927,96.98,10,32.176,NAVIGATING: Moving to goal
2025-09-02T13:01:54.470616,969.96,-420.458,207.988,1.6928,96.99,10,32.049,NAVIGATING: Moving to goal
2025-09-02T13:01:55.104800,970.59,-420.468,208.121,1.693,97.0,10,31.916,NAVIGATING: Moving to goal
2025-09-02T13:01:55.757280,971.25,-420.478,208.254,1.6932,97.01,10,31.783,NAVIGATING: Moving to goal
2025-09-02T13:01:56.388687,971.88,-420.489,208.387,1.6934,97.02,10,31.65,NAVIGATING: Moving to goal
2025-09-02T13:01:57.032662,972.52,-420.5,208.519,1.6936,97.03,10,31.516,NAVIGATING: Moving to goal
2025-09-02T13:01:57.690953,973.18,-420.51,208.646,1.6937,97.04,10,31.39,NAVIGATING: Moving to goal
2025-09-02T13:01:58.320416,973.81,-420.521,208.778,1.6939,97.05,10,31.257,NAVIGATING: Moving to goal
2025-09-02T13:01:58.937924,974.43,-420.533,208.911,1.6941,97.06,10,31.124,NAVIGATING: Moving to goal
2025-09-02T13:01:59.580959,975.07,-420.544,209.044,1.6943,97.08,10,30.99,NAVIGATING: Moving to goal
2025-09-02T13:02:00.184735,975.67,-420.556,209.176,1.6945,97.09,10,30.857,NAVIGATING: Moving to goal
2025-09-02T13:02:00.825409,976.31,-420.568,209.309,1.6947,97.1,10,30.724,NAVIGATING: Moving to goal
2025-09-02T13:02:01.450733,976.94,-420.58,209.435,1.6948,97.11,10,30.598,NAVIGATING: Moving to goal
2025-09-02T13:02:02.119544,977.61,-420.592,209.568,1.695,97.12,10,30.465,NAVIGATING: Moving to goal
2025-09-02T13:02:02.751027,978.24,-420.604,209.7,1.6952,97.13,10,30.332,NAVIGATING: Moving to goal
2025-09-02T13:02:03.384838,978.87,-420.617,209.833,1.6954,97.14,10,30.199,NAVIGATING: Moving to goal
2025-09-02T13:02:04.034120,979.52,-420.629,209.959,1.6955,97.15,10,30.072,NAVIGATING: Moving to goal
2025-09-02T13:02:04.689665,980.18,-420.642,210.092,1.6957,97.16,10,29.939,NAVIGATING: Moving to goal
2025-09-02T13:02:05.336153,980.83,-420.655,210.224,1.6959,97.17,10,29.806,NAVIGATING: Moving to goal
2025-09-02T13:02:05.993001,981.48,-420.668,210.357,1.696,97.18,10,29.673,NAVIGATING: Moving to goal
2025-09-02T13:02:06.614083,982.1,-420.681,210.489,1.6962,97.18,10,29.54,NAVIGATING: Moving to goal
2025-09-02T13:02:07.233453,982.72,-420.694,210.615,1.6963,97.19,10,29.414,NAVIGATING: Moving to goal
2025-09-02T13:02:07.907280,983.4,-420.707,210.748,1.6964,97.2,10,29.281,NAVIGATING: Moving to goal
2025-09-02T13:02:08.513454,984.0,-420.72,210.879,1.6952,97.13,10,29.149,NAVIGATING: Moving to goal
2025-09-02T13:02:09.152754,984.64,-420.734,211.011,1.6937,97.04,10,29.017,NAVIGATING: Moving to goal
2025-09-02T13:02:09.819827,985.31,-420.747,211.143,1.6923,96.96,10,28.884,NAVIGATING: Moving to goal
2025-09-02T13:02:10.478216,985.97,-420.76,211.268,1.6912,96.9,10,28.758,NAVIGATING: Moving to goal
2025-09-02T13:02:11.106930,986.6,-420.774,211.4,1.6902,96.84,10,28.626,NAVIGATING: Moving to goal
2025-09-02T13:02:11.760732,987.25,-420.787,211.532,1.6893,96.79,10,28.493,NAVIGATING: Moving to goal
2025-09-02T13:02:12.425022,987.91,-420.801,211.665,1.6885,96.75,10,28.361,NAVIGATING: Moving to goal
2025-09-02T13:02:13.103460,988.59,-420.815,211.797,1.6878,96.71,10,28.228,NAVIGATING: Moving to goal
2025-09-02T13:02:13.732409,989.22,-420.829,211.922,1.6872,96.67,10,28.102,NAVIGATING: Moving to goal
2025-09-02T13:02:14.388941,989.88,-420.843,212.054,1.6867,96.64,10,27.97,NAVIGATING: Moving to goal
2025-09-02T13:02:15.038833,990.53,-420.857,212.187,1.6862,96.61,10,27.837,NAVIGATING: Moving to goal
2025-09-02T13:02:15.677951,991.17,-420.871,212.319,1.6858,96.59,10,27.704,NAVIGATING: Moving to goal
2025-09-02T13:02:16.335458,991.82,-420.886,212.451,1.6855,96.57,10,27.571,NAVIGATING: Moving to goal
2025-09-02T13:02:16.997878,992.49,-420.899,212.577,1.6852,96.55,10,27.445,NAVIGATING: Moving to goal
2025-09-02T13:02:17.638391,993.13,-420.914,212.709,1.6849,96.54,10,27.312,NAVIGATING: Moving to goal
2025-09-02T13:02:18.287406,993.78,-420.928,212.842,1.6846,96.52,10,27.18,NAVIGATING: Moving to goal
2025-09-02T13:02:18.932515,994.42,-420.942,212.974,1.6844,96.51,10,27.047,NAVIGATING: Moving to goal
2025-09-02T13:02:19.563012,995.05,-420.957,213.106,1.6842,96.5,10,26.914,NAVIGATING: Moving to goal
2025-09-02T13:02:20.215599,995.7,-420.971,213.232,1.6841,96.49,10,26.788,NAVIGATING: Moving to goal
2025-09-02T13:02:20.877860,996.37,-420.985,213.364,1.6839,96.48,10,26.655,NAVIGATING: Moving to goal
2025-09-02T13:02:21.545959,997.04,-421.0,213.496,1.6838,96.48,10,26.522,NAVIGATING: Moving to goal
2025-09-02T13:02:22.201534,997.69,-421.015,213.629,1.6837,96.47,10,26.39,NAVIGATING: Moving to goal
2025-09-02T13:02:22.881790,998.37,-421.029,213.761,1.6836,96.46,10,26.257,NAVIGATING: Moving to goal
2025-09-02T13:02:23.574322,999.06,-421.043,213.887,1.6835,96.46,10,26.131,NAVIGATING: Moving to goal
2025-09-02T13:02:24.201905,999.69,-421.058,214.019,1.6835,96.46,10,25.998,NAVIGATING: Moving to goal
2025-09-02T13:02:24.840104,1000.33,-421.073,214.152,1.6834,96.45,10,25.865,NAVIGATING: Moving to goal
2025-09-02T13:02:25.502792,1000.99,-421.087,214.284,1.6834,96.45,10,25.732,NAVIGATING: Moving to goal
2025-09-02T13:02:26.129103,1001.62,-421.102,214.416,1.6833,96.45,10,25.6,NAVIGATING: Moving to goal
2025-09-02T13:02:26.742040,1002.23,-421.116,214.542,1.6833,96.45,10,25.473,NAVIGATING: Moving to goal
2025-09-02T13:02:27.383494,1002.87,-421.131,214.674,1.6833,96.45,10,25.341,NAVIGATING: Moving to goal
2025-09-02T13:02:28.020008,1003.51,-421.145,214.807,1.6833,96.44,10,25.208,NAVIGATING: Moving to goal
2025-09-02T13:02:28.683623,1004.17,-421.16,214.939,1.6833,96.44,10,25.075,NAVIGATING: Moving to goal
2025-09-02T13:02:29.332439,1004.82,-421.175,215.071,1.6832,96.44,10,24.942,NAVIGATING: Moving to goal
2025-09-02T13:02:29.984507,1005.47,-421.189,215.197,1.6832,96.44,10,24.816,NAVIGATING: Moving to goal
2025-09-02T13:02:30.636377,1006.13,-421.204,215.329,1.6832,96.44,10,24.684,NAVIGATING: Moving to goal
2025-09-02T13:02:31.267684,1006.76,-421.219,215.462,1.6832,96.44,10,24.551,NAVIGATING: Moving to goal
2025-09-02T13:02:31.899603,1007.39,-421.233,215.594,1.6832,96.44,10,24.418,NAVIGATING: Moving to goal
2025-09-02T13:02:32.560205,1008.05,-421.248,215.726,1.6829,96.42,10,24.286,NAVIGATING: Moving to goal
2025-09-02T13:02:33.203454,1008.69,-421.262,215.851,1.6813,96.33,10,24.16,NAVIGATING: Moving to goal
2025-09-02T13:02:33.868982,1009.36,-421.276,215.983,1.6797,96.24,10,24.028,NAVIGATING: Moving to goal
2025-09-02T13:02:34.499257,1009.99,-421.291,216.114,1.6783,96.16,10,23.896,NAVIGATING: Moving to goal
2025-09-02T13:02:35.150805,1010.64,-421.305,216.246,1.6771,96.09,10,23.764,NAVIGATING: Moving to goal
2025-09-02T13:02:35.773450,1011.26,-421.32,216.378,1.676,96.03,10,23.632,NAVIGATING: Moving to goal
2025-09-02T13:02:36.388481,1011.88,-421.333,216.504,1.675,95.97,10,23.506,NAVIGATING: Moving to goal
2025-09-02T13:02:37.022999,1012.51,-421.348,216.636,1.6742,95.92,10,23.374,NAVIGATING: Moving to goal
2025-09-02T13:02:37.657121,1013.15,-421.362,216.768,1.6734,95.88,10,23.241,NAVIGATING: Moving to goal
2025-09-02T13:02:38.303807,1013.79,-421.377,216.9,1.6727,95.84,10,23.109,NAVIGATING: Moving to goal
2025-09-02T13:02:38.954549,1014.44,-421.391,217.032,1.672,95.8,10,22.976,NAVIGATING: Moving to goal
2025-09-02T13:02:39.642043,1015.13,-421.405,217.157,1.6715,95.77,10,22.85,NAVIGATING: Moving to goal
2025-09-02T13:02:40.284146,1015.77,-421.42,217.29,1.671,95.74,10,22.718,NAVIGATING: Moving to goal
2025-09-02T13:02:40.938833,1016.43,-421.434,217.422,1.6706,95.72,10,22.585,NAVIGATING: Moving to goal
2025-09-02T13:02:41.601115,1017.09,-421.449,217.554,1.6702,95.69,10,22.452,NAVIGATING: Moving to goal
2025-09-02T13:02:42.254143,1017.74,-421.463,217.687,1.6698,95.67,10,22.32,NAVIGATING: Moving to goal
2025-09-02T13:02:42.872753,1018.36,-421.477,217.812,1.6695,95.66,10,22.194,NAVIGATING: Moving to goal
2025-09-02T13:02:43.512073,1019.0,-421.491,217.945,1.6692,95.64,10,22.061,NAVIGATING: Moving to goal
2025-09-02T13:02:44.133449,1019.62,-421.505,218.077,1.669,95.62,10,21.929,NAVIGATING: Moving to goal
2025-09-02T13:02:44.774160,1020.26,-421.52,218.209,1.6687,95.61,10,21.796,NAVIGATING: Moving to goal
2025-09-02T13:02:45.401808,1020.89,-421.534,218.342,1.6685,95.6,10,21.663,NAVIGATING: Moving to goal
2025-09-02T13:02:46.034623,1021.52,-421.547,218.467,1.6683,95.59,10,21.537,NAVIGATING: Moving to goal
2025-09-02T13:02:46.672860,1022.16,-421.562,218.6,1.6682,95.58,10,21.405,NAVIGATING: Moving to goal
2025-09-02T13:02:47.314841,1022.8,-421.576,218.732,1.668,95.57,10,21.272,NAVIGATING: Moving to goal
2025-09-02T13:02:47.951340,1023.44,-421.59,218.865,1.6679,95.56,10,21.139,NAVIGATING: Moving to goal
2025-09-02T13:02:48.589245,1024.08,-421.604,218.997,1.6677,95.55,10,21.007,NAVIGATING: Moving to goal
2025-09-02T13:02:49.270985,1024.76,-421.617,219.123,1.6676,95.55,10,20.881,NAVIGATING: Moving to goal
2025-09-02T13:02:49.916888,1025.41,-421.631,219.255,1.6675,95.54,10,20.748,NAVIGATING: Moving to goal
2025-09-02T13:02:50.579634,1026.07,-421.645,219.388,1.6674,95.54,10,20.616,NAVIGATING: Moving to goal
2025-09-02T13:02:51.231734,1026.72,-421.659,219.52,1.6673,95.53,10,20.483,NAVIGATING: Moving to goal
2025-09-02T13:02:51.878341,1027.37,-421.673,219.652,1.6672,95.53,10,20.35,NAVIGATING: Moving to goal
2025-09-02T13:02:52.542828,1028.03,-421.686,219.778,1.6672,95.52,10,20.224,NAVIGATING: Moving to goal
2025-09-02T13:02:53.198734,1028.69,-421.7,219.91,1.6667,95.5,10,20.092,NAVIGATING: Moving to goal
2025-09-02T13:02:53.844604,1029.33,-421.713,220.042,1.6648,95.39,10,19.96,NAVIGATING: Moving to goal
2025-09-02T13:02:54.478973,1029.97,-421.726,220.174,1.6629,95.28,10,19.828,NAVIGATING: Moving to goal
2025-09-02T13:02:55.117349,1030.61,-421.739,220.305,1.6611,95.17,10,19.696,NAVIGATING: Moving to goal
2025-09-02T13:02:55.743543,1031.23,-421.752,220.431,1.6596,95.09,10,19.571,NAVIGATING: Moving to goal
2025-09-02T13:02:56.399265,1031.89,-421.765,220.563,1.6582,95.01,10,19.439,NAVIGATING: Moving to goal
2025-09-02T13:02:57.047921,1032.54,-421.779,220.695,1.657,94.94,10,19.307,NAVIGATING: Moving to goal
2025-09-02T13:02:57.726779,1033.22,-421.792,220.827,1.6558,94.87,10,19.174,NAVIGATING: Moving to goal
2025-09-02T13:02:58.398901,1033.89,-421.804,220.952,1.6549,94.82,10,19.049,NAVIGATING: Moving to goal
2025-09-02T13:02:59.068467,1034.56,-421.817,221.084,1.654,94.77,10,18.917,NAVIGATING: Moving to goal
2025-09-02T13:02:59.680635,1035.17,-421.831,221.217,1.6532,94.72,10,18.784,NAVIGATING: Moving to goal
2025-09-02T13:03:00.358260,1035.85,-421.844,221.349,1.6525,94.68,10,18.652,NAVIGATING: Moving to goal
2025-09-02T13:03:01.004302,1036.49,-421.857,221.481,1.6518,94.64,10,18.519,NAVIGATING: Moving to goal
2025-09-02T13:03:01.616463,1037.11,-421.87,221.614,1.6512,94.61,10,18.387,NAVIGATING: Moving to goal
2025-09-02T13:03:02.275836,1037.76,-421.882,221.74,1.6507,94.58,10,18.261,NAVIGATING: Moving to goal
2025-09-02T13:03:02.893869,1038.38,-421.895,221.872,1.6503,94.55,10,18.128,NAVIGATING: Moving to goal
2025-09-02T13:03:03.542746,1039.03,-421.907,222.004,1.6498,94.53,10,17.996,NAVIGATING: Moving to goal
2025-09-02T13:03:04.192258,1039.68,-421.92,222.137,1.6494,94.51,10,17.863,NAVIGATING: Moving to goal
2025-09-02T13:03:04.840451,1040.33,-421.933,222.269,1.6491,94.49,10,17.731,NAVIGATING: Moving to goal
2025-09-02T13:03:05.447076,1040.94,-421.945,222.395,1.6488,94.47,10,17.605,NAVIGATING: Moving to goal
2025-09-02T13:03:06.092059,1041.58,-421.957,222.528,1.6485,94.45,10,17.472,NAVIGATING: Moving to goal
2025-09-02T13:03:06.728353,1042.22,-421.97,222.66,1.6482,94.44,10,17.34,NAVIGATING: Moving to goal
2025-09-02T13:03:07.380181,1042.87,-421.982,222.793,1.648,94.42,10,17.207,NAVIGATING: Moving to goal
2025-09-02T13:03:07.987553,1043.48,-421.994,222.926,1.6478,94.41,10,17.074,NAVIGATING: Moving to goal
2025-09-02T13:03:08.653676,1044.14,-422.006,223.052,1.6476,94.4,10,16.948,NAVIGATING: Moving to goal
2025-09-02T13:03:09.312927,1044.8,-422.018,223.184,1.6474,94.39,10,16.816,NAVIGATING: Moving to goal
2025-09-02T13:03:09.991561,1045.48,-422.03,223.317,1.6472,94.38,10,16.683,NAVIGATING: Moving to goal
2025-09-02T13:03:10.635423,1046.12,-422.042,223.449,1.6471,94.37,10,16.551,NAVIGATING: Moving to goal
2025-09-02T13:03:11.261102,1046.75,-422.054,223.582,1.6469,94.36,10,16.418,NAVIGATING: Moving to goal
2025-09-02T13:03:11.921526,1047.41,-422.065,223.708,1.6468,94.35,10,16.292,NAVIGATING: Moving to goal
2025-09-02T13:03:12.582940,1048.07,-422.077,223.841,1.6467,94.35,10,16.16,NAVIGATING: Moving to goal
2025-09-02T13:03:13.246034,1048.74,-422.089,223.973,1.6459,94.3,10,16.027,NAVIGATING: Moving to goal
2025-09-02T13:03:13.945224,1049.43,-422.1,224.105,1.6438,94.18,10,15.896,NAVIGATING: Moving to goal
2025-09-02T13:03:14.611527,1050.1,-422.111,224.236,1.6418,94.07,10,15.764,NAVIGATING: Moving to goal
2025-09-02T13:03:15.270684,1050.76,-422.122,224.362,1.6402,93.97,10,15.639,NAVIGATING: Moving to goal
2025-09-02T13:03:15.913300,1051.4,-422.133,224.494,1.6386,93.88,10,15.507,NAVIGATING: Moving to goal
2025-09-02T13:03:16.545558,1052.03,-422.144,224.626,1.6372,93.8,10,15.375,NAVIGATING: Moving to goal
2025-09-02T13:03:17.210869,1052.7,-422.155,224.758,1.6359,93.73,10,15.243,NAVIGATING: Moving to goal
2025-09-02T13:03:17.867319,1053.36,-422.166,224.891,1.6348,93.67,10,15.11,NAVIGATING: Moving to goal
2025-09-02T13:03:18.492213,1053.98,-422.177,225.016,1.6338,93.61,10,14.985,NAVIGATING: Moving to goal
2025-09-02T13:03:19.133795,1054.62,-422.188,225.149,1.6329,93.56,10,14.853,NAVIGATING: Moving to goal
2025-09-02T13:03:19.775302,1055.26,-422.198,225.281,1.6321,93.51,10,14.72,NAVIGATING: Moving to goal
2025-09-02T13:03:20.414989,1055.9,-422.209,225.414,1.6314,93.47,10,14.588,NAVIGATING: Moving to goal
2025-09-02T13:03:21.069993,1056.56,-422.22,225.546,1.6307,93.43,10,14.455,NAVIGATING: Moving to goal
2025-09-02T13:03:21.729034,1057.22,-422.23,225.672,1.6301,93.4,10,14.33,NAVIGATING: Moving to goal
2025-09-02T13:03:22.375328,1057.86,-422.241,225.805,1.6296,93.37,10,14.197,NAVIGATING: Moving to goal
2025-09-02T13:03:23.041741,1058.53,-422.251,225.938,1.6291,93.34,10,14.065,NAVIGATING: Moving to goal
2025-09-02T13:03:23.664376,1059.15,-422.261,226.07,1.6287,93.31,10,13.932,NAVIGATING: Moving to goal
2025-09-02T13:03:24.302856,1059.79,-422.272,226.203,1.6282,93.29,10,13.8,NAVIGATING: Moving to goal
2025-09-02T13:03:24.946941,1060.44,-422.281,226.329,1.6279,93.27,10,13.674,NAVIGATING: Moving to goal
2025-09-02T13:03:25.636298,1061.13,-422.292,226.462,1.6276,93.25,10,13.541,NAVIGATING: Moving to goal
2025-09-02T13:03:26.263804,1061.75,-422.302,226.595,1.6272,93.23,10,13.409,NAVIGATING: Moving to goal
2025-09-02T13:03:26.912983,1062.4,-422.312,226.727,1.627,93.22,10,13.276,NAVIGATING: Moving to goal
2025-09-02T13:03:27.578207,1063.07,-422.322,226.86,1.6267,93.2,10,13.144,NAVIGATING: Moving to goal
2025-09-02T13:03:28.269859,1063.76,-422.33,226.979,1.626,93.16,10,13.025,NAVIGATING: Moving to goal
2025-09-02T13:03:28.908215,1064.4,-422.34,227.118,1.6236,93.03,10,12.887,NAVIGATING: Moving to goal
2025-09-02T13:03:29.570630,1065.06,-422.349,227.249,1.6213,92.89,10,12.755,NAVIGATING: Moving to goal
2025-09-02T13:03:30.223234,1065.71,-422.358,227.381,1.6192,92.77,10,12.624,NAVIGATING: Moving to goal
2025-09-02T13:03:30.878655,1066.37,-422.367,227.514,1.6173,92.67,10,12.492,NAVIGATING: Moving to goal
2025-09-02T13:03:31.521057,1067.01,-422.376,227.639,1.6157,92.57,10,12.366,NAVIGATING: Moving to goal
2025-09-02T13:03:32.200861,1067.69,-422.385,227.772,1.6142,92.49,10,12.234,NAVIGATING: Moving to goal
2025-09-02T13:03:32.826021,1068.32,-422.393,227.904,1.6129,92.41,10,12.102,NAVIGATING: Moving to goal
2025-09-02T13:03:33.483911,1068.97,-422.402,228.037,1.6117,92.34,10,11.97,NAVIGATING: Moving to goal
2025-09-02T13:03:34.151373,1069.64,-422.411,228.169,1.6106,92.28,10,11.838,NAVIGATING: Moving to goal
2025-09-02T13:03:34.806979,1070.3,-422.419,228.295,1.6097,92.23,10,11.712,NAVIGATING: Moving to goal
2025-09-02T13:03:35.474823,1070.96,-422.428,228.428,1.6088,92.18,10,11.58,NAVIGATING: Moving to goal
2025-09-02T13:03:36.129887,1071.62,-422.436,228.561,1.608,92.13,10,11.448,NAVIGATING: Moving to goal
2025-09-02T13:03:36.784564,1072.27,-422.444,228.693,1.6073,92.09,10,11.315,NAVIGATING: Moving to goal
2025-09-02T13:03:37.441119,1072.93,-422.452,228.819,1.6067,92.06,10,11.19,NAVIGATING: Moving to goal
2025-09-02T13:03:38.075905,1073.56,-422.46,228.952,1.6061,92.02,10,11.057,NAVIGATING: Moving to goal
2025-09-02T13:03:38.731558,1074.22,-422.468,229.085,1.6055,91.99,10,10.925,NAVIGATING: Moving to goal
2025-09-02T13:03:39.396304,1074.89,-422.476,229.218,1.605,91.96,10,10.793,NAVIGATING: Moving to goal
2025-09-02T13:03:40.053383,1075.54,-422.484,229.351,1.6046,91.94,10,10.66,NAVIGATING: Moving to goal
2025-09-02T13:03:40.700295,1076.19,-422.492,229.484,1.6042,91.91,10,10.528,NAVIGATING: Moving to goal
2025-09-02T13:03:41.330058,1076.82,-422.499,229.61,1.603,91.85,10,10.402,NAVIGATING: Moving to goal
2025-09-02T13:03:41.960032,1077.45,-422.505,229.741,1.6003,91.69,10,10.271,NAVIGATING: Moving to goal
2025-09-02T13:03:42.601667,1078.09,-422.512,229.873,1.5973,91.52,10,10.14,NAVIGATING: Moving to goal
2025-09-02T13:03:43.222232,1078.71,-422.519,230.005,1.5947,91.37,10,10.008,NAVIGATING: Moving to goal
2025-09-02T13:03:43.726002,1079.22,-422.524,230.111,1.5928,91.26,10,9.903,NAVIGATING: Moving to goal
2025-09-02T13:03:44.358831,1079.85,-422.53,230.223,1.591,91.16,10,9.791,NAVIGATING: Moving to goal
2025-09-02T13:03:44.991980,1080.48,-422.536,230.355,1.5891,91.05,10,9.659,NAVIGATING: Moving to goal
2025-09-02T13:03:45.620150,1081.11,-422.542,230.481,1.5874,90.95,10,9.534,NAVIGATING: Moving to goal
2025-09-02T13:03:46.264368,1081.75,-422.548,230.614,1.5858,90.86,10,9.402,NAVIGATING: Moving to goal
2025-09-02T13:03:46.892572,1082.38,-422.555,230.746,1.5844,90.78,10,9.27,NAVIGATING: Moving to goal
2025-09-02T13:03:47.495691,1082.98,-422.561,230.879,1.5832,90.71,10,9.138,NAVIGATING: Moving to goal
2025-09-02T13:03:48.127089,1083.62,-422.567,231.012,1.582,90.64,10,9.006,NAVIGATING: Moving to goal
2025-09-02T13:03:48.758061,1084.25,-422.572,231.138,1.5811,90.59,10,8.88,NAVIGATING: Moving to goal
2025-09-02T13:03:49.398779,1084.89,-422.578,231.271,1.5801,90.53,10,8.748,NAVIGATING: Moving to goal
2025-09-02T13:03:50.047615,1085.54,-422.583,231.404,1.5793,90.49,10,8.616,NAVIGATING: Moving to goal
2025-09-02T13:03:50.682399,1086.17,-422.589,231.537,1.5785,90.44,10,8.484,NAVIGATING: Moving to goal
2025-09-02T13:03:51.313573,1086.8,-422.594,231.67,1.5778,90.4,10,8.351,NAVIGATING: Moving to goal
2025-09-02T13:03:51.935236,1087.42,-422.599,231.796,1.5772,90.37,10,8.226,NAVIGATING: Moving to goal
2025-09-02T13:03:52.603207,1088.09,-422.604,231.929,1.5761,90.31,10,8.094,NAVIGATING: Moving to goal
2025-09-02T13:03:53.227667,1088.72,-422.608,232.061,1.5734,90.15,10,7.963,NAVIGATING: Moving to goal
2025-09-02T13:03:53.879579,1089.37,-422.612,232.192,1.5696,89.93,10,7.832,NAVIGATING: Moving to goal
2025-09-02T13:03:54.533545,1090.02,-422.616,232.324,1.5661,89.73,10,7.701,NAVIGATING: Moving to goal
2025-09-02T13:03:55.201514,1090.69,-422.619,232.449,1.5632,89.56,10,7.576,NAVIGATING: Moving to goal
2025-09-02T13:03:55.839859,1091.33,-422.623,232.581,1.5604,89.41,10,7.445,NAVIGATING: Moving to goal
2025-09-02T13:03:56.488154,1091.98,-422.626,232.714,1.5579,89.26,10,7.313,NAVIGATING: Moving to goal
2025-09-02T13:03:57.164426,1092.65,-422.63,232.846,1.5557,89.14,10,7.182,NAVIGATING: Moving to goal
2025-09-02T13:03:57.833800,1093.32,-422.633,232.978,1.5537,89.02,10,7.05,NAVIGATING: Moving to goal
2025-09-02T13:03:58.495108,1093.98,-422.636,233.104,1.552,88.92,10,6.925,NAVIGATING: Moving to goal
2025-09-02T13:03:59.135965,1094.63,-422.639,233.237,1.5504,88.83,10,6.793,NAVIGATING: Moving to goal
2025-09-02T13:03:59.801697,1095.29,-422.642,233.37,1.5489,88.75,10,6.661,NAVIGATING: Moving to goal
2025-09-02T13:04:00.439567,1095.93,-422.644,233.503,1.5476,88.67,10,6.529,NAVIGATING: Moving to goal
2025-09-02T13:04:01.091777,1096.58,-422.647,233.636,1.5464,88.6,10,6.397,NAVIGATING: Moving to goal
2025-09-02T13:04:01.752668,1097.24,-422.649,233.762,1.5454,88.54,10,6.271,NAVIGATING: Moving to goal
2025-09-02T13:04:02.370121,1097.86,-422.651,233.895,1.5439,88.46,10,6.14,NAVIGATING: Moving to goal
2025-09-02T13:04:02.996419,1098.49,-422.652,234.027,1.5408,88.28,10,6.009,NAVIGATING: Moving to goal
2025-09-02T13:04:03.617404,1099.11,-422.653,234.158,1.5363,88.02,10,5.878,NAVIGATING: Moving to goal
2025-09-02T13:04:04.255708,1099.74,-422.654,234.289,1.5313,87.74,10,5.748,NAVIGATING: Moving to goal
2025-09-02T13:04:04.880487,1100.37,-422.654,234.414,1.5271,87.5,10,5.624,NAVIGATING: Moving to goal
2025-09-02T13:04:05.474905,1100.96,-422.654,234.546,1.5231,87.27,10,5.493,NAVIGATING: Moving to goal
2025-09-02T13:04:06.040401,1101.53,-422.654,234.678,1.5196,87.07,10,5.362,NAVIGATING: Moving to goal
2025-09-02T13:04:06.553877,1102.04,-422.654,234.942,1.5136,86.72,10,5.1,NAVIGATING: Moving to goal
2025-09-02T13:04:07.064903,1102.55,-422.653,235.2,1.5089,86.45,10,4.844,NAVIGATING: Moving to goal
2025-09-02T13:04:07.575408,1103.06,-422.651,235.466,1.5049,86.23,10,4.581,NAVIGATING: Moving to goal
2025-09-02T13:04:08.078190,1103.57,-422.648,235.724,1.4991,85.89,10,4.325,NAVIGATING: Moving to goal
2025-09-02T13:04:08.638810,1104.13,-422.642,235.985,1.4876,85.23,10,4.066,NAVIGATING: Moving to goal
2025-09-02T13:04:09.178975,1104.67,-422.635,236.246,1.4746,84.49,10,3.807,NAVIGATING: Moving to goal
2025-09-02T13:04:09.701283,1105.19,-422.627,236.502,1.4644,83.91,10,3.553,NAVIGATING: Moving to goal
2025-09-02T13:04:10.251812,1105.74,-422.618,236.766,1.4561,83.43,10,3.292,NAVIGATING: Moving to goal
2025-09-02T13:04:10.769799,1106.26,-422.606,237.042,1.4462,82.86,10,3.019,NAVIGATING: Moving to goal
2025-09-02T13:04:11.324978,1106.81,-422.593,237.283,1.433,82.1,10,2.781,NAVIGATING: Moving to goal
2025-09-02T13:04:11.841329,1107.33,-422.577,237.555,1.4141,81.02,10,2.512,NAVIGATING: Moving to goal
2025-09-02T13:04:12.387107,1107.88,-422.56,237.793,1.3948,79.92,10,2.277,NAVIGATING: Moving to goal
2025-09-02T13:04:12.902349,1108.39,-422.538,238.062,1.3706,78.53,10,2.012,NAVIGATING: Moving to goal
2025-09-02T13:04:13.472217,1108.96,-422.519,238.287,1.3493,77.31,10,1.79,GOAL_REACHED: Target reached successfully
2025-09-02T13:04:13.508463,1109.0,-422.517,238.304,1.3478,77.22,10,1.774,GOAL_REACHED: Target reached successfully


==> csv_files/90_cpp_t_gt.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-09-09T18:53:31.000000,0.0,-438.0,200.0,1.57,90.0,1,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:33.000000,2.0,-438.0,240.0,0.0,0.0,2,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:35.000000,4.0,-434.0,240.0,-1.57,-90.0,3,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:37.000000,6.0,-434.0,200.0,0.0,0.0,4,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:39.000000,8.0,-430.0,200.0,1.57,90.0,5,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:41.000000,10.0,-430.0,240.0,0.0,0.0,6,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:43.000000,12.0,-426.0,240.0,-1.57,-90.0,7,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:45.000000,14.0,-426.0,200.0,0.0,0.0,8,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:47.000000,16.0,-422.0,200.0,1.57,90.0,9,0.0,GOAL_REACHED: Ground truth waypoint
2025-09-09T18:53:49.000000,18.0,-422.0,240.0,1.57,90.0,10,0.0,GOAL_REACHED: Ground truth waypoint


==> csv_files/90_cpp_t_wc.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2025-09-02T15:09:54.783189,1.63,-438.0,200.0,1.57,89.95,1,0.0,GOAL_REACHED: Target reached successfully
2025-09-02T15:09:55.149298,2.0,-438.0,200.0,1.57,89.95,1,0.0,GOAL_REACHED: Target reached successfully
2025-09-02T15:09:57.149844,4.0,-438.0,200.0,1.57,89.95,2,40.0,GOAL_REACHED: Target reached successfully
2025-09-02T15:09:57.151041,4.0,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:09:57.659639,4.51,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:09:58.178278,5.03,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:09:58.678706,5.53,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:09:59.181788,6.03,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:09:59.703331,6.55,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:00.223421,7.07,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:00.724035,7.57,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:01.225810,8.07,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:01.727068,8.58,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:02.227555,9.08,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:02.729090,9.58,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:03.230598,10.08,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:03.732403,10.58,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:04.233588,11.08,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:04.734754,11.58,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:05.236349,12.08,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:05.740002,12.59,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:06.241242,13.09,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:06.760787,13.61,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:07.261811,14.11,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:07.763494,14.61,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:09.347883,16.2,-438.0,200.0,1.57,89.95,2,40.0,NAVIGATING: Moving to goal
2025-09-02T15:10:09.876527,16.72,-437.993,200.026,1.5694,89.92,2,39.974,NAVIGATING: Moving to goal
2025-09-02T15:10:10.387165,17.24,-437.987,200.063,1.5689,89.89,2,39.937,NAVIGATING: Moving to goal
2025-09-02T15:10:10.889670,17.74,-437.982,200.112,1.5684,89.87,2,39.888,NAVIGATING: Moving to goal
2025-09-02T15:10:11.402050,18.25,-437.977,200.177,1.568,89.84,2,39.823,NAVIGATING: Moving to goal
2025-09-02T15:10:12.036347,18.88,-437.97,200.261,1.5677,89.82,2,39.739,NAVIGATING: Moving to goal
2025-09-02T15:10:12.688521,19.54,-437.963,200.37,1.5674,89.81,2,39.63,NAVIGATING: Moving to goal
2025-09-02T15:10:13.198605,20.05,-437.958,200.455,1.5672,89.8,2,39.545,NAVIGATING: Moving to goal
2025-09-02T15:10:13.713765,20.56,-437.954,200.551,1.5671,89.79,2,39.449,NAVIGATING: Moving to goal
2025-09-02T15:10:14.237757,21.09,-437.95,200.652,1.567,89.78,2,39.348,NAVIGATING: Moving to goal
2025-09-02T15:10:14.740890,21.59,-437.944,200.769,1.5669,89.78,2,39.231,NAVIGATING: Moving to goal
2025-09-02T15:10:15.255641,22.1,-437.94,200.88,1.5668,89.77,2,39.12,NAVIGATING: Moving to goal
2025-09-02T15:10:15.763588,22.61,-437.936,200.994,1.5668,89.77,2,39.007,NAVIGATING: Moving to goal
2025-09-02T15:10:16.409705,23.26,-437.931,201.134,1.5668,89.77,2,38.866,NAVIGATING: Moving to goal
2025-09-02T15:10:16.916542,23.76,-437.927,201.266,1.5668,89.77,2,38.735,NAVIGATING: Moving to goal
2025-09-02T15:10:17.555305,24.4,-437.922,201.412,1.5668,89.77,2,38.588,NAVIGATING: Moving to goal
2025-09-02T15:10:18.064742,24.91,-437.918,201.549,1.5668,89.77,2,38.451,NAVIGATING: Moving to goal
2025-09-02T15:10:18.577867,25.43,-437.915,201.663,1.5669,89.77,2,38.337,NAVIGATING: Moving to goal
2025-09-02T15:10:19.090590,25.94,-437.848,201.797,1.5609,89.43,2,38.203,NAVIGATING: Moving to goal
2025-09-02T15:10:19.598799,26.45,-437.792,201.921,1.5562,89.17,2,38.08,NAVIGATING: Moving to goal
2025-09-02T15:10:20.235516,27.08,-437.73,202.071,1.5517,88.91,2,37.93,NAVIGATING: Moving to goal
2025-09-02T15:10:20.741128,27.59,-437.674,202.21,1.5484,88.72,2,37.791,NAVIGATING: Moving to goal
2025-09-02T15:10:21.243999,28.09,-437.631,202.318,1.5463,88.6,2,37.683,NAVIGATING: Moving to goal
2025-09-02T15:10:21.770443,28.62,-437.582,202.447,1.5444,88.49,2,37.556,NAVIGATING: Moving to goal
2025-09-02T15:10:22.283561,29.13,-437.539,202.575,1.5429,88.4,2,37.427,NAVIGATING: Moving to goal
2025-09-02T15:10:22.801607,29.65,-437.495,202.718,1.5416,88.33,2,37.286,NAVIGATING: Moving to goal
2025-09-02T15:10:23.334539,30.18,-437.462,202.828,1.5409,88.29,2,37.176,NAVIGATING: Moving to goal
2025-09-02T15:10:23.888784,30.74,-437.422,202.959,1.5403,88.25,2,37.046,NAVIGATING: Moving to goal
2025-09-02T15:10:24.450353,31.3,-437.383,203.089,1.5399,88.23,2,36.916,NAVIGATING: Moving to goal
2025-09-02T15:10:25.049851,31.9,-437.338,203.259,1.5397,88.22,2,36.747,NAVIGATING: Moving to goal
2025-09-02T15:10:25.649213,32.5,-437.306,203.391,1.5397,88.22,2,36.616,NAVIGATING: Moving to goal
2025-09-02T15:10:26.211936,33.06,-437.274,203.522,1.5398,88.23,2,36.485,NAVIGATING: Moving to goal
2025-09-02T15:10:26.774285,33.62,-437.242,203.653,1.5401,88.24,2,36.354,NAVIGATING: Moving to goal
2025-09-02T15:10:27.387756,34.24,-437.211,203.785,1.5404,88.26,2,36.223,NAVIGATING: Moving to goal
2025-09-02T15:10:27.946544,34.79,-437.184,203.91,1.5408,88.28,2,36.099,NAVIGATING: Moving to goal
2025-09-02T15:10:28.543207,35.39,-437.158,204.042,1.5413,88.31,2,35.967,NAVIGATING: Moving to goal
2025-09-02T15:10:29.097689,35.95,-437.146,204.174,1.543,88.41,2,35.836,NAVIGATING: Moving to goal
2025-09-02T15:10:29.686964,36.54,-437.133,204.306,1.5448,88.51,2,35.705,NAVIGATING: Moving to goal
2025-09-02T15:10:30.243188,37.09,-437.119,204.437,1.5464,88.6,2,35.574,NAVIGATING: Moving to goal
2025-09-02T15:10:30.819059,37.67,-437.108,204.563,1.5478,88.68,2,35.448,NAVIGATING: Moving to goal
2025-09-02T15:10:31.425274,38.27,-437.098,204.695,1.5491,88.76,2,35.316,NAVIGATING: Moving to goal
2025-09-02T15:10:32.001395,38.85,-437.088,204.827,1.5503,88.83,2,35.184,NAVIGATING: Moving to goal
2025-09-02T15:10:32.605469,39.45,-437.077,204.96,1.5514,88.89,2,35.052,NAVIGATING: Moving to goal
2025-09-02T15:10:33.200480,40.05,-437.066,205.092,1.5524,88.95,2,34.92,NAVIGATING: Moving to goal
2025-09-02T15:10:33.795406,40.64,-437.055,205.218,1.5533,89.0,2,34.795,NAVIGATING: Moving to goal
2025-09-02T15:10:34.355294,41.2,-437.046,205.351,1.5542,89.05,2,34.662,NAVIGATING: Moving to goal
2025-09-02T15:10:34.918876,41.77,-437.038,205.484,1.555,89.09,2,34.53,NAVIGATING: Moving to goal
2025-09-02T15:10:35.488041,42.34,-437.029,205.616,1.5557,89.13,2,34.397,NAVIGATING: Moving to goal
2025-09-02T15:10:36.044509,42.89,-437.019,205.749,1.5564,89.17,2,34.265,NAVIGATING: Moving to goal
2025-09-02T15:10:36.633399,43.48,-437.01,205.875,1.557,89.21,2,34.139,NAVIGATING: Moving to goal
2025-09-02T15:10:37.185315,44.03,-437.001,206.008,1.5575,89.24,2,34.006,NAVIGATING: Moving to goal
2025-09-02T15:10:37.774207,44.62,-436.994,206.141,1.5581,89.27,2,33.874,NAVIGATING: Moving to goal
2025-09-02T15:10:38.357834,45.21,-436.986,206.274,1.5586,89.3,2,33.741,NAVIGATING: Moving to goal
2025-09-02T15:10:38.915973,45.76,-436.994,206.407,1.5606,89.41,2,33.608,NAVIGATING: Moving to goal
2025-09-02T15:10:39.501506,46.35,-437.0,206.533,1.5623,89.51,2,33.482,NAVIGATING: Moving to goal
2025-09-02T15:10:40.059306,46.91,-437.006,206.665,1.5639,89.6,2,33.349,NAVIGATING: Moving to goal
2025-09-02T15:10:40.639743,47.49,-437.013,206.798,1.5652,89.68,2,33.216,NAVIGATING: Moving to goal
2025-09-02T15:10:41.216741,48.06,-437.021,206.931,1.5664,89.75,2,33.083,NAVIGATING: Moving to goal
2025-09-02T15:10:41.798787,48.65,-437.028,207.064,1.5674,89.81,2,32.95,NAVIGATING: Moving to goal
2025-09-02T15:10:42.378386,49.23,-437.033,207.19,1.5683,89.86,2,32.824,NAVIGATING: Moving to goal
2025-09-02T15:10:42.941824,49.79,-437.038,207.323,1.5691,89.9,2,32.691,NAVIGATING: Moving to goal
2025-09-02T15:10:43.521370,50.37,-437.043,207.456,1.5698,89.94,2,32.558,NAVIGATING: Moving to goal
2025-09-02T15:10:44.114139,50.96,-437.049,207.589,1.5703,89.97,2,32.425,NAVIGATING: Moving to goal
2025-09-02T15:10:44.689402,51.54,-437.055,207.722,1.5708,90.0,2,32.292,NAVIGATING: Moving to goal
2025-09-02T15:10:45.283000,52.13,-437.059,207.849,1.5712,90.02,2,32.165,NAVIGATING: Moving to goal
2025-09-02T15:10:45.934811,52.78,-437.063,207.982,1.5716,90.05,2,32.032,NAVIGATING: Moving to goal
2025-09-02T15:10:46.545047,53.39,-437.068,208.115,1.5719,90.06,2,31.899,NAVIGATING: Moving to goal
2025-09-02T15:10:47.215370,54.06,-437.072,208.248,1.5721,90.08,2,31.766,NAVIGATING: Moving to goal
2025-09-02T15:10:47.875686,54.72,-437.077,208.381,1.5724,90.09,2,31.632,NAVIGATING: Moving to goal
2025-09-02T15:10:48.431585,55.28,-437.085,208.507,1.573,90.12,2,31.506,NAVIGATING: Moving to goal
2025-09-02T15:10:49.074800,55.92,-437.106,208.64,1.5747,90.23,2,31.372,NAVIGATING: Moving to goal
2025-09-02T15:10:49.653501,56.5,-437.125,208.773,1.5762,90.31,2,31.239,NAVIGATING: Moving to goal
2025-09-02T15:10:50.231068,57.08,-437.143,208.906,1.5775,90.38,2,31.106,NAVIGATING: Moving to goal
2025-09-02T15:10:50.798346,57.65,-437.162,209.039,1.5785,90.44,2,30.972,NAVIGATING: Moving to goal
2025-09-02T15:10:51.454258,58.3,-437.179,209.165,1.5793,90.49,2,30.846,NAVIGATING: Moving to goal
2025-09-02T15:10:52.119148,58.97,-437.196,209.298,1.58,90.53,2,30.712,NAVIGATING: Moving to goal
2025-09-02T15:10:52.778892,59.63,-437.212,209.431,1.5806,90.56,2,30.579,NAVIGATING: Moving to goal
2025-09-02T15:10:53.408599,60.26,-437.227,209.564,1.581,90.59,2,30.446,NAVIGATING: Moving to goal
2025-09-02T15:10:54.028375,60.88,-437.241,209.697,1.5814,90.6,2,30.312,NAVIGATING: Moving to goal
2025-09-02T15:10:54.621208,61.47,-437.256,209.823,1.5816,90.62,2,30.186,NAVIGATING: Moving to goal
2025-09-02T15:10:55.217013,62.07,-437.27,209.956,1.5818,90.63,2,30.052,NAVIGATING: Moving to goal
2025-09-02T15:10:55.800673,62.65,-437.283,210.089,1.5819,90.63,2,29.919,NAVIGATING: Moving to goal
2025-09-02T15:10:56.398516,63.25,-437.296,210.222,1.5819,90.64,2,29.786,NAVIGATING: Moving to goal
2025-09-02T15:10:56.999436,63.85,-437.308,210.355,1.5819,90.64,2,29.653,NAVIGATING: Moving to goal
2025-09-02T15:10:57.630051,64.48,-437.32,210.482,1.5819,90.64,2,29.526,NAVIGATING: Moving to goal
2025-09-02T15:10:58.222202,65.07,-437.332,210.615,1.5818,90.63,2,29.393,NAVIGATING: Moving to goal
2025-09-02T15:10:58.824031,65.67,-437.36,210.748,1.5833,90.72,2,29.259,NAVIGATING: Moving to goal
2025-09-02T15:10:59.449831,66.3,-437.387,210.88,1.5847,90.8,2,29.126,NAVIGATING: Moving to goal
2025-09-02T15:11:00.015929,66.86,-437.412,211.013,1.5858,90.86,2,28.993,NAVIGATING: Moving to goal
2025-09-02T15:11:00.620310,67.47,-437.436,211.14,1.5867,90.91,2,28.866,NAVIGATING: Moving to goal
2025-09-02T15:11:01.217384,68.07,-437.462,211.272,1.5874,90.95,2,28.733,NAVIGATING: Moving to goal
2025-09-02T15:11:01.836354,68.68,-437.486,211.405,1.5879,90.98,2,28.599,NAVIGATING: Moving to goal
2025-09-02T15:11:02.448241,69.3,-437.509,211.538,1.5883,91.0,2,28.466,NAVIGATING: Moving to goal
2025-09-02T15:11:03.049179,69.9,-437.529,211.671,1.5886,91.02,2,28.333,NAVIGATING: Moving to goal
2025-09-02T15:11:03.653997,70.5,-437.549,211.797,1.5887,91.03,2,28.206,NAVIGATING: Moving to goal
2025-09-02T15:11:04.256674,71.1,-437.57,211.93,1.5888,91.03,2,28.073,NAVIGATING: Moving to goal
2025-09-02T15:11:04.899420,71.75,-437.59,212.063,1.5888,91.03,2,27.94,NAVIGATING: Moving to goal
2025-09-02T15:11:05.497521,72.35,-437.609,212.196,1.5887,91.03,2,27.807,NAVIGATING: Moving to goal
2025-09-02T15:11:06.104336,72.95,-437.626,212.329,1.5886,91.02,2,27.674,NAVIGATING: Moving to goal
2025-09-02T15:11:06.710796,73.56,-437.642,212.455,1.5884,91.01,2,27.547,NAVIGATING: Moving to goal
2025-09-02T15:11:07.326624,74.17,-437.659,212.588,1.5882,91.0,2,27.414,NAVIGATING: Moving to goal
2025-09-02T15:11:07.926106,74.77,-437.676,212.721,1.5879,90.98,2,27.281,NAVIGATING: Moving to goal
2025-09-02T15:11:08.526648,75.37,-437.697,212.853,1.5881,90.99,2,27.148,NAVIGATING: Moving to goal
2025-09-02T15:11:09.132020,75.98,-437.731,212.986,1.5896,91.08,2,27.015,NAVIGATING: Moving to goal
2025-09-02T15:11:09.754963,76.6,-437.761,213.112,1.5908,91.14,2,26.889,NAVIGATING: Moving to goal
2025-09-02T15:11:10.348125,77.2,-437.79,213.245,1.5917,91.2,2,26.756,NAVIGATING: Moving to goal
2025-09-02T15:11:10.947145,77.8,-437.82,213.378,1.5924,91.24,2,26.623,NAVIGATING: Moving to goal
2025-09-02T15:11:11.560593,78.41,-437.85,213.511,1.5929,91.27,2,26.49,NAVIGATING: Moving to goal
2025-09-02T15:11:12.176766,79.02,-437.878,213.643,1.5933,91.29,2,26.357,NAVIGATING: Moving to goal
2025-09-02T15:11:12.776652,79.62,-437.902,213.769,1.5935,91.3,2,26.231,NAVIGATING: Moving to goal
2025-09-02T15:11:13.370412,80.22,-437.926,213.902,1.5936,91.3,2,26.098,NAVIGATING: Moving to goal
2025-09-02T15:11:13.983527,80.83,-437.95,214.035,1.5936,91.3,2,25.965,NAVIGATING: Moving to goal
2025-09-02T15:11:14.590194,81.44,-437.974,214.168,1.5935,91.3,2,25.832,NAVIGATING: Moving to goal
2025-09-02T15:11:15.177386,82.03,-437.997,214.3,1.5933,91.29,2,25.7,NAVIGATING: Moving to goal
2025-09-02T15:11:15.783765,82.63,-438.018,214.426,1.5931,91.28,2,25.574,NAVIGATING: Moving to goal
2025-09-02T15:11:16.361429,83.21,-438.038,214.559,1.5928,91.26,2,25.441,NAVIGATING: Moving to goal
2025-09-02T15:11:16.952587,83.8,-438.058,214.692,1.5925,91.24,2,25.308,NAVIGATING: Moving to goal
2025-09-02T15:11:17.598979,84.45,-438.078,214.825,1.5921,91.22,2,25.175,NAVIGATING: Moving to goal
2025-09-02T15:11:18.174788,85.02,-438.097,214.958,1.5918,91.2,2,25.043,NAVIGATING: Moving to goal
2025-09-02T15:11:18.784311,85.63,-438.128,215.084,1.5927,91.26,2,24.917,NAVIGATING: Moving to goal
2025-09-02T15:11:19.377696,86.23,-438.165,215.216,1.5941,91.33,2,24.784,NAVIGATING: Moving to goal
2025-09-02T15:11:19.991852,86.84,-438.199,215.349,1.5951,91.39,2,24.652,NAVIGATING: Moving to goal
2025-09-02T15:11:20.593659,87.44,-438.232,215.482,1.5959,91.44,2,24.519,NAVIGATING: Moving to goal
2025-09-02T15:11:21.203067,88.05,-438.265,215.614,1.5965,91.47,2,24.387,NAVIGATING: Moving to goal
2025-09-02T15:11:21.816014,88.66,-438.296,215.74,1.5969,91.5,2,24.261,NAVIGATING: Moving to goal
2025-09-02T15:11:22.435831,89.28,-438.326,215.873,1.5971,91.51,2,24.129,NAVIGATING: Moving to goal
2025-09-02T15:11:23.021982,89.87,-438.353,216.006,1.5972,91.51,2,23.997,NAVIGATING: Moving to goal
2025-09-02T15:11:23.611828,90.46,-438.38,216.138,1.5972,91.51,2,23.865,NAVIGATING: Moving to goal
2025-09-02T15:11:24.198353,91.05,-438.407,216.271,1.5971,91.51,2,23.733,NAVIGATING: Moving to goal
2025-09-02T15:11:24.815272,91.66,-438.432,216.397,1.5969,91.49,2,23.607,NAVIGATING: Moving to goal
2025-09-02T15:11:25.438396,92.29,-438.457,216.53,1.5966,91.48,2,23.475,NAVIGATING: Moving to goal
2025-09-02T15:11:26.028211,92.88,-438.48,216.662,1.5963,91.46,2,23.343,NAVIGATING: Moving to goal
2025-09-02T15:11:26.619285,93.47,-438.502,216.795,1.5959,91.44,2,23.211,NAVIGATING: Moving to goal
2025-09-02T15:11:27.228678,94.08,-438.524,216.928,1.5955,91.42,2,23.078,NAVIGATING: Moving to goal
2025-09-02T15:11:27.851277,94.7,-438.545,217.054,1.5951,91.39,2,22.953,NAVIGATING: Moving to goal
2025-09-02T15:11:28.440604,95.29,-438.572,217.186,1.5952,91.4,2,22.821,NAVIGATING: Moving to goal
2025-09-02T15:11:29.009050,95.86,-438.614,217.319,1.5967,91.49,2,22.689,NAVIGATING: Moving to goal
2025-09-02T15:11:29.618128,96.47,-438.652,217.452,1.5979,91.56,2,22.558,NAVIGATING: Moving to goal
2025-09-02T15:11:30.220654,97.07,-438.688,217.584,1.5989,91.61,2,22.426,NAVIGATING: Moving to goal
2025-09-02T15:11:30.799086,97.65,-438.722,217.71,1.5995,91.65,2,22.302,NAVIGATING: Moving to goal
2025-09-02T15:11:31.385164,98.23,-438.758,217.843,1.6,91.67,2,22.17,NAVIGATING: Moving to goal
2025-09-02T15:11:31.988071,98.84,-438.792,217.975,1.6002,91.69,2,22.039,NAVIGATING: Moving to goal
2025-09-02T15:11:32.597664,99.45,-438.823,218.108,1.6003,91.69,2,21.908,NAVIGATING: Moving to goal
2025-09-02T15:11:33.207095,100.06,-438.852,218.24,1.6003,91.69,2,21.776,NAVIGATING: Moving to goal
2025-09-02T15:11:33.815192,100.66,-438.879,218.366,1.6002,91.68,2,21.652,NAVIGATING: Moving to goal
2025-09-02T15:11:34.419165,101.27,-438.909,218.499,1.6,91.67,2,21.521,NAVIGATING: Moving to goal
2025-09-02T15:11:35.038644,101.89,-438.937,218.631,1.5997,91.65,2,21.389,NAVIGATING: Moving to goal
2025-09-02T15:11:35.651652,102.5,-438.962,218.764,1.5993,91.63,2,21.258,NAVIGATING: Moving to goal
2025-09-02T15:11:36.262647,103.11,-438.987,218.896,1.5989,91.61,2,21.127,NAVIGATING: Moving to goal
2025-09-02T15:11:36.872386,103.72,-439.009,219.022,1.5985,91.58,2,21.002,NAVIGATING: Moving to goal
2025-09-02T15:11:37.438322,104.29,-439.033,219.155,1.598,91.56,2,20.871,NAVIGATING: Moving to goal
2025-09-02T15:11:38.073839,104.92,-439.057,219.287,1.5974,91.53,2,20.74,NAVIGATING: Moving to goal
2025-09-02T15:11:38.667190,105.52,-439.093,219.42,1.5983,91.58,2,20.609,NAVIGATING: Moving to goal
2025-09-02T15:11:39.311137,106.16,-439.136,219.552,1.5993,91.63,2,20.479,NAVIGATING: Moving to goal
2025-09-02T15:11:39.928373,106.78,-439.173,219.677,1.5984,91.58,2,20.357,NAVIGATING: Moving to goal
2025-09-02T15:11:40.544605,107.39,-439.211,219.808,1.5956,91.42,2,20.228,NAVIGATING: Moving to goal
2025-09-02T15:11:41.178605,108.03,-439.248,219.938,1.5911,91.17,2,20.101,NAVIGATING: Moving to goal
2025-09-02T15:11:41.797094,108.65,-439.284,220.067,1.5852,90.83,2,19.974,NAVIGATING: Moving to goal
2025-09-02T15:11:42.412481,109.26,-439.317,220.197,1.579,90.47,2,19.847,NAVIGATING: Moving to goal
2025-09-02T15:11:43.029387,109.88,-439.346,220.321,1.5737,90.16,2,19.725,NAVIGATING: Moving to goal
2025-09-02T15:11:43.636274,110.48,-439.376,220.452,1.5685,89.87,2,19.597,NAVIGATING: Moving to goal
2025-09-02T15:11:44.251548,111.1,-439.405,220.583,1.5638,89.6,2,19.468,NAVIGATING: Moving to goal
2025-09-02T15:11:44.862400,111.71,-439.434,220.714,1.5596,89.36,2,19.339,NAVIGATING: Moving to goal
2025-09-02T15:11:45.485263,112.33,-439.461,220.846,1.5556,89.13,2,19.21,NAVIGATING: Moving to goal
2025-09-02T15:11:46.135576,112.98,-439.485,220.971,1.5522,88.93,2,19.087,NAVIGATING: Moving to goal
2025-09-02T15:11:46.753533,113.6,-439.509,221.103,1.5489,88.74,2,18.957,NAVIGATING: Moving to goal
2025-09-02T15:11:47.372252,114.22,-439.532,221.236,1.5458,88.57,2,18.827,NAVIGATING: Moving to goal
2025-09-02T15:11:48.021747,114.87,-439.555,221.368,1.5429,88.4,2,18.696,NAVIGATING: Moving to goal
2025-09-02T15:11:48.631998,115.48,-439.592,221.501,1.5418,88.34,2,18.567,NAVIGATING: Moving to goal
2025-09-02T15:11:49.247457,116.1,-439.632,221.628,1.5414,88.32,2,18.445,NAVIGATING: Moving to goal
2025-09-02T15:11:49.853313,116.7,-439.671,221.761,1.5409,88.29,2,18.316,NAVIGATING: Moving to goal
2025-09-02T15:11:50.460945,117.31,-439.708,221.894,1.5402,88.25,2,18.186,NAVIGATING: Moving to goal
2025-09-02T15:11:51.098979,117.95,-439.745,222.027,1.5394,88.2,2,18.057,NAVIGATING: Moving to goal
2025-09-02T15:11:51.741284,118.59,-439.781,222.161,1.5384,88.15,2,17.928,NAVIGATING: Moving to goal
2025-09-02T15:11:52.352684,119.2,-439.812,222.288,1.5375,88.09,2,17.805,NAVIGATING: Moving to goal
2025-09-02T15:11:52.968935,119.82,-439.842,222.422,1.5364,88.03,2,17.675,NAVIGATING: Moving to goal
2025-09-02T15:11:53.619574,120.47,-439.869,222.555,1.5353,87.97,2,17.545,NAVIGATING: Moving to goal
2025-09-02T15:11:54.237684,121.09,-439.897,222.689,1.5342,87.9,2,17.415,NAVIGATING: Moving to goal
2025-09-02T15:11:54.853902,121.7,-439.924,222.823,1.533,87.84,2,17.285,NAVIGATING: Moving to goal
2025-09-02T15:11:55.490516,122.34,-439.948,222.95,1.5319,87.77,2,17.161,NAVIGATING: Moving to goal
2025-09-02T15:11:56.133194,122.98,-439.971,223.084,1.5307,87.7,2,17.031,NAVIGATING: Moving to goal
2025-09-02T15:11:56.751873,123.6,-439.992,223.217,1.5296,87.64,2,16.9,NAVIGATING: Moving to goal
2025-09-02T15:11:57.352692,124.2,-440.013,223.351,1.5284,87.57,2,16.77,NAVIGATING: Moving to goal
2025-09-02T15:11:57.967242,124.82,-440.033,223.485,1.5273,87.51,2,16.64,NAVIGATING: Moving to goal
2025-09-02T15:11:58.596849,125.44,-440.06,223.612,1.527,87.49,2,16.517,NAVIGATING: Moving to goal
2025-09-02T15:11:59.218018,126.07,-440.103,223.746,1.5277,87.53,2,16.389,NAVIGATING: Moving to goal
2025-09-02T15:11:59.849288,126.7,-440.14,223.879,1.5263,87.45,2,16.263,NAVIGATING: Moving to goal
2025-09-02T15:12:00.462363,127.31,-440.175,224.011,1.523,87.26,2,16.136,NAVIGATING: Moving to goal
2025-09-02T15:12:01.093610,127.94,-440.209,224.142,1.5181,86.98,2,16.011,NAVIGATING: Moving to goal
2025-09-02T15:12:01.687159,128.54,-440.241,224.267,1.5121,86.64,2,15.892,NAVIGATING: Moving to goal
2025-09-02T15:12:02.300033,129.15,-440.272,224.398,1.5046,86.21,2,15.766,NAVIGATING: Moving to goal
2025-09-02T15:12:02.925627,129.77,-440.299,224.529,1.497,85.77,2,15.641,NAVIGATING: Moving to goal
2025-09-02T15:12:03.564724,130.41,-440.323,224.661,1.4902,85.38,2,15.514,NAVIGATING: Moving to goal
2025-09-02T15:12:04.177202,131.03,-440.348,224.793,1.484,85.03,2,15.388,NAVIGATING: Moving to goal
2025-09-02T15:12:04.805359,131.65,-440.371,224.919,1.4786,84.72,2,15.267,NAVIGATING: Moving to goal
2025-09-02T15:12:05.411165,132.26,-440.393,225.052,1.4733,84.42,2,15.139,NAVIGATING: Moving to goal
2025-09-02T15:12:06.046495,132.89,-440.413,225.185,1.4686,84.14,2,15.011,NAVIGATING: Moving to goal
2025-09-02T15:12:06.657900,133.51,-440.43,225.318,1.4642,83.89,2,14.882,NAVIGATING: Moving to goal
2025-09-02T15:12:07.282436,134.13,-440.447,225.452,1.4602,83.66,2,14.753,NAVIGATING: Moving to goal
2025-09-02T15:12:07.896166,134.74,-440.463,225.579,1.4567,83.46,2,14.63,NAVIGATING: Moving to goal
2025-09-02T15:12:08.505505,135.35,-440.485,225.713,1.4539,83.3,2,14.501,NAVIGATING: Moving to goal
2025-09-02T15:12:09.132939,135.98,-440.526,225.848,1.4533,83.27,2,14.376,NAVIGATING: Moving to goal
2025-09-02T15:12:09.762678,136.61,-440.561,225.983,1.4524,83.22,2,14.249,NAVIGATING: Moving to goal
2025-09-02T15:12:10.377019,137.23,-440.593,226.118,1.4513,83.16,2,14.122,NAVIGATING: Moving to goal
2025-09-02T15:12:10.975316,137.82,-440.622,226.246,1.4502,83.09,2,14.001,NAVIGATING: Moving to goal
2025-09-02T15:12:11.586623,138.43,-440.653,226.382,1.4489,83.02,2,13.874,NAVIGATING: Moving to goal
2025-09-02T15:12:12.198828,139.05,-440.681,226.518,1.4476,82.94,2,13.746,NAVIGATING: Moving to goal
2025-09-02T15:12:12.826949,139.68,-440.705,226.653,1.4461,82.86,2,13.618,NAVIGATING: Moving to goal
2025-09-02T15:12:13.453333,140.3,-440.725,226.788,1.4447,82.77,2,13.49,NAVIGATING: Moving to goal
2025-09-02T15:12:14.073039,140.92,-440.744,226.917,1.4433,82.69,2,13.368,NAVIGATING: Moving to goal
2025-09-02T15:12:14.673260,141.52,-440.764,227.053,1.4417,82.6,2,13.239,NAVIGATING: Moving to goal
2025-09-02T15:12:15.306347,142.15,-440.782,227.181,1.4391,82.46,2,13.117,NAVIGATING: Moving to goal
2025-09-02T15:12:15.938138,142.79,-440.797,227.322,1.4346,82.19,2,12.983,NAVIGATING: Moving to goal
2025-09-02T15:12:16.544214,143.39,-440.809,227.455,1.4288,81.86,2,12.856,NAVIGATING: Moving to goal
2025-09-02T15:12:17.174810,144.02,-440.82,227.581,1.4234,81.55,2,12.735,NAVIGATING: Moving to goal
2025-09-02T15:12:17.790724,144.64,-440.831,227.715,1.4182,81.25,2,12.607,NAVIGATING: Moving to goal
2025-09-02T15:12:18.420599,145.27,-440.849,227.849,1.4142,81.03,2,12.48,NAVIGATING: Moving to goal
2025-09-02T15:12:19.036019,145.88,-440.886,227.984,1.4125,80.93,2,12.358,NAVIGATING: Moving to goal
2025-09-02T15:12:19.657685,146.51,-440.918,228.119,1.4107,80.83,2,12.234,NAVIGATING: Moving to goal
2025-09-02T15:12:20.264391,147.11,-440.944,228.247,1.4084,80.7,2,12.116,NAVIGATING: Moving to goal
2025-09-02T15:12:20.894290,147.74,-440.971,228.381,1.4043,80.46,2,11.993,NAVIGATING: Moving to goal
2025-09-02T15:12:21.503999,148.35,-440.997,228.515,1.3985,80.13,2,11.869,NAVIGATING: Moving to goal
2025-09-02T15:12:22.141237,148.99,-441.02,228.649,1.3914,79.72,2,11.746,NAVIGATING: Moving to goal
2025-09-02T15:12:22.748884,149.6,-441.039,228.782,1.3833,79.26,2,11.623,NAVIGATING: Moving to goal
2025-09-02T15:12:23.380082,150.23,-441.053,228.908,1.3761,78.84,2,11.504,NAVIGATING: Moving to goal
2025-09-02T15:12:24.000734,150.85,-441.068,229.042,1.3692,78.45,2,11.379,NAVIGATING: Moving to goal
2025-09-02T15:12:24.628048,151.48,-441.082,229.177,1.3628,78.08,2,11.254,NAVIGATING: Moving to goal
2025-09-02T15:12:25.238038,152.09,-441.094,229.311,1.357,77.75,2,11.127,NAVIGATING: Moving to goal
2025-09-02T15:12:25.874157,152.72,-441.104,229.446,1.3517,77.45,2,11.001,NAVIGATING: Moving to goal
2025-09-02T15:12:26.481852,153.33,-441.11,229.574,1.347,77.18,2,10.88,NAVIGATING: Moving to goal
2025-09-02T15:12:27.088257,153.94,-441.115,229.709,1.3425,76.92,2,10.752,NAVIGATING: Moving to goal
2025-09-02T15:12:27.701885,154.55,-441.119,229.844,1.3383,76.68,2,10.624,NAVIGATING: Moving to goal
2025-09-02T15:12:28.307372,155.16,-441.123,229.98,1.3345,76.46,2,10.495,NAVIGATING: Moving to goal
2025-09-02T15:12:28.935939,155.78,-441.154,230.116,1.3337,76.41,2,10.375,NAVIGATING: Moving to goal
2025-09-02T15:12:29.546425,156.39,-441.179,230.246,1.3328,76.36,2,10.259,NAVIGATING: Moving to goal
2025-09-02T15:12:30.153220,157.0,-441.201,230.382,1.3317,76.3,2,10.137,NAVIGATING: Moving to goal
2025-09-02T15:12:30.757196,157.61,-441.222,230.518,1.3293,76.17,2,10.014,NAVIGATING: Moving to goal
2025-09-02T15:12:31.381209,158.23,-441.241,230.654,1.3252,75.93,2,9.892,NAVIGATING: Moving to goal
2025-09-02T15:12:32.033092,158.88,-441.258,230.79,1.3194,75.59,2,9.769,NAVIGATING: Moving to goal
2025-09-02T15:12:32.651751,159.5,-441.269,230.917,1.3126,75.21,2,9.653,NAVIGATING: Moving to goal
2025-09-02T15:12:33.276982,160.13,-441.278,231.05,1.3044,74.73,2,9.531,NAVIGATING: Moving to goal
2025-09-02T15:12:33.887875,160.74,-441.284,231.183,1.2951,74.2,2,9.408,NAVIGATING: Moving to goal
2025-09-02T15:12:34.505235,161.35,-441.29,231.316,1.285,73.62,2,9.286,NAVIGATING: Moving to goal
2025-09-02T15:12:35.114452,161.96,-441.294,231.45,1.2755,73.08,2,9.163,NAVIGATING: Moving to goal
2025-09-02T15:12:35.765320,162.61,-441.296,231.577,1.2674,72.62,2,9.045,NAVIGATING: Moving to goal
2025-09-02T15:12:36.416240,163.26,-441.294,231.711,1.2597,72.18,2,8.919,NAVIGATING: Moving to goal
2025-09-02T15:12:37.038632,163.89,-441.29,231.845,1.2527,71.77,2,8.794,NAVIGATING: Moving to goal
2025-09-02T15:12:37.668961,164.52,-441.285,231.979,1.2463,71.41,2,8.668,NAVIGATING: Moving to goal
2025-09-02T15:12:38.273036,165.12,-441.28,232.114,1.2404,71.07,2,8.541,NAVIGATING: Moving to goal
2025-09-02T15:12:38.910132,165.76,-441.302,232.243,1.238,70.93,2,8.43,NAVIGATING: Moving to goal
2025-09-02T15:12:39.555338,166.4,-441.32,232.379,1.2356,70.79,2,8.313,NAVIGATING: Moving to goal
2025-09-02T15:12:40.162768,167.01,-441.333,232.515,1.233,70.65,2,8.193,NAVIGATING: Moving to goal
2025-09-02T15:12:40.769897,167.62,-441.344,232.651,1.2292,70.43,2,8.074,NAVIGATING: Moving to goal
2025-09-02T15:12:41.387310,168.24,-441.354,232.788,1.2237,70.11,2,7.954,NAVIGATING: Moving to goal
2025-09-02T15:12:41.993166,168.84,-441.361,232.917,1.2171,69.74,2,7.84,NAVIGATING: Moving to goal
2025-09-02T15:12:42.613898,169.46,-441.363,233.051,1.209,69.27,2,7.72,NAVIGATING: Moving to goal
2025-09-02T15:12:43.236329,170.08,-441.361,233.183,1.1998,68.74,2,7.6,NAVIGATING: Moving to goal
2025-09-02T15:12:43.847994,170.7,-441.356,233.316,1.1896,68.16,2,7.48,NAVIGATING: Moving to goal
2025-09-02T15:12:44.432917,171.28,-441.352,233.449,1.1786,67.53,2,7.359,NAVIGATING: Moving to goal
2025-09-02T15:12:45.071369,171.92,-441.345,233.575,1.1675,66.9,2,7.244,NAVIGATING: Moving to goal
2025-09-02T15:12:45.693938,172.54,-441.335,233.707,1.1563,66.25,2,7.122,NAVIGATING: Moving to goal
2025-09-02T15:12:46.324252,173.17,-441.322,233.839,1.1463,65.68,2,7.0,NAVIGATING: Moving to goal
2025-09-02T15:12:46.931951,173.78,-441.306,233.971,1.1372,65.16,2,6.876,NAVIGATING: Moving to goal
2025-09-02T15:12:47.543209,174.39,-441.289,234.104,1.129,64.69,2,6.752,NAVIGATING: Moving to goal
2025-09-02T15:12:48.167708,175.02,-441.273,234.231,1.1219,64.28,2,6.633,NAVIGATING: Moving to goal
2025-09-02T15:12:48.787688,175.64,-441.274,234.365,1.1169,64.0,2,6.517,NAVIGATING: Moving to goal
2025-09-02T15:12:49.411092,176.26,-441.282,234.499,1.1133,63.79,2,6.405,NAVIGATING: Moving to goal
2025-09-02T15:12:50.016702,176.86,-441.283,234.633,1.1089,63.53,2,6.292,NAVIGATING: Moving to goal
2025-09-02T15:12:50.645133,177.49,-441.282,234.767,1.1028,63.19,2,6.177,NAVIGATING: Moving to goal
2025-09-02T15:12:51.267477,178.12,-441.279,234.895,1.0957,62.78,2,6.068,NAVIGATING: Moving to goal
2025-09-02T15:12:51.873579,178.72,-441.273,235.029,1.087,62.28,2,5.952,NAVIGATING: Moving to goal
2025-09-02T15:12:52.481201,179.33,-441.263,235.161,1.0772,61.72,2,5.836,NAVIGATING: Moving to goal
2025-09-02T15:12:53.096422,179.94,-441.248,235.292,1.0666,61.11,2,5.72,NAVIGATING: Moving to goal
2025-09-02T15:12:53.731033,180.58,-441.23,235.422,1.0552,60.46,2,5.603,NAVIGATING: Moving to goal
2025-09-02T15:12:54.334522,181.18,-441.212,235.546,1.0437,59.8,2,5.492,NAVIGATING: Moving to goal
2025-09-02T15:12:54.978052,181.83,-441.191,235.676,1.031,59.07,2,5.374,NAVIGATING: Moving to goal
2025-09-02T15:12:55.601731,182.45,-441.168,235.806,1.0179,58.32,2,5.256,NAVIGATING: Moving to goal
2025-09-02T15:12:56.222088,183.07,-441.14,235.934,1.0043,57.54,2,5.137,NAVIGATING: Moving to goal
2025-09-02T15:12:56.847788,183.7,-441.109,236.061,0.9904,56.75,2,5.019,NAVIGATING: Moving to goal
2025-09-02T15:12:57.468735,184.32,-441.079,236.181,0.977,55.98,2,4.906,NAVIGATING: Moving to goal
2025-09-02T15:12:58.092010,184.94,-441.046,236.308,0.9625,55.15,2,4.787,NAVIGATING: Moving to goal
2025-09-02T15:12:58.722394,185.57,-441.033,236.435,0.9496,54.41,2,4.681,NAVIGATING: Moving to goal
2025-09-02T15:12:59.334400,186.18,-441.027,236.561,0.9372,53.7,2,4.581,NAVIGATING: Moving to goal
2025-09-02T15:12:59.966915,186.82,-441.013,236.687,0.9242,52.95,2,4.478,NAVIGATING: Moving to goal
2025-09-02T15:13:00.599602,187.45,-440.997,236.807,0.9113,52.21,2,4.379,NAVIGATING: Moving to goal
2025-09-02T15:13:01.220679,188.07,-440.977,236.935,0.8972,51.4,2,4.273,NAVIGATING: Moving to goal
2025-09-02T15:13:01.832926,188.68,-440.954,237.063,0.8827,50.57,2,4.165,NAVIGATING: Moving to goal
2025-09-02T15:13:02.455102,189.3,-440.925,237.189,0.8679,49.72,2,4.057,NAVIGATING: Moving to goal
2025-09-02T15:13:03.068213,189.92,-440.892,237.312,0.8528,48.86,2,3.948,NAVIGATING: Moving to goal
2025-09-02T15:13:03.698350,190.55,-440.857,237.429,0.8383,48.03,2,3.843,NAVIGATING: Moving to goal
2025-09-02T15:13:04.334316,191.18,-440.818,237.552,0.8228,47.14,2,3.732,NAVIGATING: Moving to goal
2025-09-02T15:13:04.949013,191.8,-440.777,237.676,0.8072,46.25,2,3.621,NAVIGATING: Moving to goal
2025-09-02T15:13:05.571007,192.42,-440.732,237.798,0.7914,45.34,2,3.508,NAVIGATING: Moving to goal
2025-09-02T15:13:06.187805,193.04,-440.682,237.918,0.7756,44.44,2,3.395,NAVIGATING: Moving to goal
2025-09-02T15:13:06.792196,193.64,-440.633,238.031,0.7604,43.57,2,3.288,NAVIGATING: Moving to goal
2025-09-02T15:13:07.401036,194.25,-440.579,238.149,0.7445,42.66,2,3.174,NAVIGATING: Moving to goal
2025-09-02T15:13:08.028266,194.88,-440.523,238.267,0.7285,41.74,2,3.061,NAVIGATING: Moving to goal
2025-09-02T15:13:08.670662,195.52,-440.488,238.385,0.7139,40.91,2,2.966,NAVIGATING: Moving to goal
2025-09-02T15:13:09.288203,196.14,-440.46,238.502,0.7,40.11,2,2.88,NAVIGATING: Moving to goal
2025-09-02T15:13:09.897610,196.75,-440.426,238.612,0.6863,39.32,2,2.795,NAVIGATING: Moving to goal
2025-09-02T15:13:10.526458,197.37,-440.384,238.727,0.6715,38.47,2,2.703,NAVIGATING: Moving to goal
2025-09-02T15:13:11.153634,198.0,-440.34,238.844,0.6563,37.61,2,2.61,NAVIGATING: Moving to goal
2025-09-02T15:13:11.760626,198.61,-440.291,238.96,0.6409,36.72,2,2.516,NAVIGATING: Moving to goal
2025-09-02T15:13:12.383629,199.23,-440.239,239.073,0.6248,35.8,2,2.423,NAVIGATING: Moving to goal
2025-09-02T15:13:13.000035,199.85,-440.186,239.176,0.6084,34.86,2,2.337,NAVIGATING: Moving to goal
2025-09-02T15:13:13.599798,200.45,-440.129,239.281,0.5901,33.81,2,2.247,NAVIGATING: Moving to goal
2025-09-02T15:13:14.211916,201.06,-440.07,239.386,0.571,32.72,2,2.159,NAVIGATING: Moving to goal
2025-09-02T15:13:14.824354,201.67,-440.009,239.489,0.5512,31.58,2,2.073,NAVIGATING: Moving to goal
2025-09-02T15:13:15.457283,202.31,-439.946,239.59,0.5308,30.41,2,1.989,NAVIGATING: Moving to goal
2025-09-02T15:13:16.054609,202.9,-439.886,239.681,0.5118,29.32,2,1.913,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:16.149407,203.0,-439.877,239.695,0.509,29.16,2,1.902,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:18.150048,205.0,-439.877,239.695,0.509,29.16,3,5.885,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:18.151247,205.0,-439.778,239.855,0.4782,27.4,3,5.78,NAVIGATING: Moving to goal
2025-09-02T15:13:18.756066,205.6,-439.699,240.035,0.4483,25.69,3,5.699,NAVIGATING: Moving to goal
2025-09-02T15:13:19.362991,206.21,-439.689,240.11,0.4347,24.9,3,5.69,NAVIGATING: Moving to goal
2025-09-02T15:13:19.986686,206.83,-439.671,240.181,0.4184,23.97,3,5.674,NAVIGATING: Moving to goal
2025-09-02T15:13:20.581044,207.43,-439.648,240.252,0.3999,22.91,3,5.653,NAVIGATING: Moving to goal
2025-09-02T15:13:21.195487,208.04,-439.622,240.319,0.3806,21.8,3,5.631,NAVIGATING: Moving to goal
2025-09-02T15:13:21.815909,208.66,-439.59,240.389,0.3587,20.55,3,5.604,NAVIGATING: Moving to goal
2025-09-02T15:13:22.430967,209.28,-439.554,240.455,0.3354,19.22,3,5.573,NAVIGATING: Moving to goal
2025-09-02T15:13:23.051986,209.9,-439.514,240.519,0.3111,17.82,3,5.538,NAVIGATING: Moving to goal
2025-09-02T15:13:23.656102,210.5,-439.469,240.581,0.2858,16.37,3,5.5,NAVIGATING: Moving to goal
2025-09-02T15:13:24.263127,211.11,-439.422,240.64,0.2612,14.97,3,5.46,NAVIGATING: Moving to goal
2025-09-02T15:13:24.881032,211.73,-439.367,240.703,0.2357,13.51,3,5.413,NAVIGATING: Moving to goal
2025-09-02T15:13:25.513082,212.36,-439.306,240.764,0.2105,12.06,3,5.361,NAVIGATING: Moving to goal
2025-09-02T15:13:26.111645,212.96,-439.24,240.822,0.1857,10.64,3,5.304,NAVIGATING: Moving to goal
2025-09-02T15:13:26.730862,213.58,-439.17,240.879,0.1611,9.23,3,5.244,NAVIGATING: Moving to goal
2025-09-02T15:13:27.358082,214.21,-439.1,240.932,0.1379,7.9,3,5.184,NAVIGATING: Moving to goal
2025-09-02T15:13:27.971886,214.82,-439.023,240.987,0.1136,6.51,3,5.119,NAVIGATING: Moving to goal
2025-09-02T15:13:28.591051,215.44,-438.958,241.041,0.0898,5.14,3,5.066,NAVIGATING: Moving to goal
2025-09-02T15:13:29.192116,216.04,-438.91,241.093,0.0663,3.8,3,5.031,NAVIGATING: Moving to goal
2025-09-02T15:13:29.831211,216.68,-438.855,241.143,0.0429,2.46,3,4.987,NAVIGATING: Moving to goal
2025-09-02T15:13:30.466131,217.31,-438.795,241.188,0.0206,1.18,3,4.94,NAVIGATING: Moving to goal
2025-09-02T15:13:31.072218,217.92,-438.727,241.235,-0.0028,-0.16,3,4.886,NAVIGATING: Moving to goal
2025-09-02T15:13:31.687228,218.54,-438.654,241.28,-0.0262,-1.5,3,4.827,NAVIGATING: Moving to goal
2025-09-02T15:13:32.295470,219.14,-438.577,241.321,-0.0496,-2.84,3,4.764,NAVIGATING: Moving to goal
2025-09-02T15:13:32.927419,219.78,-438.497,241.36,-0.0728,-4.17,3,4.698,NAVIGATING: Moving to goal
2025-09-02T15:13:33.536617,220.38,-438.415,241.394,-0.094,-5.38,3,4.629,NAVIGATING: Moving to goal
2025-09-02T15:13:34.164644,221.01,-438.322,241.428,-0.1153,-6.61,3,4.552,NAVIGATING: Moving to goal
2025-09-02T15:13:34.768747,221.62,-438.224,241.461,-0.1359,-7.79,3,4.469,NAVIGATING: Moving to goal
2025-09-02T15:13:35.404036,222.25,-438.121,241.49,-0.1558,-8.93,3,4.382,NAVIGATING: Moving to goal
2025-09-02T15:13:36.023401,222.87,-438.014,241.516,-0.1751,-10.03,3,4.29,NAVIGATING: Moving to goal
2025-09-02T15:13:36.650898,223.5,-437.909,241.537,-0.193,-11.06,3,4.2,NAVIGATING: Moving to goal
2025-09-02T15:13:37.265769,224.11,-437.796,241.558,-0.2115,-12.12,3,4.103,NAVIGATING: Moving to goal
2025-09-02T15:13:37.882625,224.73,-437.681,241.577,-0.2296,-13.15,3,4.004,NAVIGATING: Moving to goal
2025-09-02T15:13:38.526484,225.37,-437.574,241.593,-0.2476,-14.19,3,3.913,NAVIGATING: Moving to goal
2025-09-02T15:13:39.159315,226.01,-437.492,241.607,-0.2658,-15.23,3,3.844,NAVIGATING: Moving to goal
2025-09-02T15:13:39.758559,226.61,-437.408,241.618,-0.2828,-16.2,3,3.772,NAVIGATING: Moving to goal
2025-09-02T15:13:40.395144,227.24,-437.312,241.625,-0.3003,-17.21,3,3.69,NAVIGATING: Moving to goal
2025-09-02T15:13:40.995223,227.84,-437.212,241.63,-0.3176,-18.2,3,3.602,NAVIGATING: Moving to goal
2025-09-02T15:13:41.623824,228.47,-437.108,241.631,-0.3346,-19.17,3,3.51,NAVIGATING: Moving to goal
2025-09-02T15:13:42.250105,229.1,-437.001,241.63,-0.3514,-20.13,3,3.415,NAVIGATING: Moving to goal
2025-09-02T15:13:42.877570,229.73,-436.898,241.626,-0.3672,-21.04,3,3.323,NAVIGATING: Moving to goal
2025-09-02T15:13:43.488568,230.34,-436.786,241.62,-0.3837,-21.99,3,3.223,NAVIGATING: Moving to goal
2025-09-02T15:13:44.124622,230.97,-436.672,241.611,-0.4001,-22.92,3,3.12,NAVIGATING: Moving to goal
2025-09-02T15:13:44.756910,231.61,-436.556,241.599,-0.4164,-23.86,3,3.015,NAVIGATING: Moving to goal
2025-09-02T15:13:45.375196,232.22,-436.438,241.584,-0.4325,-24.78,3,2.908,NAVIGATING: Moving to goal
2025-09-02T15:13:46.006145,232.85,-436.325,241.568,-0.4478,-25.66,3,2.804,NAVIGATING: Moving to goal
2025-09-02T15:13:46.628443,233.48,-436.204,241.548,-0.4638,-26.58,3,2.694,NAVIGATING: Moving to goal
2025-09-02T15:13:47.250822,234.1,-436.084,241.527,-0.4798,-27.49,3,2.583,NAVIGATING: Moving to goal
2025-09-02T15:13:47.889046,234.74,-435.962,241.504,-0.4957,-28.4,3,2.472,NAVIGATING: Moving to goal
2025-09-02T15:13:48.492445,235.34,-435.851,241.478,-0.5121,-29.34,3,2.369,NAVIGATING: Moving to goal
2025-09-02T15:13:49.128711,235.98,-435.772,241.452,-0.5287,-30.29,3,2.291,NAVIGATING: Moving to goal
2025-09-02T15:13:49.778761,236.63,-435.682,241.422,-0.5458,-31.27,3,2.203,NAVIGATING: Moving to goal
2025-09-02T15:13:50.390043,237.24,-435.588,241.389,-0.5626,-32.24,3,2.11,NAVIGATING: Moving to goal
2025-09-02T15:13:51.028062,237.88,-435.49,241.352,-0.5792,-33.19,3,2.012,NAVIGATING: Moving to goal
2025-09-02T15:13:51.667033,238.52,-435.392,241.311,-0.5954,-34.11,3,1.912,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:52.149435,239.0,-435.322,241.284,-0.6065,-34.75,3,1.843,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:54.150032,241.0,-435.322,241.284,-0.6065,-34.75,4,41.305,GOAL_REACHED: Target reached successfully
2025-09-02T15:13:54.151264,241.0,-435.183,241.233,-0.6277,-35.96,4,41.25,NAVIGATING: Moving to goal
2025-09-02T15:13:54.764421,241.61,-434.994,241.169,-0.6546,-37.51,4,41.181,NAVIGATING: Moving to goal
2025-09-02T15:13:55.364307,242.21,-434.931,241.146,-0.669,-38.33,4,41.157,NAVIGATING: Moving to goal
2025-09-02T15:13:55.987706,242.84,-434.867,241.122,-0.6883,-39.44,4,41.131,NAVIGATING: Moving to goal
2025-09-02T15:13:56.613053,243.46,-434.805,241.098,-0.7114,-40.76,4,41.106,NAVIGATING: Moving to goal
2025-09-02T15:13:57.234036,244.08,-434.748,241.075,-0.7376,-42.26,4,41.082,NAVIGATING: Moving to goal
2025-09-02T15:13:57.857751,244.71,-434.693,241.052,-0.7663,-43.9,4,41.058,NAVIGATING: Moving to goal
2025-09-02T15:13:58.474528,245.32,-434.652,241.03,-0.7955,-45.58,4,41.035,NAVIGATING: Moving to goal
2025-09-02T15:13:59.121897,245.97,-434.637,241.005,-0.8289,-47.49,4,41.01,NAVIGATING: Moving to goal
2025-09-02T15:13:59.738211,246.59,-434.618,240.979,-0.8624,-49.41,4,40.984,NAVIGATING: Moving to goal
2025-09-02T15:14:00.372245,247.22,-434.596,240.951,-0.8961,-51.35,4,40.955,NAVIGATING: Moving to goal
2025-09-02T15:14:00.976005,247.82,-434.573,240.919,-0.93,-53.29,4,40.923,NAVIGATING: Moving to goal
2025-09-02T15:14:01.632375,248.48,-434.552,240.887,-0.9623,-55.14,4,40.89,NAVIGATING: Moving to goal
2025-09-02T15:14:02.291217,249.14,-434.527,240.85,-0.9956,-57.04,4,40.853,NAVIGATING: Moving to goal
2025-09-02T15:14:02.913687,249.76,-434.499,240.811,-1.0281,-58.9,4,40.814,NAVIGATING: Moving to goal
2025-09-02T15:14:03.570112,250.42,-434.467,240.769,-1.0599,-60.73,4,40.771,NAVIGATING: Moving to goal
2025-09-02T15:14:04.192683,251.04,-434.435,240.723,-1.0912,-62.52,4,40.725,NAVIGATING: Moving to goal
2025-09-02T15:14:04.829424,251.68,-434.404,240.676,-1.1205,-64.2,4,40.678,NAVIGATING: Moving to goal
2025-09-02T15:14:05.441605,252.29,-434.37,240.623,-1.1509,-65.94,4,40.624,NAVIGATING: Moving to goal
2025-09-02T15:14:06.077880,252.93,-434.333,240.565,-1.1804,-67.63,4,40.566,NAVIGATING: Moving to goal
2025-09-02T15:14:06.708611,253.56,-434.293,240.503,-1.2086,-69.25,4,40.504,NAVIGATING: Moving to goal
2025-09-02T15:14:07.326107,254.17,-434.252,240.437,-1.2359,-70.81,4,40.438,NAVIGATING: Moving to goal
2025-09-02T15:14:07.926921,254.78,-434.214,240.37,-1.2611,-72.25,4,40.371,NAVIGATING: Moving to goal
2025-09-02T15:14:08.572929,255.42,-434.184,240.296,-1.2879,-73.79,4,40.297,NAVIGATING: Moving to goal
2025-09-02T15:14:09.188480,256.04,-434.183,240.22,-1.3165,-75.43,4,40.221,NAVIGATING: Moving to goal
2025-09-02T15:14:09.811495,256.66,-434.176,240.141,-1.3439,-77.0,4,40.141,NAVIGATING: Moving to goal
2025-09-02T15:14:10.426834,257.27,-434.165,240.055,-1.3695,-78.47,4,40.056,NAVIGATING: Moving to goal
2025-09-02T15:14:11.053259,257.9,-434.156,239.968,-1.3922,-79.77,4,39.968,NAVIGATING: Moving to goal
2025-09-02T15:14:11.677644,258.53,-434.147,239.871,-1.4147,-81.06,4,39.872,NAVIGATING: Moving to goal
2025-09-02T15:14:12.317575,259.17,-434.137,239.771,-1.436,-82.28,4,39.771,NAVIGATING: Moving to goal
2025-09-02T15:14:12.943815,259.79,-434.123,239.667,-1.4563,-83.44,4,39.667,NAVIGATING: Moving to goal
2025-09-02T15:14:13.567342,260.42,-434.107,239.561,-1.4758,-84.56,4,39.561,NAVIGATING: Moving to goal
2025-09-02T15:14:14.194102,261.04,-434.094,239.457,-1.4936,-85.58,4,39.457,NAVIGATING: Moving to goal
2025-09-02T15:14:14.807920,261.66,-434.08,239.345,-1.5107,-86.56,4,39.345,NAVIGATING: Moving to goal
2025-09-02T15:14:15.432838,262.28,-434.067,239.229,-1.5257,-87.42,4,39.229,NAVIGATING: Moving to goal
2025-09-02T15:14:16.061180,262.91,-434.052,239.11,-1.5388,-88.17,4,39.11,NAVIGATING: Moving to goal
2025-09-02T15:14:16.690588,263.54,-434.036,238.989,-1.5504,-88.83,4,38.989,NAVIGATING: Moving to goal
2025-09-02T15:14:17.339104,264.19,-434.021,238.873,-1.5602,-89.39,4,38.873,NAVIGATING: Moving to goal
2025-09-02T15:14:17.960785,264.81,-434.007,238.749,-1.5693,-89.91,4,38.749,NAVIGATING: Moving to goal
2025-09-02T15:14:18.579894,265.43,-434.006,238.625,-1.5786,-90.45,4,38.625,NAVIGATING: Moving to goal
2025-09-02T15:14:19.197957,266.05,-434.031,238.5,-1.5893,-91.06,4,38.5,NAVIGATING: Moving to goal
2025-09-02T15:14:19.818991,266.67,-434.051,238.374,-1.5987,-91.6,4,38.374,NAVIGATING: Moving to goal
2025-09-02T15:14:20.431286,267.28,-434.069,238.253,-1.6065,-92.05,4,38.253,NAVIGATING: Moving to goal
2025-09-02T15:14:21.064222,267.91,-434.089,238.125,-1.6137,-92.46,4,38.125,NAVIGATING: Moving to goal
2025-09-02T15:14:21.684196,268.53,-434.111,237.996,-1.62,-92.82,4,37.996,NAVIGATING: Moving to goal
2025-09-02T15:14:22.310847,269.16,-434.132,237.866,-1.6255,-93.13,4,37.867,NAVIGATING: Moving to goal
2025-09-02T15:14:22.932645,269.78,-434.15,237.736,-1.6304,-93.41,4,37.737,NAVIGATING: Moving to goal
2025-09-02T15:14:23.586042,270.43,-434.164,237.613,-1.6344,-93.65,4,37.613,NAVIGATING: Moving to goal
2025-09-02T15:14:24.225212,271.07,-434.181,237.482,-1.6382,-93.86,4,37.483,NAVIGATING: Moving to goal
2025-09-02T15:14:24.854113,271.7,-434.199,237.351,-1.6415,-94.05,4,37.352,NAVIGATING: Moving to goal
2025-09-02T15:14:25.480131,272.33,-434.218,237.22,-1.6444,-94.21,4,37.221,NAVIGATING: Moving to goal
2025-09-02T15:14:26.118821,272.97,-434.234,237.089,-1.6469,-94.36,4,37.09,NAVIGATING: Moving to goal
2025-09-02T15:14:26.742380,273.59,-434.247,236.964,-1.648,-94.42,4,36.965,NAVIGATING: Moving to goal
2025-09-02T15:14:27.355765,274.2,-434.261,236.834,-1.6472,-94.38,4,36.835,NAVIGATING: Moving to goal
2025-09-02T15:14:27.997357,274.85,-434.276,236.704,-1.6447,-94.24,4,36.705,NAVIGATING: Moving to goal
2025-09-02T15:14:28.602089,275.45,-434.311,236.576,-1.6429,-94.13,4,36.577,NAVIGATING: Moving to goal
2025-09-02T15:14:29.223514,276.07,-434.361,236.447,-1.6428,-94.13,4,36.449,NAVIGATING: Moving to goal
2025-09-02T15:14:29.854440,276.7,-434.403,236.325,-1.6414,-94.05,4,36.328,NAVIGATING: Moving to goal
2025-09-02T15:14:30.488307,277.34,-434.445,236.198,-1.6383,-93.87,4,36.2,NAVIGATING: Moving to goal
2025-09-02T15:14:31.115800,277.96,-434.489,236.07,-1.635,-93.68,4,36.073,NAVIGATING: Moving to goal
2025-09-02T15:14:31.714396,278.56,-434.533,235.941,-1.6319,-93.5,4,35.945,NAVIGATING: Moving to goal
2025-09-02T15:14:32.351076,279.2,-434.575,235.812,-1.629,-93.33,4,35.817,NAVIGATING: Moving to goal
2025-09-02T15:14:32.971124,279.82,-434.61,235.689,-1.6264,-93.18,4,35.694,NAVIGATING: Moving to goal
2025-09-02T15:14:33.602740,280.45,-434.645,235.559,-1.6238,-93.04,4,35.565,NAVIGATING: Moving to goal
2025-09-02T15:14:34.211255,281.06,-434.681,235.429,-1.6214,-92.9,4,35.436,NAVIGATING: Moving to goal
2025-09-02T15:14:34.824431,281.67,-434.718,235.299,-1.6191,-92.77,4,35.306,NAVIGATING: Moving to goal
2025-09-02T15:14:35.467190,282.32,-434.753,235.168,-1.617,-92.65,4,35.176,NAVIGATING: Moving to goal
2025-09-02T15:14:36.104561,282.95,-434.783,235.044,-1.615,-92.53,4,35.053,NAVIGATING: Moving to goal
2025-09-02T15:14:36.746908,283.6,-434.813,234.913,-1.6131,-92.43,4,34.922,NAVIGATING: Moving to goal
2025-09-02T15:14:37.378703,284.23,-434.842,234.781,-1.6113,-92.32,4,34.792,NAVIGATING: Moving to goal
2025-09-02T15:14:37.989286,284.84,-434.873,234.65,-1.6096,-92.22,4,34.661,NAVIGATING: Moving to goal
2025-09-02T15:14:38.629101,285.48,-434.925,234.519,-1.6101,-92.25,4,34.532,NAVIGATING: Moving to goal
2025-09-02T15:14:39.233112,286.08,-434.983,234.395,-1.6116,-92.34,4,34.409,NAVIGATING: Moving to goal
2025-09-02T15:14:39.874291,286.72,-435.037,234.265,-1.6127,-92.4,4,34.28,NAVIGATING: Moving to goal
2025-09-02T15:14:40.488667,287.34,-435.09,234.134,-1.6134,-92.44,4,34.151,NAVIGATING: Moving to goal
2025-09-02T15:14:41.109266,287.96,-435.143,234.003,-1.6138,-92.46,4,34.022,NAVIGATING: Moving to goal
2025-09-02T15:14:41.742945,288.59,-435.196,233.872,-1.6139,-92.47,4,33.893,NAVIGATING: Moving to goal
2025-09-02T15:14:42.390149,289.24,-435.243,233.747,-1.6138,-92.46,4,33.77,NAVIGATING: Moving to goal
2025-09-02T15:14:43.012239,289.86,-435.287,233.616,-1.6134,-92.44,4,33.641,NAVIGATING: Moving to goal
2025-09-02T15:14:43.648138,290.5,-435.328,233.485,-1.6129,-92.41,4,33.511,NAVIGATING: Moving to goal
2025-09-02T15:14:44.269835,291.12,-435.37,233.354,-1.6107,-92.29,4,33.382,NAVIGATING: Moving to goal
2025-09-02T15:14:44.917608,291.77,-435.411,233.224,-1.6078,-92.12,4,33.254,NAVIGATING: Moving to goal
2025-09-02T15:14:45.520904,292.37,-435.449,233.1,-1.6051,-91.97,4,33.131,NAVIGATING: Moving to goal
2025-09-02T15:14:46.140521,292.99,-435.484,232.969,-1.6025,-91.82,4,33.002,NAVIGATING: Moving to goal
2025-09-02T15:14:46.762260,293.61,-435.518,232.837,-1.6,-91.68,4,32.872,NAVIGATING: Moving to goal
2025-09-02T15:14:47.383087,294.23,-435.551,232.706,-1.5977,-91.54,4,32.743,NAVIGATING: Moving to goal
2025-09-02T15:14:48.010342,294.86,-435.585,232.574,-1.5955,-91.42,4,32.613,NAVIGATING: Moving to goal
2025-09-02T15:14:48.628662,295.48,-435.635,232.45,-1.5954,-91.41,4,32.491,NAVIGATING: Moving to goal
2025-09-02T15:14:49.257562,296.11,-435.698,232.319,-1.5964,-91.47,4,32.364,NAVIGATING: Moving to goal
2025-09-02T15:14:49.860656,296.71,-435.753,232.188,-1.5969,-91.5,4,32.236,NAVIGATING: Moving to goal
2025-09-02T15:14:50.488565,297.34,-435.807,232.057,-1.597,-91.5,4,32.107,NAVIGATING: Moving to goal
2025-09-02T15:14:51.114570,297.96,-435.86,231.926,-1.5954,-91.41,4,31.98,NAVIGATING: Moving to goal
2025-09-02T15:14:51.778437,298.63,-435.91,231.803,-1.592,-91.22,4,31.86,NAVIGATING: Moving to goal
2025-09-02T15:14:52.391159,299.24,-435.958,231.673,-1.5875,-90.96,4,31.733,NAVIGATING: Moving to goal
2025-09-02T15:14:53.022902,299.87,-436.001,231.543,-1.5832,-90.71,4,31.606,NAVIGATING: Moving to goal
2025-09-02T15:14:53.646055,300.49,-436.042,231.412,-1.5792,-90.48,4,31.478,NAVIGATING: Moving to goal
2025-09-02T15:14:54.278485,301.13,-436.082,231.281,-1.5754,-90.27,4,31.35,NAVIGATING: Moving to goal
2025-09-02T15:14:54.910057,301.76,-436.121,231.156,-1.5721,-90.07,4,31.228,NAVIGATING: Moving to goal
2025-09-02T15:14:55.522995,302.37,-436.16,231.025,-1.5688,-89.88,4,31.1,NAVIGATING: Moving to goal
2025-09-02T15:14:56.156404,303.0,-436.194,230.893,-1.5657,-89.71,4,30.971,NAVIGATING: Moving to goal
2025-09-02T15:14:56.782158,303.63,-436.227,230.761,-1.5627,-89.54,4,30.841,NAVIGATING: Moving to goal
2025-09-02T15:14:57.412516,304.26,-436.259,230.628,-1.56,-89.38,4,30.712,NAVIGATING: Moving to goal
2025-09-02T15:14:58.028467,304.88,-436.289,230.503,-1.5575,-89.24,4,30.588,NAVIGATING: Moving to goal
2025-09-02T15:14:58.659728,305.51,-436.338,230.37,-1.5568,-89.2,4,30.46,NAVIGATING: Moving to goal
2025-09-02T15:14:59.281826,306.13,-436.396,230.238,-1.5573,-89.23,4,30.333,NAVIGATING: Moving to goal
2025-09-02T15:14:59.883368,306.73,-436.449,230.106,-1.5574,-89.23,4,30.205,NAVIGATING: Moving to goal
2025-09-02T15:15:00.531840,307.38,-436.498,229.973,-1.5572,-89.22,4,30.077,NAVIGATING: Moving to goal
2025-09-02T15:15:01.158567,308.01,-436.546,229.847,-1.5567,-89.19,4,29.955,NAVIGATING: Moving to goal
2025-09-02T15:15:01.794077,308.64,-436.595,229.714,-1.5561,-89.16,4,29.827,NAVIGATING: Moving to goal
2025-09-02T15:15:02.408002,309.26,-436.639,229.581,-1.5552,-89.11,4,29.698,NAVIGATING: Moving to goal
2025-09-02T15:15:03.031335,309.88,-436.679,229.448,-1.5542,-89.05,4,29.569,NAVIGATING: Moving to goal
2025-09-02T15:15:03.650652,310.5,-436.717,229.315,-1.5532,-88.99,4,29.44,NAVIGATING: Moving to goal
2025-09-02T15:15:04.266845,311.11,-436.752,229.188,-1.5521,-88.93,4,29.318,NAVIGATING: Moving to goal
2025-09-02T15:15:04.873678,311.72,-436.789,229.055,-1.5508,-88.86,4,29.188,NAVIGATING: Moving to goal
2025-09-02T15:15:05.488115,312.34,-436.824,228.921,-1.5496,-88.78,4,29.059,NAVIGATING: Moving to goal
2025-09-02T15:15:06.109181,312.96,-436.855,228.788,-1.5483,-88.71,4,28.929,NAVIGATING: Moving to goal
2025-09-02T15:15:06.716392,313.56,-436.884,228.654,-1.547,-88.63,4,28.799,NAVIGATING: Moving to goal
2025-09-02T15:15:07.330635,314.18,-436.911,228.528,-1.5457,-88.56,4,28.676,NAVIGATING: Moving to goal
2025-09-02T15:15:07.970140,314.82,-436.94,228.394,-1.5444,-88.49,4,28.546,NAVIGATING: Moving to goal
2025-09-02T15:15:08.588574,315.44,-436.978,228.261,-1.5442,-88.48,4,28.417,NAVIGATING: Moving to goal
2025-09-02T15:15:09.223129,316.07,-437.033,228.127,-1.5457,-88.56,4,28.29,NAVIGATING: Moving to goal
2025-09-02T15:15:09.859514,316.71,-437.081,227.995,-1.5458,-88.57,4,28.164,NAVIGATING: Moving to goal
2025-09-02T15:15:10.469157,317.32,-437.124,227.869,-1.544,-88.46,4,28.044,NAVIGATING: Moving to goal
2025-09-02T15:15:11.086676,317.93,-437.168,227.738,-1.5403,-88.25,4,27.918,NAVIGATING: Moving to goal
2025-09-02T15:15:11.730220,318.58,-437.212,227.606,-1.5349,-87.95,4,27.793,NAVIGATING: Moving to goal
2025-09-02T15:15:12.346163,319.19,-437.252,227.475,-1.529,-87.61,4,27.667,NAVIGATING: Moving to goal
2025-09-02T15:15:12.967911,319.82,-437.288,227.344,-1.5236,-87.3,4,27.541,NAVIGATING: Moving to goal
2025-09-02T15:15:13.588411,320.44,-437.319,227.218,-1.5189,-87.02,4,27.42,NAVIGATING: Moving to goal
2025-09-02T15:15:14.217471,321.07,-437.352,227.086,-1.5142,-86.76,4,27.293,NAVIGATING: Moving to goal
2025-09-02T15:15:14.851621,321.7,-437.385,226.953,-1.5099,-86.51,4,27.165,NAVIGATING: Moving to goal
2025-09-02T15:15:15.485283,322.33,-437.415,226.82,-1.5059,-86.28,4,27.037,NAVIGATING: Moving to goal
2025-09-02T15:15:16.097420,322.95,-437.442,226.687,-1.5022,-86.07,4,26.908,NAVIGATING: Moving to goal
2025-09-02T15:15:16.726132,323.57,-437.466,226.56,-1.4988,-85.88,4,26.785,NAVIGATING: Moving to goal
2025-09-02T15:15:17.335763,324.18,-437.489,226.427,-1.4956,-85.69,4,26.656,NAVIGATING: Moving to goal
2025-09-02T15:15:17.944747,324.79,-437.513,226.293,-1.4925,-85.52,4,26.526,NAVIGATING: Moving to goal
2025-09-02T15:15:18.579994,325.43,-437.543,226.159,-1.4904,-85.39,4,26.397,NAVIGATING: Moving to goal
2025-09-02T15:15:19.221864,326.07,-437.592,226.024,-1.4904,-85.39,4,26.271,NAVIGATING: Moving to goal
2025-09-02T15:15:19.852560,326.7,-437.632,225.897,-1.4901,-85.38,4,26.151,NAVIGATING: Moving to goal
2025-09-02T15:15:20.496847,327.34,-437.672,225.763,-1.4896,-85.34,4,26.023,NAVIGATING: Moving to goal
2025-09-02T15:15:21.125829,327.97,-437.711,225.628,-1.4888,-85.3,4,25.895,NAVIGATING: Moving to goal
2025-09-02T15:15:21.736985,328.59,-437.749,225.493,-1.4878,-85.25,4,25.767,NAVIGATING: Moving to goal
2025-09-02T15:15:22.357813,329.21,-437.784,225.358,-1.4867,-85.18,4,25.639,NAVIGATING: Moving to goal
2025-09-02T15:15:22.981161,329.83,-437.813,225.23,-1.4856,-85.12,4,25.517,NAVIGATING: Moving to goal
2025-09-02T15:15:23.581456,330.43,-437.841,225.095,-1.4844,-85.05,4,25.387,NAVIGATING: Moving to goal
2025-09-02T15:15:24.211023,331.06,-437.868,224.96,-1.4831,-84.97,4,25.258,NAVIGATING: Moving to goal
2025-09-02T15:15:24.818611,331.67,-437.895,224.825,-1.4817,-84.89,4,25.129,NAVIGATING: Moving to goal
2025-09-02T15:15:25.449548,332.3,-437.92,224.69,-1.4803,-84.81,4,24.999,NAVIGATING: Moving to goal
2025-09-02T15:15:26.087668,332.94,-437.941,224.562,-1.479,-84.74,4,24.876,NAVIGATING: Moving to goal
2025-09-02T15:15:26.733070,333.58,-437.96,224.427,-1.4776,-84.66,4,24.746,NAVIGATING: Moving to goal
2025-09-02T15:15:27.360894,334.21,-437.979,224.292,-1.4762,-84.58,4,24.616,NAVIGATING: Moving to goal
2025-09-02T15:15:28.000482,334.85,-437.997,224.157,-1.4748,-84.5,4,24.485,NAVIGATING: Moving to goal
2025-09-02T15:15:28.610404,335.46,-438.031,224.022,-1.475,-84.51,4,24.358,NAVIGATING: Moving to goal
2025-09-02T15:15:29.237452,336.09,-438.07,223.894,-1.4759,-84.57,4,24.238,NAVIGATING: Moving to goal
2025-09-02T15:15:29.854535,336.7,-438.105,223.759,-1.4766,-84.6,4,24.111,NAVIGATING: Moving to goal
2025-09-02T15:15:30.465982,337.31,-438.138,223.624,-1.4769,-84.62,4,23.983,NAVIGATING: Moving to goal
2025-09-02T15:15:31.114588,337.96,-438.171,223.488,-1.4769,-84.62,4,23.856,NAVIGATING: Moving to goal
2025-09-02T15:15:31.737780,338.59,-438.203,223.353,-1.4758,-84.56,4,23.729,NAVIGATING: Moving to goal
2025-09-02T15:15:32.371001,339.22,-438.23,223.226,-1.473,-84.4,4,23.608,NAVIGATING: Moving to goal
2025-09-02T15:15:33.019982,339.87,-438.254,223.093,-1.4684,-84.13,4,23.482,NAVIGATING: Moving to goal
2025-09-02T15:15:33.634569,340.48,-438.276,222.96,-1.4634,-83.84,4,23.355,NAVIGATING: Moving to goal
2025-09-02T15:15:34.254708,341.1,-438.297,222.827,-1.4587,-83.58,4,23.227,NAVIGATING: Moving to goal
2025-09-02T15:15:34.883273,341.73,-438.318,222.693,-1.4544,-83.33,4,23.1,NAVIGATING: Moving to goal
2025-09-02T15:15:35.504570,342.35,-438.337,222.565,-1.4506,-83.12,4,22.978,NAVIGATING: Moving to goal
2025-09-02T15:15:36.143485,342.99,-438.353,222.431,-1.4469,-82.9,4,22.849,NAVIGATING: Moving to goal
2025-09-02T15:15:36.742478,343.59,-438.367,222.297,-1.4435,-82.71,4,22.721,NAVIGATING: Moving to goal
2025-09-02T15:15:37.357920,344.21,-438.381,222.163,-1.4403,-82.53,4,22.591,NAVIGATING: Moving to goal
2025-09-02T15:15:38.015725,344.86,-438.394,222.028,-1.4374,-82.36,4,22.462,NAVIGATING: Moving to goal
2025-09-02T15:15:38.654446,345.5,-438.406,221.9,-1.4347,-82.2,4,22.339,NAVIGATING: Moving to goal
2025-09-02T15:15:39.254671,346.1,-438.493,221.783,-1.4391,-82.45,4,22.241,NAVIGATING: Moving to goal
2025-09-02T15:15:39.888088,346.74,-438.574,221.664,-1.443,-82.68,4,22.142,NAVIGATING: Moving to goal
2025-09-02T15:15:40.503396,347.35,-438.644,221.543,-1.4454,-82.81,4,22.038,NAVIGATING: Moving to goal
2025-09-02T15:15:41.143024,347.99,-438.712,221.419,-1.4452,-82.81,4,21.931,NAVIGATING: Moving to goal
2025-09-02T15:15:41.769250,348.62,-438.776,221.299,-1.4429,-82.67,4,21.828,NAVIGATING: Moving to goal
2025-09-02T15:15:42.404919,349.25,-438.838,221.173,-1.4385,-82.42,4,21.719,NAVIGATING: Moving to goal
2025-09-02T15:15:43.019056,349.87,-438.891,221.047,-1.4323,-82.07,4,21.608,NAVIGATING: Moving to goal
2025-09-02T15:15:43.650093,350.5,-438.936,220.921,-1.4247,-81.63,4,21.495,NAVIGATING: Moving to goal
2025-09-02T15:15:44.271588,351.12,-438.978,220.793,-1.4158,-81.12,4,21.381,NAVIGATING: Moving to goal
2025-09-02T15:15:44.909197,351.76,-439.018,220.67,-1.4068,-80.6,4,21.271,NAVIGATING: Moving to goal
2025-09-02T15:15:45.518035,352.37,-439.058,220.54,-1.398,-80.1,4,21.153,NAVIGATING: Moving to goal
2025-09-02T15:15:46.154568,353.0,-439.093,220.408,-1.3899,-79.64,4,21.033,NAVIGATING: Moving to goal
2025-09-02T15:15:46.799634,353.65,-439.122,220.275,-1.3825,-79.21,4,20.912,NAVIGATING: Moving to goal
2025-09-02T15:15:47.433592,354.28,-439.147,220.142,-1.3756,-78.82,4,20.789,NAVIGATING: Moving to goal
2025-09-02T15:15:48.059575,354.91,-439.171,220.015,-1.3696,-78.47,4,20.672,NAVIGATING: Moving to goal
2025-09-02T15:15:48.699128,355.55,-439.196,219.88,-1.3637,-78.13,4,20.548,NAVIGATING: Moving to goal
2025-09-02T15:15:49.341137,356.19,-439.233,219.745,-1.3597,-77.91,4,20.427,NAVIGATING: Moving to goal
2025-09-02T15:15:49.962672,356.81,-439.265,219.61,-1.356,-77.69,4,20.304,NAVIGATING: Moving to goal
2025-09-02T15:15:50.617102,357.47,-439.293,219.474,-1.3524,-77.49,4,20.18,NAVIGATING: Moving to goal
2025-09-02T15:15:51.226352,358.07,-439.317,219.344,-1.3491,-77.3,4,20.062,NAVIGATING: Moving to goal
2025-09-02T15:15:51.871115,358.72,-439.343,219.207,-1.3457,-77.1,4,19.936,NAVIGATING: Moving to goal
2025-09-02T15:15:52.499657,359.35,-439.365,219.069,-1.3423,-76.91,4,19.81,NAVIGATING: Moving to goal
2025-09-02T15:15:53.126905,359.98,-439.383,218.932,-1.3391,-76.72,4,19.683,NAVIGATING: Moving to goal
2025-09-02T15:15:53.757945,360.61,-439.397,218.796,-1.336,-76.55,4,19.555,NAVIGATING: Moving to goal
2025-09-02T15:15:54.389534,361.24,-439.408,218.666,-1.3332,-76.38,4,19.434,NAVIGATING: Moving to goal
2025-09-02T15:15:55.043481,361.89,-439.42,218.529,-1.3303,-76.22,4,19.305,NAVIGATING: Moving to goal
2025-09-02T15:15:55.660355,362.51,-439.43,218.391,-1.3275,-76.06,4,19.176,NAVIGATING: Moving to goal
2025-09-02T15:15:56.305454,363.15,-439.437,218.254,-1.3248,-75.91,4,19.047,NAVIGATING: Moving to goal
2025-09-02T15:15:56.902006,363.75,-439.441,218.118,-1.3223,-75.76,4,18.917,NAVIGATING: Moving to goal
2025-09-02T15:15:57.521748,364.37,-439.443,217.988,-1.3199,-75.63,4,18.794,NAVIGATING: Moving to goal
2025-09-02T15:15:58.141663,364.99,-439.444,217.852,-1.3176,-75.49,4,18.664,NAVIGATING: Moving to goal
2025-09-02T15:15:58.762209,365.61,-439.441,217.721,-1.3148,-75.33,4,18.537,NAVIGATING: Moving to goal
2025-09-02T15:15:59.376097,366.22,-439.423,217.605,-1.3106,-75.09,4,18.422,NAVIGATING: Moving to goal
2025-09-02T15:15:59.994745,366.84,-439.405,217.486,-1.307,-74.88,4,18.303,NAVIGATING: Moving to goal
2025-09-02T15:16:00.640735,367.49,-439.387,217.372,-1.3038,-74.7,4,18.187,NAVIGATING: Moving to goal
2025-09-02T15:16:01.267436,368.12,-439.366,217.249,-1.3008,-74.53,4,18.064,NAVIGATING: Moving to goal
2025-09-02T15:16:01.893253,368.74,-439.345,217.125,-1.298,-74.37,4,17.94,NAVIGATING: Moving to goal
2025-09-02T15:16:02.499173,369.35,-439.322,217.0,-1.2955,-74.23,4,17.814,NAVIGATING: Moving to goal
2025-09-02T15:16:03.105608,369.95,-439.3,216.875,-1.2933,-74.1,4,17.688,NAVIGATING: Moving to goal
2025-09-02T15:16:03.727725,370.58,-439.278,216.755,-1.2913,-73.99,4,17.567,NAVIGATING: Moving to goal
2025-09-02T15:16:04.332942,371.18,-439.254,216.628,-1.2894,-73.88,4,17.438,NAVIGATING: Moving to goal
2025-09-02T15:16:04.974630,371.82,-439.229,216.5,-1.2877,-73.78,4,17.309,NAVIGATING: Moving to goal
2025-09-02T15:16:05.623502,372.47,-439.204,216.372,-1.2861,-73.69,4,17.179,NAVIGATING: Moving to goal
2025-09-02T15:16:06.242426,373.09,-439.178,216.243,-1.2847,-73.61,4,17.049,NAVIGATING: Moving to goal
2025-09-02T15:16:06.891898,373.74,-439.153,216.121,-1.2834,-73.53,4,16.924,NAVIGATING: Moving to goal
2025-09-02T15:16:07.512613,374.36,-439.126,215.992,-1.2821,-73.46,4,16.793,NAVIGATING: Moving to goal
2025-09-02T15:16:08.138049,374.99,-439.099,215.863,-1.281,-73.39,4,16.662,NAVIGATING: Moving to goal
2025-09-02T15:16:08.770689,375.62,-439.053,215.737,-1.2782,-73.23,4,16.528,NAVIGATING: Moving to goal
2025-09-02T15:16:09.411266,376.26,-438.959,215.62,-1.271,-72.82,4,16.388,NAVIGATING: Moving to goal
2025-09-02T15:16:10.057000,376.91,-438.878,215.508,-1.2652,-72.49,4,16.257,NAVIGATING: Moving to goal
2025-09-02T15:16:10.664665,377.51,-438.796,215.389,-1.2601,-72.2,4,16.119,NAVIGATING: Moving to goal
2025-09-02T15:16:11.297524,378.15,-438.713,215.272,-1.2557,-71.95,4,15.983,NAVIGATING: Moving to goal
2025-09-02T15:16:11.894159,378.74,-438.629,215.155,-1.2521,-71.74,4,15.847,NAVIGATING: Moving to goal
2025-09-02T15:16:12.506061,379.35,-438.548,215.039,-1.249,-71.56,4,15.711,NAVIGATING: Moving to goal
2025-09-02T15:16:13.141816,379.99,-438.476,214.926,-1.2466,-71.43,4,15.583,NAVIGATING: Moving to goal
2025-09-02T15:16:13.765354,380.61,-438.404,214.808,-1.2445,-71.3,4,15.449,NAVIGATING: Moving to goal
2025-09-02T15:16:14.383263,381.23,-438.331,214.689,-1.2428,-71.2,4,15.315,NAVIGATING: Moving to goal
2025-09-02T15:16:15.004821,381.85,-438.258,214.572,-1.2414,-71.12,4,15.181,NAVIGATING: Moving to goal
2025-09-02T15:16:15.644921,382.49,-438.186,214.454,-1.2402,-71.06,4,15.048,NAVIGATING: Moving to goal
2025-09-02T15:16:16.263844,383.11,-438.12,214.342,-1.2394,-71.01,4,14.922,NAVIGATING: Moving to goal
2025-09-02T15:16:16.898009,383.75,-438.054,214.223,-1.2387,-70.97,4,14.789,NAVIGATING: Moving to goal
2025-09-02T15:16:17.522354,384.37,-437.988,214.104,-1.2382,-70.95,4,14.657,NAVIGATING: Moving to goal
2025-09-02T15:16:18.162675,385.01,-437.922,213.985,-1.2379,-70.93,4,14.524,NAVIGATING: Moving to goal
2025-09-02T15:16:18.778108,385.63,-437.845,213.868,-1.2366,-70.85,4,14.391,NAVIGATING: Moving to goal
2025-09-02T15:16:19.423800,386.27,-437.745,213.762,-1.2329,-70.64,4,14.263,NAVIGATING: Moving to goal
2025-09-02T15:16:20.032570,386.88,-437.648,213.65,-1.2297,-70.46,4,14.129,NAVIGATING: Moving to goal
2025-09-02T15:16:20.654799,387.5,-437.555,213.537,-1.2275,-70.33,4,13.996,NAVIGATING: Moving to goal
2025-09-02T15:16:21.297819,388.15,-437.462,213.425,-1.2275,-70.33,4,13.865,NAVIGATING: Moving to goal
2025-09-02T15:16:21.930504,388.78,-437.37,213.315,-1.2296,-70.45,4,13.735,NAVIGATING: Moving to goal
2025-09-02T15:16:22.544769,389.39,-437.286,213.21,-1.2333,-70.66,4,13.613,NAVIGATING: Moving to goal
2025-09-02T15:16:23.160056,390.01,-437.204,213.099,-1.2387,-70.97,4,13.485,NAVIGATING: Moving to goal
2025-09-02T15:16:23.799564,390.65,-437.125,212.987,-1.2454,-71.36,4,13.357,NAVIGATING: Moving to goal
2025-09-02T15:16:24.415196,391.26,-437.048,212.875,-1.2534,-71.81,4,13.231,NAVIGATING: Moving to goal
2025-09-02T15:16:25.055431,391.9,-436.97,212.764,-1.2624,-72.33,4,13.105,NAVIGATING: Moving to goal
2025-09-02T15:16:25.660753,392.51,-436.897,212.658,-1.2713,-72.84,4,12.985,NAVIGATING: Moving to goal
2025-09-02T15:16:26.301349,393.15,-436.824,212.545,-1.2798,-73.33,4,12.859,NAVIGATING: Moving to goal
2025-09-02T15:16:26.934551,393.78,-436.754,212.431,-1.2875,-73.77,4,12.732,NAVIGATING: Moving to goal
2025-09-02T15:16:27.576475,394.42,-436.684,212.315,-1.2944,-74.17,4,12.604,NAVIGATING: Moving to goal
2025-09-02T15:16:28.179205,395.03,-436.614,212.199,-1.3007,-74.53,4,12.476,NAVIGATING: Moving to goal
2025-09-02T15:16:28.821262,395.67,-436.562,212.088,-1.3074,-74.91,4,12.357,NAVIGATING: Moving to goal
2025-09-02T15:16:29.462762,396.31,-436.513,211.97,-1.3143,-75.3,4,12.231,NAVIGATING: Moving to goal
2025-09-02T15:16:30.086069,396.93,-436.465,211.851,-1.3205,-75.66,4,12.104,NAVIGATING: Moving to goal
2025-09-02T15:16:30.687411,397.54,-436.418,211.73,-1.3259,-75.97,4,11.977,NAVIGATING: Moving to goal
2025-09-02T15:16:31.296867,398.14,-436.371,211.608,-1.3309,-76.25,4,11.848,NAVIGATING: Moving to goal
2025-09-02T15:16:31.955090,398.8,-436.326,211.493,-1.3351,-76.49,4,11.726,NAVIGATING: Moving to goal
2025-09-02T15:16:32.640937,399.49,-436.279,211.37,-1.3391,-76.72,4,11.596,NAVIGATING: Moving to goal
2025-09-02T15:16:33.353301,400.2,-436.233,211.247,-1.3427,-76.93,4,11.466,NAVIGATING: Moving to goal
2025-09-02T15:16:33.983805,400.83,-436.187,211.123,-1.346,-77.12,4,11.336,NAVIGATING: Moving to goal
2025-09-02T15:16:34.641696,401.49,-436.142,210.999,-1.3489,-77.29,4,11.205,NAVIGATING: Moving to goal
2025-09-02T15:16:35.273471,402.12,-436.1,210.88,-1.3515,-77.43,4,11.081,NAVIGATING: Moving to goal
2025-09-02T15:16:35.904634,402.75,-436.056,210.755,-1.3539,-77.58,4,10.949,NAVIGATING: Moving to goal
2025-09-02T15:16:36.557423,403.41,-436.012,210.629,-1.3562,-77.7,4,10.818,NAVIGATING: Moving to goal
2025-09-02T15:16:37.221471,404.07,-435.969,210.503,-1.3583,-77.82,4,10.686,NAVIGATING: Moving to goal
2025-09-02T15:16:37.847011,404.7,-435.927,210.377,-1.3601,-77.93,4,10.555,NAVIGATING: Moving to goal
2025-09-02T15:16:38.492459,405.34,-435.892,210.257,-1.3623,-78.05,4,10.43,NAVIGATING: Moving to goal
2025-09-02T15:16:39.136119,405.98,-435.87,210.13,-1.3656,-78.25,4,10.301,NAVIGATING: Moving to goal
2025-09-02T15:16:39.760746,406.61,-435.846,210.002,-1.3686,-78.42,4,10.171,NAVIGATING: Moving to goal
2025-09-02T15:16:40.403613,407.25,-435.821,209.874,-1.3713,-78.57,4,10.041,NAVIGATING: Moving to goal
2025-09-02T15:16:40.935431,407.78,-435.798,209.745,-1.3736,-78.7,4,9.91,NAVIGATING: Moving to goal
2025-09-02T15:16:41.475821,408.32,-435.744,209.448,-1.3779,-78.95,4,9.607,NAVIGATING: Moving to goal
2025-09-02T15:16:41.987662,408.84,-435.683,209.13,-1.3814,-79.15,4,9.284,NAVIGATING: Moving to goal
2025-09-02T15:16:42.542640,409.39,-435.623,208.805,-1.384,-79.3,4,8.953,NAVIGATING: Moving to goal
2025-09-02T15:16:43.049212,409.9,-435.565,208.505,-1.3858,-79.4,4,8.648,NAVIGATING: Moving to goal
2025-09-02T15:16:43.562712,410.41,-435.518,208.251,-1.387,-79.47,4,8.389,NAVIGATING: Moving to goal
2025-09-02T15:16:44.079296,410.93,-435.459,207.944,-1.3881,-79.53,4,8.077,NAVIGATING: Moving to goal
2025-09-02T15:16:44.581172,411.43,-435.411,207.689,-1.3888,-79.57,4,7.817,NAVIGATING: Moving to goal
2025-09-02T15:16:45.099725,411.95,-435.351,207.369,-1.3895,-79.61,4,7.491,NAVIGATING: Moving to goal
2025-09-02T15:16:45.638946,412.49,-435.296,207.081,-1.3899,-79.64,4,7.199,NAVIGATING: Moving to goal
2025-09-02T15:16:46.163141,413.01,-435.239,206.78,-1.3903,-79.66,4,6.892,NAVIGATING: Moving to goal
2025-09-02T15:16:46.668255,413.52,-435.187,206.505,-1.3906,-79.67,4,6.613,NAVIGATING: Moving to goal
2025-09-02T15:16:47.221152,414.07,-435.133,206.217,-1.3908,-79.69,4,6.32,NAVIGATING: Moving to goal
2025-09-02T15:16:47.721441,414.57,-435.077,205.917,-1.3909,-79.7,4,6.014,NAVIGATING: Moving to goal
2025-09-02T15:16:48.225864,415.07,-435.025,205.642,-1.3911,-79.7,4,5.734,NAVIGATING: Moving to goal
2025-09-02T15:16:48.741047,415.59,-435.009,205.339,-1.3947,-79.91,4,5.433,NAVIGATING: Moving to goal
2025-09-02T15:16:49.269398,416.12,-434.991,205.095,-1.3968,-80.03,4,5.19,NAVIGATING: Moving to goal
2025-09-02T15:16:49.816018,416.66,-434.969,204.783,-1.3986,-80.14,4,4.881,NAVIGATING: Moving to goal
2025-09-02T15:16:50.316354,417.16,-434.944,204.506,-1.3997,-80.2,4,4.603,NAVIGATING: Moving to goal
2025-09-02T15:16:50.816965,417.67,-434.916,204.201,-1.4003,-80.23,4,4.299,NAVIGATING: Moving to goal
2025-09-02T15:16:51.365010,418.21,-434.886,203.909,-1.4006,-80.25,4,4.008,NAVIGATING: Moving to goal
2025-09-02T15:16:51.873639,418.72,-434.854,203.605,-1.4007,-80.25,4,3.704,NAVIGATING: Moving to goal
2025-09-02T15:16:52.379138,419.23,-434.823,203.326,-1.4006,-80.25,4,3.427,NAVIGATING: Moving to goal
2025-09-02T15:16:52.930352,419.78,-434.783,202.998,-1.397,-80.04,4,3.098,NAVIGATING: Moving to goal
2025-09-02T15:16:53.481994,420.33,-434.745,202.699,-1.3855,-79.38,4,2.8,NAVIGATING: Moving to goal
2025-09-02T15:16:53.991845,420.84,-434.702,202.397,-1.3674,-78.34,4,2.498,NAVIGATING: Moving to goal
2025-09-02T15:16:54.492011,421.34,-434.662,202.129,-1.3472,-77.19,4,2.23,NAVIGATING: Moving to goal
2025-09-02T15:16:55.027006,421.88,-434.619,201.857,-1.3237,-75.84,4,1.957,GOAL_REACHED: Target reached successfully
2025-09-02T15:16:55.149476,422.0,-434.609,201.796,-1.3182,-75.52,4,1.896,GOAL_REACHED: Target reached successfully
2025-09-02T15:16:57.150098,424.0,-434.609,201.796,-1.3182,-75.52,5,4.947,GOAL_REACHED: Target reached successfully
2025-09-02T15:16:57.151485,424.0,-434.527,201.16,-1.2669,-72.59,5,4.674,NAVIGATING: Moving to goal
2025-09-02T15:16:57.690617,424.54,-434.506,200.939,-1.2414,-71.13,5,4.603,NAVIGATING: Moving to goal
2025-09-02T15:16:58.230849,425.08,-434.487,200.815,-1.1972,-68.59,5,4.56,NAVIGATING: Moving to goal
2025-09-02T15:16:58.749035,425.6,-434.489,200.691,-1.1332,-64.93,5,4.542,NAVIGATING: Moving to goal
2025-09-02T15:16:59.274431,426.12,-434.487,200.59,-1.0655,-61.05,5,4.525,NAVIGATING: Moving to goal
2025-09-02T15:16:59.789001,426.64,-434.481,200.485,-0.9834,-56.35,5,4.507,NAVIGATING: Moving to goal
2025-09-02T15:17:00.302016,427.15,-434.471,200.396,-0.9055,-51.88,5,4.488,NAVIGATING: Moving to goal
2025-09-02T15:17:00.806455,427.65,-434.458,200.308,-0.8228,-47.14,5,4.469,NAVIGATING: Moving to goal
2025-09-02T15:17:01.312068,428.16,-434.443,200.231,-0.7442,-42.64,5,4.449,NAVIGATING: Moving to goal
2025-09-02T15:17:01.831097,428.68,-434.416,200.138,-0.6561,-37.59,5,4.418,NAVIGATING: Moving to goal
2025-09-02T15:17:02.371632,429.22,-434.376,200.041,-0.5706,-32.69,5,4.376,NAVIGATING: Moving to goal
2025-09-02T15:17:02.903069,429.75,-434.319,199.939,-0.486,-27.85,5,4.32,NAVIGATING: Moving to goal
2025-09-02T15:17:03.442418,430.29,-434.255,199.849,-0.4201,-24.07,5,4.257,NAVIGATING: Moving to goal
2025-09-02T15:17:03.958890,430.81,-434.161,199.743,-0.3474,-19.9,5,4.169,NAVIGATING: Moving to goal
2025-09-02T15:17:04.477468,431.33,-434.061,199.645,-0.2832,-16.22,5,4.076,NAVIGATING: Moving to goal
2025-09-02T15:17:04.994574,431.84,-433.915,199.529,-0.2112,-12.1,5,3.943,NAVIGATING: Moving to goal
2025-09-02T15:17:05.521665,432.37,-433.763,199.428,-0.1527,-8.75,5,3.806,NAVIGATING: Moving to goal
2025-09-02T15:17:06.082954,432.93,-433.577,199.322,-0.0921,-5.28,5,3.641,NAVIGATING: Moving to goal
2025-09-02T15:17:06.634087,433.48,-433.381,199.228,-0.0362,-2.07,5,3.469,NAVIGATING: Moving to goal
2025-09-02T15:17:07.146522,433.99,-433.163,199.138,0.0207,1.19,5,3.279,NAVIGATING: Moving to goal
2025-09-02T15:17:07.665110,434.51,-432.939,199.06,0.0756,4.33,5,3.085,NAVIGATING: Moving to goal
2025-09-02T15:17:08.214259,435.06,-432.705,198.992,0.1298,7.44,5,2.887,NAVIGATING: Moving to goal
2025-09-02T15:17:08.758507,435.61,-432.451,198.929,0.1921,11.0,5,2.674,NAVIGATING: Moving to goal
2025-09-02T15:17:09.308224,436.16,-432.218,198.887,0.2458,14.08,5,2.482,NAVIGATING: Moving to goal
2025-09-02T15:17:09.821039,436.67,-431.963,198.856,0.3027,17.35,5,2.272,NAVIGATING: Moving to goal
2025-09-02T15:17:10.363894,437.21,-431.729,198.841,0.3538,20.27,5,2.082,NAVIGATING: Moving to goal
2025-09-02T15:17:10.882651,437.73,-431.47,198.835,0.4088,23.42,5,1.876,GOAL_REACHED: Target reached successfully
2025-09-02T15:17:11.149398,438.0,-431.38,198.831,0.4267,24.45,5,1.809,GOAL_REACHED: Target reached successfully
2025-09-02T15:17:13.150067,440.0,-431.38,198.831,0.4267,24.45,6,41.192,GOAL_REACHED: Target reached successfully
2025-09-02T15:17:13.151339,440.0,-430.831,198.777,0.5156,29.54,6,41.232,NAVIGATING: Moving to goal
2025-09-02T15:17:13.666443,440.51,-430.64,198.751,0.5501,31.52,6,41.254,NAVIGATING: Moving to goal
2025-09-02T15:17:14.250882,441.1,-430.529,198.746,0.5988,34.31,6,41.257,NAVIGATING: Moving to goal
2025-09-02T15:17:14.765589,441.61,-430.424,198.75,0.6654,38.12,6,41.252,NAVIGATING: Moving to goal
2025-09-02T15:17:15.304472,442.15,-430.327,198.759,0.7414,42.48,6,41.242,NAVIGATING: Moving to goal
2025-09-02T15:17:15.833383,442.68,-430.233,198.776,0.8232,47.16,6,41.225,NAVIGATING: Moving to goal
2025-09-02T15:17:16.365226,443.21,-430.134,198.806,0.905,51.85,6,41.195,NAVIGATING: Moving to goal
2025-09-02T15:17:16.880640,443.73,-430.026,198.852,0.9916,56.82,6,41.148,NAVIGATING: Moving to goal
2025-09-02T15:17:17.404804,444.25,-429.922,198.913,1.0656,61.06,6,41.087,NAVIGATING: Moving to goal
2025-09-02T15:17:17.915654,444.76,-429.803,199.002,1.1426,65.47,6,40.999,NAVIGATING: Moving to goal
2025-09-02T15:17:18.439603,445.29,-429.701,199.105,1.2106,69.36,6,40.897,NAVIGATING: Moving to goal
2025-09-02T15:17:18.946482,445.79,-429.597,199.25,1.2808,73.38,6,40.752,NAVIGATING: Moving to goal
2025-09-02T15:17:19.468618,446.32,-429.504,199.4,1.3379,76.66,6,40.603,NAVIGATING: Moving to goal
2025-09-02T15:17:19.987670,446.84,-429.401,199.589,1.3953,79.95,6,40.415,NAVIGATING: Moving to goal
2025-09-02T15:17:20.519004,447.37,-429.3,199.801,1.4451,82.8,6,40.205,NAVIGATING: Moving to goal
2025-09-02T15:17:21.030278,447.88,-429.204,200.035,1.4904,85.39,6,39.973,NAVIGATING: Moving to goal
2025-09-02T15:17:21.543217,448.39,-429.12,200.263,1.5286,87.58,6,39.747,NAVIGATING: Moving to goal
2025-09-02T15:17:22.075919,448.92,-429.027,200.552,1.5644,89.64,6,39.46,NAVIGATING: Moving to goal
2025-09-02T15:17:22.578973,449.43,-428.952,200.813,1.5879,90.98,6,39.201,NAVIGATING: Moving to goal
2025-09-02T15:17:23.083319,449.93,-428.88,201.1,1.6075,92.1,6,38.916,NAVIGATING: Moving to goal
2025-09-02T15:17:23.587001,450.44,-428.825,201.349,1.6209,92.87,6,38.669,NAVIGATING: Moving to goal
2025-09-02T15:17:24.144124,450.99,-428.762,201.681,1.635,93.68,6,38.339,NAVIGATING: Moving to goal
2025-09-02T15:17:24.644275,451.49,-428.716,201.956,1.6444,94.22,6,38.065,NAVIGATING: Moving to goal
2025-09-02T15:17:25.150120,452.0,-428.673,202.261,1.653,94.71,6,37.763,NAVIGATING: Moving to goal
2025-09-02T15:17:25.650237,452.5,-428.638,202.553,1.6598,95.1,6,37.471,NAVIGATING: Moving to goal
2025-09-02T15:17:26.151372,453.0,-428.607,202.86,1.6658,95.44,6,37.166,NAVIGATING: Moving to goal
2025-09-02T15:17:26.678596,453.53,-428.582,203.168,1.6709,95.74,6,36.859,NAVIGATING: Moving to goal
2025-09-02T15:17:27.242098,454.09,-428.562,203.476,1.6753,95.99,6,36.552,NAVIGATING: Moving to goal
2025-09-02T15:17:27.751779,454.6,-428.546,203.804,1.6793,96.22,6,36.225,NAVIGATING: Moving to goal
2025-09-02T15:17:28.273097,455.12,-428.538,204.099,1.6827,96.41,6,35.931,NAVIGATING: Moving to goal
2025-09-02T15:17:28.782631,455.63,-428.584,204.42,1.6905,96.86,6,35.608,NAVIGATING: Moving to goal
2025-09-02T15:17:29.288338,456.14,-428.623,204.711,1.6939,97.05,6,35.315,NAVIGATING: Moving to goal
2025-09-02T15:17:29.788771,456.64,-428.666,205.032,1.6878,96.71,6,34.994,NAVIGATING: Moving to goal
2025-09-02T15:17:30.337229,457.19,-428.7,205.313,1.681,96.31,6,34.712,NAVIGATING: Moving to goal
2025-09-02T15:17:30.852983,457.7,-428.743,205.634,1.675,95.97,6,34.389,NAVIGATING: Moving to goal
2025-09-02T15:17:31.401109,458.25,-428.778,205.923,1.6709,95.73,6,34.099,NAVIGATING: Moving to goal
2025-09-02T15:17:31.907597,458.76,-428.819,206.245,1.6673,95.53,6,33.775,NAVIGATING: Moving to goal
2025-09-02T15:17:32.412328,459.26,-428.851,206.503,1.6651,95.4,6,33.517,NAVIGATING: Moving to goal
2025-09-02T15:17:32.951078,459.8,-428.891,206.833,1.6629,95.27,6,33.186,NAVIGATING: Moving to goal
2025-09-02T15:17:33.492451,460.34,-428.928,207.143,1.6612,95.18,6,32.874,NAVIGATING: Moving to goal
2025-09-02T15:17:33.997607,460.85,-428.965,207.46,1.6599,95.1,6,32.556,NAVIGATING: Moving to goal
2025-09-02T15:17:34.541827,461.39,-428.999,207.751,1.6589,95.05,6,32.264,NAVIGATING: Moving to goal
2025-09-02T15:17:35.055407,461.9,-429.036,208.075,1.658,95.0,6,31.939,NAVIGATING: Moving to goal
2025-09-02T15:17:35.581040,462.43,-429.068,208.36,1.6573,94.96,6,31.654,NAVIGATING: Moving to goal
2025-09-02T15:17:36.088041,462.94,-429.102,208.671,1.6567,94.92,6,31.342,NAVIGATING: Moving to goal
2025-09-02T15:17:36.633036,463.48,-429.135,208.975,1.6563,94.9,6,31.037,NAVIGATING: Moving to goal
2025-09-02T15:17:37.139914,463.99,-429.167,209.28,1.6558,94.87,6,30.731,NAVIGATING: Moving to goal
2025-09-02T15:17:37.663908,464.51,-429.199,209.585,1.6555,94.85,6,30.426,NAVIGATING: Moving to goal
2025-09-02T15:17:38.200555,465.05,-429.231,209.889,1.6552,94.83,6,30.121,NAVIGATING: Moving to goal
2025-09-02T15:17:38.714942,465.56,-429.316,210.213,1.6597,95.09,6,29.795,NAVIGATING: Moving to goal
2025-09-02T15:17:39.235236,466.08,-429.391,210.503,1.6628,95.27,6,29.503,NAVIGATING: Moving to goal
2025-09-02T15:17:39.745496,466.59,-429.472,210.826,1.6649,95.39,6,29.179,NAVIGATING: Moving to goal
2025-09-02T15:17:40.254459,467.1,-429.536,211.109,1.666,95.45,6,28.895,NAVIGATING: Moving to goal
2025-09-02T15:17:40.763636,467.61,-429.608,211.43,1.6664,95.48,6,28.572,NAVIGATING: Moving to goal
2025-09-02T15:17:41.286668,468.13,-429.665,211.717,1.6616,95.2,6,28.285,NAVIGATING: Moving to goal
2025-09-02T15:17:41.801849,468.65,-429.727,212.03,1.6561,94.89,6,27.971,NAVIGATING: Moving to goal
2025-09-02T15:17:42.312385,469.16,-429.78,212.319,1.652,94.65,6,27.682,NAVIGATING: Moving to goal
2025-09-02T15:17:42.826565,469.67,-429.836,212.64,1.6483,94.44,6,27.36,NAVIGATING: Moving to goal
2025-09-02T15:17:43.341872,470.19,-429.884,212.923,1.6456,94.28,6,27.077,NAVIGATING: Moving to goal
2025-09-02T15:17:43.859626,470.71,-429.933,213.232,1.6431,94.14,6,26.768,NAVIGATING: Moving to goal
2025-09-02T15:17:44.408141,471.26,-429.98,213.536,1.641,94.02,6,26.464,NAVIGATING: Moving to goal
2025-09-02T15:17:44.926165,471.77,-430.026,213.859,1.6392,93.92,6,26.141,NAVIGATING: Moving to goal
2025-09-02T15:17:45.428188,472.28,-430.066,214.143,1.6377,93.84,6,25.857,NAVIGATING: Moving to goal
2025-09-02T15:17:45.945426,472.79,-430.109,214.467,1.6363,93.75,6,25.533,NAVIGATING: Moving to goal
2025-09-02T15:17:46.447308,473.3,-430.146,214.758,1.6352,93.69,6,25.242,NAVIGATING: Moving to goal
2025-09-02T15:17:46.952813,473.8,-430.184,215.062,1.6342,93.63,6,24.938,NAVIGATING: Moving to goal
2025-09-02T15:17:47.452891,474.3,-430.216,215.34,1.6333,93.58,6,24.661,NAVIGATING: Moving to goal
2025-09-02T15:17:47.992149,474.84,-430.254,215.672,1.6324,93.53,6,24.33,NAVIGATING: Moving to goal
2025-09-02T15:17:48.529346,475.38,-430.321,215.976,1.6348,93.67,6,24.026,NAVIGATING: Moving to goal
2025-09-02T15:17:49.037620,475.89,-430.412,216.3,1.6378,93.84,6,23.704,NAVIGATING: Moving to goal
2025-09-02T15:17:49.563038,476.41,-430.489,216.586,1.6319,93.5,6,23.419,NAVIGATING: Moving to goal
2025-09-02T15:17:50.074999,476.92,-430.564,216.903,1.6202,92.83,6,23.103,NAVIGATING: Moving to goal
2025-09-02T15:17:50.588637,477.44,-430.627,217.184,1.6118,92.35,6,22.825,NAVIGATING: Moving to goal
2025-09-02T15:17:51.089387,477.94,-430.689,217.485,1.6045,91.93,6,22.526,NAVIGATING: Moving to goal
2025-09-02T15:17:51.635112,478.48,-430.747,217.794,1.5983,91.58,6,22.219,NAVIGATING: Moving to goal
2025-09-02T15:17:52.146104,478.99,-430.797,218.071,1.5938,91.32,6,21.944,NAVIGATING: Moving to goal
2025-09-02T15:17:52.661465,479.51,-430.836,218.315,1.5903,91.12,6,21.701,NAVIGATING: Moving to goal
2025-09-02T15:17:53.200047,480.05,-430.883,218.62,1.5866,90.9,6,21.399,NAVIGATING: Moving to goal
2025-09-02T15:17:53.707727,480.56,-430.928,218.944,1.5832,90.71,6,21.076,NAVIGATING: Moving to goal
2025-09-02T15:17:54.225858,481.07,-430.965,219.23,1.5807,90.57,6,20.793,NAVIGATING: Moving to goal
2025-09-02T15:17:54.738005,481.59,-431.003,219.555,1.5781,90.42,6,20.469,NAVIGATING: Moving to goal
2025-09-02T15:17:55.265230,482.11,-431.035,219.847,1.5762,90.31,6,20.179,NAVIGATING: Moving to goal
2025-09-02T15:17:55.772772,482.62,-431.068,220.173,1.5742,90.19,6,19.855,NAVIGATING: Moving to goal
2025-09-02T15:17:56.299038,483.15,-431.093,220.459,1.5727,90.11,6,19.571,NAVIGATING: Moving to goal
2025-09-02T15:17:56.813256,483.66,-431.121,220.785,1.5711,90.02,6,19.247,NAVIGATING: Moving to goal
2025-09-02T15:17:57.329497,484.18,-431.143,221.078,1.5698,89.94,6,18.957,NAVIGATING: Moving to goal
2025-09-02T15:17:57.845314,484.69,-431.165,221.397,1.5686,89.87,6,18.639,NAVIGATING: Moving to goal
2025-09-02T15:17:58.368074,485.22,-431.203,221.691,1.5693,89.92,6,18.349,NAVIGATING: Moving to goal
2025-09-02T15:17:58.868542,485.72,-431.281,221.997,1.5737,90.17,6,18.048,NAVIGATING: Moving to goal
2025-09-02T15:17:59.417503,486.27,-431.354,222.304,1.5763,90.31,6,17.748,NAVIGATING: Moving to goal
2025-09-02T15:17:59.933386,486.78,-431.421,222.627,1.5723,90.09,6,17.431,NAVIGATING: Moving to goal
2025-09-02T15:18:00.445889,487.29,-431.473,222.915,1.5613,89.46,6,17.148,NAVIGATING: Moving to goal
2025-09-02T15:18:00.964299,487.81,-431.527,223.237,1.5502,88.82,6,16.833,NAVIGATING: Moving to goal
2025-09-02T15:18:01.489238,488.34,-431.568,223.521,1.5423,88.37,6,16.554,NAVIGATING: Moving to goal
2025-09-02T15:18:01.991740,488.84,-431.612,223.845,1.5351,87.95,6,16.235,NAVIGATING: Moving to goal
2025-09-02T15:18:02.516637,489.36,-431.645,224.138,1.5297,87.64,6,15.947,NAVIGATING: Moving to goal
2025-09-02T15:18:03.019369,489.87,-431.678,224.457,1.5248,87.36,6,15.633,NAVIGATING: Moving to goal
2025-09-02T15:18:03.536831,490.38,-431.704,224.751,1.521,87.15,6,15.344,NAVIGATING: Moving to goal
2025-09-02T15:18:04.043921,490.89,-431.729,225.078,1.5174,86.94,6,15.022,NAVIGATING: Moving to goal
2025-09-02T15:18:04.569068,491.42,-431.747,225.365,1.5147,86.78,6,14.739,NAVIGATING: Moving to goal
2025-09-02T15:18:05.071168,491.92,-431.765,225.692,1.512,86.63,6,14.417,NAVIGATING: Moving to goal
2025-09-02T15:18:05.594218,492.44,-431.778,225.986,1.5099,86.51,6,14.127,NAVIGATING: Moving to goal
2025-09-02T15:18:06.108528,492.96,-431.789,226.313,1.5078,86.39,6,13.804,NAVIGATING: Moving to goal
2025-09-02T15:18:06.620037,493.47,-431.798,226.6,1.5062,86.3,6,13.52,NAVIGATING: Moving to goal
2025-09-02T15:18:07.129462,493.98,-431.803,226.927,1.5045,86.2,6,13.197,NAVIGATING: Moving to goal
2025-09-02T15:18:07.661753,494.51,-431.807,227.221,1.5032,86.13,6,12.906,NAVIGATING: Moving to goal
2025-09-02T15:18:08.176961,495.03,-431.809,227.541,1.5018,86.05,6,12.59,NAVIGATING: Moving to goal
2025-09-02T15:18:08.682083,495.53,-431.872,227.856,1.5055,86.26,6,12.288,NAVIGATING: Moving to goal
2025-09-02T15:18:09.244986,496.09,-431.933,228.187,1.4995,85.91,6,11.97,NAVIGATING: Moving to goal
2025-09-02T15:18:09.756095,496.6,-431.985,228.508,1.4842,85.04,6,11.662,NAVIGATING: Moving to goal
2025-09-02T15:18:10.267048,497.12,-432.02,228.788,1.4662,84.01,6,11.392,NAVIGATING: Moving to goal
2025-09-02T15:18:10.778937,497.63,-432.056,229.111,1.4489,83.02,6,11.081,NAVIGATING: Moving to goal
2025-09-02T15:18:11.297010,498.15,-432.079,229.403,1.4366,82.31,6,10.799,NAVIGATING: Moving to goal
2025-09-02T15:18:11.810799,498.66,-432.101,229.723,1.4259,81.7,6,10.49,NAVIGATING: Moving to goal
2025-09-02T15:18:12.327033,499.18,-432.114,230.017,1.4179,81.24,6,10.204,NAVIGATING: Moving to goal
2025-09-02T15:18:12.871676,499.72,-432.123,230.373,1.41,80.79,6,9.859,NAVIGATING: Moving to goal
2025-09-02T15:18:13.414674,500.26,-432.125,230.681,1.4044,80.47,6,9.558,NAVIGATING: Moving to goal
2025-09-02T15:18:13.923939,500.77,-432.122,231.01,1.3993,80.18,6,9.237,NAVIGATING: Moving to goal
2025-09-02T15:18:14.449262,501.3,-432.115,231.298,1.3956,79.96,6,8.955,NAVIGATING: Moving to goal
2025-09-02T15:18:14.951548,501.8,-432.103,231.612,1.392,79.75,6,8.647,NAVIGATING: Moving to goal
2025-09-02T15:18:15.494554,502.34,-432.088,231.92,1.3889,79.58,6,8.345,NAVIGATING: Moving to goal
2025-09-02T15:18:16.003437,502.85,-432.067,232.248,1.3861,79.42,6,8.023,NAVIGATING: Moving to goal
2025-09-02T15:18:16.521128,503.37,-432.046,232.534,1.3837,79.28,6,7.741,NAVIGATING: Moving to goal
2025-09-02T15:18:17.031936,503.88,-432.02,232.837,1.3754,78.8,6,7.442,NAVIGATING: Moving to goal
2025-09-02T15:18:17.574921,504.42,-431.989,233.145,1.3625,78.07,6,7.138,NAVIGATING: Moving to goal
2025-09-02T15:18:18.077517,504.93,-431.955,233.46,1.3522,77.48,6,6.826,NAVIGATING: Moving to goal
2025-09-02T15:18:18.591510,505.44,-431.975,233.753,1.3495,77.32,6,6.552,NAVIGATING: Moving to goal
2025-09-02T15:18:19.106945,505.96,-432.003,234.078,1.3414,76.86,6,6.251,NAVIGATING: Moving to goal
2025-09-02T15:18:19.636810,506.48,-432.021,234.363,1.3269,76.02,6,5.989,NAVIGATING: Moving to goal
2025-09-02T15:18:20.147492,507.0,-432.026,234.683,1.3042,74.72,6,5.69,NAVIGATING: Moving to goal
2025-09-02T15:18:20.671025,507.52,-432.024,234.971,1.2797,73.32,6,5.421,NAVIGATING: Moving to goal
2025-09-02T15:18:21.217445,508.07,-432.01,235.269,1.2513,71.69,6,5.14,NAVIGATING: Moving to goal
2025-09-02T15:18:21.730326,508.58,-431.987,235.586,1.2194,69.87,6,4.84,NAVIGATING: Moving to goal
2025-09-02T15:18:22.246639,509.09,-431.958,235.867,1.1965,68.55,6,4.573,NAVIGATING: Moving to goal
2025-09-02T15:18:22.776189,509.62,-431.918,236.176,1.1768,67.43,6,4.278,NAVIGATING: Moving to goal
2025-09-02T15:18:23.316912,510.17,-431.871,236.479,1.1612,66.53,6,3.987,NAVIGATING: Moving to goal
2025-09-02T15:18:23.821527,510.67,-431.812,236.797,1.1407,65.36,6,3.68,NAVIGATING: Moving to goal
2025-09-02T15:18:24.344126,511.19,-431.753,237.073,1.1184,64.08,6,3.412,NAVIGATING: Moving to goal
2025-09-02T15:18:24.853742,511.7,-431.678,237.383,1.0895,62.42,6,3.108,NAVIGATING: Moving to goal
2025-09-02T15:18:25.374357,512.22,-431.604,237.659,1.0611,60.8,6,2.838,NAVIGATING: Moving to goal
2025-09-02T15:18:25.889261,512.74,-431.515,237.956,1.0285,58.93,6,2.544,NAVIGATING: Moving to goal
2025-09-02T15:18:26.407837,513.26,-431.426,238.226,0.9973,57.14,6,2.276,NAVIGATING: Moving to goal
2025-09-02T15:18:26.919847,513.77,-431.32,238.524,0.9617,55.1,6,1.98,GOAL_REACHED: Target reached successfully
2025-09-02T15:18:27.149414,514.0,-431.278,238.639,0.9478,54.3,6,1.867,GOAL_REACHED: Target reached successfully
2025-09-02T15:18:29.150159,516.0,-431.278,238.639,0.9478,54.3,7,5.45,GOAL_REACHED: Target reached successfully
2025-09-02T15:18:29.151858,516.0,-431.177,239.279,0.8883,50.9,7,5.227,NAVIGATING: Moving to goal
2025-09-02T15:18:29.659116,516.51,-431.227,239.505,0.8641,49.51,7,5.25,NAVIGATING: Moving to goal
2025-09-02T15:18:30.203649,517.05,-431.24,239.633,0.8179,46.86,7,5.253,NAVIGATING: Moving to goal
2025-09-02T15:18:30.705444,517.55,-431.244,239.75,0.7552,43.27,7,5.25,NAVIGATING: Moving to goal
2025-09-02T15:18:31.249338,518.1,-431.23,239.867,0.6848,39.24,7,5.232,NAVIGATING: Moving to goal
2025-09-02T15:18:31.788436,518.64,-431.196,240.001,0.5988,34.31,7,5.196,NAVIGATING: Moving to goal
2025-09-02T15:18:32.320745,519.17,-431.152,240.117,0.5215,29.88,7,5.153,NAVIGATING: Moving to goal
2025-09-02T15:18:32.828738,519.68,-431.081,240.244,0.441,25.27,7,5.087,NAVIGATING: Moving to goal
2025-09-02T15:18:33.342794,520.19,-430.999,240.357,0.373,21.37,7,5.012,NAVIGATING: Moving to goal
2025-09-02T15:18:33.846588,520.69,-430.885,240.484,0.2973,17.04,7,4.909,NAVIGATING: Moving to goal
2025-09-02T15:18:34.374471,521.22,-430.763,240.598,0.2317,13.27,7,4.8,NAVIGATING: Moving to goal
2025-09-02T15:18:34.876898,521.72,-430.598,240.721,0.164,9.4,7,4.654,NAVIGATING: Moving to goal
2025-09-02T15:18:35.413986,522.26,-430.437,240.823,0.1092,6.26,7,4.512,NAVIGATING: Moving to goal
2025-09-02T15:18:35.924737,522.77,-430.225,240.935,0.0465,2.66,7,4.328,NAVIGATING: Moving to goal
2025-09-02T15:18:36.465353,523.31,-430.024,241.026,-0.0072,-0.41,7,4.153,NAVIGATING: Moving to goal
2025-09-02T15:18:36.972870,523.82,-429.793,241.114,-0.0646,-3.7,7,3.953,NAVIGATING: Moving to goal
2025-09-02T15:18:37.516845,524.36,-429.564,241.185,-0.1135,-6.5,7,3.755,NAVIGATING: Moving to goal
2025-09-02T15:18:38.061935,524.91,-429.266,241.255,-0.167,-9.57,7,3.499,NAVIGATING: Moving to goal
2025-09-02T15:18:38.591594,525.44,-429.055,241.305,-0.2109,-12.09,7,3.323,NAVIGATING: Moving to goal
2025-09-02T15:18:39.106352,525.95,-428.826,241.344,-0.2555,-14.64,7,3.129,NAVIGATING: Moving to goal
2025-09-02T15:18:39.638112,526.49,-428.602,241.362,-0.2929,-16.78,7,2.937,NAVIGATING: Moving to goal
2025-09-02T15:18:40.139011,526.99,-428.331,241.369,-0.3344,-19.16,7,2.703,NAVIGATING: Moving to goal
2025-09-02T15:18:40.642106,527.49,-428.098,241.362,-0.3675,-21.05,7,2.502,NAVIGATING: Moving to goal
2025-09-02T15:18:41.164026,528.01,-427.844,241.345,-0.4041,-23.15,7,2.282,NAVIGATING: Moving to goal
2025-09-02T15:18:41.667123,528.52,-427.594,241.319,-0.4443,-25.46,7,2.069,NAVIGATING: Moving to goal
2025-09-02T15:18:42.149507,529.0,-427.376,241.292,-0.4818,-27.61,7,1.887,GOAL_REACHED: Target reached successfully
2025-09-02T15:18:44.150159,531.0,-427.376,241.292,-0.4818,-27.61,8,41.315,GOAL_REACHED: Target reached successfully
2025-09-02T15:18:44.151435,531.0,-426.765,241.253,-0.5694,-32.62,8,41.26,NAVIGATING: Moving to goal
2025-09-02T15:18:44.668125,531.52,-426.545,241.25,-0.6064,-34.74,8,41.254,NAVIGATING: Moving to goal
2025-09-02T15:18:45.170197,532.02,-426.426,241.238,-0.6561,-37.59,8,41.24,NAVIGATING: Moving to goal
2025-09-02T15:18:45.680315,532.53,-426.324,241.222,-0.7172,-41.09,8,41.223,NAVIGATING: Moving to goal
2025-09-02T15:18:46.201304,533.05,-426.235,241.204,-0.7825,-44.83,8,41.204,NAVIGATING: Moving to goal
2025-09-02T15:18:46.719003,533.57,-426.131,241.173,-0.8611,-49.34,8,41.173,NAVIGATING: Moving to goal
2025-09-02T15:18:47.291921,534.14,-426.025,241.13,-0.9406,-53.89,8,41.13,NAVIGATING: Moving to goal
2025-09-02T15:18:47.821933,534.67,-425.914,241.071,-1.021,-58.5,8,41.071,NAVIGATING: Moving to goal
2025-09-02T15:18:48.369488,535.22,-425.826,240.994,-1.0981,-62.91,8,40.995,NAVIGATING: Moving to goal
2025-09-02T15:18:48.871863,535.72,-425.799,240.901,-1.1762,-67.39,8,40.901,NAVIGATING: Moving to goal
2025-09-02T15:18:49.387823,536.24,-425.762,240.788,-1.2406,-71.08,8,40.789,NAVIGATING: Moving to goal
2025-09-02T15:18:49.889117,536.74,-425.713,240.639,-1.3046,-74.75,8,40.64,NAVIGATING: Moving to goal
2025-09-02T15:18:50.408133,537.26,-425.656,240.474,-1.3613,-78.0,8,40.476,NAVIGATING: Moving to goal
2025-09-02T15:18:50.915124,537.76,-425.594,240.272,-1.4136,-80.99,8,40.274,NAVIGATING: Moving to goal
2025-09-02T15:18:51.457984,538.31,-425.526,240.046,-1.4603,-83.67,8,40.048,NAVIGATING: Moving to goal
2025-09-02T15:18:51.960970,538.81,-425.46,239.796,-1.5041,-86.18,8,39.8,NAVIGATING: Moving to goal
2025-09-02T15:18:52.474873,539.32,-425.401,239.559,-1.5378,-88.11,8,39.564,NAVIGATING: Moving to goal
2025-09-02T15:18:52.975296,539.82,-425.344,239.303,-1.5643,-89.63,8,39.309,NAVIGATING: Moving to goal
2025-09-02T15:18:53.484802,540.33,-425.291,239.039,-1.5849,-90.81,8,39.045,NAVIGATING: Moving to goal
2025-09-02T15:18:53.988129,540.84,-425.237,238.748,-1.602,-91.79,8,38.756,NAVIGATING: Moving to goal
2025-09-02T15:18:54.534981,541.38,-425.193,238.472,-1.6147,-92.51,8,38.48,NAVIGATING: Moving to goal
2025-09-02T15:18:55.043099,541.89,-425.147,238.152,-1.6261,-93.17,8,38.161,NAVIGATING: Moving to goal
2025-09-02T15:18:55.546343,542.39,-425.112,237.863,-1.6344,-93.64,8,37.873,NAVIGATING: Moving to goal
2025-09-02T15:18:56.062800,542.91,-425.077,237.538,-1.6419,-94.07,8,37.55,NAVIGATING: Moving to goal
2025-09-02T15:18:56.563734,543.41,-425.054,237.279,-1.6469,-94.36,8,37.291,NAVIGATING: Moving to goal
2025-09-02T15:18:57.067513,543.92,-425.032,236.972,-1.6519,-94.64,8,36.985,NAVIGATING: Moving to goal
2025-09-02T15:18:57.569995,544.42,-425.015,236.706,-1.6556,-94.86,8,36.719,NAVIGATING: Moving to goal
2025-09-02T15:18:58.123762,544.97,-424.999,236.372,-1.6595,-95.08,8,36.385,NAVIGATING: Moving to goal
2025-09-02T15:18:58.626432,545.47,-425.062,236.096,-1.6691,-95.64,8,36.108,NAVIGATING: Moving to goal
2025-09-02T15:18:59.127273,545.98,-425.135,235.808,-1.6781,-96.15,8,35.818,NAVIGATING: Moving to goal
2025-09-02T15:18:59.666140,546.51,-425.213,235.509,-1.68,-96.26,8,35.518,NAVIGATING: Moving to goal
2025-09-02T15:19:00.246878,547.09,-425.277,235.214,-1.6724,-95.82,8,35.221,NAVIGATING: Moving to goal
2025-09-02T15:19:00.750294,547.6,-425.344,234.912,-1.6606,-95.15,8,34.918,NAVIGATING: Moving to goal
2025-09-02T15:19:01.252485,548.1,-425.399,234.64,-1.6523,-94.67,8,34.646,NAVIGATING: Moving to goal
2025-09-02T15:19:01.755858,548.6,-425.457,234.341,-1.6451,-94.26,8,34.346,NAVIGATING: Moving to goal
2025-09-02T15:19:02.298006,549.15,-425.511,234.054,-1.6395,-93.94,8,34.057,NAVIGATING: Moving to goal
2025-09-02T15:19:02.812465,549.66,-425.565,233.739,-1.6346,-93.65,8,33.742,NAVIGATING: Moving to goal
2025-09-02T15:19:03.320251,550.17,-425.61,233.476,-1.6312,-93.46,8,33.478,NAVIGATING: Moving to goal
2025-09-02T15:19:03.826523,550.67,-425.657,233.173,-1.6279,-93.27,8,33.175,NAVIGATING: Moving to goal
2025-09-02T15:19:04.374542,551.22,-425.701,232.883,-1.6253,-93.12,8,32.884,NAVIGATING: Moving to goal
2025-09-02T15:19:04.912238,551.76,-425.744,232.579,-1.623,-92.99,8,32.58,NAVIGATING: Moving to goal
2025-09-02T15:19:05.447964,552.3,-425.779,232.315,-1.6212,-92.89,8,32.315,NAVIGATING: Moving to goal
2025-09-02T15:19:05.956550,552.8,-425.82,231.997,-1.6194,-92.78,8,31.998,NAVIGATING: Moving to goal
2025-09-02T15:19:06.492238,553.34,-425.855,231.706,-1.618,-92.7,8,31.706,NAVIGATING: Moving to goal
2025-09-02T15:19:07.026189,553.87,-425.891,231.401,-1.6166,-92.63,8,31.401,NAVIGATING: Moving to goal
2025-09-02T15:19:07.528687,554.38,-425.919,231.136,-1.6156,-92.57,8,31.136,NAVIGATING: Moving to goal
2025-09-02T15:19:08.028845,554.88,-425.951,230.831,-1.6145,-92.51,8,30.831,NAVIGATING: Moving to goal
2025-09-02T15:19:08.586566,555.43,-426.043,230.529,-1.6192,-92.77,8,30.529,NAVIGATING: Moving to goal
2025-09-02T15:19:09.102096,555.95,-426.146,230.227,-1.6243,-93.06,8,30.227,NAVIGATING: Moving to goal
2025-09-02T15:19:09.617588,556.47,-426.235,229.965,-1.6269,-93.22,8,29.966,NAVIGATING: Moving to goal
2025-09-02T15:19:10.131110,556.98,-426.322,229.663,-1.6286,-93.31,8,29.665,NAVIGATING: Moving to goal
2025-09-02T15:19:10.651218,557.5,-426.393,229.406,-1.6292,-93.35,8,29.409,NAVIGATING: Moving to goal
2025-09-02T15:19:11.241288,558.09,-426.472,229.097,-1.6292,-93.35,8,29.101,NAVIGATING: Moving to goal
2025-09-02T15:19:11.776272,558.62,-426.54,228.801,-1.6287,-93.32,8,28.806,NAVIGATING: Moving to goal
2025-09-02T15:19:12.355012,559.2,-426.609,228.492,-1.6278,-93.27,8,28.498,NAVIGATING: Moving to goal
2025-09-02T15:19:12.868092,559.72,-426.672,228.168,-1.6267,-93.2,8,28.176,NAVIGATING: Moving to goal
2025-09-02T15:19:13.393651,560.24,-426.72,227.924,-1.6257,-93.15,8,27.934,NAVIGATING: Moving to goal
2025-09-02T15:19:13.922881,560.77,-426.773,227.621,-1.6237,-93.03,8,27.632,NAVIGATING: Moving to goal
2025-09-02T15:19:14.472248,561.32,-426.824,227.312,-1.6191,-92.77,8,27.324,NAVIGATING: Moving to goal
2025-09-02T15:19:14.993334,561.84,-426.87,227.009,-1.6154,-92.55,8,27.023,NAVIGATING: Moving to goal
2025-09-02T15:19:15.502456,562.35,-426.907,226.751,-1.6127,-92.4,8,26.767,NAVIGATING: Moving to goal
2025-09-02T15:19:16.020131,562.87,-426.951,226.441,-1.61,-92.24,8,26.458,NAVIGATING: Moving to goal
2025-09-02T15:19:16.568395,563.42,-426.989,226.136,-1.6077,-92.11,8,26.155,NAVIGATING: Moving to goal
2025-09-02T15:19:17.096865,563.94,-427.027,225.832,-1.6057,-92.0,8,25.852,NAVIGATING: Moving to goal
2025-09-02T15:19:17.613045,564.46,-427.058,225.553,-1.6042,-91.91,8,25.575,NAVIGATING: Moving to goal
2025-09-02T15:19:18.114819,564.96,-427.091,225.248,-1.6027,-91.83,8,25.272,NAVIGATING: Moving to goal
2025-09-02T15:19:18.642825,565.49,-427.184,224.958,-1.6071,-92.08,8,24.986,NAVIGATING: Moving to goal
2025-09-02T15:19:19.159839,566.01,-427.282,224.639,-1.6036,-91.88,8,24.672,NAVIGATING: Moving to goal
2025-09-02T15:19:19.705517,566.55,-427.364,224.361,-1.5924,-91.24,8,24.399,NAVIGATING: Moving to goal
2025-09-02T15:19:20.220913,567.07,-427.427,224.102,-1.5813,-90.6,8,24.144,NAVIGATING: Moving to goal
2025-09-02T15:19:20.774911,567.62,-427.499,223.802,-1.5708,-90.0,8,23.849,NAVIGATING: Moving to goal
2025-09-02T15:19:21.285882,568.13,-427.557,223.526,-1.5629,-89.54,8,23.577,NAVIGATING: Moving to goal
2025-09-02T15:19:21.802465,568.65,-427.615,223.215,-1.5555,-89.12,8,23.272,NAVIGATING: Moving to goal
2025-09-02T15:19:22.322450,569.17,-427.659,222.97,-1.5506,-88.84,8,23.03,NAVIGATING: Moving to goal
2025-09-02T15:19:22.854265,569.7,-427.705,222.665,-1.5453,-88.54,8,22.729,NAVIGATING: Moving to goal
2025-09-02T15:19:23.398551,570.25,-427.741,222.412,-1.5415,-88.32,8,22.48,NAVIGATING: Moving to goal
2025-09-02T15:19:23.910560,570.76,-427.781,222.093,-1.5374,-88.09,8,22.164,NAVIGATING: Moving to goal
2025-09-02T15:19:24.410852,571.26,-427.81,221.833,-1.5345,-87.92,8,21.907,NAVIGATING: Moving to goal
2025-09-02T15:19:24.913292,571.76,-427.841,221.526,-1.5314,-87.74,8,21.604,NAVIGATING: Moving to goal
2025-09-02T15:19:25.431527,572.28,-427.863,221.259,-1.5291,-87.61,8,21.34,NAVIGATING: Moving to goal
2025-09-02T15:19:25.946225,572.79,-427.889,220.932,-1.5265,-87.46,8,21.017,NAVIGATING: Moving to goal
2025-09-02T15:19:26.457283,573.31,-427.906,220.671,-1.5247,-87.36,8,20.759,NAVIGATING: Moving to goal
2025-09-02T15:19:26.965972,573.81,-427.923,220.378,-1.5228,-87.25,8,20.468,NAVIGATING: Moving to goal
2025-09-02T15:19:27.515161,574.36,-427.938,220.071,-1.521,-87.15,8,20.164,NAVIGATING: Moving to goal
2025-09-02T15:19:28.016938,574.87,-427.95,219.764,-1.5194,-87.06,8,19.86,NAVIGATING: Moving to goal
2025-09-02T15:19:28.521318,575.37,-427.997,219.504,-1.5218,-87.19,8,19.606,NAVIGATING: Moving to goal
2025-09-02T15:19:29.030001,575.88,-428.071,219.17,-1.5257,-87.42,8,19.282,NAVIGATING: Moving to goal
2025-09-02T15:19:29.544615,576.39,-428.126,218.909,-1.5274,-87.51,8,19.028,NAVIGATING: Moving to goal
2025-09-02T15:19:30.048539,576.9,-428.181,218.595,-1.5283,-87.56,8,18.722,NAVIGATING: Moving to goal
2025-09-02T15:19:30.576764,577.42,-428.226,218.307,-1.5284,-87.57,8,18.442,NAVIGATING: Moving to goal
2025-09-02T15:19:31.100684,577.95,-428.269,218.0,-1.5272,-87.5,8,18.142,NAVIGATING: Moving to goal
2025-09-02T15:19:31.616663,578.46,-428.301,217.715,-1.5201,-87.1,8,17.864,NAVIGATING: Moving to goal
2025-09-02T15:19:32.201838,579.05,-428.331,217.43,-1.5127,-86.67,8,17.586,NAVIGATING: Moving to goal
2025-09-02T15:19:32.719874,579.57,-428.357,217.125,-1.5062,-86.3,8,17.286,NAVIGATING: Moving to goal
2025-09-02T15:19:33.238797,580.09,-428.377,216.858,-1.5016,-86.03,8,17.025,NAVIGATING: Moving to goal
2025-09-02T15:19:33.757489,580.61,-428.398,216.532,-1.4968,-85.76,8,16.705,NAVIGATING: Moving to goal
2025-09-02T15:19:34.266571,581.11,-428.41,216.285,-1.4937,-85.58,8,16.462,NAVIGATING: Moving to goal
2025-09-02T15:19:34.768586,581.62,-428.423,215.977,-1.4904,-85.39,8,16.16,NAVIGATING: Moving to goal
2025-09-02T15:19:35.286303,582.13,-428.431,215.71,-1.4879,-85.25,8,15.897,NAVIGATING: Moving to goal
2025-09-02T15:19:35.790720,582.64,-428.438,215.389,-1.4853,-85.1,8,15.581,NAVIGATING: Moving to goal
2025-09-02T15:19:36.301209,583.15,-428.442,215.122,-1.4834,-84.99,8,15.318,NAVIGATING: Moving to goal
2025-09-02T15:19:36.807055,583.66,-428.443,214.828,-1.4816,-84.89,8,15.028,NAVIGATING: Moving to goal
2025-09-02T15:19:37.311283,584.16,-428.443,214.548,-1.48,-84.8,8,14.752,NAVIGATING: Moving to goal
2025-09-02T15:19:37.850702,584.7,-428.439,214.261,-1.4785,-84.71,8,14.468,NAVIGATING: Moving to goal
2025-09-02T15:19:38.359866,585.21,-428.443,213.994,-1.478,-84.68,8,14.206,NAVIGATING: Moving to goal
2025-09-02T15:19:38.870282,585.72,-428.496,213.689,-1.4789,-84.73,8,13.914,NAVIGATING: Moving to goal
2025-09-02T15:19:39.392616,586.24,-428.533,213.425,-1.4716,-84.32,8,13.662,NAVIGATING: Moving to goal
2025-09-02T15:19:39.908667,586.76,-428.572,213.105,-1.455,-83.37,8,13.355,NAVIGATING: Moving to goal
2025-09-02T15:19:40.446532,587.29,-428.596,212.823,-1.4396,-82.48,8,13.083,NAVIGATING: Moving to goal
2025-09-02T15:19:40.960296,587.81,-428.62,212.519,-1.4265,-81.73,8,12.79,NAVIGATING: Moving to goal
2025-09-02T15:19:41.496097,588.34,-428.632,212.253,-1.4172,-81.2,8,12.532,NAVIGATING: Moving to goal
2025-09-02T15:19:42.039752,588.89,-428.643,211.946,-1.4084,-80.7,8,12.235,NAVIGATING: Moving to goal
2025-09-02T15:19:42.569045,589.42,-428.648,211.638,-1.4012,-80.28,8,11.935,NAVIGATING: Moving to goal
2025-09-02T15:19:43.082012,589.93,-428.647,211.31,-1.3949,-79.92,8,11.615,NAVIGATING: Moving to goal
2025-09-02T15:19:43.590068,590.44,-428.643,211.041,-1.3905,-79.67,8,11.353,NAVIGATING: Moving to goal
2025-09-02T15:19:44.101856,590.95,-428.633,210.734,-1.3862,-79.42,8,11.052,NAVIGATING: Moving to goal
2025-09-02T15:19:44.612673,591.46,-428.624,210.513,-1.3835,-79.27,8,10.835,NAVIGATING: Moving to goal
2025-09-02T15:19:45.127204,591.98,-428.607,210.205,-1.3802,-79.08,8,10.533,NAVIGATING: Moving to goal
2025-09-02T15:19:45.632221,592.48,-428.589,209.938,-1.3776,-78.93,8,10.269,NAVIGATING: Moving to goal
2025-09-02T15:19:46.232199,593.08,-428.563,209.604,-1.3748,-78.77,8,9.94,NAVIGATING: Moving to goal
2025-09-02T15:19:46.738389,593.59,-428.536,209.298,-1.3725,-78.64,8,9.637,NAVIGATING: Moving to goal
2025-09-02T15:19:47.263439,594.11,-428.511,209.032,-1.3707,-78.54,8,9.374,NAVIGATING: Moving to goal
2025-09-02T15:19:47.776484,594.62,-428.476,208.706,-1.3687,-78.42,8,9.051,NAVIGATING: Moving to goal
2025-09-02T15:19:48.314630,595.16,-428.45,208.421,-1.3678,-78.37,8,8.77,NAVIGATING: Moving to goal
2025-09-02T15:19:48.826629,595.67,-428.466,208.097,-1.367,-78.33,8,8.464,NAVIGATING: Moving to goal
2025-09-02T15:19:49.342705,596.19,-428.471,207.834,-1.3585,-77.84,8,8.215,NAVIGATING: Moving to goal
2025-09-02T15:19:49.851770,596.7,-428.471,207.534,-1.342,-76.89,8,7.929,NAVIGATING: Moving to goal
2025-09-02T15:19:50.385042,597.23,-428.461,207.255,-1.3218,-75.73,8,7.661,NAVIGATING: Moving to goal
2025-09-02T15:19:50.895202,597.74,-428.447,206.949,-1.3,-74.48,8,7.367,NAVIGATING: Moving to goal
2025-09-02T15:19:51.418572,598.27,-428.427,206.693,-1.2857,-73.66,8,7.12,NAVIGATING: Moving to goal
2025-09-02T15:19:51.929269,598.78,-428.401,206.39,-1.2721,-72.89,8,6.826,NAVIGATING: Moving to goal
2025-09-02T15:19:52.446132,599.29,-428.37,206.105,-1.2619,-72.3,8,6.549,NAVIGATING: Moving to goal
2025-09-02T15:19:52.980071,599.83,-428.333,205.82,-1.2536,-71.83,8,6.271,NAVIGATING: Moving to goal
2025-09-02T15:19:53.527840,600.38,-428.296,205.555,-1.2471,-71.45,8,6.011,NAVIGATING: Moving to goal
2025-09-02T15:19:54.063870,600.91,-428.247,205.251,-1.2409,-71.1,8,5.712,NAVIGATING: Moving to goal
2025-09-02T15:19:54.563952,601.41,-428.199,204.974,-1.2356,-70.79,8,5.439,NAVIGATING: Moving to goal
2025-09-02T15:19:55.068690,601.92,-428.141,204.676,-1.2238,-70.12,8,5.143,NAVIGATING: Moving to goal
2025-09-02T15:19:55.573705,602.42,-428.087,204.42,-1.2083,-69.23,8,4.887,NAVIGATING: Moving to goal
2025-09-02T15:19:56.104086,602.95,-428.024,204.14,-1.1887,-68.11,8,4.608,NAVIGATING: Moving to goal
2025-09-02T15:19:56.613695,603.46,-427.964,203.891,-1.1745,-67.3,8,4.358,NAVIGATING: Moving to goal
2025-09-02T15:19:57.116777,603.96,-427.896,203.621,-1.1622,-66.59,8,4.088,NAVIGATING: Moving to goal
2025-09-02T15:19:57.686220,604.53,-427.821,203.34,-1.1504,-65.92,8,3.804,NAVIGATING: Moving to goal
2025-09-02T15:19:58.235913,605.08,-427.738,203.05,-1.1327,-64.9,8,3.511,NAVIGATING: Moving to goal
2025-09-02T15:19:58.765704,605.61,-427.7,202.762,-1.1143,-63.84,8,3.243,NAVIGATING: Moving to goal
2025-09-02T15:19:59.272294,606.12,-427.653,202.492,-1.0926,-62.6,8,2.991,NAVIGATING: Moving to goal
2025-09-02T15:19:59.783773,606.63,-427.599,202.223,-1.0676,-61.17,8,2.738,NAVIGATING: Moving to goal
2025-09-02T15:20:00.328231,607.18,-427.528,201.937,-1.0383,-59.49,8,2.467,NAVIGATING: Moving to goal
2025-09-02T15:20:00.878515,607.73,-427.448,201.646,-1.0064,-57.66,8,2.192,NAVIGATING: Moving to goal
2025-09-02T15:20:01.393513,608.24,-427.372,201.407,-0.9788,-56.08,8,1.965,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:01.928668,608.78,-427.296,201.156,-0.9503,-54.45,8,1.736,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:02.149383,609.0,-427.275,201.078,-0.942,-53.97,8,1.67,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:04.150050,611.0,-427.275,201.078,-0.942,-53.97,9,5.384,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:04.151541,611.0,-427.157,200.556,-0.8929,-51.16,9,5.187,NAVIGATING: Moving to goal
2025-09-02T15:20:04.652277,611.5,-427.121,200.36,-0.8681,-49.74,9,5.133,NAVIGATING: Moving to goal
2025-09-02T15:20:05.228938,612.08,-427.092,200.254,-0.8268,-47.37,9,5.098,NAVIGATING: Moving to goal
2025-09-02T15:20:05.741161,612.59,-427.055,200.146,-0.7615,-43.63,9,5.057,NAVIGATING: Moving to goal
2025-09-02T15:20:06.262213,613.11,-427.018,200.055,-0.6943,-39.78,9,5.018,NAVIGATING: Moving to goal
2025-09-02T15:20:06.820430,613.67,-426.965,199.953,-0.6174,-35.38,9,4.965,NAVIGATING: Moving to goal
2025-09-02T15:20:07.376948,614.23,-426.903,199.853,-0.5401,-30.95,9,4.905,NAVIGATING: Moving to goal
2025-09-02T15:20:07.906243,614.75,-426.828,199.751,-0.4627,-26.51,9,4.834,NAVIGATING: Moving to goal
2025-09-02T15:20:08.446374,615.29,-426.749,199.644,-0.3892,-22.3,9,4.762,NAVIGATING: Moving to goal
2025-09-02T15:20:08.958176,615.81,-426.672,199.536,-0.3188,-18.26,9,4.695,NAVIGATING: Moving to goal
2025-09-02T15:20:09.476433,616.32,-426.58,199.434,-0.2538,-14.54,9,4.615,NAVIGATING: Moving to goal
2025-09-02T15:20:09.980011,616.83,-426.464,199.333,-0.1919,-10.99,9,4.513,NAVIGATING: Moving to goal
2025-09-02T15:20:10.525274,617.37,-426.312,199.228,-0.13,-7.45,9,4.38,NAVIGATING: Moving to goal
2025-09-02T15:20:11.029385,617.88,-426.132,199.124,-0.07,-4.01,9,4.224,NAVIGATING: Moving to goal
2025-09-02T15:20:11.546028,618.39,-425.954,199.04,-0.018,-1.03,9,4.069,NAVIGATING: Moving to goal
2025-09-02T15:20:12.072464,618.92,-425.726,198.947,0.0424,2.43,9,3.871,NAVIGATING: Moving to goal
2025-09-02T15:20:12.587758,619.44,-425.522,198.88,0.0919,5.26,9,3.696,NAVIGATING: Moving to goal
2025-09-02T15:20:13.091084,619.94,-425.29,198.818,0.1395,7.99,9,3.496,NAVIGATING: Moving to goal
2025-09-02T15:20:13.644326,620.49,-425.031,198.766,0.1852,10.61,9,3.273,NAVIGATING: Moving to goal
2025-09-02T15:20:14.204484,621.05,-424.76,198.726,0.2282,13.07,9,3.04,NAVIGATING: Moving to goal
2025-09-02T15:20:14.704832,621.55,-424.48,198.699,0.2692,15.42,9,2.8,NAVIGATING: Moving to goal
2025-09-02T15:20:15.239493,622.09,-424.192,198.684,0.3118,17.87,9,2.557,NAVIGATING: Moving to goal
2025-09-02T15:20:15.753500,622.6,-423.906,198.679,0.3592,20.58,9,2.319,NAVIGATING: Moving to goal
2025-09-02T15:20:16.279310,623.13,-423.689,198.683,0.3975,22.78,9,2.141,NAVIGATING: Moving to goal
2025-09-02T15:20:16.814787,623.66,-423.417,198.698,0.4477,25.65,9,1.925,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:17.149436,624.0,-423.266,198.705,0.4748,27.2,9,1.811,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:19.150066,626.0,-423.266,198.705,0.4748,27.2,10,41.315,GOAL_REACHED: Target reached successfully
2025-09-02T15:20:19.151398,626.0,-422.75,198.699,0.5599,32.08,10,41.308,NAVIGATING: Moving to goal
2025-09-02T15:20:19.658131,626.51,-422.596,198.693,0.5987,34.3,10,41.312,NAVIGATING: Moving to goal
2025-09-02T15:20:20.236421,627.08,-422.513,198.699,0.6462,37.02,10,41.304,NAVIGATING: Moving to goal
2025-09-02T15:20:20.747617,627.6,-422.426,198.714,0.7161,41.03,10,41.288,NAVIGATING: Moving to goal
2025-09-02T15:20:21.272838,628.12,-422.351,198.733,0.787,45.09,10,41.269,NAVIGATING: Moving to goal
2025-09-02T15:20:21.786431,628.63,-422.262,198.766,0.8708,49.89,10,41.235,NAVIGATING: Moving to goal
2025-09-02T15:20:22.301076,629.15,-422.177,198.809,0.9468,54.25,10,41.192,NAVIGATING: Moving to goal
2025-09-02T15:20:22.816417,629.66,-422.082,198.867,1.0251,58.73,10,41.133,NAVIGATING: Moving to goal
2025-09-02T15:20:23.365588,630.21,-421.979,198.948,1.0995,63.0,10,41.052,NAVIGATING: Moving to goal
2025-09-02T15:20:23.875394,630.72,-421.871,199.047,1.1712,67.1,10,40.953,NAVIGATING: Moving to goal
2025-09-02T15:20:24.387956,631.24,-421.765,199.164,1.2335,70.68,10,40.837,NAVIGATING: Moving to goal
2025-09-02T15:20:24.892280,631.74,-421.648,199.313,1.2955,74.23,10,40.689,NAVIGATING: Moving to goal
2025-09-02T15:20:25.413736,632.26,-421.54,199.471,1.3504,77.37,10,40.531,NAVIGATING: Moving to goal
2025-09-02T15:20:25.922471,632.77,-421.417,199.68,1.4071,80.62,10,40.324,NAVIGATING: Moving to goal
2025-09-02T15:20:26.477938,633.33,-421.31,199.891,1.4528,83.24,10,40.115,NAVIGATING: Moving to goal
2025-09-02T15:20:26.993216,633.84,-421.204,200.13,1.497,85.77,10,39.878,NAVIGATING: Moving to goal
2025-09-02T15:20:27.502586,634.35,-421.113,200.362,1.5341,87.9,10,39.648,NAVIGATING: Moving to goal
2025-09-02T15:20:28.034066,634.88,-421.024,200.619,1.5649,89.66,10,39.394,NAVIGATING: Moving to goal
2025-09-02T15:20:28.574565,635.42,-420.969,200.9,1.5925,91.24,10,39.114,NAVIGATING: Moving to goal
2025-09-02T15:20:29.078310,635.93,-420.938,201.191,1.6156,92.56,10,38.824,NAVIGATING: Moving to goal
2025-09-02T15:20:29.598527,636.45,-420.914,201.487,1.6331,93.57,10,38.529,NAVIGATING: Moving to goal
2025-09-02T15:20:30.107662,636.96,-420.889,201.807,1.6475,94.39,10,38.21,NAVIGATING: Moving to goal
2025-09-02T15:20:30.611612,637.46,-420.873,202.07,1.6567,94.92,10,37.947,NAVIGATING: Moving to goal
2025-09-02T15:20:31.118762,637.97,-420.858,202.374,1.6653,95.41,10,37.643,NAVIGATING: Moving to goal
2025-09-02T15:20:31.622030,638.47,-420.848,202.62,1.6709,95.74,10,37.398,NAVIGATING: Moving to goal
2025-09-02T15:20:32.221069,639.07,-420.839,202.973,1.6775,96.12,10,37.046,NAVIGATING: Moving to goal
2025-09-02T15:20:32.733580,639.58,-420.833,203.299,1.6824,96.4,10,36.719,NAVIGATING: Moving to goal
2025-09-02T15:20:33.242810,640.09,-420.833,203.586,1.6852,96.56,10,36.433,NAVIGATING: Moving to goal
2025-09-02T15:20:33.758499,640.61,-420.832,203.863,1.6818,96.36,10,36.156,NAVIGATING: Moving to goal
2025-09-02T15:20:34.274908,641.12,-420.835,204.154,1.678,96.14,10,35.864,NAVIGATING: Moving to goal
2025-09-02T15:20:34.797325,641.65,-420.84,204.46,1.6752,95.98,10,35.559,NAVIGATING: Moving to goal
2025-09-02T15:20:35.307060,642.16,-420.847,204.738,1.6734,95.88,10,35.28,NAVIGATING: Moving to goal
2025-09-02T15:20:35.849560,642.7,-420.859,205.077,1.6719,95.79,10,34.941,NAVIGATING: Moving to goal
2025-09-02T15:20:36.367447,643.22,-420.869,205.337,1.6712,95.75,10,34.681,NAVIGATING: Moving to goal
2025-09-02T15:20:36.885515,643.73,-420.883,205.643,1.6707,95.72,10,34.375,NAVIGATING: Moving to goal
2025-09-02T15:20:37.439259,644.29,-420.898,205.956,1.6705,95.71,10,34.062,NAVIGATING: Moving to goal
2025-09-02T15:20:37.969189,644.82,-420.915,206.261,1.6704,95.71,10,33.756,NAVIGATING: Moving to goal
2025-09-02T15:20:38.499030,645.35,-420.95,206.522,1.6724,95.82,10,33.495,NAVIGATING: Moving to goal
2025-09-02T15:20:39.002954,645.85,-421.028,206.835,1.6776,96.12,10,33.179,NAVIGATING: Moving to goal
2025-09-02T15:20:39.559295,646.41,-421.103,207.14,1.6809,96.31,10,32.872,NAVIGATING: Moving to goal
2025-09-02T15:20:40.071458,646.92,-421.17,207.441,1.6769,96.08,10,32.57,NAVIGATING: Moving to goal
2025-09-02T15:20:40.648255,647.5,-421.233,207.74,1.669,95.63,10,32.269,NAVIGATING: Moving to goal
2025-09-02T15:20:41.201170,648.05,-421.294,208.04,1.6628,95.27,10,31.968,NAVIGATING: Moving to goal
2025-09-02T15:20:41.720727,648.57,-421.353,208.347,1.6577,94.98,10,31.659,NAVIGATING: Moving to goal
2025-09-02T15:20:42.240618,649.09,-421.405,208.623,1.654,94.77,10,31.383,NAVIGATING: Moving to goal
2025-09-02T15:20:42.785442,649.63,-421.462,208.951,1.6504,94.56,10,31.053,NAVIGATING: Moving to goal
2025-09-02T15:20:43.288782,650.14,-421.506,209.208,1.648,94.42,10,30.796,NAVIGATING: Moving to goal
2025-09-02T15:20:43.841447,650.69,-421.561,209.557,1.6453,94.27,10,30.446,NAVIGATING: Moving to goal
2025-09-02T15:20:44.400275,651.25,-421.609,209.867,1.6433,94.15,10,30.136,NAVIGATING: Moving to goal
2025-09-02T15:20:44.903932,651.75,-421.654,210.17,1.6416,94.06,10,29.832,NAVIGATING: Moving to goal
2025-09-02T15:20:45.436986,652.29,-421.696,210.474,1.6402,93.98,10,29.527,NAVIGATING: Moving to goal
2025-09-02T15:20:45.937756,652.79,-421.737,210.778,1.6389,93.9,10,29.223,NAVIGATING: Moving to goal
2025-09-02T15:20:46.486948,653.34,-421.776,211.082,1.6378,93.84,10,28.919,NAVIGATING: Moving to goal
2025-09-02T15:20:47.003849,653.85,-421.816,211.406,1.6367,93.78,10,28.594,NAVIGATING: Moving to goal
2025-09-02T15:20:47.537088,654.39,-421.851,211.698,1.6359,93.73,10,28.303,NAVIGATING: Moving to goal
2025-09-02T15:20:48.041586,654.89,-421.888,212.022,1.635,93.68,10,27.978,NAVIGATING: Moving to goal
2025-09-02T15:20:48.572411,655.42,-421.958,212.307,1.638,93.85,10,27.693,NAVIGATING: Moving to goal
2025-09-02T15:20:49.087472,655.94,-422.05,212.612,1.6422,94.09,10,27.388,NAVIGATING: Moving to goal
2025-09-02T15:20:49.663824,656.51,-422.141,212.922,1.6448,94.24,10,27.078,NAVIGATING: Moving to goal
2025-09-02T15:20:50.216623,657.06,-422.219,213.225,1.6449,94.25,10,26.776,NAVIGATING: Moving to goal
2025-09-02T15:20:50.716866,657.56,-422.297,213.544,1.6374,93.82,10,26.458,NAVIGATING: Moving to goal
2025-09-02T15:20:51.282901,658.13,-422.36,213.825,1.6311,93.46,10,26.178,NAVIGATING: Moving to goal
2025-09-02T15:20:51.787533,658.64,-422.426,214.146,1.6253,93.12,10,25.858,NAVIGATING: Moving to goal
2025-09-02T15:20:52.328577,659.18,-422.484,214.435,1.6209,92.87,10,25.57,NAVIGATING: Moving to goal
2025-09-02T15:20:52.846631,659.69,-422.538,214.738,1.617,92.65,10,25.268,NAVIGATING: Moving to goal
2025-09-02T15:20:53.364847,660.21,-422.591,215.041,1.6137,92.46,10,24.966,NAVIGATING: Moving to goal
2025-09-02T15:20:53.869190,660.72,-422.641,215.365,1.6107,92.29,10,24.644,NAVIGATING: Moving to goal
2025-09-02T15:20:54.407197,661.26,-422.684,215.649,1.6085,92.16,10,24.361,NAVIGATING: Moving to goal
2025-09-02T15:20:54.923887,661.77,-422.729,215.973,1.6062,92.03,10,24.038,NAVIGATING: Moving to goal
2025-09-02T15:20:55.450301,662.3,-422.767,216.265,1.6044,91.93,10,23.747,NAVIGATING: Moving to goal
2025-09-02T15:20:55.968839,662.82,-422.806,216.59,1.6026,91.82,10,23.424,NAVIGATING: Moving to goal
2025-09-02T15:20:56.487585,663.34,-422.839,216.875,1.6012,91.74,10,23.14,NAVIGATING: Moving to goal
2025-09-02T15:20:56.990604,663.84,-422.874,217.2,1.5998,91.66,10,22.817,NAVIGATING: Moving to goal
2025-09-02T15:20:57.533865,664.38,-422.903,217.492,1.5987,91.6,10,22.526,NAVIGATING: Moving to goal
2025-09-02T15:20:58.077466,664.93,-422.932,217.798,1.5976,91.54,10,22.222,NAVIGATING: Moving to goal
2025-09-02T15:20:58.579573,665.43,-422.996,218.057,1.6006,91.71,10,21.965,NAVIGATING: Moving to goal
2025-09-02T15:20:59.088997,665.94,-423.089,218.37,1.6046,91.94,10,21.657,NAVIGATING: Moving to goal
2025-09-02T15:20:59.592841,666.44,-423.163,218.626,1.601,91.73,10,21.405,NAVIGATING: Moving to goal
2025-09-02T15:21:00.118745,666.97,-423.237,218.925,1.5892,91.05,10,21.111,NAVIGATING: Moving to goal
2025-09-02T15:21:00.654552,667.5,-423.307,219.232,1.5774,90.38,10,20.809,NAVIGATING: Moving to goal
2025-09-02T15:21:01.186791,668.03,-423.37,219.534,1.5681,89.84,10,20.512,NAVIGATING: Moving to goal
2025-09-02T15:21:01.688121,668.54,-423.425,219.838,1.5604,89.41,10,20.213,NAVIGATING: Moving to goal
2025-09-02T15:21:02.249017,669.1,-423.478,220.142,1.5541,89.05,10,19.913,NAVIGATING: Moving to goal
2025-09-02T15:21:02.767705,669.62,-423.522,220.448,1.5488,88.74,10,19.612,NAVIGATING: Moving to goal
2025-09-02T15:21:03.330810,670.18,-423.565,220.76,1.5443,88.48,10,19.303,NAVIGATING: Moving to goal
2025-09-02T15:21:03.872021,670.72,-423.606,221.106,1.54,88.23,10,18.962,NAVIGATING: Moving to goal
2025-09-02T15:21:04.412244,671.26,-423.639,221.42,1.5367,88.04,10,18.652,NAVIGATING: Moving to goal
2025-09-02T15:21:04.914378,671.76,-423.668,221.74,1.5337,87.88,10,18.336,NAVIGATING: Moving to goal
2025-09-02T15:21:05.455670,672.3,-423.691,222.033,1.5314,87.74,10,18.046,NAVIGATING: Moving to goal
2025-09-02T15:21:05.966666,672.81,-423.714,222.36,1.529,87.61,10,17.723,NAVIGATING: Moving to goal
2025-09-02T15:21:06.496338,673.34,-423.731,222.647,1.5272,87.5,10,17.439,NAVIGATING: Moving to goal
2025-09-02T15:21:07.003693,673.85,-423.748,222.974,1.5253,87.39,10,17.115,NAVIGATING: Moving to goal
2025-09-02T15:21:07.522686,674.37,-423.76,223.268,1.5238,87.31,10,16.825,NAVIGATING: Moving to goal
2025-09-02T15:21:08.058314,674.91,-423.771,223.575,1.5224,87.23,10,16.52,NAVIGATING: Moving to goal
2025-09-02T15:21:08.604477,675.45,-423.826,223.883,1.5254,87.4,10,16.22,NAVIGATING: Moving to goal
2025-09-02T15:21:09.116621,675.96,-423.902,224.193,1.53,87.66,10,15.921,NAVIGATING: Moving to goal
2025-09-02T15:21:09.648734,676.5,-423.975,224.507,1.5302,87.68,10,15.618,NAVIGATING: Moving to goal
2025-09-02T15:21:10.217060,677.07,-424.032,224.811,1.5211,87.15,10,15.324,NAVIGATING: Moving to goal
2025-09-02T15:21:10.729209,677.58,-424.082,225.113,1.5062,86.3,10,15.032,NAVIGATING: Moving to goal
2025-09-02T15:21:11.274900,678.12,-424.125,225.416,1.4935,85.57,10,14.738,NAVIGATING: Moving to goal
2025-09-02T15:21:11.782595,678.63,-424.164,225.741,1.4828,84.96,10,14.422,NAVIGATING: Moving to goal
2025-09-02T15:21:12.296891,679.14,-424.195,226.035,1.4749,84.51,10,14.137,NAVIGATING: Moving to goal
2025-09-02T15:21:12.809919,679.66,-424.22,226.356,1.4678,84.1,10,13.824,NAVIGATING: Moving to goal
2025-09-02T15:21:13.329516,680.18,-424.24,226.65,1.4624,83.79,10,13.536,NAVIGATING: Moving to goal
2025-09-02T15:21:13.859132,680.71,-424.255,226.958,1.4577,83.52,10,13.235,NAVIGATING: Moving to goal
2025-09-02T15:21:14.385870,681.23,-424.265,227.226,1.4541,83.31,10,12.973,NAVIGATING: Moving to goal
2025-09-02T15:21:14.914009,681.76,-424.272,227.535,1.4505,83.11,10,12.671,NAVIGATING: Moving to goal
2025-09-02T15:21:15.454551,682.3,-424.275,227.843,1.4474,82.93,10,12.368,NAVIGATING: Moving to goal
2025-09-02T15:21:15.967124,682.82,-424.274,228.171,1.4445,82.76,10,12.046,NAVIGATING: Moving to goal
2025-09-02T15:21:16.480955,683.33,-424.27,228.465,1.4422,82.63,10,11.756,NAVIGATING: Moving to goal
2025-09-02T15:21:16.986693,683.83,-424.263,228.786,1.44,82.5,10,11.44,NAVIGATING: Moving to goal
2025-09-02T15:21:17.496685,684.34,-424.253,229.08,1.4381,82.4,10,11.15,NAVIGATING: Moving to goal
2025-09-02T15:21:18.010999,684.86,-424.24,229.407,1.4363,82.29,10,10.827,NAVIGATING: Moving to goal
2025-09-02T15:21:18.537094,685.39,-424.262,229.696,1.4383,82.41,10,10.55,NAVIGATING: Moving to goal
2025-09-02T15:21:19.089262,685.94,-424.323,230.011,1.4388,82.43,10,10.255,NAVIGATING: Moving to goal
2025-09-02T15:21:19.603585,686.45,-424.37,230.291,1.4302,81.95,10,9.994,NAVIGATING: Moving to goal
2025-09-02T15:21:20.103882,686.95,-424.407,230.575,1.415,81.07,10,9.728,NAVIGATING: Moving to goal
2025-09-02T15:21:20.658991,687.51,-424.432,230.837,1.3965,80.01,10,9.48,NAVIGATING: Moving to goal
2025-09-02T15:21:21.202011,688.05,-424.455,231.138,1.3722,78.62,10,9.196,NAVIGATING: Moving to goal
2025-09-02T15:21:21.702490,688.55,-424.466,231.441,1.3522,77.47,10,8.907,NAVIGATING: Moving to goal
2025-09-02T15:21:22.238451,689.09,-424.474,231.755,1.336,76.55,10,8.608,NAVIGATING: Moving to goal
2025-09-02T15:21:22.748256,689.6,-424.47,232.062,1.3235,75.83,10,8.313,NAVIGATING: Moving to goal
2025-09-02T15:21:23.257799,690.11,-424.463,232.324,1.3147,75.33,10,8.062,NAVIGATING: Moving to goal
2025-09-02T15:21:23.766968,690.62,-424.448,232.639,1.3059,74.82,10,7.757,NAVIGATING: Moving to goal
2025-09-02T15:21:24.304095,691.15,-424.426,232.947,1.2988,74.41,10,7.458,NAVIGATING: Moving to goal
2025-09-02T15:21:24.813539,691.66,-424.397,233.275,1.2924,74.05,10,7.139,NAVIGATING: Moving to goal
2025-09-02T15:21:25.364175,692.21,-424.366,233.562,1.2877,73.78,10,6.858,NAVIGATING: Moving to goal
2025-09-02T15:21:25.864639,692.71,-424.328,233.869,1.2833,73.53,10,6.558,NAVIGATING: Moving to goal
2025-09-02T15:21:26.366026,693.21,-424.288,234.154,1.2792,73.29,10,6.277,NAVIGATING: Moving to goal
2025-09-02T15:21:26.881438,693.73,-424.241,234.455,1.2684,72.67,10,5.981,NAVIGATING: Moving to goal
2025-09-02T15:21:27.404073,694.25,-424.193,234.733,1.2524,71.76,10,5.706,NAVIGATING: Moving to goal
2025-09-02T15:21:27.918525,694.77,-424.136,235.036,1.2358,70.8,10,5.404,NAVIGATING: Moving to goal
2025-09-02T15:21:28.423763,695.27,-424.113,235.311,1.227,70.3,10,5.144,NAVIGATING: Moving to goal
2025-09-02T15:21:28.946337,695.79,-424.133,235.589,1.2212,69.97,10,4.899,NAVIGATING: Moving to goal
2025-09-02T15:21:29.466819,696.31,-424.141,235.862,1.2085,69.24,10,4.66,NAVIGATING: Moving to goal
2025-09-02T15:21:29.981421,696.83,-424.138,236.159,1.1886,68.1,10,4.396,NAVIGATING: Moving to goal
2025-09-02T15:21:30.491528,697.34,-424.118,236.439,1.1654,66.77,10,4.144,NAVIGATING: Moving to goal
2025-09-02T15:21:30.993644,697.84,-424.092,236.726,1.1384,65.23,10,3.886,NAVIGATING: Moving to goal
2025-09-02T15:21:31.498514,698.35,-424.053,236.996,1.1107,63.64,10,3.639,NAVIGATING: Moving to goal
2025-09-02T15:21:32.003854,698.85,-424.003,237.291,1.0786,61.8,10,3.369,NAVIGATING: Moving to goal
2025-09-02T15:21:32.527052,699.38,-423.945,237.571,1.0467,59.97,10,3.112,NAVIGATING: Moving to goal
2025-09-02T15:21:33.033257,699.88,-423.868,237.879,1.0103,57.88,10,2.827,NAVIGATING: Moving to goal
2025-09-02T15:21:33.573149,700.42,-423.792,238.147,0.9777,56.02,10,2.578,NAVIGATING: Moving to goal
2025-09-02T15:21:34.081283,700.93,-423.694,238.448,0.9402,53.87,10,2.297,NAVIGATING: Moving to goal
2025-09-02T15:21:34.586271,701.43,-423.615,238.672,0.9106,52.17,10,2.091,NAVIGATING: Moving to goal
2025-09-02T15:21:35.087522,701.94,-423.51,238.949,0.8686,49.76,10,1.839,GOAL_REACHED: Target reached successfully
2025-09-02T15:21:35.149403,702.0,-423.51,238.949,0.8686,49.76,10,1.839,GOAL_REACHED: Target reached successfully


==> csv_files/coverage_csvs/0_detections.csv <==
particle_id,robot_x,robot_y,sim_time,lookup_time
3,-419.176608,209.739267,727.697977,727.697977
8,-419.542581,201.788795,569.164980,569.164980
11,-428.888839,202.818481,543.590827,543.590827
18,-440.072738,201.985849,500.000000,500.000000
23,-419.042999,209.751758,728.640935,728.640935
29,-420.684111,207.616870,596.278619,596.278619
34,-418.566030,209.937751,732.542634,732.542634
35,-424.979990,208.129431,606.579331,606.579331
43,-418.931114,201.960070,573.718925,573.718925
48,-441.325743,209.608163,668.598711,668.598711
65,-440.508511,210.837950,673.315414,673.315414
86,-437.240641,206.119265,637.833246,637.833246
106,-418.886986,209.779001,729.785706,729.785706
107,-428.568326,211.209494,702.505797,702.505797
112,-441.809321,208.169905,664.342944,664.342944
116,-423.599620,216.054546,760.637845,760.637845
120,-419.986927,201.782563,566.606165,566.606165
139,-440.870814,213.775947,805.091110,805.091110
147,-440.593989,210.750593,672.959941,672.959941
163,-424.979990,208.129431,606.579331,606.579331
170,-441.000395,210.211132,670.652655,670.652655
178,-419.901152,207.201558,593.590461,593.590461
184,-439.806961,213.778561,799.121517,799.121517
186,-420.271341,201.790302,565.317266,565.317266
187,-428.474426,215.663246,771.868240,771.868240
194,-439.738659,219.340530,828.278874,828.278874
195,-441.119363,205.764122,652.196399,652.196399
198,-440.088931,201.985976,510.698558,510.698558
200,-420.345921,201.792824,565.050742,565.050742
209,-428.981264,211.286693,701.550779,701.550779
211,-430.265832,211.522124,698.573305,698.573305
225,-440.998812,205.746270,651.296556,651.296556
230,-419.459413,206.816990,591.712133,591.712133
243,-423.616580,202.092224,556.619956,556.619956
246,-425.736343,215.992670,765.537130,765.537130
256,-418.886986,209.779001,729.785706,729.785706
266,-426.517179,202.495629,549.625387,549.625387
269,-441.681132,216.211450,816.551992,816.551992
271,-420.765637,207.648839,596.534677,596.534677
275,-439.945070,202.057905,514.224040,514.224040
282,-441.721436,215.249782,813.711748,813.711748
287,-441.137745,213.854030,807.219666,807.219666
289,-437.674540,212.011310,681.552209,681.552209
314,-422.031324,207.986576,599.766796,599.766796
315,-439.829117,202.136588,515.507744,515.507744
333,-440.900488,218.278646,823.264278,823.264278
349,-441.897352,207.051434,661.116265,661.116265
371,-441.730925,215.534223,814.529535,814.529535
385,-441.188377,205.778816,652.808657,652.808657
389,-424.491225,208.145466,605.501446,605.501446
390,-441.897760,207.541218,662.554937,662.554937
393,-427.674425,211.036818,704.624024,704.624024
396,-437.275879,214.077656,792.701728,792.701728
401,-435.223214,206.491836,632.575582,632.575582
406,-428.650516,219.182008,854.741285,854.741285
407,-428.032206,202.704860,545.685833,545.685833
409,-441.422368,214.130145,809.592778,809.592778
412,-421.087514,217.854461,873.065279,873.065279
417,-418.845871,221.909324,899.169227,899.169227
431,-424.426555,202.198797,554.647611,554.647611
443,-439.555598,211.488252,676.789301,676.789301
457,-441.158088,205.771924,652.508461,652.508461
460,-441.743352,208.456449,665.179834,665.179834
464,-437.372712,203.042231,524.038396,524.038396
471,-424.926204,218.470681,863.607287,863.607287
481,-418.598876,217.931345,885.707782,885.707782
482,-429.803966,211.439641,699.690240,699.690240
485,-423.599620,216.054546,760.637845,760.637845
492,-423.153020,210.164769,715.215871,715.215871
496,-431.984281,219.747551,846.570205,846.570205
505,-437.028429,220.022063,834.855768,834.855768
508,-441.444475,217.159992,819.569237,819.569237
509,-440.406961,205.738358,647.562109,647.562109
519,-420.430353,209.796564,721.732638,721.732638
529,-441.904623,207.233220,661.644327,661.644327
532,-441.282507,205.805116,653.610783,653.610783
543,-420.474768,217.794633,874.616310,874.616310
547,-424.491225,208.145466,605.501446,605.501446
550,-424.375314,224.181106,915.707703,915.707703
551,-441.849108,207.957606,663.780127,663.780127
552,-418.665916,209.862987,731.621398,731.621398
559,-439.976126,221.765628,955.561859,955.561859
566,-419.232946,217.738430,880.427005,880.427005
567,-420.684111,207.616870,596.278619,596.278619
576,-428.238526,219.104302,855.682432,855.682432
577,-428.896383,223.717275,926.664180,926.664180
578,-435.471029,220.061740,838.530624,838.530624
582,-418.179743,219.633489,892.661737,892.661737
585,-419.500634,217.735291,878.775378,878.775378
586,-440.995821,218.120588,822.646310,822.646310
588,-441.391413,214.084075,809.342766,809.342766
592,-430.406138,219.498500,850.406520,850.406520
594,-441.516963,224.696590,974.247994,974.247994
630,-441.618508,214.599501,811.659695,811.659695
632,-440.406961,205.738358,647.562109,647.562109
634,-441.285817,225.483341,976.641574,976.641574
638,-440.939652,213.788765,805.638880,805.638880
642,-440.888768,205.736506,650.525866,650.525866
653,-425.191884,224.154236,917.529223,917.529223
654,-425.609250,224.128262,918.517685,918.517685
655,-420.593097,223.585334,906.536533,906.536533
658,-441.290451,213.963900,808.483549,808.483549
660,-441.282507,205.805116,653.610783,653.610783
665,-440.660989,210.676131,672.612635,672.612635
668,-441.230229,209.800172,669.196214,669.196214
674,-432.713978,223.001266,936.642940,936.642940
685,-441.677982,214.873956,812.604223,812.604223
693,-441.696290,208.630564,665.698698,665.698698
695,-431.158893,211.673048,696.506624,696.506624
701,-418.537370,221.235631,896.995666,896.995666
705,-440.190781,219.053984,826.775760,826.775760
708,-433.759213,227.993153,1000.622626,1000.622626
720,-434.672972,228.069027,998.572607,998.572607
722,-437.656076,214.020834,793.562599,793.562599
727,-419.396385,217.734437,879.424505,879.424505
728,-428.038887,211.108005,703.762323,703.762323
729,-435.281817,214.422709,787.886653,787.886653
735,-419.042999,209.751758,728.640935,728.640935
749,-441.481730,217.051616,819.238190,819.238190
756,-419.463236,209.735282,725.824358,725.824358
758,-441.614620,206.059700,656.781522,656.781522
759,-418.227520,212.172232,740.810131,740.810131
763,-418.175075,219.516075,892.356651,892.356651
770,-441.677982,214.873956,812.604223,812.604223
771,-419.511950,209.736499,725.521319,725.521319
785,-441.434094,222.346998,966.529082,966.529082
788,-435.881571,228.113367,995.764718,995.764718
791,-441.587626,222.889637,968.681483,968.681483
792,-419.962979,217.756711,876.410840,876.410840
802,-428.650516,219.182008,854.741285,854.741285
808,-441.677982,214.873956,812.604223,812.604223
821,-425.609250,224.128262,918.517685,918.517685
827,-434.632946,230.542569,1097.586603,1097.586603
832,-420.910940,225.836605,1031.684490,1031.684490
835,-439.251829,211.618269,677.637414,677.637414
839,-440.657715,213.753044,803.611617,803.611617
856,-441.175661,213.875408,807.531703,807.531703
857,-430.280209,219.476762,850.715878,850.715878
860,-425.388013,232.012575,1075.728661,1075.728661
872,-440.592626,218.687837,824.993713,824.993713
873,-432.071679,227.784139,1004.564591,1004.564591
886,-441.646634,223.540615,970.724369,970.724369
888,-438.061691,219.888127,832.521279,832.521279
891,-422.694866,231.989207,1069.661726,1069.661726
898,-441.646634,223.540615,970.724369,970.724369
899,-418.379573,212.798786,742.635488,742.635488
913,-441.481730,217.051616,819.238190,819.238190
921,-420.430353,209.796564,721.732638,721.732638
924,-428.238526,219.104302,855.682432,855.682432
926,-418.880369,217.788073,883.230709,883.230709
942,-440.475908,218.808990,825.558824,825.558824
945,-430.469924,215.327123,776.527542,776.527542
946,-422.126199,210.000086,717.603704,717.603704
949,-440.502720,221.748644,958.636425,958.636425
956,-422.690136,215.997303,758.575729,758.575729
961,-438.189665,213.945007,794.779258,794.779258
969,-421.839684,215.877216,756.673727,756.673727
970,-441.556500,224.502445,973.658219,973.658219
978,-420.123586,217.767301,875.760726,875.760726
981,-441.721436,215.249782,813.711748,813.711748
984,-435.908696,230.307210,1100.666327,1100.666327
988,-441.532747,230.196542,1122.601608,1122.601608
989,-441.135535,217.859825,821.665604,821.665604
993,-441.769079,231.220693,1126.525349,1126.525349
1006,-424.992249,216.039561,763.725430,763.725430
1007,-440.856313,218.346068,823.516199,823.516199
1008,-441.135535,217.859825,821.665604,821.665604
1016,-418.407544,218.187153,887.527510,887.527510
1025,-440.939652,213.788765,805.638880,805.638880
1026,-418.330911,218.357688,888.355303,888.355303
1031,-418.332944,226.493794,1046.771632,1046.771632
1033,-441.353289,222.184863,965.707494,965.707494
1046,-425.498054,226.578177,1020.538736,1020.538736
1051,-441.175661,213.875408,807.531703,807.531703
1087,-418.505396,218.033010,886.582402,886.582402
1100,-440.034955,229.758385,1111.912036,1111.912036
1104,-440.697464,229.746417,1115.671439,1115.671439
1110,-430.406138,219.498500,850.406520,850.406520
1111,-429.631488,215.474794,774.525636,774.525636
1115,-434.987071,220.045339,839.627211,839.627211
1119,-441.007163,221.839923,962.598138,962.598138
1120,-420.577482,225.803979,1032.555613,1032.555613
1122,-432.958260,230.862110,1093.560696,1093.560696
1123,-425.498054,226.578177,1020.538736,1020.538736
1127,-425.609250,224.128262,918.517685,918.517685
1131,-437.914367,227.970636,990.678947,990.678947
1140,-423.605778,232.047713,1071.725834,1071.725834
1141,-418.592647,237.176833,1211.826951,1211.826951
1150,-424.985998,232.034300,1074.847556,1074.847556
1164,-440.751882,213.760476,804.207016,804.207016
1166,-441.697982,230.667746,1124.731597,1124.731597
1172,-419.573020,233.742192,1195.056710,1195.056710
1175,-441.135535,217.859825,821.665604,821.665604
1197,-438.882039,219.688834,830.602527,830.602527
1213,-440.842465,226.428772,980.596730,980.596730
1216,-437.028429,220.022063,834.855768,834.855768
1220,-429.104884,227.277357,1011.854486,1011.854486
1249,-418.598876,217.931345,885.707782,885.707782
1275,-422.970618,234.135011,1183.643037,1183.643037
1276,-418.249379,228.018595,1051.625441,1051.625441
1277,-428.060087,235.111647,1171.133619,1171.133619
1284,-426.693343,239.974475,1236.613590,1236.613590
1286,-425.284821,218.537594,862.757273,862.757273
1303,-430.733990,227.571233,1007.812856,1007.812856
1312,-433.702604,219.953440,842.603395,842.603395
1320,-418.407544,218.187153,887.527510,887.527510
1325,-441.646634,223.540615,970.724369,970.724369
1326,-425.322664,234.568361,1177.732317,1177.732317
1327,-422.176746,224.036355,910.641177,910.641177
1331,-431.133346,235.682430,1163.687175,1163.687175
1350,-428.451209,235.189144,1170.220954,1170.220954
1352,-440.364814,221.747537,957.755795,957.755795
1358,-437.014540,222.159744,947.118409,947.118409
1361,-419.366701,238.708875,1217.329238,1217.329238
1366,-418.845871,221.909324,899.169227,899.169227
1378,-421.795237,233.950860,1186.759634,1186.759634
1384,-425.498054,226.578177,1020.538736,1020.538736
1388,-440.697464,229.746417,1115.671439,1115.671439
1395,-421.025755,223.754515,907.690468,907.690468
1396,-441.449971,230.065191,1121.836830,1121.836830
1401,-441.679033,232.335010,1129.761672,1129.761672
1404,-420.209875,239.380888,1220.610399,1220.610399
1426,-426.310952,240.014423,1235.696536,1235.696536
1431,-441.007163,221.839923,962.598138,962.598138
1443,-418.458996,236.691651,1210.520266,1210.520266
1445,-440.989661,226.171065,979.418187,979.418187
1449,-436.301035,230.237374,1101.566426,1101.566426
1453,-419.366701,238.708875,1217.329238,1217.329238
1465,-441.434094,222.346998,966.529082,966.529082
1467,-435.134178,230.449171,1098.765606,1098.765606
1470,-440.498671,234.863921,1138.750922,1138.750922
1472,-418.478964,226.150474,1045.122763,1045.122763
1473,-441.744219,231.922676,1128.610207,1128.610207
1479,-428.451209,235.189144,1170.220954,1170.220954
1487,-441.004672,234.164881,1135.504616,1135.504616
1491,-440.370250,229.743098,1113.613855,1113.613855
1496,-440.502720,221.748644,958.636425,958.636425
1497,-423.328256,234.196892,1182.646566,1182.646566
1501,-419.846159,233.750599,1193.373491,1193.373491
1514,-418.244809,226.911781,1048.287041,1048.287041
1515,-439.777874,221.781158,954.646465,954.646465
1528,-419.948675,239.223216,1219.786180,1219.786180
1532,-441.752907,231.010804,1125.869770,1125.869770
1535,-440.252189,229.746924,1112.979173,1112.979173
1545,-434.886695,236.135345,1154.515397,1154.515397
1550,-440.441921,234.920519,1138.984399,1138.984399
1567,-439.806901,227.370965,985.530282,985.530282
1568,-430.366186,235.548920,1165.513691,1165.513691
1572,-441.773614,231.512236,1127.508898,1127.508898
1578,-430.833781,227.588294,1007.558977,1007.558977
1589,-420.910940,225.836605,1031.684490,1031.684490
1624,-424.250905,240.132263,1230.670088,1230.670088
1637,-440.842688,229.759548,1116.629076,1116.629076
1638,-440.883520,229.765035,1116.940296,1116.940296
1672,-420.921266,239.691189,1222.578092,1222.578092
1679,-420.673775,225.813038,1032.290370,1032.290370
1699,-431.408697,239.219291,1248.006676,1248.006676
1709,-421.082919,233.860144,1188.669355,1188.669355
1720,-439.423212,229.804169,1109.557216,1109.557216
1725,-419.472463,225.736076,1037.235930,1037.235930
1731,-419.240436,225.742678,1038.689847,1038.689847
1732,-441.449971,230.065191,1121.836830,1121.836830
1750,-441.532747,230.196542,1122.601608,1122.601608
1767,-439.423212,229.804169,1109.557216,1109.557216
1768,-418.625396,225.956928,1043.715996,1043.715996
1796,-428.190468,235.137558,1170.834894,1170.834894
1798,-424.985998,232.034300,1074.847556,1074.847556
1812,-422.923854,240.085295,1227.516765,1227.516765
1841,-440.984748,229.782627,1117.715927,1117.715927
1842,-428.362092,239.752729,1240.688611,1240.688611
1859,-437.960294,236.008785,1146.722415,1146.722415
1864,-421.342560,233.891153,1188.007300,1188.007300
1869,-441.769079,231.220693,1126.525349,1126.525349
1874,-436.766205,230.159830,1102.783041,1102.783041
1877,-429.568623,239.555516,1243.552527,1243.552527
1880,-440.161746,235.160273,1140.244615,1140.244615
1889,-422.543721,234.063277,1184.692191,1184.692191
1903,-423.668425,234.256265,1181.716425,1181.716425
1919,-429.963535,239.486145,1244.520285,1244.520285
1922,-419.469917,233.743471,1195.705868,1195.705868
1941,-434.768856,236.128351,1154.830194,1154.830194
2010,-436.201259,238.282964,1259.623533,1259.623533
2030,-419.520763,233.742388,1195.361623,1195.361623
2038,-428.451209,235.189144,1170.220954,1170.220954
2106,-429.189328,239.620107,1242.578248,1242.578248
2138,-419.787464,233.747670,1193.705024,1193.705024
2176,-419.335752,233.751341,1196.562519,1196.562519
2266,-429.189328,239.620107,1242.578248,1242.578248


==> csv_files/coverage_csvs/0_traj.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-08-18T12:13:45.236584,1.02,-440.091,201.986,1.0003,57.31,1,0.092,NAVIGATING: Moving to goal
2026-08-18T12:13:45.773027,1.56,-440.093,201.986,1.0003,57.31,1,0.094,GOAL_REACHED: Target reached successfully
2026-08-18T12:13:46.196633,1.98,-440.094,201.986,1.0003,57.31,1,0.095,GOAL_REACHED: Target reached successfully
2026-08-18T12:13:48.199962,3.98,-440.094,201.986,1.0003,57.31,2,20.094,GOAL_REACHED: Target reached successfully
2026-08-18T12:13:48.207075,3.99,-440.095,201.985,1.0003,57.31,2,20.095,NAVIGATING: Moving to goal
2026-08-18T12:13:48.728474,4.51,-440.093,201.985,0.9943,56.97,2,20.094,NAVIGATING: Moving to goal
2026-08-18T12:13:49.246683,5.03,-440.086,201.987,0.9715,55.66,2,20.086,NAVIGATING: Moving to goal
2026-08-18T12:13:49.756233,5.54,-440.073,201.991,0.9385,53.77,2,20.073,NAVIGATING: Moving to goal
2026-08-18T12:13:50.273442,6.06,-440.057,201.997,0.8967,51.38,2,20.057,NAVIGATING: Moving to goal
2026-08-18T12:13:50.784227,6.57,-440.037,202.006,0.8482,48.6,2,20.037,NAVIGATING: Moving to goal
2026-08-18T12:13:51.301914,7.08,-440.017,202.015,0.7988,45.77,2,20.017,NAVIGATING: Moving to goal
2026-08-18T12:13:51.803713,7.59,-439.993,202.028,0.7453,42.7,2,19.993,NAVIGATING: Moving to goal
2026-08-18T12:13:52.307201,8.09,-439.966,202.044,0.6955,39.85,2,19.966,NAVIGATING: Moving to goal
2026-08-18T12:13:52.826675,8.61,-439.929,202.069,0.6388,36.6,2,19.929,NAVIGATING: Moving to goal
2026-08-18T12:13:53.326881,9.11,-439.89,202.095,0.5862,33.59,2,19.89,NAVIGATING: Moving to goal
2026-08-18T12:13:53.889349,9.67,-439.829,202.137,0.5215,29.88,2,19.83,NAVIGATING: Moving to goal
2026-08-18T12:13:54.466625,10.25,-439.762,202.181,0.4659,26.7,2,19.763,NAVIGATING: Moving to goal
2026-08-18T12:13:54.973490,10.76,-439.688,202.229,0.4146,23.76,2,19.69,NAVIGATING: Moving to goal
2026-08-18T12:13:55.479315,11.26,-439.611,202.277,0.3683,21.1,2,19.613,NAVIGATING: Moving to goal
2026-08-18T12:13:56.051533,11.83,-439.507,202.338,0.316,18.11,2,19.51,NAVIGATING: Moving to goal
2026-08-18T12:13:56.577812,12.36,-439.381,202.406,0.2649,15.18,2,19.386,NAVIGATING: Moving to goal
2026-08-18T12:13:57.099352,12.88,-439.257,202.468,0.2214,12.68,2,19.263,NAVIGATING: Moving to goal
2026-08-18T12:13:57.618858,13.4,-439.124,202.53,0.1809,10.37,2,19.132,NAVIGATING: Moving to goal
2026-08-18T12:13:58.131233,13.91,-438.972,202.595,0.1414,8.1,2,18.981,NAVIGATING: Moving to goal
2026-08-18T12:13:58.635549,14.42,-438.822,202.654,0.1083,6.2,2,18.834,NAVIGATING: Moving to goal
2026-08-18T12:13:59.162097,14.95,-438.659,202.713,0.0764,4.38,2,18.672,NAVIGATING: Moving to goal
2026-08-18T12:13:59.713484,15.5,-438.452,202.781,0.0402,2.31,2,18.469,NAVIGATING: Moving to goal
2026-08-18T12:14:00.261467,16.04,-438.254,202.839,0.0095,0.55,2,18.273,NAVIGATING: Moving to goal
2026-08-18T12:14:00.787691,16.57,-438.056,202.893,-0.0151,-0.87,2,18.078,NAVIGATING: Moving to goal
2026-08-18T12:14:01.294487,17.08,-437.857,202.942,-0.0349,-2.0,2,17.882,NAVIGATING: Moving to goal
2026-08-18T12:14:01.812485,17.6,-437.627,202.992,-0.0531,-3.04,2,17.655,NAVIGATING: Moving to goal
2026-08-18T12:14:02.319333,18.1,-437.419,203.034,-0.0665,-3.81,2,17.45,NAVIGATING: Moving to goal
2026-08-18T12:14:02.879813,18.66,-437.192,203.074,-0.0786,-4.5,2,17.225,NAVIGATING: Moving to goal
2026-08-18T12:14:03.392107,19.18,-436.962,203.11,-0.0887,-5.08,2,16.998,NAVIGATING: Moving to goal
2026-08-18T12:14:03.900450,19.68,-436.746,203.139,-0.0968,-5.55,2,16.784,NAVIGATING: Moving to goal
2026-08-18T12:14:04.416217,20.2,-436.507,203.168,-0.1044,-5.98,2,16.548,NAVIGATING: Moving to goal
2026-08-18T12:14:04.928602,20.71,-436.305,203.189,-0.1099,-6.3,2,16.348,NAVIGATING: Moving to goal
2026-08-18T12:14:05.450173,21.23,-436.054,203.211,-0.1159,-6.64,2,16.099,NAVIGATING: Moving to goal
2026-08-18T12:14:05.969601,21.75,-435.834,203.227,-0.1205,-6.9,2,15.882,NAVIGATING: Moving to goal
2026-08-18T12:14:06.470460,22.25,-435.63,203.239,-0.1243,-7.12,2,15.68,NAVIGATING: Moving to goal
2026-08-18T12:14:06.978138,22.76,-435.384,203.251,-0.1283,-7.35,2,15.435,NAVIGATING: Moving to goal
2026-08-18T12:14:07.494038,23.28,-435.158,203.259,-0.1316,-7.54,2,15.211,NAVIGATING: Moving to goal
2026-08-18T12:14:08.001665,23.78,-434.96,203.263,-0.1343,-7.69,2,15.013,NAVIGATING: Moving to goal
2026-08-18T12:14:08.504221,24.29,-434.713,203.267,-0.1372,-7.86,2,14.768,NAVIGATING: Moving to goal
2026-08-18T12:14:09.007440,24.79,-434.504,203.267,-0.1395,-7.99,2,14.559,NAVIGATING: Moving to goal
2026-08-18T12:14:09.511879,25.29,-434.29,203.266,-0.1417,-8.12,2,14.346,NAVIGATING: Moving to goal
2026-08-18T12:14:10.077312,25.86,-434.033,203.262,-0.144,-8.25,2,14.09,NAVIGATING: Moving to goal
2026-08-18T12:14:10.577511,26.36,-433.798,203.256,-0.146,-8.36,2,13.855,NAVIGATING: Moving to goal
2026-08-18T12:14:11.083677,26.87,-433.579,203.248,-0.1477,-8.46,2,13.636,NAVIGATING: Moving to goal
2026-08-18T12:14:11.590184,27.37,-433.355,203.239,-0.1493,-8.55,2,13.412,NAVIGATING: Moving to goal
2026-08-18T12:14:12.138508,27.92,-433.104,203.227,-0.1509,-8.65,2,13.161,NAVIGATING: Moving to goal
2026-08-18T12:14:12.661490,28.44,-432.875,203.214,-0.1523,-8.73,2,12.932,NAVIGATING: Moving to goal
2026-08-18T12:14:13.171399,28.95,-432.64,203.2,-0.1536,-8.8,2,12.697,NAVIGATING: Moving to goal
2026-08-18T12:14:13.725287,29.51,-432.39,203.182,-0.1549,-8.88,2,12.447,NAVIGATING: Moving to goal
2026-08-18T12:14:14.284601,30.07,-432.162,203.165,-0.156,-8.94,2,12.217,NAVIGATING: Moving to goal
2026-08-18T12:14:14.800973,30.58,-431.906,203.145,-0.1571,-9.0,2,11.961,NAVIGATING: Moving to goal
2026-08-18T12:14:15.305208,31.09,-431.694,203.127,-0.158,-9.05,2,11.748,NAVIGATING: Moving to goal
2026-08-18T12:14:15.819485,31.6,-431.476,203.107,-0.1588,-9.1,2,11.529,NAVIGATING: Moving to goal
2026-08-18T12:14:16.330213,32.11,-431.253,203.086,-0.1595,-9.14,2,11.305,NAVIGATING: Moving to goal
2026-08-18T12:14:16.877184,32.66,-431.035,203.065,-0.1602,-9.18,2,11.087,NAVIGATING: Moving to goal
2026-08-18T12:14:17.386911,33.17,-430.844,203.046,-0.1608,-9.21,2,10.895,NAVIGATING: Moving to goal
2026-08-18T12:14:17.899347,33.68,-430.595,203.02,-0.1614,-9.25,2,10.644,NAVIGATING: Moving to goal
2026-08-18T12:14:18.404986,34.19,-430.372,202.996,-0.162,-9.28,2,10.42,NAVIGATING: Moving to goal
2026-08-18T12:14:18.907077,34.69,-430.15,202.971,-0.1625,-9.31,2,10.196,NAVIGATING: Moving to goal
2026-08-18T12:14:19.467535,35.25,-429.911,202.944,-0.163,-9.34,2,9.956,NAVIGATING: Moving to goal
2026-08-18T12:14:19.992009,35.78,-429.678,202.916,-0.1634,-9.36,2,9.721,NAVIGATING: Moving to goal
2026-08-18T12:14:20.541119,36.32,-429.461,202.89,-0.1638,-9.39,2,9.502,NAVIGATING: Moving to goal
2026-08-18T12:14:21.070678,36.85,-429.254,202.865,-0.1642,-9.41,2,9.294,NAVIGATING: Moving to goal
2026-08-18T12:14:21.590361,37.37,-429.021,202.835,-0.1645,-9.43,2,9.06,NAVIGATING: Moving to goal
2026-08-18T12:14:22.123572,37.91,-428.841,202.812,-0.1648,-9.44,2,8.878,NAVIGATING: Moving to goal
2026-08-18T12:14:22.675121,38.46,-428.63,202.785,-0.1651,-9.46,2,8.665,NAVIGATING: Moving to goal
2026-08-18T12:14:23.211019,38.99,-428.413,202.756,-0.1654,-9.48,2,8.447,NAVIGATING: Moving to goal
2026-08-18T12:14:23.717750,39.5,-428.191,202.726,-0.1657,-9.49,2,8.223,NAVIGATING: Moving to goal
2026-08-18T12:14:24.254360,40.04,-427.974,202.697,-0.166,-9.51,2,8.004,NAVIGATING: Moving to goal
2026-08-18T12:14:24.762464,40.55,-427.784,202.671,-0.1658,-9.5,2,7.813,NAVIGATING: Moving to goal
2026-08-18T12:14:25.268766,41.05,-427.57,202.642,-0.1626,-9.32,2,7.597,NAVIGATING: Moving to goal
2026-08-18T12:14:25.821395,41.6,-427.398,202.619,-0.1583,-9.07,2,7.424,NAVIGATING: Moving to goal
2026-08-18T12:14:26.341868,42.12,-427.168,202.587,-0.153,-8.76,2,7.192,NAVIGATING: Moving to goal
2026-08-18T12:14:26.843021,42.63,-427.01,202.565,-0.1499,-8.59,2,7.033,NAVIGATING: Moving to goal
2026-08-18T12:14:27.352041,43.14,-426.774,202.532,-0.1461,-8.37,2,6.795,NAVIGATING: Moving to goal
2026-08-18T12:14:27.862121,43.65,-426.58,202.505,-0.1436,-8.23,2,6.6,NAVIGATING: Moving to goal
2026-08-18T12:14:28.399678,44.18,-426.375,202.475,-0.1413,-8.1,2,6.393,NAVIGATING: Moving to goal
2026-08-18T12:14:28.915278,44.7,-426.16,202.444,-0.1394,-7.99,2,6.176,NAVIGATING: Moving to goal
2026-08-18T12:14:29.437847,45.22,-425.934,202.412,-0.1377,-7.89,2,5.948,NAVIGATING: Moving to goal
2026-08-18T12:14:29.942874,45.73,-425.723,202.381,-0.1364,-7.82,2,5.736,NAVIGATING: Moving to goal
2026-08-18T12:14:30.446262,46.23,-425.539,202.355,-0.1355,-7.76,2,5.55,NAVIGATING: Moving to goal
2026-08-18T12:14:30.993225,46.78,-425.302,202.321,-0.1345,-7.71,2,5.312,NAVIGATING: Moving to goal
2026-08-18T12:14:31.504693,47.29,-425.065,202.287,-0.1336,-7.66,2,5.073,NAVIGATING: Moving to goal
2026-08-18T12:14:32.028761,47.81,-424.855,202.257,-0.1319,-7.56,2,4.862,NAVIGATING: Moving to goal
2026-08-18T12:14:32.537687,48.32,-424.638,202.227,-0.1262,-7.23,2,4.643,NAVIGATING: Moving to goal
2026-08-18T12:14:33.049547,48.83,-424.416,202.197,-0.117,-6.71,2,4.421,NAVIGATING: Moving to goal
2026-08-18T12:14:33.581737,49.36,-424.21,202.17,-0.1086,-6.22,2,4.213,NAVIGATING: Moving to goal
2026-08-18T12:14:34.093631,49.88,-423.992,202.141,-0.1013,-5.81,2,3.995,NAVIGATING: Moving to goal
2026-08-18T12:14:34.616351,50.4,-423.784,202.114,-0.0956,-5.48,2,3.785,NAVIGATING: Moving to goal
2026-08-18T12:14:35.128208,50.91,-423.559,202.085,-0.0904,-5.18,2,3.56,NAVIGATING: Moving to goal
2026-08-18T12:14:35.642096,51.43,-423.354,202.058,-0.0865,-4.96,2,3.355,NAVIGATING: Moving to goal
2026-08-18T12:14:36.156391,51.94,-423.139,202.031,-0.0831,-4.76,2,3.139,NAVIGATING: Moving to goal
2026-08-18T12:14:36.666475,52.45,-422.955,202.008,-0.0799,-4.58,2,2.955,NAVIGATING: Moving to goal
2026-08-18T12:14:37.198389,52.98,-422.704,201.979,-0.0712,-4.08,2,2.704,NAVIGATING: Moving to goal
2026-08-18T12:14:37.760553,53.54,-422.491,201.956,-0.0602,-3.45,2,2.491,NAVIGATING: Moving to goal
2026-08-18T12:14:38.283421,54.07,-422.31,201.937,-0.0486,-2.78,2,2.311,NAVIGATING: Moving to goal
2026-08-18T12:14:38.831097,54.61,-422.068,201.913,-0.0306,-1.75,2,2.07,NAVIGATING: Moving to goal
2026-08-18T12:14:39.196489,54.98,-421.929,201.9,-0.0192,-1.1,2,1.932,GOAL_REACHED: Target reached successfully
2026-08-18T12:14:41.200042,56.98,-421.929,201.9,-0.0192,-1.1,3,4.531,GOAL_REACHED: Target reached successfully
2026-08-18T12:14:41.208002,56.99,-421.189,201.838,0.044,2.52,3,4.328,NAVIGATING: Moving to goal
2026-08-18T12:14:41.720419,57.5,-420.857,201.816,0.0774,4.44,3,4.27,NAVIGATING: Moving to goal
2026-08-18T12:14:42.244549,58.03,-420.704,201.808,0.1047,6.0,3,4.251,NAVIGATING: Moving to goal
2026-08-18T12:14:42.758454,58.54,-420.529,201.8,0.1502,8.61,3,4.234,NAVIGATING: Moving to goal
2026-08-18T12:14:43.268423,59.05,-420.385,201.794,0.1996,11.44,3,4.223,NAVIGATING: Moving to goal
2026-08-18T12:14:43.816492,59.6,-420.247,201.79,0.2572,14.74,3,4.218,NAVIGATING: Moving to goal
2026-08-18T12:14:44.328999,60.11,-420.117,201.786,0.3221,18.45,3,4.216,NAVIGATING: Moving to goal
2026-08-18T12:14:44.856082,60.64,-420.022,201.783,0.3752,21.5,3,4.217,NAVIGATING: Moving to goal
2026-08-18T12:14:45.357413,61.14,-419.918,201.781,0.439,25.15,3,4.219,NAVIGATING: Moving to goal
2026-08-18T12:14:45.941579,61.72,-419.818,201.781,0.5059,28.99,3,4.223,NAVIGATING: Moving to goal
2026-08-18T12:14:46.487769,62.27,-419.715,201.782,0.5803,33.25,3,4.227,NAVIGATING: Moving to goal
2026-08-18T12:14:47.001362,62.78,-419.629,201.785,0.646,37.01,3,4.232,NAVIGATING: Moving to goal
2026-08-18T12:14:47.506943,63.29,-419.554,201.788,0.7073,40.53,3,4.235,NAVIGATING: Moving to goal
2026-08-18T12:14:48.037379,63.82,-419.469,201.795,0.7804,44.71,3,4.239,NAVIGATING: Moving to goal
2026-08-18T12:14:48.558515,64.34,-419.394,201.803,0.8472,48.54,3,4.241,NAVIGATING: Moving to goal
2026-08-18T12:14:49.059681,64.84,-419.326,201.812,0.9109,52.19,3,4.242,NAVIGATING: Moving to goal
2026-08-18T12:14:49.561144,65.34,-419.25,201.826,0.9862,56.5,3,4.241,NAVIGATING: Moving to goal
2026-08-18T12:14:50.071402,65.85,-419.185,201.841,1.0534,60.35,3,4.238,NAVIGATING: Moving to goal
2026-08-18T12:14:50.578910,66.36,-419.121,201.859,1.1201,64.17,3,4.233,NAVIGATING: Moving to goal
2026-08-18T12:14:51.133085,66.92,-419.052,201.888,1.191,68.24,3,4.22,NAVIGATING: Moving to goal
2026-08-18T12:14:51.646323,67.43,-418.983,201.925,1.26,72.19,3,4.2,NAVIGATING: Moving to goal
2026-08-18T12:14:52.189213,67.97,-418.922,201.967,1.3197,75.61,3,4.175,NAVIGATING: Moving to goal
2026-08-18T12:14:52.700051,68.48,-418.863,202.018,1.3755,78.81,3,4.141,NAVIGATING: Moving to goal
2026-08-18T12:14:53.225936,69.01,-418.797,202.09,1.4357,82.26,3,4.091,NAVIGATING: Moving to goal
2026-08-18T12:14:53.747667,69.53,-418.737,202.168,1.4895,85.34,3,4.034,NAVIGATING: Moving to goal
2026-08-18T12:14:54.258140,70.04,-418.673,202.269,1.5482,88.7,3,3.96,NAVIGATING: Moving to goal
2026-08-18T12:14:54.759063,70.54,-418.622,202.367,1.5955,91.41,3,3.885,NAVIGATING: Moving to goal
2026-08-18T12:14:55.261438,71.04,-418.574,202.479,1.64,93.96,3,3.799,NAVIGATING: Moving to goal
2026-08-18T12:14:55.825292,71.61,-418.527,202.614,1.6866,96.63,3,3.692,NAVIGATING: Moving to goal
2026-08-18T12:14:56.359781,72.14,-418.48,202.783,1.7375,99.55,3,3.559,NAVIGATING: Moving to goal
2026-08-18T12:14:56.863063,72.65,-418.447,202.929,1.7777,101.85,3,3.441,NAVIGATING: Moving to goal
2026-08-18T12:14:57.363683,73.15,-418.423,203.07,1.8141,103.94,3,3.327,NAVIGATING: Moving to goal
2026-08-18T12:14:57.907258,73.69,-418.4,203.249,1.8578,106.44,3,3.183,NAVIGATING: Moving to goal
2026-08-18T12:14:58.416116,74.2,-418.387,203.391,1.8913,108.36,3,3.067,NAVIGATING: Moving to goal
2026-08-18T12:14:58.979989,74.76,-418.379,203.565,1.9312,110.65,3,2.925,NAVIGATING: Moving to goal
2026-08-18T12:14:59.511046,75.29,-418.377,203.763,1.9755,113.19,3,2.763,NAVIGATING: Moving to goal
2026-08-18T12:15:00.018888,75.8,-418.384,203.951,2.0167,115.55,3,2.609,NAVIGATING: Moving to goal
2026-08-18T12:15:00.520128,76.3,-418.396,204.11,2.0513,117.53,3,2.479,NAVIGATING: Moving to goal
2026-08-18T12:15:01.063835,76.85,-418.416,204.295,2.0914,119.83,3,2.327,NAVIGATING: Moving to goal
2026-08-18T12:15:01.625580,77.41,-418.442,204.472,2.1296,122.02,3,2.182,NAVIGATING: Moving to goal
2026-08-18T12:15:02.134456,77.92,-418.472,204.636,2.1649,124.04,3,2.048,NAVIGATING: Moving to goal
2026-08-18T12:15:02.647345,78.43,-418.511,204.816,2.2039,126.27,3,1.902,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:03.151428,78.93,-418.555,204.989,2.2408,128.39,3,1.764,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:03.196609,78.98,-418.555,204.989,2.2408,128.39,3,1.764,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:05.199670,80.98,-418.555,204.989,2.2408,128.39,4,21.469,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:05.206353,80.99,-418.727,205.524,2.3554,134.96,4,21.278,NAVIGATING: Moving to goal
2026-08-18T12:15:05.771658,81.55,-418.837,205.79,2.4154,138.39,4,21.164,NAVIGATING: Moving to goal
2026-08-18T12:15:06.359579,82.14,-418.906,205.943,2.4586,140.87,4,21.094,NAVIGATING: Moving to goal
2026-08-18T12:15:06.910049,82.69,-418.982,206.103,2.5128,143.97,4,21.018,NAVIGATING: Moving to goal
2026-08-18T12:15:07.450559,83.23,-419.05,206.233,2.564,146.91,4,20.951,NAVIGATING: Moving to goal
2026-08-18T12:15:07.968339,83.75,-419.107,206.335,2.6064,149.34,4,20.896,NAVIGATING: Moving to goal
2026-08-18T12:15:08.513208,84.3,-419.192,206.473,2.6646,152.67,4,20.813,NAVIGATING: Moving to goal
2026-08-18T12:15:09.064328,84.85,-419.274,206.59,2.7148,155.54,4,20.735,NAVIGATING: Moving to goal
2026-08-18T12:15:09.580037,85.36,-419.357,206.698,2.7622,158.26,4,20.655,NAVIGATING: Moving to goal
2026-08-18T12:15:10.093430,85.88,-419.459,206.817,2.8145,161.26,4,20.557,NAVIGATING: Moving to goal
2026-08-18T12:15:10.623505,86.41,-419.569,206.928,2.8619,163.98,4,20.452,NAVIGATING: Moving to goal
2026-08-18T12:15:11.132775,86.92,-419.678,207.027,2.9029,166.33,4,20.348,NAVIGATING: Moving to goal
2026-08-18T12:15:11.650740,87.43,-419.813,207.137,2.9488,168.96,4,20.219,NAVIGATING: Moving to goal
2026-08-18T12:15:12.182948,87.97,-419.949,207.235,2.9901,171.32,4,20.089,NAVIGATING: Moving to goal
2026-08-18T12:15:12.728390,88.51,-420.097,207.329,3.0286,173.53,4,19.948,NAVIGATING: Moving to goal
2026-08-18T12:15:13.263515,89.05,-420.261,207.421,3.0651,175.62,4,19.79,NAVIGATING: Moving to goal
2026-08-18T12:15:13.826618,89.61,-420.43,207.506,3.0987,177.54,4,19.627,NAVIGATING: Moving to goal
2026-08-18T12:15:14.329737,90.11,-420.595,207.58,3.1283,179.24,4,19.469,NAVIGATING: Moving to goal
2026-08-18T12:15:14.831313,90.61,-420.743,207.64,-3.1301,-179.34,4,19.327,NAVIGATING: Moving to goal
2026-08-18T12:15:15.332782,91.12,-420.914,207.703,-3.1045,-177.88,4,19.162,NAVIGATING: Moving to goal
2026-08-18T12:15:15.837667,91.62,-421.105,207.766,-3.0813,-176.55,4,18.978,NAVIGATING: Moving to goal
2026-08-18T12:15:16.354641,92.14,-421.312,207.827,-3.0611,-175.39,4,18.777,NAVIGATING: Moving to goal
2026-08-18T12:15:16.895798,92.68,-421.518,207.88,-3.0445,-174.44,4,18.577,NAVIGATING: Moving to goal
2026-08-18T12:15:17.418373,93.2,-421.718,207.926,-3.0311,-173.67,4,18.383,NAVIGATING: Moving to goal
2026-08-18T12:15:17.921056,93.7,-421.942,207.971,-3.0184,-172.94,4,18.165,NAVIGATING: Moving to goal
2026-08-18T12:15:18.459539,94.24,-422.158,208.008,-3.0081,-172.35,4,17.955,NAVIGATING: Moving to goal
2026-08-18T12:15:18.976087,94.76,-422.359,208.038,-2.9998,-171.88,4,17.758,NAVIGATING: Moving to goal
2026-08-18T12:15:19.496333,95.28,-422.599,208.068,-2.9912,-171.38,4,17.523,NAVIGATING: Moving to goal
2026-08-18T12:15:19.999301,95.78,-422.824,208.091,-2.9843,-170.99,4,17.303,NAVIGATING: Moving to goal
2026-08-18T12:15:20.510479,96.29,-423.012,208.108,-2.9791,-170.69,4,17.119,NAVIGATING: Moving to goal
2026-08-18T12:15:21.022090,96.81,-423.275,208.125,-2.9727,-170.32,4,16.859,NAVIGATING: Moving to goal
2026-08-18T12:15:21.533464,97.32,-423.496,208.136,-2.968,-170.05,4,16.642,NAVIGATING: Moving to goal
2026-08-18T12:15:22.033564,97.82,-423.7,208.143,-2.9641,-169.83,4,16.44,NAVIGATING: Moving to goal
2026-08-18T12:15:22.534971,98.32,-423.942,208.148,-2.9599,-169.59,4,16.201,NAVIGATING: Moving to goal
2026-08-18T12:15:23.044228,98.83,-424.163,208.149,-2.9565,-169.39,4,15.982,NAVIGATING: Moving to goal
2026-08-18T12:15:23.574376,99.36,-424.373,208.147,-2.9535,-169.22,4,15.774,NAVIGATING: Moving to goal
2026-08-18T12:15:24.101722,99.88,-424.593,208.143,-2.9507,-169.06,4,15.555,NAVIGATING: Moving to goal
2026-08-18T12:15:24.618148,100.4,-424.819,208.136,-2.948,-168.91,4,15.331,NAVIGATING: Moving to goal
2026-08-18T12:15:25.131265,100.91,-425.044,208.126,-2.9456,-168.77,4,15.106,NAVIGATING: Moving to goal
2026-08-18T12:15:25.641612,101.42,-425.27,208.114,-2.9434,-168.64,4,14.881,NAVIGATING: Moving to goal
2026-08-18T12:15:26.159902,101.94,-425.511,208.099,-2.9412,-168.52,4,14.641,NAVIGATING: Moving to goal
2026-08-18T12:15:26.729176,102.51,-425.746,208.082,-2.9393,-168.41,4,14.405,NAVIGATING: Moving to goal
2026-08-18T12:15:27.253356,103.04,-425.965,208.064,-2.9376,-168.31,4,14.186,NAVIGATING: Moving to goal
2026-08-18T12:15:27.804859,103.59,-426.184,208.044,-2.9361,-168.22,4,13.966,NAVIGATING: Moving to goal
2026-08-18T12:15:28.316651,104.1,-426.381,208.025,-2.9348,-168.15,4,13.768,NAVIGATING: Moving to goal
2026-08-18T12:15:28.827700,104.61,-426.632,207.999,-2.9332,-168.06,4,13.517,NAVIGATING: Moving to goal
2026-08-18T12:15:29.387646,105.17,-426.844,207.976,-2.932,-167.99,4,13.303,NAVIGATING: Moving to goal
2026-08-18T12:15:29.891433,105.67,-427.03,207.954,-2.9311,-167.94,4,13.116,NAVIGATING: Moving to goal
2026-08-18T12:15:30.395226,106.18,-427.269,207.925,-2.9299,-167.87,4,12.876,NAVIGATING: Moving to goal
2026-08-18T12:15:30.906586,106.69,-427.428,207.904,-2.9292,-167.83,4,12.715,NAVIGATING: Moving to goal
2026-08-18T12:15:31.424196,107.21,-427.661,207.874,-2.9281,-167.77,4,12.48,NAVIGATING: Moving to goal
2026-08-18T12:15:31.940231,107.72,-427.857,207.847,-2.9273,-167.72,4,12.283,NAVIGATING: Moving to goal
2026-08-18T12:15:32.503613,108.29,-428.094,207.813,-2.9264,-167.67,4,12.043,NAVIGATING: Moving to goal
2026-08-18T12:15:33.040296,108.82,-428.332,207.778,-2.9256,-167.62,4,11.803,NAVIGATING: Moving to goal
2026-08-18T12:15:33.581506,109.36,-428.548,207.745,-2.9249,-167.58,4,11.584,NAVIGATING: Moving to goal
2026-08-18T12:15:34.133214,109.92,-428.748,207.714,-2.9242,-167.55,4,11.382,NAVIGATING: Moving to goal
2026-08-18T12:15:34.644186,110.43,-428.964,207.68,-2.9236,-167.51,4,11.163,NAVIGATING: Moving to goal
2026-08-18T12:15:35.168078,110.95,-429.158,207.648,-2.923,-167.48,4,10.966,NAVIGATING: Moving to goal
2026-08-18T12:15:35.675487,111.46,-429.374,207.612,-2.9225,-167.44,4,10.748,NAVIGATING: Moving to goal
2026-08-18T12:15:36.200369,111.98,-429.595,207.575,-2.9219,-167.41,4,10.524,NAVIGATING: Moving to goal
2026-08-18T12:15:36.708581,112.49,-429.815,207.536,-2.9214,-167.38,4,10.3,NAVIGATING: Moving to goal
2026-08-18T12:15:37.273768,113.06,-430.02,207.5,-2.9209,-167.36,4,10.092,NAVIGATING: Moving to goal
2026-08-18T12:15:37.854510,113.64,-430.246,207.46,-2.9204,-167.33,4,9.863,NAVIGATING: Moving to goal
2026-08-18T12:15:38.419151,114.2,-430.456,207.421,-2.92,-167.3,4,9.65,NAVIGATING: Moving to goal
2026-08-18T12:15:38.935892,114.72,-430.629,207.389,-2.9196,-167.28,4,9.474,NAVIGATING: Moving to goal
2026-08-18T12:15:39.463580,115.25,-430.844,207.349,-2.9193,-167.26,4,9.255,NAVIGATING: Moving to goal
2026-08-18T12:15:39.980290,115.76,-431.038,207.312,-2.9189,-167.24,4,9.058,NAVIGATING: Moving to goal
2026-08-18T12:15:40.519212,116.3,-431.231,207.275,-2.9186,-167.22,4,8.861,NAVIGATING: Moving to goal
2026-08-18T12:15:41.024195,116.81,-431.415,207.24,-2.9184,-167.21,4,8.674,NAVIGATING: Moving to goal
2026-08-18T12:15:41.541359,117.32,-431.623,207.199,-2.9204,-167.33,4,8.462,NAVIGATING: Moving to goal
2026-08-18T12:15:42.045316,117.83,-431.821,207.162,-2.9249,-167.59,4,8.261,NAVIGATING: Moving to goal
2026-08-18T12:15:42.566202,118.35,-432.008,207.126,-2.9289,-167.81,4,8.071,NAVIGATING: Moving to goal
2026-08-18T12:15:43.075420,118.86,-432.206,207.087,-2.9327,-168.03,4,7.87,NAVIGATING: Moving to goal
2026-08-18T12:15:43.583971,119.37,-432.403,207.049,-2.9361,-168.23,4,7.669,NAVIGATING: Moving to goal
2026-08-18T12:15:44.105771,119.89,-432.605,207.009,-2.939,-168.39,4,7.464,NAVIGATING: Moving to goal
2026-08-18T12:15:44.631863,120.41,-432.808,206.969,-2.9415,-168.53,4,7.257,NAVIGATING: Moving to goal
2026-08-18T12:15:45.140053,120.92,-433.021,206.926,-2.9436,-168.66,4,7.04,NAVIGATING: Moving to goal
2026-08-18T12:15:45.660213,121.44,-433.208,206.889,-2.9452,-168.75,4,6.85,NAVIGATING: Moving to goal
2026-08-18T12:15:46.162802,121.95,-433.406,206.85,-2.9466,-168.83,4,6.648,NAVIGATING: Moving to goal
2026-08-18T12:15:46.694384,122.48,-433.594,206.812,-2.9477,-168.89,4,6.458,NAVIGATING: Moving to goal
2026-08-18T12:15:47.220300,123.0,-433.766,206.778,-2.9486,-168.94,4,6.283,NAVIGATING: Moving to goal
2026-08-18T12:15:47.769409,123.55,-433.98,206.736,-2.9496,-169.0,4,6.065,NAVIGATING: Moving to goal
2026-08-18T12:15:48.343123,124.13,-434.199,206.692,-2.9504,-169.04,4,5.842,NAVIGATING: Moving to goal
2026-08-18T12:15:48.876951,124.66,-434.413,206.649,-2.9511,-169.08,4,5.625,NAVIGATING: Moving to goal
2026-08-18T12:15:49.386654,125.17,-434.627,206.607,-2.9516,-169.12,4,5.407,NAVIGATING: Moving to goal
2026-08-18T12:15:49.897310,125.68,-434.82,206.569,-2.953,-169.19,4,5.211,NAVIGATING: Moving to goal
2026-08-18T12:15:50.397451,126.18,-435.012,206.532,-2.9577,-169.46,4,5.016,NAVIGATING: Moving to goal
2026-08-18T12:15:50.957026,126.74,-435.223,206.492,-2.966,-169.94,4,4.802,NAVIGATING: Moving to goal
2026-08-18T12:15:51.521947,127.3,-435.41,206.457,-2.9733,-170.36,4,4.613,NAVIGATING: Moving to goal
2026-08-18T12:15:52.049126,127.83,-435.644,206.412,-2.9808,-170.79,4,4.376,NAVIGATING: Moving to goal
2026-08-18T12:15:52.562975,128.35,-435.857,206.372,-2.9863,-171.1,4,4.16,NAVIGATING: Moving to goal
2026-08-18T12:15:53.160521,128.94,-436.055,206.334,-2.9906,-171.35,4,3.959,NAVIGATING: Moving to goal
2026-08-18T12:15:53.718269,129.5,-436.3,206.288,-2.9951,-171.6,4,3.711,NAVIGATING: Moving to goal
2026-08-18T12:15:54.220206,130.0,-436.499,206.251,-2.998,-171.77,4,3.51,NAVIGATING: Moving to goal
2026-08-18T12:15:54.757403,130.54,-436.687,206.216,-3.0005,-171.91,4,3.32,NAVIGATING: Moving to goal
2026-08-18T12:15:55.311897,131.09,-436.901,206.178,-3.0052,-172.19,4,3.105,NAVIGATING: Moving to goal
2026-08-18T12:15:55.832738,131.62,-437.102,206.143,-3.0132,-172.64,4,2.902,NAVIGATING: Moving to goal
2026-08-18T12:15:56.351044,132.13,-437.297,206.11,-3.0238,-173.25,4,2.705,NAVIGATING: Moving to goal
2026-08-18T12:15:56.865823,132.65,-437.481,206.08,-3.0359,-173.94,4,2.52,NAVIGATING: Moving to goal
2026-08-18T12:15:57.436518,133.22,-437.705,206.045,-3.0529,-174.92,4,2.295,NAVIGATING: Moving to goal
2026-08-18T12:15:57.971534,133.75,-437.918,206.013,-3.071,-175.95,4,2.082,NAVIGATING: Moving to goal
2026-08-18T12:15:58.489357,134.27,-438.127,205.982,-3.0873,-176.89,4,1.873,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:59.003654,134.79,-438.344,205.951,-3.1016,-177.71,4,1.656,GOAL_REACHED: Target reached successfully
2026-08-18T12:15:59.196512,134.98,-438.4,205.943,-3.105,-177.9,4,1.601,GOAL_REACHED: Target reached successfully
2026-08-18T12:16:01.199173,136.98,-438.4,205.943,-3.105,-177.9,5,4.361,GOAL_REACHED: Target reached successfully
2026-08-18T12:16:01.206048,136.99,-439.068,205.855,-3.135,-179.62,5,4.249,NAVIGATING: Moving to goal
2026-08-18T12:16:01.777114,137.56,-439.374,205.819,3.1362,179.69,5,4.228,NAVIGATING: Moving to goal
2026-08-18T12:16:02.293031,138.08,-439.559,205.799,3.1154,178.5,5,4.224,NAVIGATING: Moving to goal
2026-08-18T12:16:02.793356,138.58,-439.698,205.787,3.0883,176.95,5,4.224,NAVIGATING: Moving to goal
2026-08-18T12:16:03.301386,139.08,-439.828,205.776,3.0532,174.94,5,4.228,NAVIGATING: Moving to goal
2026-08-18T12:16:03.849560,139.63,-439.948,205.766,3.0124,172.6,5,4.234,NAVIGATING: Moving to goal
2026-08-18T12:16:04.402737,140.19,-440.091,205.757,2.9525,169.17,5,4.244,NAVIGATING: Moving to goal
2026-08-18T12:16:04.957866,140.74,-440.205,205.749,2.8959,165.92,5,4.256,NAVIGATING: Moving to goal
2026-08-18T12:16:05.470834,141.25,-440.307,205.743,2.8393,162.68,5,4.268,NAVIGATING: Moving to goal
2026-08-18T12:16:05.998224,141.78,-440.414,205.738,2.773,158.88,5,4.282,NAVIGATING: Moving to goal
2026-08-18T12:16:06.532377,142.32,-440.509,205.734,2.7097,155.25,5,4.296,NAVIGATING: Moving to goal
2026-08-18T12:16:07.058164,142.84,-440.598,205.732,2.6452,151.56,5,4.31,NAVIGATING: Moving to goal
2026-08-18T12:16:07.558622,143.34,-440.689,205.731,2.5751,147.54,5,4.324,NAVIGATING: Moving to goal
2026-08-18T12:16:08.069830,143.85,-440.767,205.732,2.5108,143.86,5,4.337,NAVIGATING: Moving to goal
2026-08-18T12:16:08.581711,144.36,-440.843,205.734,2.4461,140.15,5,4.349,NAVIGATING: Moving to goal
2026-08-18T12:16:09.115817,144.9,-440.919,205.739,2.3779,136.24,5,4.359,NAVIGATING: Moving to goal
2026-08-18T12:16:09.639112,145.42,-440.989,205.745,2.3127,132.51,5,4.368,NAVIGATING: Moving to goal
2026-08-18T12:16:10.146086,145.93,-441.062,205.754,2.2408,128.39,5,4.376,NAVIGATING: Moving to goal
2026-08-18T12:16:10.653525,146.44,-441.127,205.766,2.1737,124.54,5,4.382,NAVIGATING: Moving to goal
2026-08-18T12:16:11.154687,146.94,-441.179,205.777,2.118,121.35,5,4.385,NAVIGATING: Moving to goal
2026-08-18T12:16:11.679603,147.46,-441.249,205.795,2.041,116.94,5,4.387,NAVIGATING: Moving to goal
2026-08-18T12:16:12.217946,148.0,-441.305,205.812,1.9754,113.18,5,4.386,NAVIGATING: Moving to goal
2026-08-18T12:16:12.733079,148.52,-441.357,205.833,1.9139,109.66,5,4.382,NAVIGATING: Moving to goal
2026-08-18T12:16:13.253519,149.04,-441.418,205.868,1.8436,105.63,5,4.369,NAVIGATING: Moving to goal
2026-08-18T12:16:13.783975,149.57,-441.475,205.909,1.7799,101.98,5,4.349,NAVIGATING: Moving to goal
2026-08-18T12:16:14.295631,150.08,-441.525,205.953,1.7235,98.75,5,4.325,NAVIGATING: Moving to goal
2026-08-18T12:16:14.798387,150.58,-441.579,206.012,1.665,95.4,5,4.289,NAVIGATING: Moving to goal
2026-08-18T12:16:15.310335,151.09,-441.627,206.078,1.6133,92.44,5,4.246,NAVIGATING: Moving to goal
2026-08-18T12:16:15.863200,151.65,-441.681,206.169,1.5541,89.05,5,4.184,NAVIGATING: Moving to goal
2026-08-18T12:16:16.389110,152.17,-441.731,206.269,1.4979,85.82,5,4.113,NAVIGATING: Moving to goal
2026-08-18T12:16:16.900749,152.68,-441.774,206.379,1.4472,82.92,5,4.032,NAVIGATING: Moving to goal
2026-08-18T12:16:17.440340,153.22,-441.807,206.487,1.405,80.5,5,3.951,NAVIGATING: Moving to goal
2026-08-18T12:16:17.998334,153.78,-441.842,206.632,1.3563,77.71,5,3.839,NAVIGATING: Moving to goal
2026-08-18T12:16:18.524666,154.31,-441.868,206.775,1.3137,75.27,5,3.727,NAVIGATING: Moving to goal
2026-08-18T12:16:19.046494,154.83,-441.886,206.914,1.2754,73.07,5,3.617,NAVIGATING: Moving to goal
2026-08-18T12:16:19.592023,155.38,-441.899,207.083,1.232,70.59,5,3.481,NAVIGATING: Moving to goal
2026-08-18T12:16:20.102885,155.89,-441.905,207.245,1.1923,68.31,5,3.349,NAVIGATING: Moving to goal
2026-08-18T12:16:20.603664,156.39,-441.903,207.437,1.1474,65.74,5,3.192,NAVIGATING: Moving to goal
2026-08-18T12:16:21.133489,156.92,-441.894,207.588,1.1144,63.85,5,3.067,NAVIGATING: Moving to goal
2026-08-18T12:16:21.646804,157.43,-441.879,207.745,1.0832,62.06,5,2.935,NAVIGATING: Moving to goal
2026-08-18T12:16:22.161789,157.94,-441.849,207.958,1.0451,59.88,5,2.755,NAVIGATING: Moving to goal
2026-08-18T12:16:22.683226,158.47,-441.814,208.147,1.0134,58.06,5,2.593,NAVIGATING: Moving to goal
2026-08-18T12:16:23.189398,158.97,-441.777,208.316,0.9841,56.38,5,2.448,NAVIGATING: Moving to goal
2026-08-18T12:16:23.744580,159.53,-441.727,208.519,0.947,54.26,5,2.275,NAVIGATING: Moving to goal
2026-08-18T12:16:24.302204,160.09,-441.676,208.701,0.9122,52.27,5,2.12,NAVIGATING: Moving to goal
2026-08-18T12:16:24.817585,160.6,-441.617,208.885,0.8758,50.18,5,1.965,GOAL_REACHED: Target reached successfully
2026-08-18T12:16:25.197132,160.98,-441.573,209.014,0.8494,48.67,5,1.856,GOAL_REACHED: Target reached successfully
2026-08-18T12:16:27.200826,162.98,-441.573,209.014,0.8494,48.67,6,21.595,GOAL_REACHED: Target reached successfully
2026-08-18T12:16:27.207452,162.99,-441.341,209.577,0.7312,41.9,6,21.345,NAVIGATING: Moving to goal
2026-08-18T12:16:27.751917,163.53,-441.201,209.856,0.6686,38.31,6,21.202,NAVIGATING: Moving to goal
2026-08-18T12:16:28.269415,164.05,-441.114,210.017,0.6221,35.65,6,21.114,NAVIGATING: Moving to goal
2026-08-18T12:16:28.769942,164.55,-441.042,210.141,0.5795,33.2,6,21.043,NAVIGATING: Moving to goal
2026-08-18T12:16:29.325595,165.11,-440.955,210.283,0.5271,30.2,6,20.957,NAVIGATING: Moving to goal
2026-08-18T12:16:29.826341,165.61,-440.872,210.405,0.4803,27.52,6,20.876,NAVIGATING: Moving to goal
2026-08-18T12:16:30.408983,166.19,-440.776,210.535,0.4285,24.55,6,20.783,NAVIGATING: Moving to goal
2026-08-18T12:16:30.918382,166.7,-440.668,210.668,0.373,21.37,6,20.679,NAVIGATING: Moving to goal
2026-08-18T12:16:31.418490,167.2,-440.578,210.767,0.3315,18.99,6,20.593,NAVIGATING: Moving to goal
2026-08-18T12:16:31.927560,167.71,-440.455,210.889,0.282,16.16,6,20.474,NAVIGATING: Moving to goal
2026-08-18T12:16:32.459861,168.24,-440.336,210.994,0.2398,13.74,6,20.36,NAVIGATING: Moving to goal
2026-08-18T12:16:32.966593,168.75,-440.216,211.091,0.2008,11.5,6,20.245,NAVIGATING: Moving to goal
2026-08-18T12:16:33.470018,169.25,-440.079,211.19,0.1598,9.16,6,20.114,NAVIGATING: Moving to goal
2026-08-18T12:16:33.977196,169.76,-439.928,211.289,0.1199,6.87,6,19.97,NAVIGATING: Moving to goal
2026-08-18T12:16:34.514786,170.3,-439.77,211.38,0.0835,4.79,6,19.818,NAVIGATING: Moving to goal
2026-08-18T12:16:35.026172,170.81,-439.623,211.456,0.0534,3.06,6,19.677,NAVIGATING: Moving to goal
2026-08-18T12:16:35.565095,171.35,-439.422,211.549,0.0162,0.93,6,19.483,NAVIGATING: Moving to goal
2026-08-18T12:16:36.076232,171.86,-439.238,211.624,-0.0147,-0.84,6,19.307,NAVIGATING: Moving to goal
2026-08-18T12:16:36.587217,172.37,-439.053,211.691,-0.0415,-2.38,6,19.128,NAVIGATING: Moving to goal
2026-08-18T12:16:37.108816,172.89,-438.847,211.758,-0.0657,-3.76,6,18.929,NAVIGATING: Moving to goal
2026-08-18T12:16:37.656531,173.44,-438.644,211.816,-0.0848,-4.86,6,18.732,NAVIGATING: Moving to goal
2026-08-18T12:16:38.179703,173.96,-438.453,211.865,-0.0998,-5.72,6,18.547,NAVIGATING: Moving to goal
2026-08-18T12:16:38.682679,174.47,-438.232,211.915,-0.1143,-6.55,6,18.332,NAVIGATING: Moving to goal
2026-08-18T12:16:39.233956,175.02,-438.007,211.958,-0.1265,-7.25,6,18.114,NAVIGATING: Moving to goal
2026-08-18T12:16:39.735872,175.52,-437.781,211.996,-0.1369,-7.85,6,17.892,NAVIGATING: Moving to goal
2026-08-18T12:16:40.248915,176.03,-437.541,212.029,-0.1463,-8.38,6,17.658,NAVIGATING: Moving to goal
2026-08-18T12:16:40.749945,176.53,-437.354,212.052,-0.1527,-8.75,6,17.475,NAVIGATING: Moving to goal
2026-08-18T12:16:41.253012,177.04,-437.119,212.075,-0.1598,-9.16,6,17.244,NAVIGATING: Moving to goal
2026-08-18T12:16:41.770640,177.55,-436.882,212.094,-0.166,-9.51,6,17.011,NAVIGATING: Moving to goal
2026-08-18T12:16:42.282639,178.07,-436.655,212.107,-0.1712,-9.81,6,16.788,NAVIGATING: Moving to goal
2026-08-18T12:16:42.828856,178.61,-436.45,212.116,-0.1754,-10.05,6,16.586,NAVIGATING: Moving to goal
2026-08-18T12:16:43.377128,179.16,-436.197,212.124,-0.18,-10.31,6,16.335,NAVIGATING: Moving to goal
2026-08-18T12:16:43.879499,179.66,-435.986,212.126,-0.1834,-10.51,6,16.127,NAVIGATING: Moving to goal
2026-08-18T12:16:44.409342,180.19,-435.781,212.127,-0.1864,-10.68,6,15.924,NAVIGATING: Moving to goal
2026-08-18T12:16:44.927336,180.71,-435.528,212.123,-0.1898,-10.88,6,15.672,NAVIGATING: Moving to goal
2026-08-18T12:16:45.468469,181.25,-435.302,212.118,-0.1926,-11.03,6,15.448,NAVIGATING: Moving to goal
2026-08-18T12:16:45.974759,181.76,-435.097,212.11,-0.1948,-11.16,6,15.244,NAVIGATING: Moving to goal
2026-08-18T12:16:46.484874,182.27,-434.861,212.099,-0.1972,-11.3,6,15.009,NAVIGATING: Moving to goal
2026-08-18T12:16:47.012214,182.8,-434.636,212.086,-0.1993,-11.42,6,14.784,NAVIGATING: Moving to goal
2026-08-18T12:16:47.536942,183.32,-434.427,212.073,-0.2011,-11.52,6,14.575,NAVIGATING: Moving to goal
2026-08-18T12:16:48.104328,183.89,-434.17,212.053,-0.2032,-11.64,6,14.318,NAVIGATING: Moving to goal
2026-08-18T12:16:48.607775,184.39,-433.936,212.033,-0.2049,-11.74,6,14.083,NAVIGATING: Moving to goal
2026-08-18T12:16:49.138090,184.92,-433.717,212.013,-0.2064,-11.83,6,13.864,NAVIGATING: Moving to goal
2026-08-18T12:16:49.639940,185.42,-433.488,211.99,-0.2079,-11.91,6,13.634,NAVIGATING: Moving to goal
2026-08-18T12:16:50.170504,185.95,-433.233,211.962,-0.2094,-12.0,6,13.378,NAVIGATING: Moving to goal
2026-08-18T12:16:50.712458,186.5,-433.021,211.938,-0.2106,-12.07,6,13.165,NAVIGATING: Moving to goal
2026-08-18T12:16:51.230740,187.01,-432.783,211.909,-0.2119,-12.14,6,12.925,NAVIGATING: Moving to goal
2026-08-18T12:16:51.789662,187.57,-432.534,211.877,-0.2131,-12.21,6,12.674,NAVIGATING: Moving to goal
2026-08-18T12:16:52.332225,188.12,-432.307,211.846,-0.2142,-12.27,6,12.445,NAVIGATING: Moving to goal
2026-08-18T12:16:52.861562,188.64,-432.059,211.811,-0.2152,-12.33,6,12.194,NAVIGATING: Moving to goal
2026-08-18T12:16:53.367293,189.15,-431.838,211.779,-0.2161,-12.38,6,11.971,NAVIGATING: Moving to goal
2026-08-18T12:16:53.878425,189.66,-431.627,211.747,-0.2169,-12.43,6,11.758,NAVIGATING: Moving to goal
2026-08-18T12:16:54.433122,190.22,-431.39,211.71,-0.2178,-12.48,6,11.518,NAVIGATING: Moving to goal
2026-08-18T12:16:54.942526,190.73,-431.138,211.67,-0.2186,-12.52,6,11.262,NAVIGATING: Moving to goal
2026-08-18T12:16:55.460791,191.24,-430.928,211.635,-0.2192,-12.56,6,11.049,NAVIGATING: Moving to goal
2026-08-18T12:16:55.971609,191.75,-430.707,211.598,-0.2199,-12.6,6,10.826,NAVIGATING: Moving to goal
2026-08-18T12:16:56.520815,192.3,-430.465,211.557,-0.2205,-12.63,6,10.581,NAVIGATING: Moving to goal
2026-08-18T12:16:57.028763,192.81,-430.229,211.516,-0.221,-12.66,6,10.341,NAVIGATING: Moving to goal
2026-08-18T12:16:57.569290,193.35,-430.019,211.478,-0.2215,-12.69,6,10.128,NAVIGATING: Moving to goal
2026-08-18T12:16:58.071967,193.85,-429.804,211.44,-0.2219,-12.72,6,9.909,NAVIGATING: Moving to goal
2026-08-18T12:16:58.634531,194.42,-429.552,211.394,-0.2224,-12.74,6,9.653,NAVIGATING: Moving to goal
2026-08-18T12:16:59.148130,194.93,-429.311,211.349,-0.2228,-12.76,6,9.408,NAVIGATING: Moving to goal
2026-08-18T12:16:59.652190,195.44,-429.096,211.308,-0.2231,-12.78,6,9.19,NAVIGATING: Moving to goal
2026-08-18T12:17:00.156657,195.94,-428.888,211.269,-0.2215,-12.69,6,8.978,NAVIGATING: Moving to goal
2026-08-18T12:17:00.665743,196.45,-428.672,211.229,-0.2172,-12.44,6,8.758,NAVIGATING: Moving to goal
2026-08-18T12:17:01.175460,196.96,-428.454,211.188,-0.213,-12.2,6,8.537,NAVIGATING: Moving to goal
2026-08-18T12:17:01.681771,197.46,-428.226,211.144,-0.2094,-12.0,6,8.305,NAVIGATING: Moving to goal
2026-08-18T12:17:02.237565,198.02,-427.997,211.1,-0.2065,-11.83,6,8.073,NAVIGATING: Moving to goal
2026-08-18T12:17:02.756563,198.54,-427.773,211.056,-0.2042,-11.7,6,7.845,NAVIGATING: Moving to goal
2026-08-18T12:17:03.259876,199.04,-427.591,211.02,-0.2027,-11.61,6,7.659,NAVIGATING: Moving to goal
2026-08-18T12:17:03.836520,199.62,-427.34,210.971,-0.201,-11.51,6,7.404,NAVIGATING: Moving to goal
2026-08-18T12:17:04.367868,200.15,-427.095,210.922,-0.1996,-11.44,6,7.155,NAVIGATING: Moving to goal
2026-08-18T12:17:04.891197,200.67,-426.881,210.88,-0.1987,-11.38,6,6.937,NAVIGATING: Moving to goal
2026-08-18T12:17:05.404556,201.19,-426.646,210.833,-0.1978,-11.33,6,6.698,NAVIGATING: Moving to goal
2026-08-18T12:17:05.931548,201.71,-426.422,210.788,-0.1971,-11.3,6,6.47,NAVIGATING: Moving to goal
2026-08-18T12:17:06.437514,202.22,-426.182,210.74,-0.1966,-11.26,6,6.226,NAVIGATING: Moving to goal
2026-08-18T12:17:06.968661,202.75,-425.973,210.698,-0.1959,-11.23,6,6.014,NAVIGATING: Moving to goal
2026-08-18T12:17:07.498909,203.28,-425.766,210.657,-0.1929,-11.05,6,5.803,NAVIGATING: Moving to goal
2026-08-18T12:17:08.006965,203.79,-425.549,210.615,-0.1859,-10.65,6,5.583,NAVIGATING: Moving to goal
2026-08-18T12:17:08.523604,204.31,-425.332,210.574,-0.178,-10.2,6,5.363,NAVIGATING: Moving to goal
2026-08-18T12:17:09.025588,204.81,-425.126,210.534,-0.1718,-9.84,6,5.153,NAVIGATING: Moving to goal
2026-08-18T12:17:09.540633,205.32,-424.908,210.492,-0.1663,-9.53,6,4.933,NAVIGATING: Moving to goal
2026-08-18T12:17:10.043777,205.83,-424.696,210.45,-0.1619,-9.28,6,4.717,NAVIGATING: Moving to goal
2026-08-18T12:17:10.562398,206.35,-424.472,210.407,-0.1581,-9.06,6,4.491,NAVIGATING: Moving to goal
2026-08-18T12:17:11.063590,206.85,-424.233,210.361,-0.1548,-8.87,6,4.248,NAVIGATING: Moving to goal
2026-08-18T12:17:11.564779,207.35,-424.024,210.322,-0.1524,-8.73,6,4.037,NAVIGATING: Moving to goal
2026-08-18T12:17:12.115323,207.9,-423.789,210.278,-0.15,-8.6,6,3.799,NAVIGATING: Moving to goal
2026-08-18T12:17:12.668957,208.45,-423.565,210.237,-0.1456,-8.35,6,3.573,NAVIGATING: Moving to goal
2026-08-18T12:17:13.191290,208.97,-423.322,210.194,-0.1365,-7.82,6,3.328,NAVIGATING: Moving to goal
2026-08-18T12:17:13.704216,209.49,-423.097,210.155,-0.1241,-7.11,6,3.101,NAVIGATING: Moving to goal
2026-08-18T12:17:14.210167,209.99,-422.887,210.121,-0.1102,-6.31,6,2.889,NAVIGATING: Moving to goal
2026-08-18T12:17:14.750842,210.53,-422.676,210.087,-0.0972,-5.57,6,2.678,NAVIGATING: Moving to goal
2026-08-18T12:17:15.271830,211.05,-422.423,210.046,-0.0846,-4.85,6,2.423,NAVIGATING: Moving to goal
2026-08-18T12:17:15.791168,211.57,-422.204,210.012,-0.0757,-4.34,6,2.204,NAVIGATING: Moving to goal
2026-08-18T12:17:16.304556,212.09,-421.992,209.98,-0.0663,-3.8,6,1.992,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:16.848105,212.63,-421.776,209.949,-0.0539,-3.09,6,1.777,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:17.197019,212.98,-421.629,209.929,-0.044,-2.52,6,1.631,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:19.201174,214.98,-421.629,209.929,-0.044,-2.52,7,4.385,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:19.209829,214.99,-420.916,209.843,0.0178,1.02,7,4.257,NAVIGATING: Moving to goal
2026-08-18T12:17:19.737885,215.52,-420.571,209.809,0.0573,3.28,7,4.23,NAVIGATING: Moving to goal
2026-08-18T12:17:20.250221,216.03,-420.39,209.793,0.093,5.33,7,4.225,NAVIGATING: Moving to goal
2026-08-18T12:17:20.815133,216.6,-420.214,209.779,0.1428,8.18,7,4.226,NAVIGATING: Moving to goal
2026-08-18T12:17:21.330876,217.11,-420.072,209.769,0.1944,11.14,7,4.232,NAVIGATING: Moving to goal
2026-08-18T12:17:21.840380,217.62,-419.931,209.759,0.2566,14.7,7,4.242,NAVIGATING: Moving to goal
2026-08-18T12:17:22.385879,218.17,-419.809,209.751,0.3199,18.33,7,4.253,NAVIGATING: Moving to goal
2026-08-18T12:17:22.886442,218.67,-419.715,209.745,0.3737,21.41,7,4.264,NAVIGATING: Moving to goal
2026-08-18T12:17:23.432286,219.22,-419.597,209.74,0.4475,25.64,7,4.279,NAVIGATING: Moving to goal
2026-08-18T12:17:23.955085,219.74,-419.505,209.736,0.5104,29.24,7,4.292,NAVIGATING: Moving to goal
2026-08-18T12:17:24.487365,220.27,-419.427,209.735,0.5676,32.52,7,4.304,NAVIGATING: Moving to goal
2026-08-18T12:17:24.992893,220.78,-419.335,209.734,0.6383,36.57,7,4.317,NAVIGATING: Moving to goal
2026-08-18T12:17:25.511009,221.29,-419.26,209.735,0.6997,40.09,7,4.328,NAVIGATING: Moving to goal
2026-08-18T12:17:26.079481,221.86,-419.177,209.739,0.7713,44.19,7,4.34,NAVIGATING: Moving to goal
2026-08-18T12:17:26.627970,222.41,-419.093,209.746,0.8463,48.49,7,4.349,NAVIGATING: Moving to goal
2026-08-18T12:17:27.159611,222.94,-419.024,209.754,0.9118,52.24,7,4.356,NAVIGATING: Moving to goal
2026-08-18T12:17:27.668643,223.45,-418.958,209.765,0.9773,56.0,7,4.362,NAVIGATING: Moving to goal
2026-08-18T12:17:28.245111,224.03,-418.882,209.78,1.0561,60.51,7,4.365,NAVIGATING: Moving to goal
2026-08-18T12:17:28.753434,224.54,-418.816,209.797,1.1283,64.65,7,4.366,NAVIGATING: Moving to goal
2026-08-18T12:17:29.285853,225.07,-418.757,209.817,1.1951,68.48,7,4.364,NAVIGATING: Moving to goal
2026-08-18T12:17:29.805807,225.59,-418.696,209.846,1.2614,72.27,7,4.354,NAVIGATING: Moving to goal
2026-08-18T12:17:30.306668,226.09,-418.635,209.884,1.3273,76.05,7,4.337,NAVIGATING: Moving to goal
2026-08-18T12:17:30.813296,226.6,-418.58,209.925,1.3857,79.39,7,4.315,NAVIGATING: Moving to goal
2026-08-18T12:17:31.326364,227.11,-418.516,209.989,1.4515,83.17,7,4.277,NAVIGATING: Moving to goal
2026-08-18T12:17:31.840085,227.62,-418.46,210.061,1.5086,86.43,7,4.23,NAVIGATING: Moving to goal
2026-08-18T12:17:32.383142,228.17,-418.403,210.15,1.566,89.73,7,4.168,NAVIGATING: Moving to goal
2026-08-18T12:17:32.892962,228.68,-418.352,210.246,1.6192,92.78,7,4.1,NAVIGATING: Moving to goal
2026-08-18T12:17:33.435599,229.22,-418.305,210.358,1.6708,95.73,7,4.017,NAVIGATING: Moving to goal
2026-08-18T12:17:33.960519,229.74,-418.258,210.502,1.7249,98.83,7,3.908,NAVIGATING: Moving to goal
2026-08-18T12:17:34.482234,230.27,-418.224,210.637,1.7687,101.34,7,3.803,NAVIGATING: Moving to goal
2026-08-18T12:17:34.994716,230.78,-418.197,210.777,1.8099,103.7,7,3.693,NAVIGATING: Moving to goal
2026-08-18T12:17:35.572891,231.36,-418.174,210.941,1.854,106.23,7,3.562,NAVIGATING: Moving to goal
2026-08-18T12:17:36.093627,231.88,-418.158,211.132,1.902,108.97,7,3.409,NAVIGATING: Moving to goal
2026-08-18T12:17:36.598220,232.38,-418.151,211.289,1.9395,111.13,7,3.282,NAVIGATING: Moving to goal
2026-08-18T12:17:37.114512,232.9,-418.151,211.465,1.9805,113.47,7,3.137,NAVIGATING: Moving to goal
2026-08-18T12:17:37.616559,233.4,-418.158,211.632,2.0181,115.63,7,3.0,NAVIGATING: Moving to goal
2026-08-18T12:17:38.129808,233.91,-418.17,211.784,2.0494,117.42,7,2.874,NAVIGATING: Moving to goal
2026-08-18T12:17:38.629846,234.41,-418.192,211.958,2.0822,119.3,7,2.727,NAVIGATING: Moving to goal
2026-08-18T12:17:39.151301,234.93,-418.223,212.145,2.1152,121.19,7,2.569,NAVIGATING: Moving to goal
2026-08-18T12:17:39.658441,235.44,-418.257,212.322,2.1469,123.01,7,2.419,NAVIGATING: Moving to goal
2026-08-18T12:17:40.216056,236.0,-418.303,212.52,2.1835,125.11,7,2.252,NAVIGATING: Moving to goal
2026-08-18T12:17:40.762414,236.55,-418.353,212.707,2.2194,127.16,7,2.094,NAVIGATING: Moving to goal
2026-08-18T12:17:41.196835,236.98,-418.401,212.869,2.2517,129.01,7,1.959,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:43.200024,238.98,-418.401,212.869,2.2517,129.01,8,21.629,GOAL_REACHED: Target reached successfully
2026-08-18T12:17:43.207156,238.99,-418.608,213.431,2.3692,135.75,8,21.4,NAVIGATING: Moving to goal
2026-08-18T12:17:43.788268,239.57,-418.732,213.706,2.4313,139.3,8,21.27,NAVIGATING: Moving to goal
2026-08-18T12:17:44.325041,240.11,-418.815,213.876,2.4796,142.07,8,21.185,NAVIGATING: Moving to goal
2026-08-18T12:17:44.839708,240.62,-418.885,214.011,2.5251,144.68,8,21.115,NAVIGATING: Moving to goal
2026-08-18T12:17:45.353017,241.14,-418.953,214.135,2.5724,147.39,8,21.048,NAVIGATING: Moving to goal
2026-08-18T12:17:45.912215,241.7,-419.039,214.279,2.6301,150.69,8,20.963,NAVIGATING: Moving to goal
2026-08-18T12:17:46.426346,242.21,-419.135,214.422,2.6884,154.04,8,20.869,NAVIGATING: Moving to goal
2026-08-18T12:17:46.932199,242.72,-419.227,214.546,2.7404,157.02,8,20.78,NAVIGATING: Moving to goal
2026-08-18T12:17:47.443413,243.23,-419.321,214.66,2.7896,159.83,8,20.69,NAVIGATING: Moving to goal
2026-08-18T12:17:48.015487,243.8,-419.433,214.78,2.8401,162.73,8,20.582,NAVIGATING: Moving to goal
2026-08-18T12:17:48.533214,244.32,-419.555,214.896,2.8886,165.51,8,20.464,NAVIGATING: Moving to goal
2026-08-18T12:17:49.055584,244.84,-419.679,215.001,2.9322,168.0,8,20.346,NAVIGATING: Moving to goal
2026-08-18T12:17:49.586348,245.37,-419.814,215.105,2.9754,170.48,8,20.216,NAVIGATING: Moving to goal
2026-08-18T12:17:50.090061,245.87,-419.964,215.206,3.0171,172.87,8,20.072,NAVIGATING: Moving to goal
2026-08-18T12:17:50.593920,246.38,-420.112,215.294,3.0521,174.87,8,19.93,NAVIGATING: Moving to goal
2026-08-18T12:17:51.103035,246.89,-420.287,215.386,3.0882,176.94,8,19.762,NAVIGATING: Moving to goal
2026-08-18T12:17:51.658600,247.44,-420.492,215.481,3.1262,179.12,8,19.564,NAVIGATING: Moving to goal
2026-08-18T12:17:52.176575,247.96,-420.703,215.566,-3.122,-178.88,8,19.36,NAVIGATING: Moving to goal
2026-08-18T12:17:52.729823,248.51,-420.91,215.64,-3.0939,-177.27,8,19.16,NAVIGATING: Moving to goal
2026-08-18T12:17:53.232766,249.02,-421.085,215.695,-3.0747,-176.17,8,18.991,NAVIGATING: Moving to goal
2026-08-18T12:17:53.753332,249.54,-421.314,215.76,-3.0542,-174.99,8,18.769,NAVIGATING: Moving to goal
2026-08-18T12:17:54.281667,250.06,-421.528,215.812,-3.0386,-174.1,8,18.561,NAVIGATING: Moving to goal
2026-08-18T12:17:54.800401,250.58,-421.74,215.858,-3.0257,-173.36,8,18.354,NAVIGATING: Moving to goal
2026-08-18T12:17:55.364539,251.15,-421.966,215.9,-3.014,-172.69,8,18.134,NAVIGATING: Moving to goal
2026-08-18T12:17:55.877489,251.66,-422.22,215.94,-3.003,-172.06,8,17.885,NAVIGATING: Moving to goal
2026-08-18T12:17:56.420705,252.2,-422.444,215.97,-2.9948,-171.59,8,17.666,NAVIGATING: Moving to goal
2026-08-18T12:17:56.938550,252.72,-422.674,215.996,-2.9874,-171.16,8,17.441,NAVIGATING: Moving to goal
2026-08-18T12:17:57.474077,253.26,-422.91,216.017,-2.9808,-170.79,8,17.208,NAVIGATING: Moving to goal
2026-08-18T12:17:57.988787,253.77,-423.147,216.034,-2.975,-170.45,8,16.975,NAVIGATING: Moving to goal
2026-08-18T12:17:58.504014,254.29,-423.368,216.046,-2.9702,-170.18,8,16.757,NAVIGATING: Moving to goal
2026-08-18T12:17:59.019552,254.8,-423.6,216.055,-2.9657,-169.92,8,16.529,NAVIGATING: Moving to goal
2026-08-18T12:17:59.571403,255.35,-423.842,216.06,-2.9616,-169.69,8,16.289,NAVIGATING: Moving to goal
2026-08-18T12:18:00.083134,255.87,-424.084,216.062,-2.9578,-169.47,8,16.049,NAVIGATING: Moving to goal
2026-08-18T12:18:00.584769,256.37,-424.299,216.06,-2.9549,-169.3,8,15.835,NAVIGATING: Moving to goal
2026-08-18T12:18:01.092512,256.88,-424.531,216.056,-2.9519,-169.13,8,15.605,NAVIGATING: Moving to goal
2026-08-18T12:18:01.593216,257.38,-424.756,216.049,-2.9494,-168.99,8,15.381,NAVIGATING: Moving to goal
2026-08-18T12:18:02.106870,257.89,-424.992,216.04,-2.9469,-168.84,8,15.146,NAVIGATING: Moving to goal
2026-08-18T12:18:02.659757,258.44,-425.239,216.027,-2.9445,-168.71,8,14.9,NAVIGATING: Moving to goal
2026-08-18T12:18:03.170898,258.95,-425.453,216.013,-2.9426,-168.6,8,14.686,NAVIGATING: Moving to goal
2026-08-18T12:18:03.705370,259.49,-425.678,215.997,-2.9408,-168.5,8,14.461,NAVIGATING: Moving to goal
2026-08-18T12:18:04.220785,260.0,-425.87,215.982,-2.9394,-168.41,8,14.268,NAVIGATING: Moving to goal
2026-08-18T12:18:04.722266,260.51,-426.115,215.96,-2.9376,-168.31,8,14.022,NAVIGATING: Moving to goal
2026-08-18T12:18:05.238160,261.02,-426.334,215.939,-2.9362,-168.23,8,13.803,NAVIGATING: Moving to goal
2026-08-18T12:18:05.757308,261.54,-426.552,215.917,-2.9349,-168.15,8,13.584,NAVIGATING: Moving to goal
2026-08-18T12:18:06.315635,262.1,-426.786,215.891,-2.9335,-168.08,8,13.348,NAVIGATING: Moving to goal
2026-08-18T12:18:06.821595,262.6,-427.036,215.862,-2.9322,-168.0,8,13.097,NAVIGATING: Moving to goal
2026-08-18T12:18:07.352717,263.14,-427.254,215.835,-2.9311,-167.94,8,12.878,NAVIGATING: Moving to goal
2026-08-18T12:18:07.869648,263.65,-427.481,215.805,-2.9301,-167.88,8,12.648,NAVIGATING: Moving to goal
2026-08-18T12:18:08.370174,264.15,-427.704,215.775,-2.9291,-167.83,8,12.424,NAVIGATING: Moving to goal
2026-08-18T12:18:08.913455,264.7,-427.91,215.747,-2.9283,-167.78,8,12.216,NAVIGATING: Moving to goal
2026-08-18T12:18:09.422369,265.21,-428.111,215.718,-2.9275,-167.73,8,12.013,NAVIGATING: Moving to goal
2026-08-18T12:18:09.932444,265.72,-428.343,215.683,-2.9267,-167.69,8,11.778,NAVIGATING: Moving to goal
2026-08-18T12:18:10.488120,266.27,-428.559,215.65,-2.926,-167.65,8,11.56,NAVIGATING: Moving to goal
2026-08-18T12:18:11.008801,266.79,-428.785,215.615,-2.9253,-167.61,8,11.331,NAVIGATING: Moving to goal
2026-08-18T12:18:11.509590,267.29,-429.006,215.579,-2.9246,-167.57,8,11.107,NAVIGATING: Moving to goal
2026-08-18T12:18:12.021603,267.8,-429.243,215.54,-2.924,-167.53,8,10.867,NAVIGATING: Moving to goal
2026-08-18T12:18:12.585801,268.37,-429.474,215.502,-2.9234,-167.5,8,10.633,NAVIGATING: Moving to goal
2026-08-18T12:18:13.134356,268.92,-429.7,215.463,-2.9229,-167.47,8,10.404,NAVIGATING: Moving to goal
2026-08-18T12:18:13.670626,269.45,-429.952,215.419,-2.9223,-167.44,8,10.148,NAVIGATING: Moving to goal
2026-08-18T12:18:14.176178,269.96,-430.172,215.38,-2.9219,-167.41,8,9.924,NAVIGATING: Moving to goal
2026-08-18T12:18:14.695017,270.48,-430.35,215.348,-2.9229,-167.47,8,9.743,NAVIGATING: Moving to goal
2026-08-18T12:18:15.226585,271.01,-430.595,215.305,-2.928,-167.76,8,9.495,NAVIGATING: Moving to goal
2026-08-18T12:18:15.740840,271.52,-430.819,215.265,-2.9326,-168.03,8,9.268,NAVIGATING: Moving to goal
2026-08-18T12:18:16.244647,272.03,-431.028,215.227,-2.9362,-168.23,8,9.056,NAVIGATING: Moving to goal
2026-08-18T12:18:16.755996,272.54,-431.252,215.185,-2.9394,-168.41,8,8.828,NAVIGATING: Moving to goal
2026-08-18T12:18:17.275331,273.06,-431.472,215.144,-2.9419,-168.56,8,8.604,NAVIGATING: Moving to goal
2026-08-18T12:18:17.777386,273.56,-431.681,215.105,-2.9439,-168.67,8,8.392,NAVIGATING: Moving to goal
2026-08-18T12:18:18.278330,274.06,-431.901,215.063,-2.9456,-168.77,8,8.169,NAVIGATING: Moving to goal
2026-08-18T12:18:18.793521,274.58,-432.131,215.019,-2.947,-168.85,8,7.935,NAVIGATING: Moving to goal
2026-08-18T12:18:19.303081,275.09,-432.351,214.977,-2.9481,-168.92,8,7.711,NAVIGATING: Moving to goal
2026-08-18T12:18:19.836411,275.62,-432.565,214.936,-2.949,-168.97,8,7.494,NAVIGATING: Moving to goal
2026-08-18T12:18:20.338496,276.12,-432.795,214.892,-2.9499,-169.01,8,7.26,NAVIGATING: Moving to goal
2026-08-18T12:18:20.855320,276.64,-433.01,214.851,-2.9505,-169.05,8,7.042,NAVIGATING: Moving to goal
2026-08-18T12:18:21.365457,277.15,-433.234,214.807,-2.951,-169.08,8,6.814,NAVIGATING: Moving to goal
2026-08-18T12:18:21.867142,277.65,-433.443,214.767,-2.9514,-169.11,8,6.601,NAVIGATING: Moving to goal
2026-08-18T12:18:22.375936,278.16,-433.684,214.721,-2.9519,-169.13,8,6.357,NAVIGATING: Moving to goal
2026-08-18T12:18:22.943357,278.73,-433.919,214.675,-2.9522,-169.15,8,6.119,NAVIGATING: Moving to goal
2026-08-18T12:18:23.456123,279.24,-434.132,214.635,-2.9541,-169.26,8,5.903,NAVIGATING: Moving to goal
2026-08-18T12:18:23.965994,279.75,-434.348,214.594,-2.9601,-169.6,8,5.683,NAVIGATING: Moving to goal
2026-08-18T12:18:24.469364,280.25,-434.533,214.561,-2.9671,-170.0,8,5.496,NAVIGATING: Moving to goal
2026-08-18T12:18:24.981076,280.76,-434.769,214.517,-2.9753,-170.47,8,5.256,NAVIGATING: Moving to goal
2026-08-18T12:18:25.536659,281.32,-434.981,214.478,-2.9813,-170.81,8,5.042,NAVIGATING: Moving to goal
2026-08-18T12:18:26.048824,281.83,-435.162,214.445,-2.9855,-171.06,8,4.858,NAVIGATING: Moving to goal
2026-08-18T12:18:26.594719,282.38,-435.407,214.4,-2.9903,-171.33,8,4.611,NAVIGATING: Moving to goal
2026-08-18T12:18:27.118219,282.9,-435.62,214.361,-2.9937,-171.52,8,4.395,NAVIGATING: Moving to goal
2026-08-18T12:18:27.624279,283.41,-435.829,214.323,-2.9964,-171.68,8,4.183,NAVIGATING: Moving to goal
2026-08-18T12:18:28.129197,283.91,-436.054,214.282,-2.9989,-171.83,8,3.956,NAVIGATING: Moving to goal
2026-08-18T12:18:28.668583,284.45,-436.269,214.244,-3.0009,-171.94,8,3.739,NAVIGATING: Moving to goal
2026-08-18T12:18:29.173938,284.96,-436.473,214.208,-3.0034,-172.08,8,3.533,NAVIGATING: Moving to goal
2026-08-18T12:18:29.697257,285.48,-436.706,214.168,-3.0105,-172.49,8,3.298,NAVIGATING: Moving to goal
2026-08-18T12:18:30.218133,286.0,-436.912,214.134,-3.0203,-173.05,8,3.091,NAVIGATING: Moving to goal
2026-08-18T12:18:30.736110,286.52,-437.128,214.1,-3.0336,-173.81,8,2.874,NAVIGATING: Moving to goal
2026-08-18T12:18:31.253180,287.04,-437.363,214.065,-3.0504,-174.77,8,2.638,NAVIGATING: Moving to goal
2026-08-18T12:18:31.760704,287.54,-437.573,214.033,-3.064,-175.56,8,2.427,NAVIGATING: Moving to goal
2026-08-18T12:18:32.293369,288.08,-437.796,214.0,-3.0759,-176.24,8,2.204,NAVIGATING: Moving to goal
2026-08-18T12:18:32.869045,288.65,-438.051,213.964,-3.0877,-176.91,8,1.95,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:33.196578,288.98,-438.2,213.944,-3.0958,-177.37,8,1.801,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:35.199856,290.98,-438.2,213.944,-3.0958,-177.37,9,4.438,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:35.207797,290.99,-438.91,213.857,3.1365,179.71,9,4.284,NAVIGATING: Moving to goal
2026-08-18T12:18:35.768576,291.55,-439.255,213.822,3.103,177.79,9,4.244,NAVIGATING: Moving to goal
2026-08-18T12:18:36.269408,292.05,-439.456,213.805,3.0651,175.62,9,4.23,NAVIGATING: Moving to goal
2026-08-18T12:18:36.774476,292.56,-439.612,213.792,3.0216,173.13,9,4.225,NAVIGATING: Moving to goal
2026-08-18T12:18:37.281069,293.06,-439.74,213.783,2.9762,170.52,9,4.225,NAVIGATING: Moving to goal
2026-08-18T12:18:37.791183,293.57,-439.873,213.774,2.9196,167.28,9,4.228,NAVIGATING: Moving to goal
2026-08-18T12:18:38.320981,294.1,-439.995,213.767,2.8589,163.81,9,4.233,NAVIGATING: Moving to goal
2026-08-18T12:18:38.829009,294.61,-440.098,213.761,2.8014,160.51,9,4.241,NAVIGATING: Moving to goal
2026-08-18T12:18:39.341542,295.12,-440.206,213.755,2.7344,156.67,9,4.25,NAVIGATING: Moving to goal
2026-08-18T12:18:39.849549,295.63,-440.304,213.751,2.6689,152.92,9,4.259,NAVIGATING: Moving to goal
2026-08-18T12:18:40.357557,296.14,-440.395,213.749,2.604,149.2,9,4.269,NAVIGATING: Moving to goal
2026-08-18T12:18:40.859110,296.64,-440.487,213.748,2.5335,145.16,9,4.279,NAVIGATING: Moving to goal
2026-08-18T12:18:41.374262,297.16,-440.562,213.749,2.4722,141.65,9,4.288,NAVIGATING: Moving to goal
2026-08-18T12:18:41.875756,297.66,-440.641,213.752,2.4057,137.84,9,4.296,NAVIGATING: Moving to goal
2026-08-18T12:18:42.377185,298.16,-440.718,213.757,2.3373,133.92,9,4.303,NAVIGATING: Moving to goal
2026-08-18T12:18:42.934818,298.72,-440.8,213.766,2.2605,129.52,9,4.309,NAVIGATING: Moving to goal
2026-08-18T12:18:43.435735,299.22,-440.861,213.774,2.2016,126.14,9,4.312,NAVIGATING: Moving to goal
2026-08-18T12:18:43.944188,299.73,-440.937,213.788,2.1246,121.73,9,4.315,NAVIGATING: Moving to goal
2026-08-18T12:18:44.469280,300.25,-440.998,213.802,2.0589,117.97,9,4.315,NAVIGATING: Moving to goal
2026-08-18T12:18:44.970913,300.75,-441.059,213.82,1.9919,114.13,9,4.312,NAVIGATING: Moving to goal
2026-08-18T12:18:45.543465,301.33,-441.125,213.847,1.9203,110.03,9,4.302,NAVIGATING: Moving to goal
2026-08-18T12:18:46.048873,301.83,-441.194,213.887,1.8466,105.8,9,4.283,NAVIGATING: Moving to goal
2026-08-18T12:18:46.552230,302.34,-441.25,213.928,1.7882,102.46,9,4.26,NAVIGATING: Moving to goal
2026-08-18T12:18:47.067782,302.85,-441.313,213.987,1.7254,98.86,9,4.222,NAVIGATING: Moving to goal
2026-08-18T12:18:47.608299,303.39,-441.376,214.063,1.6644,95.36,9,4.17,NAVIGATING: Moving to goal
2026-08-18T12:18:48.126570,303.91,-441.438,214.156,1.6045,91.93,9,4.105,NAVIGATING: Moving to goal
2026-08-18T12:18:48.638158,304.42,-441.491,214.251,1.5516,88.9,9,4.034,NAVIGATING: Moving to goal
2026-08-18T12:18:49.138877,304.92,-441.54,214.36,1.503,86.12,9,3.952,NAVIGATING: Moving to goal
2026-08-18T12:18:49.670356,305.45,-441.588,214.495,1.453,83.25,9,3.848,NAVIGATING: Moving to goal
2026-08-18T12:18:50.174174,305.96,-441.628,214.637,1.4075,80.64,9,3.737,NAVIGATING: Moving to goal
2026-08-18T12:18:50.679518,306.46,-441.661,214.782,1.3656,78.24,9,3.622,NAVIGATING: Moving to goal
2026-08-18T12:18:51.187961,306.97,-441.689,214.942,1.3228,75.79,9,3.493,NAVIGATING: Moving to goal
2026-08-18T12:18:51.701280,307.48,-441.71,215.117,1.2789,73.28,9,3.352,NAVIGATING: Moving to goal
2026-08-18T12:18:52.249932,308.03,-441.724,215.299,1.2358,70.8,9,3.205,NAVIGATING: Moving to goal
2026-08-18T12:18:52.759588,308.54,-441.731,215.476,1.195,68.47,9,3.06,NAVIGATING: Moving to goal
2026-08-18T12:18:53.314115,309.1,-441.73,215.648,1.1563,66.25,9,2.92,NAVIGATING: Moving to goal
2026-08-18T12:18:53.858005,309.64,-441.72,215.856,1.1104,63.62,9,2.749,NAVIGATING: Moving to goal
2026-08-18T12:18:54.387895,310.17,-441.705,216.023,1.074,61.54,9,2.611,NAVIGATING: Moving to goal
2026-08-18T12:18:54.893466,310.68,-441.685,216.186,1.0386,59.51,9,2.476,NAVIGATING: Moving to goal
2026-08-18T12:18:55.403754,311.19,-441.658,216.353,1.0023,57.43,9,2.337,NAVIGATING: Moving to goal
2026-08-18T12:18:55.908558,311.69,-441.629,216.508,0.9688,55.51,9,2.209,NAVIGATING: Moving to goal
2026-08-18T12:18:56.433342,312.22,-441.584,216.7,0.927,53.11,9,2.049,NAVIGATING: Moving to goal
2026-08-18T12:18:56.952669,312.74,-441.542,216.858,0.8926,51.14,9,1.919,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:57.196780,312.98,-441.524,216.917,0.8796,50.4,9,1.87,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:59.199609,314.98,-441.524,216.917,0.8796,50.4,10,21.551,GOAL_REACHED: Target reached successfully
2026-08-18T12:18:59.207786,314.99,-441.314,217.488,0.7498,42.96,10,21.32,NAVIGATING: Moving to goal
2026-08-18T12:18:59.715965,315.5,-441.187,217.757,0.6843,39.21,10,21.189,NAVIGATING: Moving to goal
2026-08-18T12:19:00.278089,316.06,-441.104,217.92,0.6353,36.4,10,21.105,NAVIGATING: Moving to goal
2026-08-18T12:19:00.820632,316.6,-441.025,218.069,0.583,33.4,10,21.025,NAVIGATING: Moving to goal
2026-08-18T12:19:01.351288,317.13,-440.949,218.201,0.5326,30.51,10,20.95,NAVIGATING: Moving to goal
2026-08-18T12:19:01.857389,317.64,-440.864,218.334,0.4797,27.48,10,20.867,NAVIGATING: Moving to goal
2026-08-18T12:19:02.375031,318.16,-440.777,218.46,0.4284,24.55,10,20.782,NAVIGATING: Moving to goal
2026-08-18T12:19:02.886754,318.67,-440.69,218.573,0.3811,21.84,10,20.698,NAVIGATING: Moving to goal
2026-08-18T12:19:03.393645,319.18,-440.585,218.696,0.3288,18.84,10,20.597,NAVIGATING: Moving to goal
2026-08-18T12:19:03.922000,319.71,-440.484,218.801,0.2859,16.38,10,20.5,NAVIGATING: Moving to goal
2026-08-18T12:19:04.444804,320.23,-440.381,218.898,0.2468,14.14,10,20.401,NAVIGATING: Moving to goal
2026-08-18T12:19:04.985079,320.77,-440.236,219.019,0.1976,11.32,10,20.262,NAVIGATING: Moving to goal
2026-08-18T12:19:05.515749,321.3,-440.101,219.12,0.156,8.94,10,20.132,NAVIGATING: Moving to goal
2026-08-18T12:19:06.025200,321.81,-439.954,219.217,0.117,6.7,10,19.991,NAVIGATING: Moving to goal
2026-08-18T12:19:06.586371,322.37,-439.783,219.317,0.0783,4.49,10,19.827,NAVIGATING: Moving to goal
2026-08-18T12:19:07.099767,322.88,-439.589,219.416,0.0397,2.28,10,19.64,NAVIGATING: Moving to goal
2026-08-18T12:19:07.625733,323.41,-439.406,219.499,0.0071,0.4,10,19.464,NAVIGATING: Moving to goal
2026-08-18T12:19:08.138230,323.92,-439.216,219.575,-0.0237,-1.36,10,19.28,NAVIGATING: Moving to goal
2026-08-18T12:19:08.688097,324.47,-439.003,219.65,-0.0514,-2.95,10,19.075,NAVIGATING: Moving to goal
2026-08-18T12:19:09.203935,324.99,-438.783,219.718,-0.0741,-4.24,10,18.862,NAVIGATING: Moving to goal
2026-08-18T12:19:09.712440,325.5,-438.573,219.776,-0.0917,-5.25,10,18.658,NAVIGATING: Moving to goal
2026-08-18T12:19:10.214637,326.0,-438.369,219.825,-0.1058,-6.06,10,18.459,NAVIGATING: Moving to goal
2026-08-18T12:19:10.768115,326.55,-438.125,219.876,-0.1199,-6.87,10,18.221,NAVIGATING: Moving to goal
2026-08-18T12:19:11.282864,327.07,-437.893,219.918,-0.1311,-7.51,10,17.996,NAVIGATING: Moving to goal
2026-08-18T12:19:11.813913,327.6,-437.676,219.951,-0.1401,-8.03,10,17.783,NAVIGATING: Moving to goal
2026-08-18T12:19:12.319372,328.1,-437.457,219.979,-0.1479,-8.47,10,17.569,NAVIGATING: Moving to goal
2026-08-18T12:19:12.835443,328.62,-437.222,220.005,-0.1553,-8.9,10,17.338,NAVIGATING: Moving to goal
2026-08-18T12:19:13.348370,329.13,-437.002,220.024,-0.1613,-9.24,10,17.122,NAVIGATING: Moving to goal
2026-08-18T12:19:13.903542,329.69,-436.781,220.04,-0.1666,-9.55,10,16.904,NAVIGATING: Moving to goal
2026-08-18T12:19:14.404549,330.19,-436.538,220.052,-0.1718,-9.84,10,16.665,NAVIGATING: Moving to goal
2026-08-18T12:19:14.904637,330.69,-436.339,220.059,-0.1756,-10.06,10,16.468,NAVIGATING: Moving to goal
2026-08-18T12:19:15.484991,331.27,-436.112,220.064,-0.1795,-10.29,10,16.244,NAVIGATING: Moving to goal
2026-08-18T12:19:15.986862,331.77,-435.875,220.066,-0.1832,-10.5,10,16.009,NAVIGATING: Moving to goal
2026-08-18T12:19:16.492977,332.28,-435.67,220.065,-0.1861,-10.66,10,15.806,NAVIGATING: Moving to goal
2026-08-18T12:19:17.043097,332.83,-435.444,220.061,-0.1889,-10.83,10,15.581,NAVIGATING: Moving to goal
2026-08-18T12:19:17.549853,333.33,-435.191,220.054,-0.1918,-10.99,10,15.329,NAVIGATING: Moving to goal
2026-08-18T12:19:18.068618,333.85,-434.971,220.045,-0.1941,-11.12,10,15.11,NAVIGATING: Moving to goal
2026-08-18T12:19:18.586405,334.37,-434.74,220.033,-0.1963,-11.25,10,14.88,NAVIGATING: Moving to goal
2026-08-18T12:19:19.092113,334.88,-434.515,220.019,-0.1983,-11.36,10,14.655,NAVIGATING: Moving to goal
2026-08-18T12:19:19.600168,335.38,-434.301,220.004,-0.2,-11.46,10,14.441,NAVIGATING: Moving to goal
2026-08-18T12:19:20.121563,335.9,-434.087,219.987,-0.2016,-11.55,10,14.226,NAVIGATING: Moving to goal
2026-08-18T12:19:20.625744,336.41,-433.852,219.967,-0.2032,-11.64,10,13.991,NAVIGATING: Moving to goal
2026-08-18T12:19:21.141440,336.92,-433.633,219.947,-0.2046,-11.72,10,13.772,NAVIGATING: Moving to goal
2026-08-18T12:19:21.670843,337.45,-433.42,219.925,-0.2058,-11.79,10,13.558,NAVIGATING: Moving to goal
2026-08-18T12:19:22.181380,337.96,-433.176,219.899,-0.2072,-11.87,10,13.312,NAVIGATING: Moving to goal
2026-08-18T12:19:22.701298,338.48,-432.958,219.874,-0.2083,-11.93,10,13.093,NAVIGATING: Moving to goal
2026-08-18T12:19:23.262973,339.05,-432.719,219.845,-0.2095,-12.0,10,12.852,NAVIGATING: Moving to goal
2026-08-18T12:19:23.845361,339.63,-432.46,219.812,-0.2106,-12.07,10,12.591,NAVIGATING: Moving to goal
2026-08-18T12:19:24.411041,340.19,-432.232,219.782,-0.2116,-12.12,10,12.362,NAVIGATING: Moving to goal
2026-08-18T12:19:24.952041,340.74,-431.984,219.748,-0.2126,-12.18,10,12.111,NAVIGATING: Moving to goal
2026-08-18T12:19:25.461955,341.24,-431.763,219.716,-0.2135,-12.23,10,11.887,NAVIGATING: Moving to goal
2026-08-18T12:19:25.971360,341.75,-431.568,219.687,-0.2142,-12.27,10,11.69,NAVIGATING: Moving to goal
2026-08-18T12:19:26.493158,342.28,-431.331,219.65,-0.215,-12.32,10,11.45,NAVIGATING: Moving to goal
2026-08-18T12:19:27.039513,342.82,-431.115,219.616,-0.2157,-12.36,10,11.232,NAVIGATING: Moving to goal
2026-08-18T12:19:27.586421,343.37,-430.926,219.586,-0.2163,-12.39,10,11.04,NAVIGATING: Moving to goal
2026-08-18T12:19:28.092915,343.88,-430.711,219.55,-0.2169,-12.43,10,10.822,NAVIGATING: Moving to goal
2026-08-18T12:19:28.602485,344.39,-430.495,219.514,-0.2175,-12.46,10,10.604,NAVIGATING: Moving to goal
2026-08-18T12:19:29.173211,344.96,-430.264,219.474,-0.2181,-12.5,10,10.37,NAVIGATING: Moving to goal
2026-08-18T12:19:29.674065,345.46,-430.044,219.435,-0.2187,-12.53,10,10.146,NAVIGATING: Moving to goal
2026-08-18T12:19:30.193770,345.98,-429.861,219.403,-0.2191,-12.55,10,9.96,NAVIGATING: Moving to goal
2026-08-18T12:19:30.723511,346.51,-429.64,219.363,-0.2196,-12.58,10,9.736,NAVIGATING: Moving to goal
2026-08-18T12:19:31.225793,347.01,-429.441,219.327,-0.2198,-12.59,10,9.534,NAVIGATING: Moving to goal
2026-08-18T12:19:31.773663,347.56,-429.212,219.285,-0.2166,-12.41,10,9.301,NAVIGATING: Moving to goal
2026-08-18T12:19:32.310217,348.09,-428.994,219.246,-0.2117,-12.13,10,9.08,NAVIGATING: Moving to goal
2026-08-18T12:19:32.828778,348.61,-428.776,219.205,-0.2076,-11.9,10,8.858,NAVIGATING: Moving to goal
2026-08-18T12:19:33.345270,349.13,-428.541,219.161,-0.204,-11.69,10,8.62,NAVIGATING: Moving to goal
2026-08-18T12:19:33.854840,349.64,-428.317,219.119,-0.2013,-11.53,10,8.392,NAVIGATING: Moving to goal
2026-08-18T12:19:34.374643,350.16,-428.108,219.079,-0.1991,-11.41,10,8.18,NAVIGATING: Moving to goal
2026-08-18T12:19:34.916409,350.7,-427.909,219.041,-0.1975,-11.31,10,7.978,NAVIGATING: Moving to goal
2026-08-18T12:19:35.442935,351.23,-427.658,218.993,-0.1957,-11.21,10,7.722,NAVIGATING: Moving to goal
2026-08-18T12:19:35.954972,351.74,-427.433,218.95,-0.1944,-11.14,10,7.494,NAVIGATING: Moving to goal
2026-08-18T12:19:36.475085,352.26,-427.203,218.905,-0.1934,-11.08,10,7.26,NAVIGATING: Moving to goal
2026-08-18T12:19:37.013541,352.8,-427.004,218.867,-0.1926,-11.03,10,7.058,NAVIGATING: Moving to goal
2026-08-18T12:19:37.533707,353.32,-426.758,218.819,-0.1918,-10.99,10,6.808,NAVIGATING: Moving to goal
2026-08-18T12:19:38.081724,353.86,-426.538,218.776,-0.1912,-10.95,10,6.584,NAVIGATING: Moving to goal
2026-08-18T12:19:38.583852,354.37,-426.339,218.738,-0.1907,-10.93,10,6.382,NAVIGATING: Moving to goal
2026-08-18T12:19:39.114145,354.9,-426.104,218.692,-0.1903,-10.9,10,6.143,NAVIGATING: Moving to goal
2026-08-18T12:19:39.664108,355.45,-425.895,218.652,-0.1896,-10.86,10,5.931,NAVIGATING: Moving to goal
2026-08-18T12:19:40.195210,355.98,-425.683,218.611,-0.1859,-10.65,10,5.715,NAVIGATING: Moving to goal
2026-08-18T12:19:40.712997,356.5,-425.456,218.569,-0.178,-10.2,10,5.486,NAVIGATING: Moving to goal
2026-08-18T12:19:41.221482,357.0,-425.254,218.532,-0.1712,-9.81,10,5.281,NAVIGATING: Moving to goal
2026-08-18T12:19:41.755488,357.54,-425.035,218.491,-0.1651,-9.46,10,5.059,NAVIGATING: Moving to goal
2026-08-18T12:19:42.292545,358.08,-424.817,218.45,-0.1601,-9.17,10,4.838,NAVIGATING: Moving to goal
2026-08-18T12:19:42.806728,358.59,-424.603,218.41,-0.156,-8.94,10,4.622,NAVIGATING: Moving to goal
2026-08-18T12:19:43.310318,359.09,-424.395,218.372,-0.1528,-8.75,10,4.411,NAVIGATING: Moving to goal
2026-08-18T12:19:43.840451,359.62,-424.17,218.33,-0.1498,-8.58,10,4.184,NAVIGATING: Moving to goal
2026-08-18T12:19:44.357072,360.14,-423.962,218.292,-0.1475,-8.45,10,3.972,NAVIGATING: Moving to goal
2026-08-18T12:19:44.873997,360.66,-423.758,218.255,-0.1454,-8.33,10,3.767,NAVIGATING: Moving to goal
2026-08-18T12:19:45.400163,361.18,-423.534,218.215,-0.14,-8.02,10,3.541,NAVIGATING: Moving to goal
2026-08-18T12:19:45.908351,361.69,-423.344,218.182,-0.132,-7.56,10,3.348,NAVIGATING: Moving to goal
2026-08-18T12:19:46.420519,362.2,-423.108,218.143,-0.1186,-6.8,10,3.111,NAVIGATING: Moving to goal
2026-08-18T12:19:46.959818,362.74,-422.898,218.11,-0.1053,-6.03,10,2.9,NAVIGATING: Moving to goal
2026-08-18T12:19:47.463442,363.25,-422.704,218.079,-0.0945,-5.42,10,2.705,NAVIGATING: Moving to goal
2026-08-18T12:19:47.969566,363.75,-422.487,218.044,-0.0847,-4.85,10,2.487,NAVIGATING: Moving to goal
2026-08-18T12:19:48.486301,364.27,-422.29,218.014,-0.0771,-4.42,10,2.29,NAVIGATING: Moving to goal
2026-08-18T12:19:48.989763,364.77,-422.077,217.982,-0.0678,-3.89,10,2.077,NAVIGATING: Moving to goal
2026-08-18T12:19:49.509784,365.29,-421.876,217.954,-0.0563,-3.22,10,1.877,GOAL_REACHED: Target reached successfully
2026-08-18T12:19:50.027593,365.81,-421.673,217.926,-0.0427,-2.45,10,1.675,GOAL_REACHED: Target reached successfully
2026-08-18T12:19:50.196707,365.98,-421.598,217.916,-0.0373,-2.14,10,1.6,GOAL_REACHED: Target reached successfully
2026-08-18T12:19:52.199984,367.98,-421.598,217.916,-0.0373,-2.14,11,4.385,GOAL_REACHED: Target reached successfully
2026-08-18T12:19:52.207889,367.99,-420.911,217.836,0.0217,1.25,11,4.263,NAVIGATING: Moving to goal
2026-08-18T12:19:52.729560,368.51,-420.577,217.804,0.0574,3.29,11,4.236,NAVIGATING: Moving to goal
2026-08-18T12:19:53.230579,369.01,-420.399,217.788,0.0909,5.21,11,4.231,NAVIGATING: Moving to goal
2026-08-18T12:19:53.747870,369.53,-420.236,217.775,0.1357,7.78,11,4.231,NAVIGATING: Moving to goal
2026-08-18T12:19:54.318604,370.1,-420.088,217.765,0.1884,10.8,11,4.236,NAVIGATING: Moving to goal
2026-08-18T12:19:54.829333,370.61,-419.946,217.756,0.251,14.38,11,4.245,NAVIGATING: Moving to goal
2026-08-18T12:19:55.330885,371.11,-419.843,217.749,0.3035,17.39,11,4.254,NAVIGATING: Moving to goal
2026-08-18T12:19:55.850476,371.63,-419.754,217.744,0.3537,20.26,11,4.263,NAVIGATING: Moving to goal
2026-08-18T12:19:56.398132,372.18,-419.638,217.739,0.4252,24.36,11,4.276,NAVIGATING: Moving to goal
2026-08-18T12:19:56.914367,372.7,-419.538,217.736,0.4923,28.2,11,4.289,NAVIGATING: Moving to goal
2026-08-18T12:19:57.430973,373.21,-419.464,217.735,0.546,31.29,11,4.299,NAVIGATING: Moving to goal
2026-08-18T12:19:57.965554,373.75,-419.366,217.735,0.6212,35.59,11,4.312,NAVIGATING: Moving to goal
2026-08-18T12:19:58.480701,374.26,-419.283,217.736,0.689,39.48,11,4.324,NAVIGATING: Moving to goal
2026-08-18T12:19:58.992531,374.78,-419.21,217.74,0.7507,43.01,11,4.333,NAVIGATING: Moving to goal
2026-08-18T12:19:59.540647,375.32,-419.13,217.746,0.8223,47.12,11,4.342,NAVIGATING: Moving to goal
2026-08-18T12:20:00.094213,375.88,-419.061,217.754,0.8877,50.86,11,4.349,NAVIGATING: Moving to goal
2026-08-18T12:20:00.601759,376.38,-418.996,217.764,0.9516,54.52,11,4.354,NAVIGATING: Moving to goal
2026-08-18T12:20:01.117897,376.9,-418.931,217.776,1.0188,58.37,11,4.357,NAVIGATING: Moving to goal
2026-08-18T12:20:01.642283,377.43,-418.876,217.789,1.0778,61.75,11,4.358,NAVIGATING: Moving to goal
2026-08-18T12:20:02.155283,377.94,-418.814,217.807,1.1468,65.7,11,4.358,NAVIGATING: Moving to goal
2026-08-18T12:20:02.682884,378.47,-418.756,217.829,1.213,69.5,11,4.353,NAVIGATING: Moving to goal
2026-08-18T12:20:03.220541,379.0,-418.696,217.86,1.2786,73.26,11,4.34,NAVIGATING: Moving to goal
2026-08-18T12:20:03.733326,379.52,-418.64,217.898,1.3394,76.74,11,4.322,NAVIGATING: Moving to goal
2026-08-18T12:20:04.248353,380.03,-418.584,217.945,1.4001,80.22,11,4.295,NAVIGATING: Moving to goal
2026-08-18T12:20:04.750059,380.53,-418.527,218.006,1.4595,83.63,11,4.257,NAVIGATING: Moving to goal
2026-08-18T12:20:05.269130,381.05,-418.474,218.077,1.5136,86.72,11,4.21,NAVIGATING: Moving to goal
2026-08-18T12:20:05.773134,381.56,-418.427,218.152,1.5618,89.49,11,4.157,NAVIGATING: Moving to goal
2026-08-18T12:20:06.283014,382.07,-418.371,218.26,1.6213,92.89,11,4.079,NAVIGATING: Moving to goal
2026-08-18T12:20:06.803324,382.59,-418.328,218.366,1.6689,95.62,11,4.0,NAVIGATING: Moving to goal
2026-08-18T12:20:07.304431,383.09,-418.293,218.473,1.7094,97.94,11,3.918,NAVIGATING: Moving to goal
2026-08-18T12:20:07.866262,383.65,-418.253,218.626,1.7597,100.82,11,3.799,NAVIGATING: Moving to goal
2026-08-18T12:20:08.405351,384.19,-418.223,218.774,1.8029,103.3,11,3.683,NAVIGATING: Moving to goal
2026-08-18T12:20:08.923925,384.71,-418.201,218.926,1.8438,105.64,11,3.561,NAVIGATING: Moving to goal
2026-08-18T12:20:09.482557,385.27,-418.185,219.093,1.8859,108.05,11,3.427,NAVIGATING: Moving to goal
2026-08-18T12:20:09.996036,385.78,-418.175,219.285,1.932,110.7,11,3.271,NAVIGATING: Moving to goal
2026-08-18T12:20:10.515179,386.3,-418.174,219.458,1.9719,112.98,11,3.13,NAVIGATING: Moving to goal
2026-08-18T12:20:11.026219,386.81,-418.179,219.621,2.0086,115.09,11,2.996,NAVIGATING: Moving to goal
2026-08-18T12:20:11.533376,387.32,-418.194,219.815,2.049,117.4,11,2.835,NAVIGATING: Moving to goal
2026-08-18T12:20:12.034420,387.82,-418.216,219.994,2.0827,119.33,11,2.685,NAVIGATING: Moving to goal
2026-08-18T12:20:12.552868,388.34,-418.247,220.184,2.1172,121.31,11,2.524,NAVIGATING: Moving to goal
2026-08-18T12:20:13.081151,388.86,-418.288,220.394,2.1568,123.58,11,2.347,NAVIGATING: Moving to goal
2026-08-18T12:20:13.604717,389.39,-418.332,220.585,2.194,125.71,11,2.187,NAVIGATING: Moving to goal
2026-08-18T12:20:14.118396,389.9,-418.382,220.769,2.231,127.83,11,2.033,NAVIGATING: Moving to goal
2026-08-18T12:20:14.688415,390.47,-418.444,220.972,2.2729,130.23,11,1.865,GOAL_REACHED: Target reached successfully
2026-08-18T12:20:15.197750,390.98,-418.513,221.169,2.3148,132.63,11,1.703,GOAL_REACHED: Target reached successfully
2026-08-18T12:20:17.201068,392.98,-418.513,221.169,2.3148,132.63,12,21.503,GOAL_REACHED: Target reached successfully
2026-08-18T12:20:17.209357,392.99,-418.737,221.697,2.4298,139.22,12,21.266,NAVIGATING: Moving to goal
2026-08-18T12:20:17.716648,393.5,-418.866,221.946,2.4881,142.56,12,21.134,NAVIGATING: Moving to goal
2026-08-18T12:20:18.289099,394.07,-418.957,222.11,2.5361,145.31,12,21.043,NAVIGATING: Moving to goal
2026-08-18T12:20:18.798556,394.58,-419.05,222.265,2.5904,148.42,12,20.952,NAVIGATING: Moving to goal
2026-08-18T12:20:19.306749,395.09,-419.138,222.399,2.6403,151.28,12,20.866,NAVIGATING: Moving to goal
2026-08-18T12:20:19.820179,395.6,-419.228,222.526,2.6894,154.09,12,20.778,NAVIGATING: Moving to goal
2026-08-18T12:20:20.355433,396.14,-419.328,222.654,2.741,157.05,12,20.682,NAVIGATING: Moving to goal
2026-08-18T12:20:20.865222,396.65,-419.436,222.78,2.7937,160.07,12,20.578,NAVIGATING: Moving to goal
2026-08-18T12:20:21.383678,397.17,-419.546,222.892,2.8396,162.69,12,20.474,NAVIGATING: Moving to goal
2026-08-18T12:20:21.909152,397.69,-419.662,222.999,2.8824,165.15,12,20.363,NAVIGATING: Moving to goal
2026-08-18T12:20:22.456677,398.24,-419.808,223.121,2.9311,167.94,12,20.223,NAVIGATING: Moving to goal
2026-08-18T12:20:22.968076,398.75,-419.953,223.229,2.9753,170.47,12,20.084,NAVIGATING: Moving to goal
2026-08-18T12:20:23.475282,399.26,-420.1,223.326,3.0143,172.71,12,19.944,NAVIGATING: Moving to goal
2026-08-18T12:20:24.007746,399.79,-420.266,223.423,3.0522,174.88,12,19.785,NAVIGATING: Moving to goal
2026-08-18T12:20:24.526141,400.31,-420.439,223.513,3.0869,176.86,12,19.62,NAVIGATING: Moving to goal
2026-08-18T12:20:25.032886,400.82,-420.628,223.601,3.1213,178.84,12,19.438,NAVIGATING: Moving to goal
2026-08-18T12:20:25.590019,401.37,-420.835,223.685,-3.1274,-179.19,12,19.239,NAVIGATING: Moving to goal
2026-08-18T12:20:26.158761,401.94,-421.031,223.756,-3.0985,-177.53,12,19.051,NAVIGATING: Moving to goal
2026-08-18T12:20:26.686865,402.47,-421.258,223.828,-3.0717,-175.99,12,18.831,NAVIGATING: Moving to goal
2026-08-18T12:20:27.246018,403.03,-421.462,223.886,-3.0525,-174.89,12,18.633,NAVIGATING: Moving to goal
2026-08-18T12:20:27.761462,403.54,-421.645,223.931,-3.0381,-174.07,12,18.456,NAVIGATING: Moving to goal
2026-08-18T12:20:28.291902,404.07,-421.888,223.984,-3.0222,-173.16,12,18.22,NAVIGATING: Moving to goal
2026-08-18T12:20:28.831889,404.61,-422.103,224.024,-3.0105,-172.49,12,18.011,NAVIGATING: Moving to goal
2026-08-18T12:20:29.339550,405.12,-422.325,224.06,-3.0002,-171.9,12,17.794,NAVIGATING: Moving to goal
2026-08-18T12:20:29.888389,405.67,-422.57,224.093,-2.9906,-171.35,12,17.555,NAVIGATING: Moving to goal
2026-08-18T12:20:30.405327,406.19,-422.806,224.119,-2.9826,-170.89,12,17.324,NAVIGATING: Moving to goal
2026-08-18T12:20:30.968744,406.75,-423.032,224.139,-2.9759,-170.51,12,17.102,NAVIGATING: Moving to goal
2026-08-18T12:20:31.492973,407.28,-423.248,224.155,-2.9704,-170.19,12,16.89,NAVIGATING: Moving to goal
2026-08-18T12:20:32.000463,407.78,-423.48,224.167,-2.965,-169.88,12,16.662,NAVIGATING: Moving to goal
2026-08-18T12:20:32.537916,408.32,-423.696,224.175,-2.9606,-169.63,12,16.449,NAVIGATING: Moving to goal
2026-08-18T12:20:33.060183,408.84,-423.922,224.18,-2.9565,-169.4,12,16.225,NAVIGATING: Moving to goal
2026-08-18T12:20:33.567696,409.35,-424.154,224.182,-2.9527,-169.18,12,15.995,NAVIGATING: Moving to goal
2026-08-18T12:20:34.070858,409.85,-424.365,224.181,-2.9496,-169.0,12,15.787,NAVIGATING: Moving to goal
2026-08-18T12:20:34.583870,410.37,-424.596,224.177,-2.9465,-168.82,12,15.557,NAVIGATING: Moving to goal
2026-08-18T12:20:35.089333,410.87,-424.822,224.171,-2.9438,-168.67,12,15.333,NAVIGATING: Moving to goal
2026-08-18T12:20:35.606522,411.39,-425.058,224.161,-2.9412,-168.52,12,15.098,NAVIGATING: Moving to goal
2026-08-18T12:20:36.153323,411.94,-425.262,224.15,-2.9391,-168.4,12,14.895,NAVIGATING: Moving to goal
2026-08-18T12:20:36.688494,412.47,-425.518,224.135,-2.9367,-168.26,12,14.638,NAVIGATING: Moving to goal
2026-08-18T12:20:37.209136,412.99,-425.737,224.119,-2.9348,-168.15,12,14.419,NAVIGATING: Moving to goal
2026-08-18T12:20:37.713274,413.5,-425.935,224.103,-2.9332,-168.06,12,14.221,NAVIGATING: Moving to goal
2026-08-18T12:20:38.220977,414.0,-426.159,224.083,-2.9316,-167.97,12,13.997,NAVIGATING: Moving to goal
2026-08-18T12:20:38.737100,414.52,-426.366,224.063,-2.9301,-167.88,12,13.789,NAVIGATING: Moving to goal
2026-08-18T12:20:39.315944,415.1,-426.584,224.04,-2.9287,-167.8,12,13.57,NAVIGATING: Moving to goal
2026-08-18T12:20:39.868623,415.65,-426.839,224.012,-2.9271,-167.71,12,13.313,NAVIGATING: Moving to goal
2026-08-18T12:20:40.374794,416.16,-427.036,223.988,-2.926,-167.65,12,13.116,NAVIGATING: Moving to goal
2026-08-18T12:20:40.936289,416.72,-427.259,223.96,-2.9248,-167.58,12,12.891,NAVIGATING: Moving to goal
2026-08-18T12:20:41.449913,417.23,-427.476,223.932,-2.9237,-167.52,12,12.672,NAVIGATING: Moving to goal
2026-08-18T12:20:41.956484,417.74,-427.661,223.906,-2.9228,-167.47,12,12.485,NAVIGATING: Moving to goal
2026-08-18T12:20:42.464989,418.25,-427.883,223.875,-2.9218,-167.41,12,12.261,NAVIGATING: Moving to goal
2026-08-18T12:20:42.979226,418.76,-428.1,223.843,-2.9209,-167.36,12,12.042,NAVIGATING: Moving to goal
2026-08-18T12:20:43.538157,419.32,-428.306,223.812,-2.9201,-167.31,12,11.834,NAVIGATING: Moving to goal
2026-08-18T12:20:44.046758,419.83,-428.522,223.778,-2.9193,-167.27,12,11.615,NAVIGATING: Moving to goal
2026-08-18T12:20:44.574786,420.36,-428.717,223.747,-2.9187,-167.23,12,11.417,NAVIGATING: Moving to goal
2026-08-18T12:20:45.127601,420.91,-428.928,223.712,-2.918,-167.19,12,11.204,NAVIGATING: Moving to goal
2026-08-18T12:20:45.661193,421.44,-429.144,223.676,-2.9174,-167.15,12,10.985,NAVIGATING: Moving to goal
2026-08-18T12:20:46.183137,421.97,-429.365,223.638,-2.9168,-167.12,12,10.761,NAVIGATING: Moving to goal
2026-08-18T12:20:46.731851,422.51,-429.58,223.601,-2.9162,-167.09,12,10.542,NAVIGATING: Moving to goal
2026-08-18T12:20:47.250975,423.03,-429.764,223.568,-2.9158,-167.06,12,10.356,NAVIGATING: Moving to goal
2026-08-18T12:20:47.762965,423.55,-429.979,223.53,-2.9153,-167.04,12,10.137,NAVIGATING: Moving to goal
2026-08-18T12:20:48.318719,424.1,-430.152,223.498,-2.915,-167.02,12,9.962,NAVIGATING: Moving to goal
2026-08-18T12:20:48.825091,424.61,-430.356,223.461,-2.9146,-166.99,12,9.754,NAVIGATING: Moving to goal
2026-08-18T12:20:49.382260,425.17,-430.545,223.425,-2.9143,-166.97,12,9.562,NAVIGATING: Moving to goal
2026-08-18T12:20:49.885077,425.67,-430.759,223.385,-2.9139,-166.95,12,9.344,NAVIGATING: Moving to goal
2026-08-18T12:20:50.450446,426.23,-430.932,223.352,-2.9137,-166.94,12,9.168,NAVIGATING: Moving to goal
2026-08-18T12:20:50.955652,426.74,-431.162,223.308,-2.9158,-167.07,12,8.934,NAVIGATING: Moving to goal
2026-08-18T12:20:51.456049,427.24,-431.334,223.275,-2.9194,-167.27,12,8.759,NAVIGATING: Moving to goal
2026-08-18T12:20:51.970037,427.75,-431.533,223.237,-2.923,-167.48,12,8.557,NAVIGATING: Moving to goal
2026-08-18T12:20:52.485734,428.27,-431.732,223.198,-2.926,-167.65,12,8.355,NAVIGATING: Moving to goal
2026-08-18T12:20:53.014745,428.8,-431.956,223.154,-2.9287,-167.8,12,8.126,NAVIGATING: Moving to goal
2026-08-18T12:20:53.520736,429.3,-432.124,223.12,-2.9304,-167.9,12,7.956,NAVIGATING: Moving to goal
2026-08-18T12:20:54.081570,429.86,-432.348,223.075,-2.9323,-168.01,12,7.727,NAVIGATING: Moving to goal
2026-08-18T12:20:54.626938,430.41,-432.557,223.033,-2.9337,-168.09,12,7.514,NAVIGATING: Moving to goal
2026-08-18T12:20:55.129725,430.91,-432.756,222.993,-2.9348,-168.15,12,7.312,NAVIGATING: Moving to goal
2026-08-18T12:20:55.645576,431.43,-432.944,222.954,-2.9357,-168.21,12,7.121,NAVIGATING: Moving to goal
2026-08-18T12:20:56.182504,431.97,-433.163,222.91,-2.9366,-168.25,12,6.897,NAVIGATING: Moving to goal
2026-08-18T12:20:56.711203,432.49,-433.377,222.866,-2.9373,-168.29,12,6.679,NAVIGATING: Moving to goal
2026-08-18T12:20:57.247602,433.03,-433.591,222.822,-2.9379,-168.33,12,6.462,NAVIGATING: Moving to goal
2026-08-18T12:20:57.750082,433.53,-433.82,222.774,-2.9384,-168.36,12,6.228,NAVIGATING: Moving to goal
2026-08-18T12:20:58.255581,434.04,-434.028,222.732,-2.9404,-168.47,12,6.016,NAVIGATING: Moving to goal
2026-08-18T12:20:58.774277,434.56,-434.204,222.697,-2.9453,-168.75,12,5.838,NAVIGATING: Moving to goal
2026-08-18T12:20:59.292971,435.08,-434.446,222.649,-2.9534,-169.22,12,5.592,NAVIGATING: Moving to goal
2026-08-18T12:20:59.817419,435.6,-434.658,222.607,-2.9594,-169.56,12,5.377,NAVIGATING: Moving to goal
2026-08-18T12:21:00.326127,436.11,-434.875,222.564,-2.9645,-169.85,12,5.156,NAVIGATING: Moving to goal
2026-08-18T12:21:00.897402,436.68,-435.098,222.52,-2.9688,-170.1,12,4.929,NAVIGATING: Moving to goal
2026-08-18T12:21:01.426489,437.21,-435.348,222.47,-2.9727,-170.32,12,4.676,NAVIGATING: Moving to goal
2026-08-18T12:21:01.940080,437.72,-435.566,222.427,-2.9755,-170.48,12,4.454,NAVIGATING: Moving to goal
2026-08-18T12:21:02.443727,438.23,-435.78,222.386,-2.9778,-170.61,12,4.238,NAVIGATING: Moving to goal
2026-08-18T12:21:03.011624,438.79,-436.02,222.339,-2.9799,-170.74,12,3.994,NAVIGATING: Moving to goal
2026-08-18T12:21:03.544190,439.33,-436.249,222.295,-2.9838,-170.96,12,3.762,NAVIGATING: Moving to goal
2026-08-18T12:21:04.046218,439.83,-436.446,222.259,-2.9906,-171.35,12,3.564,NAVIGATING: Moving to goal
2026-08-18T12:21:04.548512,440.33,-436.631,222.226,-2.9998,-171.88,12,3.377,NAVIGATING: Moving to goal
2026-08-18T12:21:05.071203,440.85,-436.841,222.19,-3.0125,-172.6,12,3.165,NAVIGATING: Moving to goal
2026-08-18T12:21:05.598080,441.38,-437.05,222.154,-3.0245,-173.29,12,2.954,NAVIGATING: Moving to goal
2026-08-18T12:21:06.141601,441.92,-437.267,222.117,-3.0349,-173.88,12,2.736,NAVIGATING: Moving to goal
2026-08-18T12:21:06.649310,442.43,-437.484,222.08,-3.0433,-174.37,12,2.517,NAVIGATING: Moving to goal
2026-08-18T12:21:07.167307,442.95,-437.692,222.045,-3.0502,-174.76,12,2.309,NAVIGATING: Moving to goal
2026-08-18T12:21:07.705323,443.49,-437.904,222.011,-3.0589,-175.26,12,2.096,NAVIGATING: Moving to goal
2026-08-18T12:21:08.196470,443.98,-438.104,221.98,-3.0696,-175.87,12,1.896,GOAL_REACHED: Target reached successfully
2026-08-18T12:21:10.198876,445.98,-438.104,221.98,-3.0696,-175.87,13,4.444,GOAL_REACHED: Target reached successfully
2026-08-18T12:21:10.204769,445.99,-438.756,221.889,-3.1148,-178.47,13,4.295,NAVIGATING: Moving to goal
2026-08-18T12:21:10.721715,446.5,-439.103,221.846,3.1358,179.67,13,4.25,NAVIGATING: Moving to goal
2026-08-18T12:21:11.304293,447.09,-439.279,221.827,3.1052,177.92,13,4.235,NAVIGATING: Moving to goal
2026-08-18T12:21:11.815047,447.6,-439.457,221.809,3.0584,175.23,13,4.226,NAVIGATING: Moving to goal
2026-08-18T12:21:12.334713,448.12,-439.601,221.796,3.0087,172.39,13,4.223,NAVIGATING: Moving to goal
2026-08-18T12:21:12.850353,448.63,-439.731,221.785,2.9537,169.23,13,4.224,NAVIGATING: Moving to goal
2026-08-18T12:21:13.350740,449.13,-439.851,221.775,2.8947,165.85,13,4.227,NAVIGATING: Moving to goal
2026-08-18T12:21:13.853895,449.64,-439.953,221.767,2.8373,162.57,13,4.233,NAVIGATING: Moving to goal
2026-08-18T12:21:14.389755,450.17,-440.055,221.76,2.7751,159.0,13,4.24,NAVIGATING: Moving to goal
2026-08-18T12:21:14.898348,450.68,-440.153,221.755,2.7099,155.26,13,4.248,NAVIGATING: Moving to goal
2026-08-18T12:21:15.444752,451.23,-440.244,221.751,2.6451,151.55,13,4.256,NAVIGATING: Moving to goal
2026-08-18T12:21:15.970391,451.75,-440.332,221.748,2.578,147.71,13,4.265,NAVIGATING: Moving to goal
2026-08-18T12:21:16.480444,452.26,-440.424,221.747,2.5039,143.46,13,4.274,NAVIGATING: Moving to goal
2026-08-18T12:21:16.995663,452.78,-440.497,221.748,2.4423,139.93,13,4.28,NAVIGATING: Moving to goal
2026-08-18T12:21:17.509914,453.29,-440.578,221.752,2.3706,135.83,13,4.287,NAVIGATING: Moving to goal
2026-08-18T12:21:18.023347,453.81,-440.647,221.758,2.307,132.18,13,4.291,NAVIGATING: Moving to goal
2026-08-18T12:21:18.533059,454.32,-440.717,221.765,2.2399,128.34,13,4.295,NAVIGATING: Moving to goal
2026-08-18T12:21:19.088190,454.87,-440.784,221.776,2.1727,124.49,13,4.297,NAVIGATING: Moving to goal
2026-08-18T12:21:19.620987,455.4,-440.858,221.79,2.0957,120.07,13,4.296,NAVIGATING: Moving to goal
2026-08-18T12:21:20.132374,455.92,-440.911,221.803,2.0383,116.79,13,4.294,NAVIGATING: Moving to goal
2026-08-18T12:21:20.650045,456.43,-440.971,221.824,1.9742,113.11,13,4.287,NAVIGATING: Moving to goal
2026-08-18T12:21:21.205914,456.99,-441.034,221.854,1.9089,109.37,13,4.273,NAVIGATING: Moving to goal
2026-08-18T12:21:21.708788,457.49,-441.089,221.887,1.8528,106.16,13,4.255,NAVIGATING: Moving to goal
2026-08-18T12:21:22.214078,458.0,-441.154,221.936,1.7879,102.44,13,4.225,NAVIGATING: Moving to goal
2026-08-18T12:21:22.762923,458.55,-441.214,221.994,1.7303,99.14,13,4.186,NAVIGATING: Moving to goal
2026-08-18T12:21:23.293230,459.08,-441.271,222.061,1.6778,96.13,13,4.139,NAVIGATING: Moving to goal
2026-08-18T12:21:23.801670,459.58,-441.328,222.143,1.6245,93.08,13,4.079,NAVIGATING: Moving to goal
2026-08-18T12:21:24.328338,460.11,-441.374,222.222,1.5803,90.54,13,4.02,NAVIGATING: Moving to goal
2026-08-18T12:21:24.841714,460.62,-441.43,222.339,1.5267,87.47,13,3.931,NAVIGATING: Moving to goal
2026-08-18T12:21:25.392657,461.18,-441.474,222.45,1.4841,85.03,13,3.844,NAVIGATING: Moving to goal
2026-08-18T12:21:25.921453,461.7,-441.515,222.576,1.4423,82.64,13,3.744,NAVIGATING: Moving to goal
2026-08-18T12:21:26.431509,462.21,-441.552,222.717,1.3999,80.21,13,3.631,NAVIGATING: Moving to goal
2026-08-18T12:21:26.949982,462.73,-441.581,222.852,1.3626,78.07,13,3.522,NAVIGATING: Moving to goal
2026-08-18T12:21:27.462635,463.25,-441.606,223.005,1.3232,75.82,13,3.399,NAVIGATING: Moving to goal
2026-08-18T12:21:28.006057,463.79,-441.626,223.167,1.2835,73.54,13,3.267,NAVIGATING: Moving to goal
2026-08-18T12:21:28.507286,464.29,-441.639,223.337,1.2433,71.24,13,3.127,NAVIGATING: Moving to goal
2026-08-18T12:21:29.019538,464.8,-441.646,223.507,1.2044,69.01,13,2.987,NAVIGATING: Moving to goal
2026-08-18T12:21:29.521645,465.3,-441.646,223.655,1.1717,67.14,13,2.865,NAVIGATING: Moving to goal
2026-08-18T12:21:30.033287,465.82,-441.64,223.831,1.1365,65.12,13,2.719,NAVIGATING: Moving to goal
2026-08-18T12:21:30.576158,466.36,-441.627,223.988,1.1071,63.43,13,2.587,NAVIGATING: Moving to goal
2026-08-18T12:21:31.132539,466.92,-441.604,224.2,1.0671,61.14,13,2.411,NAVIGATING: Moving to goal
2026-08-18T12:21:31.641570,467.42,-441.579,224.369,1.034,59.24,13,2.27,NAVIGATING: Moving to goal
2026-08-18T12:21:32.228615,468.01,-441.55,224.538,1.0005,57.32,13,2.131,NAVIGATING: Moving to goal
2026-08-18T12:21:32.735342,468.52,-441.508,224.736,0.9602,55.02,13,1.968,GOAL_REACHED: Target reached successfully
2026-08-18T12:21:33.196507,468.98,-441.48,224.854,0.9359,53.62,13,1.872,GOAL_REACHED: Target reached successfully
2026-08-18T12:21:35.199553,470.98,-441.48,224.854,0.9359,53.62,14,21.51,GOAL_REACHED: Target reached successfully
2026-08-18T12:21:35.208175,470.99,-441.307,225.427,0.8154,46.72,14,21.314,NAVIGATING: Moving to goal
2026-08-18T12:21:35.787522,471.57,-441.204,225.691,0.7557,43.3,14,21.207,NAVIGATING: Moving to goal
2026-08-18T12:21:36.309947,472.09,-441.152,225.818,0.7201,41.26,14,21.153,NAVIGATING: Moving to goal
2026-08-18T12:21:36.810901,472.59,-441.094,225.951,0.6765,38.76,14,21.094,NAVIGATING: Moving to goal
2026-08-18T12:21:37.343196,473.13,-441.04,226.069,0.6334,36.29,14,21.04,NAVIGATING: Moving to goal
2026-08-18T12:21:37.898325,473.68,-440.977,226.195,0.5818,33.34,14,20.978,NAVIGATING: Moving to goal
2026-08-18T12:21:38.415003,474.2,-440.921,226.3,0.5374,30.79,14,20.923,NAVIGATING: Moving to goal
2026-08-18T12:21:38.933717,474.72,-440.852,226.414,0.4886,28.0,14,20.856,NAVIGATING: Moving to goal
2026-08-18T12:21:39.434911,475.22,-440.775,226.529,0.4392,25.16,14,20.782,NAVIGATING: Moving to goal
2026-08-18T12:21:39.947520,475.73,-440.703,226.627,0.3963,22.71,14,20.712,NAVIGATING: Moving to goal
2026-08-18T12:21:40.514560,476.3,-440.611,226.739,0.3467,19.87,14,20.624,NAVIGATING: Moving to goal
2026-08-18T12:21:41.070230,476.85,-440.525,226.833,0.3062,17.54,14,20.542,NAVIGATING: Moving to goal
2026-08-18T12:21:41.570309,477.35,-440.413,226.941,0.2608,14.94,14,20.435,NAVIGATING: Moving to goal
2026-08-18T12:21:42.087277,477.87,-440.311,227.03,0.2236,12.81,14,20.337,NAVIGATING: Moving to goal
2026-08-18T12:21:42.604178,478.39,-440.166,227.144,0.1761,10.09,14,20.198,NAVIGATING: Moving to goal
2026-08-18T12:21:43.121922,478.9,-440.037,227.234,0.1385,7.94,14,20.075,NAVIGATING: Moving to goal
2026-08-18T12:21:43.693096,479.48,-439.897,227.32,0.1036,5.94,14,19.94,NAVIGATING: Moving to goal
2026-08-18T12:21:44.233527,480.02,-439.71,227.422,0.0634,3.63,14,19.761,NAVIGATING: Moving to goal
2026-08-18T12:21:44.761664,480.54,-439.538,227.505,0.0305,1.75,14,19.595,NAVIGATING: Moving to goal
2026-08-18T12:21:45.289234,481.07,-439.366,227.579,0.0006,0.03,14,19.431,NAVIGATING: Moving to goal
2026-08-18T12:21:45.822715,481.61,-439.165,227.656,-0.031,-1.78,14,19.237,NAVIGATING: Moving to goal
2026-08-18T12:21:46.352762,482.14,-438.97,227.722,-0.0562,-3.22,14,19.048,NAVIGATING: Moving to goal
2026-08-18T12:21:46.876776,482.66,-438.769,227.783,-0.0774,-4.44,14,18.854,NAVIGATING: Moving to goal
2026-08-18T12:21:47.380182,483.16,-438.563,227.838,-0.0952,-5.46,14,18.654,NAVIGATING: Moving to goal
2026-08-18T12:21:47.895159,483.68,-438.364,227.885,-0.1096,-6.28,14,18.46,NAVIGATING: Moving to goal
2026-08-18T12:21:48.411966,484.19,-438.167,227.926,-0.1216,-6.97,14,18.268,NAVIGATING: Moving to goal
2026-08-18T12:21:48.961492,484.74,-437.962,227.963,-0.1323,-7.58,14,18.069,NAVIGATING: Moving to goal
2026-08-18T12:21:49.498019,485.28,-437.74,227.998,-0.1423,-8.15,14,17.852,NAVIGATING: Moving to goal
2026-08-18T12:21:50.007901,485.79,-437.537,228.025,-0.1501,-8.6,14,17.654,NAVIGATING: Moving to goal
2026-08-18T12:21:50.528964,486.31,-437.334,228.048,-0.1571,-9.0,14,17.455,NAVIGATING: Moving to goal
2026-08-18T12:21:51.055842,486.84,-437.125,228.067,-0.1634,-9.36,14,17.25,NAVIGATING: Moving to goal
2026-08-18T12:21:51.597986,487.38,-436.937,228.082,-0.1685,-9.65,14,17.065,NAVIGATING: Moving to goal
2026-08-18T12:21:52.105359,487.89,-436.711,228.095,-0.1739,-9.97,14,16.842,NAVIGATING: Moving to goal
2026-08-18T12:21:52.618395,488.4,-436.533,228.103,-0.1778,-10.19,14,16.666,NAVIGATING: Moving to goal
2026-08-18T12:21:53.137363,488.92,-436.296,228.11,-0.1824,-10.45,14,16.432,NAVIGATING: Moving to goal
2026-08-18T12:21:53.646525,489.43,-436.092,228.113,-0.186,-10.66,14,16.23,NAVIGATING: Moving to goal
2026-08-18T12:21:54.239930,490.02,-435.871,228.113,-0.1895,-10.86,14,16.011,NAVIGATING: Moving to goal
2026-08-18T12:21:54.746476,490.53,-435.629,228.11,-0.193,-11.06,14,15.77,NAVIGATING: Moving to goal
2026-08-18T12:21:55.255313,491.04,-435.435,228.106,-0.1956,-11.2,14,15.578,NAVIGATING: Moving to goal
2026-08-18T12:21:55.757402,491.54,-435.204,228.097,-0.1983,-11.36,14,15.348,NAVIGATING: Moving to goal
2026-08-18T12:21:56.271646,492.05,-434.968,228.086,-0.2009,-11.51,14,15.113,NAVIGATING: Moving to goal
2026-08-18T12:21:56.781523,492.56,-434.748,228.074,-0.203,-11.63,14,14.893,NAVIGATING: Moving to goal
2026-08-18T12:21:57.303185,493.09,-434.523,228.059,-0.205,-11.75,14,14.668,NAVIGATING: Moving to goal
2026-08-18T12:21:57.812803,493.6,-434.288,228.041,-0.207,-11.86,14,14.433,NAVIGATING: Moving to goal
2026-08-18T12:21:58.318077,494.1,-434.063,228.022,-0.2087,-11.96,14,14.208,NAVIGATING: Moving to goal
2026-08-18T12:21:58.833299,494.62,-433.834,228.0,-0.2103,-12.05,14,13.978,NAVIGATING: Moving to goal
2026-08-18T12:21:59.338075,495.12,-433.615,227.979,-0.2116,-12.13,14,13.758,NAVIGATING: Moving to goal
2026-08-18T12:21:59.845707,495.63,-433.397,227.955,-0.2129,-12.2,14,13.539,NAVIGATING: Moving to goal
2026-08-18T12:22:00.350683,496.13,-433.163,227.928,-0.2142,-12.27,14,13.304,NAVIGATING: Moving to goal
2026-08-18T12:22:00.863921,496.65,-432.94,227.901,-0.2153,-12.34,14,13.079,NAVIGATING: Moving to goal
2026-08-18T12:22:01.366341,497.15,-432.723,227.874,-0.2163,-12.4,14,12.86,NAVIGATING: Moving to goal
2026-08-18T12:22:01.920460,497.7,-432.521,227.847,-0.2172,-12.45,14,12.657,NAVIGATING: Moving to goal
2026-08-18T12:22:02.465087,498.25,-432.267,227.812,-0.2183,-12.51,14,12.4,NAVIGATING: Moving to goal
2026-08-18T12:22:03.008049,498.79,-432.056,227.782,-0.2191,-12.55,14,12.187,NAVIGATING: Moving to goal
2026-08-18T12:22:03.508097,499.29,-431.866,227.754,-0.2198,-12.59,14,11.995,NAVIGATING: Moving to goal
2026-08-18T12:22:04.033834,499.82,-431.613,227.715,-0.2207,-12.64,14,11.739,NAVIGATING: Moving to goal
2026-08-18T12:22:04.601435,500.38,-431.402,227.682,-0.2214,-12.68,14,11.525,NAVIGATING: Moving to goal
2026-08-18T12:22:05.105685,500.89,-431.197,227.649,-0.222,-12.72,14,11.317,NAVIGATING: Moving to goal
2026-08-18T12:22:05.615002,501.4,-430.96,227.61,-0.2227,-12.76,14,11.077,NAVIGATING: Moving to goal
2026-08-18T12:22:06.174345,501.96,-430.744,227.573,-0.2233,-12.8,14,10.859,NAVIGATING: Moving to goal
2026-08-18T12:22:06.675604,502.46,-430.545,227.538,-0.2239,-12.83,14,10.657,NAVIGATING: Moving to goal
2026-08-18T12:22:07.201616,502.98,-430.314,227.498,-0.2245,-12.86,14,10.422,NAVIGATING: Moving to goal
2026-08-18T12:22:07.737011,503.52,-430.1,227.46,-0.223,-12.78,14,10.205,NAVIGATING: Moving to goal
2026-08-18T12:22:08.252363,504.04,-429.902,227.425,-0.2189,-12.54,14,10.004,NAVIGATING: Moving to goal
2026-08-18T12:22:08.753530,504.54,-429.684,227.385,-0.2145,-12.29,14,9.782,NAVIGATING: Moving to goal
2026-08-18T12:22:09.262936,505.05,-429.496,227.351,-0.2115,-12.12,14,9.592,NAVIGATING: Moving to goal
2026-08-18T12:22:09.764302,505.55,-429.282,227.311,-0.2087,-11.96,14,9.374,NAVIGATING: Moving to goal
2026-08-18T12:22:10.273525,506.06,-429.084,227.273,-0.2065,-11.83,14,9.173,NAVIGATING: Moving to goal
2026-08-18T12:22:10.789096,506.57,-428.875,227.234,-0.2046,-11.72,14,8.961,NAVIGATING: Moving to goal
2026-08-18T12:22:11.297431,507.08,-428.666,227.194,-0.2031,-11.64,14,8.748,NAVIGATING: Moving to goal
2026-08-18T12:22:11.805197,507.59,-428.436,227.149,-0.2018,-11.56,14,8.514,NAVIGATING: Moving to goal
2026-08-18T12:22:12.305949,508.09,-428.238,227.11,-0.2008,-11.5,14,8.312,NAVIGATING: Moving to goal
2026-08-18T12:22:12.811641,508.59,-428.065,227.077,-0.2001,-11.46,14,8.137,NAVIGATING: Moving to goal
2026-08-18T12:22:13.321309,509.1,-427.851,227.035,-0.1993,-11.42,14,7.919,NAVIGATING: Moving to goal
2026-08-18T12:22:13.835457,509.62,-427.652,226.996,-0.1988,-11.39,14,7.717,NAVIGATING: Moving to goal
2026-08-18T12:22:14.411252,510.19,-427.417,226.95,-0.1982,-11.36,14,7.478,NAVIGATING: Moving to goal
2026-08-18T12:22:14.941730,510.72,-427.171,226.901,-0.1977,-11.33,14,7.228,NAVIGATING: Moving to goal
2026-08-18T12:22:15.489285,511.27,-426.957,226.859,-0.1973,-11.31,14,7.01,NAVIGATING: Moving to goal
2026-08-18T12:22:15.998311,511.78,-426.753,226.819,-0.197,-11.29,14,6.802,NAVIGATING: Moving to goal
2026-08-18T12:22:16.551831,512.33,-426.496,226.768,-0.1967,-11.27,14,6.542,NAVIGATING: Moving to goal
2026-08-18T12:22:17.082599,512.87,-426.268,226.724,-0.1945,-11.14,14,6.309,NAVIGATING: Moving to goal
2026-08-18T12:22:17.600626,513.38,-426.041,226.681,-0.1878,-10.76,14,6.079,NAVIGATING: Moving to goal
2026-08-18T12:22:18.108148,513.89,-425.829,226.641,-0.1807,-10.35,14,5.864,NAVIGATING: Moving to goal
2026-08-18T12:22:18.618982,514.4,-425.627,226.603,-0.1746,-10.01,14,5.659,NAVIGATING: Moving to goal
2026-08-18T12:22:19.146103,514.93,-425.415,226.562,-0.1691,-9.69,14,5.444,NAVIGATING: Moving to goal
2026-08-18T12:22:19.671476,515.45,-425.197,226.521,-0.1644,-9.42,14,5.223,NAVIGATING: Moving to goal
2026-08-18T12:22:20.231176,516.01,-424.958,226.476,-0.1602,-9.18,14,4.981,NAVIGATING: Moving to goal
2026-08-18T12:22:20.758386,516.54,-424.729,226.433,-0.1569,-8.99,14,4.749,NAVIGATING: Moving to goal
2026-08-18T12:22:21.278067,517.06,-424.515,226.393,-0.1544,-8.84,14,4.532,NAVIGATING: Moving to goal
2026-08-18T12:22:21.779966,517.56,-424.27,226.348,-0.1519,-8.71,14,4.284,NAVIGATING: Moving to goal
2026-08-18T12:22:22.287903,518.07,-424.071,226.311,-0.1503,-8.61,14,4.083,NAVIGATING: Moving to goal
2026-08-18T12:22:22.803179,518.59,-423.873,226.275,-0.1488,-8.52,14,3.882,NAVIGATING: Moving to goal
2026-08-18T12:22:23.377915,519.16,-423.639,226.233,-0.1442,-8.26,14,3.647,NAVIGATING: Moving to goal
2026-08-18T12:22:23.890681,519.67,-423.397,226.192,-0.1345,-7.71,14,3.403,NAVIGATING: Moving to goal
2026-08-18T12:22:24.399291,520.18,-423.187,226.157,-0.1227,-7.03,14,3.191,NAVIGATING: Moving to goal
2026-08-18T12:22:24.903764,520.69,-422.994,226.126,-0.1101,-6.31,14,2.997,NAVIGATING: Moving to goal
2026-08-18T12:22:25.443890,521.23,-422.763,226.089,-0.0967,-5.54,14,2.765,NAVIGATING: Moving to goal
2026-08-18T12:22:25.948176,521.73,-422.567,226.058,-0.0873,-5.0,14,2.568,NAVIGATING: Moving to goal
2026-08-18T12:22:26.509344,522.29,-422.355,226.025,-0.0788,-4.52,14,2.355,NAVIGATING: Moving to goal
2026-08-18T12:22:27.042194,522.83,-422.121,225.989,-0.0701,-4.02,14,2.121,NAVIGATING: Moving to goal
2026-08-18T12:22:27.601586,523.38,-421.91,225.959,-0.0594,-3.4,14,1.91,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:28.122283,523.91,-421.707,225.931,-0.0467,-2.67,14,1.708,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:28.196447,523.98,-421.676,225.927,-0.0445,-2.55,14,1.678,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:30.198910,525.98,-421.676,225.927,-0.0445,-2.55,15,4.404,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:30.207760,525.99,-420.974,225.843,0.0156,0.89,15,4.269,NAVIGATING: Moving to goal
2026-08-18T12:22:30.731148,526.51,-420.647,225.81,0.0519,2.98,15,4.239,NAVIGATING: Moving to goal
2026-08-18T12:22:31.265420,527.05,-420.475,225.795,0.0836,4.79,15,4.232,NAVIGATING: Moving to goal
2026-08-18T12:22:31.766543,527.55,-420.303,225.78,0.1301,7.45,15,4.23,NAVIGATING: Moving to goal
2026-08-18T12:22:32.280962,528.06,-420.17,225.771,0.1764,10.11,15,4.233,NAVIGATING: Moving to goal
2026-08-18T12:22:32.793991,528.58,-420.049,225.762,0.2274,13.03,15,4.238,NAVIGATING: Moving to goal
2026-08-18T12:22:33.369566,529.15,-419.926,225.754,0.2876,16.48,15,4.247,NAVIGATING: Moving to goal
2026-08-18T12:22:33.889080,529.67,-419.802,225.747,0.3568,20.44,15,4.258,NAVIGATING: Moving to goal
2026-08-18T12:22:34.403736,530.19,-419.701,225.742,0.4193,24.03,15,4.269,NAVIGATING: Moving to goal
2026-08-18T12:22:34.922042,530.71,-419.605,225.738,0.4832,27.69,15,4.28,NAVIGATING: Moving to goal
2026-08-18T12:22:35.475200,531.26,-419.508,225.736,0.5529,31.68,15,4.292,NAVIGATING: Moving to goal
2026-08-18T12:22:35.990994,531.77,-419.409,225.736,0.6298,36.08,15,4.305,NAVIGATING: Moving to goal
2026-08-18T12:22:36.503859,532.29,-419.325,225.738,0.6976,39.97,15,4.315,NAVIGATING: Moving to goal
2026-08-18T12:22:37.011363,532.79,-419.253,225.742,0.7593,43.51,15,4.323,NAVIGATING: Moving to goal
2026-08-18T12:22:37.518944,533.3,-419.173,225.748,0.8311,47.62,15,4.331,NAVIGATING: Moving to goal
2026-08-18T12:22:38.065416,533.85,-419.104,225.757,0.8964,51.36,15,4.337,NAVIGATING: Moving to goal
2026-08-18T12:22:38.568791,534.35,-419.039,225.767,0.9603,55.02,15,4.341,NAVIGATING: Moving to goal
2026-08-18T12:22:39.070645,534.85,-418.973,225.779,1.0275,58.87,15,4.344,NAVIGATING: Moving to goal
2026-08-18T12:22:39.575565,535.36,-418.915,225.793,1.0899,62.45,15,4.344,NAVIGATING: Moving to goal
2026-08-18T12:22:40.142061,535.93,-418.849,225.814,1.1634,66.66,15,4.342,NAVIGATING: Moving to goal
2026-08-18T12:22:40.646578,536.43,-418.789,225.84,1.2283,70.38,15,4.333,NAVIGATING: Moving to goal
2026-08-18T12:22:41.162491,536.95,-418.73,225.874,1.2913,73.99,15,4.317,NAVIGATING: Moving to goal
2026-08-18T12:22:41.680421,537.46,-418.679,225.911,1.3455,77.09,15,4.298,NAVIGATING: Moving to goal
2026-08-18T12:22:42.193662,537.98,-418.617,225.965,1.4097,80.77,15,4.265,NAVIGATING: Moving to goal
2026-08-18T12:22:42.703653,538.49,-418.561,226.03,1.4665,84.02,15,4.223,NAVIGATING: Moving to goal
2026-08-18T12:22:43.225877,539.01,-418.51,226.101,1.517,86.92,15,4.174,NAVIGATING: Moving to goal
2026-08-18T12:22:43.733002,539.52,-418.464,226.177,1.5636,89.58,15,4.12,NAVIGATING: Moving to goal
2026-08-18T12:22:44.274693,540.06,-418.408,226.288,1.6225,92.96,15,4.039,NAVIGATING: Moving to goal
2026-08-18T12:22:44.802795,540.59,-418.363,226.4,1.6707,95.72,15,3.955,NAVIGATING: Moving to goal
2026-08-18T12:22:45.305180,541.09,-418.326,226.516,1.7129,98.14,15,3.865,NAVIGATING: Moving to goal
2026-08-18T12:22:45.810156,541.59,-418.288,226.669,1.7617,100.94,15,3.745,NAVIGATING: Moving to goal
2026-08-18T12:22:46.336381,542.12,-418.259,226.815,1.8036,103.34,15,3.629,NAVIGATING: Moving to goal
2026-08-18T12:22:46.853316,542.64,-418.239,226.957,1.8415,105.51,15,3.516,NAVIGATING: Moving to goal
2026-08-18T12:22:47.373621,543.16,-418.222,227.133,1.8854,108.03,15,3.374,NAVIGATING: Moving to goal
2026-08-18T12:22:47.886634,543.67,-418.213,227.298,1.9248,110.28,15,3.24,NAVIGATING: Moving to goal
2026-08-18T12:22:48.405859,544.19,-418.21,227.458,1.9619,112.41,15,3.109,NAVIGATING: Moving to goal
2026-08-18T12:22:48.973479,544.76,-418.215,227.659,2.0071,115.0,15,2.944,NAVIGATING: Moving to goal
2026-08-18T12:22:49.517445,545.3,-418.229,227.849,2.0468,117.27,15,2.786,NAVIGATING: Moving to goal
2026-08-18T12:22:50.061702,545.84,-418.251,228.032,2.0814,119.26,15,2.633,NAVIGATING: Moving to goal
2026-08-18T12:22:50.580392,546.36,-418.28,228.22,2.1169,121.29,15,2.475,NAVIGATING: Moving to goal
2026-08-18T12:22:51.095439,546.88,-418.319,228.424,2.1567,123.57,15,2.304,NAVIGATING: Moving to goal
2026-08-18T12:22:51.607105,547.39,-418.36,228.605,2.1928,125.64,15,2.153,NAVIGATING: Moving to goal
2026-08-18T12:22:52.154626,547.94,-418.41,228.797,2.232,127.88,15,1.994,NAVIGATING: Moving to goal
2026-08-18T12:22:52.196307,547.98,-418.418,228.823,2.2374,128.19,15,1.972,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:54.199444,549.98,-418.418,228.823,2.2374,128.19,16,21.614,GOAL_REACHED: Target reached successfully
2026-08-18T12:22:54.207191,549.99,-418.614,229.398,2.3578,135.09,16,21.395,NAVIGATING: Moving to goal
2026-08-18T12:22:54.720681,550.5,-418.735,229.677,2.4203,138.67,16,21.268,NAVIGATING: Moving to goal
2026-08-18T12:22:55.262578,551.05,-418.805,229.826,2.4624,141.09,16,21.196,NAVIGATING: Moving to goal
2026-08-18T12:22:55.783580,551.57,-418.874,229.965,2.509,143.76,16,21.126,NAVIGATING: Moving to goal
2026-08-18T12:22:56.351751,552.13,-418.949,230.105,2.5626,146.83,16,21.052,NAVIGATING: Moving to goal
2026-08-18T12:22:56.878661,552.66,-419.033,230.249,2.6211,150.18,16,20.969,NAVIGATING: Moving to goal
2026-08-18T12:22:57.387354,553.17,-419.108,230.364,2.6692,152.94,16,20.895,NAVIGATING: Moving to goal
2026-08-18T12:22:57.941116,553.72,-419.193,230.482,2.7194,155.81,16,20.813,NAVIGATING: Moving to goal
2026-08-18T12:22:58.463171,554.25,-419.29,230.605,2.7728,158.87,16,20.719,NAVIGATING: Moving to goal
2026-08-18T12:22:58.990692,554.77,-419.391,230.717,2.8207,161.61,16,20.622,NAVIGATING: Moving to goal
2026-08-18T12:22:59.501966,555.28,-419.511,230.835,2.8694,164.41,16,20.506,NAVIGATING: Moving to goal
2026-08-18T12:23:00.062799,555.85,-419.642,230.949,2.9161,167.08,16,20.38,NAVIGATING: Moving to goal
2026-08-18T12:23:00.581378,556.36,-419.782,231.058,2.9613,169.67,16,20.245,NAVIGATING: Moving to goal
2026-08-18T12:23:01.091627,556.87,-419.924,231.156,3.0013,171.96,16,20.109,NAVIGATING: Moving to goal
2026-08-18T12:23:01.611176,557.39,-420.09,231.257,3.0408,174.22,16,19.95,NAVIGATING: Moving to goal
2026-08-18T12:23:02.149765,557.93,-420.28,231.359,3.08,176.47,16,19.767,NAVIGATING: Moving to goal
2026-08-18T12:23:02.657462,558.44,-420.459,231.444,3.1131,178.37,16,19.595,NAVIGATING: Moving to goal
2026-08-18T12:23:03.169996,558.95,-420.65,231.525,-3.1377,-179.77,16,19.41,NAVIGATING: Moving to goal
2026-08-18T12:23:03.701413,559.48,-420.839,231.596,-3.109,-178.13,16,19.228,NAVIGATING: Moving to goal
2026-08-18T12:23:04.229466,560.01,-421.067,231.673,-3.081,-176.53,16,19.006,NAVIGATING: Moving to goal
2026-08-18T12:23:04.771974,560.55,-421.264,231.731,-3.0618,-175.43,16,18.816,NAVIGATING: Moving to goal
2026-08-18T12:23:05.283189,561.07,-421.47,231.785,-3.0453,-174.48,16,18.615,NAVIGATING: Moving to goal
2026-08-18T12:23:05.831545,561.61,-421.701,231.837,-3.03,-173.6,16,18.391,NAVIGATING: Moving to goal
2026-08-18T12:23:06.345007,562.13,-421.951,231.886,-3.0163,-172.82,16,18.147,NAVIGATING: Moving to goal
2026-08-18T12:23:06.849371,562.63,-422.162,231.921,-3.0066,-172.27,16,17.941,NAVIGATING: Moving to goal
2026-08-18T12:23:07.376922,563.16,-422.369,231.951,-2.9984,-171.8,16,17.739,NAVIGATING: Moving to goal
2026-08-18T12:23:07.922400,563.71,-422.631,231.982,-2.9894,-171.28,16,17.482,NAVIGATING: Moving to goal
2026-08-18T12:23:08.456529,564.24,-422.867,232.005,-2.9825,-170.88,16,17.25,NAVIGATING: Moving to goal
2026-08-18T12:23:08.973161,564.76,-423.104,232.023,-2.9764,-170.54,16,17.017,NAVIGATING: Moving to goal
2026-08-18T12:23:09.477930,565.26,-423.325,232.036,-2.9714,-170.25,16,16.799,NAVIGATING: Moving to goal
2026-08-18T12:23:10.036057,565.82,-423.563,232.046,-2.9666,-169.98,16,16.564,NAVIGATING: Moving to goal
2026-08-18T12:23:10.574284,566.36,-423.806,232.053,-2.9623,-169.73,16,16.324,NAVIGATING: Moving to goal
2026-08-18T12:23:11.074642,566.86,-424.027,232.055,-2.9588,-169.53,16,16.105,NAVIGATING: Moving to goal
2026-08-18T12:23:11.601491,567.38,-424.254,232.054,-2.9556,-169.34,16,15.88,NAVIGATING: Moving to goal
2026-08-18T12:23:12.102267,567.89,-424.47,232.051,-2.9527,-169.18,16,15.665,NAVIGATING: Moving to goal
2026-08-18T12:23:12.619602,568.4,-424.701,232.045,-2.95,-169.02,16,15.435,NAVIGATING: Moving to goal
2026-08-18T12:23:13.192758,568.98,-424.959,232.035,-2.9472,-168.86,16,15.178,NAVIGATING: Moving to goal
2026-08-18T12:23:13.738750,569.52,-425.19,232.024,-2.945,-168.73,16,14.948,NAVIGATING: Moving to goal
2026-08-18T12:23:14.259604,570.04,-425.447,232.009,-2.9427,-168.6,16,14.691,NAVIGATING: Moving to goal
2026-08-18T12:23:14.766557,570.55,-425.661,231.994,-2.9409,-168.5,16,14.477,NAVIGATING: Moving to goal
2026-08-18T12:23:15.277825,571.06,-425.879,231.977,-2.9392,-168.41,16,14.258,NAVIGATING: Moving to goal
2026-08-18T12:23:15.851302,571.63,-426.119,231.956,-2.9375,-168.31,16,14.018,NAVIGATING: Moving to goal
2026-08-18T12:23:16.372496,572.16,-426.369,231.933,-2.9359,-168.21,16,13.768,NAVIGATING: Moving to goal
2026-08-18T12:23:16.898585,572.68,-426.581,231.911,-2.9345,-168.14,16,13.554,NAVIGATING: Moving to goal
2026-08-18T12:23:17.408028,573.19,-426.793,231.888,-2.9333,-168.07,16,13.341,NAVIGATING: Moving to goal
2026-08-18T12:23:17.920304,573.7,-427.037,231.86,-2.932,-167.99,16,13.096,NAVIGATING: Moving to goal
2026-08-18T12:23:18.429800,574.21,-427.254,231.833,-2.9309,-167.93,16,12.877,NAVIGATING: Moving to goal
2026-08-18T12:23:18.931123,574.71,-427.455,231.807,-2.9299,-167.87,16,12.674,NAVIGATING: Moving to goal
2026-08-18T12:23:19.449760,575.23,-427.677,231.778,-2.9289,-167.81,16,12.45,NAVIGATING: Moving to goal
2026-08-18T12:23:19.972641,575.76,-427.894,231.747,-2.928,-167.76,16,12.232,NAVIGATING: Moving to goal
2026-08-18T12:23:20.473376,576.26,-428.1,231.718,-2.9272,-167.71,16,12.023,NAVIGATING: Moving to goal
2026-08-18T12:23:20.992964,576.78,-428.332,231.683,-2.9263,-167.66,16,11.789,NAVIGATING: Moving to goal
2026-08-18T12:23:21.507146,577.29,-428.549,231.65,-2.9255,-167.62,16,11.57,NAVIGATING: Moving to goal
2026-08-18T12:23:22.016363,577.8,-428.776,231.614,-2.9248,-167.58,16,11.34,NAVIGATING: Moving to goal
2026-08-18T12:23:22.529940,578.31,-429.013,231.576,-2.9241,-167.54,16,11.099,NAVIGATING: Moving to goal
2026-08-18T12:23:23.032524,578.82,-429.229,231.54,-2.9235,-167.5,16,10.88,NAVIGATING: Moving to goal
2026-08-18T12:23:23.605557,579.39,-429.471,231.5,-2.9229,-167.47,16,10.635,NAVIGATING: Moving to goal
2026-08-18T12:23:24.161875,579.94,-429.693,231.462,-2.9224,-167.44,16,10.411,NAVIGATING: Moving to goal
2026-08-18T12:23:24.699450,580.48,-429.94,231.419,-2.9218,-167.41,16,10.16,NAVIGATING: Moving to goal
2026-08-18T12:23:25.242620,581.03,-430.16,231.38,-2.9221,-167.42,16,9.936,NAVIGATING: Moving to goal
2026-08-18T12:23:25.748576,581.53,-430.353,231.346,-2.9254,-167.61,16,9.741,NAVIGATING: Moving to goal
2026-08-18T12:23:26.304132,582.09,-430.597,231.304,-2.9307,-167.92,16,9.493,NAVIGATING: Moving to goal
2026-08-18T12:23:26.839384,582.62,-430.846,231.259,-2.9351,-168.17,16,9.24,NAVIGATING: Moving to goal
2026-08-18T12:23:27.339755,583.12,-431.044,231.223,-2.9379,-168.33,16,9.04,NAVIGATING: Moving to goal
2026-08-18T12:23:27.881456,583.66,-431.257,231.184,-2.9404,-168.47,16,8.823,NAVIGATING: Moving to goal
2026-08-18T12:23:28.419908,584.2,-431.486,231.142,-2.9425,-168.59,16,8.59,NAVIGATING: Moving to goal
2026-08-18T12:23:28.937352,584.72,-431.7,231.102,-2.9442,-168.69,16,8.373,NAVIGATING: Moving to goal
2026-08-18T12:23:29.462384,585.25,-431.903,231.063,-2.9455,-168.76,16,8.166,NAVIGATING: Moving to goal
2026-08-18T12:23:29.980063,585.76,-432.138,231.019,-2.9467,-168.83,16,7.927,NAVIGATING: Moving to goal
2026-08-18T12:23:30.512594,586.3,-432.347,230.979,-2.9475,-168.88,16,7.715,NAVIGATING: Moving to goal
2026-08-18T12:23:31.017197,586.8,-432.566,230.937,-2.9483,-168.92,16,7.492,NAVIGATING: Moving to goal
2026-08-18T12:23:31.525572,587.31,-432.791,230.894,-2.9489,-168.96,16,7.264,NAVIGATING: Moving to goal
2026-08-18T12:23:32.029860,587.81,-432.995,230.855,-2.9493,-168.98,16,7.057,NAVIGATING: Moving to goal
2026-08-18T12:23:32.532001,588.32,-433.209,230.814,-2.9497,-169.01,16,6.839,NAVIGATING: Moving to goal
2026-08-18T12:23:33.042457,588.83,-433.439,230.769,-2.95,-169.02,16,6.606,NAVIGATING: Moving to goal
2026-08-18T12:23:33.560329,589.34,-433.654,230.727,-2.9503,-169.04,16,6.388,NAVIGATING: Moving to goal
2026-08-18T12:23:34.116178,589.9,-433.868,230.686,-2.9507,-169.06,16,6.17,NAVIGATING: Moving to goal
2026-08-18T12:23:34.624567,590.41,-434.103,230.641,-2.9545,-169.28,16,5.932,NAVIGATING: Moving to goal
2026-08-18T12:23:35.138030,590.92,-434.279,230.608,-2.9605,-169.62,16,5.753,NAVIGATING: Moving to goal
2026-08-18T12:23:35.653615,591.44,-434.502,230.567,-2.9682,-170.07,16,5.527,NAVIGATING: Moving to goal
2026-08-18T12:23:36.191457,591.97,-434.716,230.527,-2.9745,-170.42,16,5.31,NAVIGATING: Moving to goal
2026-08-18T12:23:36.708287,592.49,-434.93,230.487,-2.9796,-170.72,16,5.093,NAVIGATING: Moving to goal
2026-08-18T12:23:37.289392,593.07,-435.16,230.444,-2.9842,-170.98,16,4.86,NAVIGATING: Moving to goal
2026-08-18T12:23:37.798887,593.58,-435.39,230.402,-2.988,-171.2,16,4.627,NAVIGATING: Moving to goal
2026-08-18T12:23:38.306464,594.09,-435.568,230.369,-2.9904,-171.34,16,4.447,NAVIGATING: Moving to goal
2026-08-18T12:23:38.807233,594.59,-435.793,230.328,-2.9931,-171.49,16,4.219,NAVIGATING: Moving to goal
2026-08-18T12:23:39.320328,595.1,-436.024,230.286,-2.9954,-171.62,16,3.986,NAVIGATING: Moving to goal
2026-08-18T12:23:39.838682,595.62,-436.238,230.248,-2.9977,-171.75,16,3.77,NAVIGATING: Moving to goal
2026-08-18T12:23:40.402094,596.19,-436.467,230.209,-3.0036,-172.09,16,3.539,NAVIGATING: Moving to goal
2026-08-18T12:23:40.918234,596.7,-436.669,230.176,-3.0124,-172.6,16,3.336,NAVIGATING: Moving to goal
2026-08-18T12:23:41.428224,597.21,-436.864,230.144,-3.0236,-173.24,16,3.14,NAVIGATING: Moving to goal
2026-08-18T12:23:41.943141,597.73,-437.063,230.113,-3.0362,-173.96,16,2.939,NAVIGATING: Moving to goal
2026-08-18T12:23:42.459181,598.24,-437.259,230.083,-3.0469,-174.57,16,2.743,NAVIGATING: Moving to goal
2026-08-18T12:23:42.976174,598.76,-437.46,230.052,-3.056,-175.09,16,2.54,NAVIGATING: Moving to goal
2026-08-18T12:23:43.506743,599.29,-437.673,230.019,-3.0639,-175.55,16,2.327,NAVIGATING: Moving to goal
2026-08-18T12:23:44.017984,599.8,-437.917,229.983,-3.0735,-176.1,16,2.083,NAVIGATING: Moving to goal
2026-08-18T12:23:44.530775,600.31,-438.127,229.954,-3.0849,-176.75,16,1.873,GOAL_REACHED: Target reached successfully
2026-08-18T12:23:45.049313,600.83,-438.314,229.929,-3.0971,-177.45,16,1.688,GOAL_REACHED: Target reached successfully
2026-08-18T12:23:45.196463,600.98,-438.379,229.921,-3.1018,-177.72,16,1.623,GOAL_REACHED: Target reached successfully
2026-08-18T12:23:47.200043,602.98,-438.379,229.921,-3.1018,-177.72,17,4.39,GOAL_REACHED: Target reached successfully
2026-08-18T12:23:47.208267,602.99,-439.033,229.843,3.1271,179.17,17,4.268,NAVIGATING: Moving to goal
2026-08-18T12:23:47.716975,603.5,-439.346,229.811,3.0953,177.35,17,4.239,NAVIGATING: Moving to goal
2026-08-18T12:23:48.231204,604.01,-439.516,229.796,3.0656,175.64,17,4.232,NAVIGATING: Moving to goal
2026-08-18T12:23:48.764380,604.55,-439.657,229.784,3.0292,173.56,17,4.23,NAVIGATING: Moving to goal
2026-08-18T12:23:49.307224,605.09,-439.806,229.773,2.979,170.68,17,4.231,NAVIGATING: Moving to goal
2026-08-18T12:23:49.850307,605.63,-439.936,229.764,2.9251,167.59,17,4.236,NAVIGATING: Moving to goal
2026-08-18T12:23:50.373471,606.16,-440.043,229.758,2.8726,164.59,17,4.242,NAVIGATING: Moving to goal
2026-08-18T12:23:50.888357,606.67,-440.161,229.751,2.8071,160.84,17,4.252,NAVIGATING: Moving to goal
2026-08-18T12:23:51.416526,607.2,-440.259,229.747,2.7468,157.38,17,4.261,NAVIGATING: Moving to goal
2026-08-18T12:23:51.917698,607.7,-440.35,229.744,2.6865,153.92,17,4.271,NAVIGATING: Moving to goal
2026-08-18T12:23:52.435205,608.22,-440.447,229.742,2.6172,149.96,17,4.282,NAVIGATING: Moving to goal
2026-08-18T12:23:52.986215,608.77,-440.532,229.741,2.5519,146.21,17,4.292,NAVIGATING: Moving to goal
2026-08-18T12:23:53.489012,609.27,-440.614,229.743,2.4859,142.43,17,4.301,NAVIGATING: Moving to goal
2026-08-18T12:23:54.035263,609.82,-440.696,229.746,2.4163,138.44,17,4.31,NAVIGATING: Moving to goal
2026-08-18T12:23:54.538865,610.32,-440.769,229.752,2.3513,134.72,17,4.317,NAVIGATING: Moving to goal
2026-08-18T12:23:55.094061,610.88,-440.844,229.76,2.2811,130.7,17,4.323,NAVIGATING: Moving to goal
2026-08-18T12:23:55.634991,611.42,-440.925,229.772,2.2026,126.2,17,4.328,NAVIGATING: Moving to goal
2026-08-18T12:23:56.149769,611.93,-440.991,229.784,2.1355,122.35,17,4.331,NAVIGATING: Moving to goal
2026-08-18T12:23:56.651353,612.43,-441.048,229.797,2.0748,118.88,17,4.332,NAVIGATING: Moving to goal
2026-08-18T12:23:57.187416,612.97,-441.115,229.816,2.001,114.65,17,4.33,NAVIGATING: Moving to goal
2026-08-18T12:23:57.709357,613.49,-441.179,229.84,1.93,110.58,17,4.324,NAVIGATING: Moving to goal
2026-08-18T12:23:58.210280,613.99,-441.231,229.866,1.8736,107.35,17,4.313,NAVIGATING: Moving to goal
2026-08-18T12:23:58.719729,614.5,-441.294,229.906,1.8064,103.5,17,4.293,NAVIGATING: Moving to goal
2026-08-18T12:23:59.236112,615.02,-441.352,229.953,1.7458,100.03,17,4.267,NAVIGATING: Moving to goal
2026-08-18T12:23:59.816455,615.6,-441.406,230.01,1.691,96.89,17,4.231,NAVIGATING: Moving to goal
2026-08-18T12:24:00.352319,616.14,-441.466,230.088,1.6319,93.5,17,4.178,NAVIGATING: Moving to goal
2026-08-18T12:24:00.870708,616.65,-441.519,230.172,1.5787,90.45,17,4.118,NAVIGATING: Moving to goal
2026-08-18T12:24:01.380889,617.16,-441.565,230.26,1.5309,87.72,17,4.054,NAVIGATING: Moving to goal
2026-08-18T12:24:01.921537,617.7,-441.616,230.381,1.4778,84.67,17,3.964,NAVIGATING: Moving to goal
2026-08-18T12:24:02.455973,618.24,-441.657,230.505,1.4323,82.06,17,3.868,NAVIGATING: Moving to goal
2026-08-18T12:24:02.977611,618.76,-441.692,230.64,1.3887,79.57,17,3.762,NAVIGATING: Moving to goal
2026-08-18T12:24:03.519150,619.3,-441.721,230.785,1.3467,77.16,17,3.647,NAVIGATING: Moving to goal
2026-08-18T12:24:04.041807,619.82,-441.744,230.938,1.3057,74.81,17,3.524,NAVIGATING: Moving to goal
2026-08-18T12:24:04.555532,620.34,-441.761,231.101,1.2646,72.46,17,3.392,NAVIGATING: Moving to goal
2026-08-18T12:24:05.088629,620.87,-441.771,231.269,1.2241,70.14,17,3.255,NAVIGATING: Moving to goal
2026-08-18T12:24:05.591331,621.37,-441.774,231.409,1.1916,68.28,17,3.141,NAVIGATING: Moving to goal
2026-08-18T12:24:06.108801,621.89,-441.77,231.609,1.1466,65.69,17,2.975,NAVIGATING: Moving to goal
2026-08-18T12:24:06.645773,622.43,-441.758,231.788,1.1103,63.62,17,2.826,NAVIGATING: Moving to goal
2026-08-18T12:24:07.151536,622.93,-441.74,231.955,1.0795,61.85,17,2.686,NAVIGATING: Moving to goal
2026-08-18T12:24:07.673863,623.46,-441.71,232.159,1.0428,59.75,17,2.513,NAVIGATING: Moving to goal
2026-08-18T12:24:08.196491,623.98,-441.676,232.348,1.0075,57.73,17,2.353,NAVIGATING: Moving to goal
2026-08-18T12:24:08.701381,624.48,-441.644,232.505,0.9774,56.0,17,2.222,NAVIGATING: Moving to goal
2026-08-18T12:24:09.232628,625.02,-441.593,232.712,0.9363,53.65,17,2.048,NAVIGATING: Moving to goal
2026-08-18T12:24:09.768535,625.55,-441.543,232.891,0.9,51.56,17,1.901,GOAL_REACHED: Target reached successfully
2026-08-18T12:24:10.196570,625.98,-441.496,233.044,0.8683,49.75,17,1.776,GOAL_REACHED: Target reached successfully
2026-08-18T12:24:12.199979,627.98,-441.496,233.044,0.8683,49.75,18,21.518,GOAL_REACHED: Target reached successfully
2026-08-18T12:24:12.207869,627.99,-441.289,233.593,0.7511,43.03,18,21.293,NAVIGATING: Moving to goal
2026-08-18T12:24:12.771171,628.55,-441.167,233.853,0.6917,39.63,18,21.168,NAVIGATING: Moving to goal
2026-08-18T12:24:13.322419,629.11,-441.087,234.011,0.648,37.13,18,21.087,NAVIGATING: Moving to goal
2026-08-18T12:24:13.849208,629.63,-441.014,234.149,0.6026,34.53,18,21.014,NAVIGATING: Moving to goal
2026-08-18T12:24:14.365149,630.15,-440.94,234.279,0.554,31.74,18,20.941,NAVIGATING: Moving to goal
2026-08-18T12:24:14.878289,630.66,-440.865,234.399,0.5074,29.07,18,20.869,NAVIGATING: Moving to goal
2026-08-18T12:24:15.386482,631.17,-440.792,234.507,0.4643,26.6,18,20.798,NAVIGATING: Moving to goal
2026-08-18T12:24:15.893807,631.68,-440.711,234.617,0.4189,24.0,18,20.72,NAVIGATING: Moving to goal
2026-08-18T12:24:16.395202,632.18,-440.63,234.719,0.376,21.54,18,20.642,NAVIGATING: Moving to goal
2026-08-18T12:24:16.946107,632.73,-440.532,234.829,0.3291,18.85,18,20.549,NAVIGATING: Moving to goal
2026-08-18T12:24:17.451014,633.23,-440.436,234.926,0.2887,16.54,18,20.457,NAVIGATING: Moving to goal
2026-08-18T12:24:17.966196,633.75,-440.306,235.044,0.2403,13.77,18,20.333,NAVIGATING: Moving to goal
2026-08-18T12:24:18.479983,634.26,-440.207,235.126,0.207,11.86,18,20.238,NAVIGATING: Moving to goal
2026-08-18T12:24:19.026983,634.81,-440.059,235.235,0.1613,9.24,18,20.097,NAVIGATING: Moving to goal
2026-08-18T12:24:19.537868,635.32,-439.936,235.318,0.1273,7.29,18,19.979,NAVIGATING: Moving to goal
2026-08-18T12:24:20.039548,635.82,-439.78,235.41,0.0901,5.16,18,19.831,NAVIGATING: Moving to goal
2026-08-18T12:24:20.572880,636.36,-439.623,235.493,0.057,3.27,18,19.68,NAVIGATING: Moving to goal
2026-08-18T12:24:21.080101,636.86,-439.458,235.572,0.0257,1.47,18,19.521,NAVIGATING: Moving to goal
2026-08-18T12:24:21.612673,637.4,-439.263,235.654,-0.008,-0.46,18,19.334,NAVIGATING: Moving to goal
2026-08-18T12:24:22.128299,637.91,-439.088,235.719,-0.0353,-2.02,18,19.165,NAVIGATING: Moving to goal
2026-08-18T12:24:22.631305,638.41,-438.907,235.78,-0.059,-3.38,18,18.991,NAVIGATING: Moving to goal
2026-08-18T12:24:23.171526,638.95,-438.715,235.838,-0.0796,-4.56,18,18.805,NAVIGATING: Moving to goal
2026-08-18T12:24:23.712517,639.5,-438.504,235.894,-0.0981,-5.62,18,18.601,NAVIGATING: Moving to goal
2026-08-18T12:24:24.270792,640.05,-438.299,235.942,-0.113,-6.48,18,18.402,NAVIGATING: Moving to goal
2026-08-18T12:24:24.786055,640.57,-438.097,235.984,-0.1255,-7.19,18,18.205,NAVIGATING: Moving to goal
2026-08-18T12:24:25.286677,641.07,-437.897,236.02,-0.1359,-7.79,18,18.011,NAVIGATING: Moving to goal
2026-08-18T12:24:25.841077,641.62,-437.69,236.052,-0.1453,-8.33,18,17.809,NAVIGATING: Moving to goal
2026-08-18T12:24:26.365943,642.15,-437.467,236.081,-0.1541,-8.83,18,17.59,NAVIGATING: Moving to goal
2026-08-18T12:24:26.919131,642.7,-437.247,236.106,-0.1616,-9.26,18,17.375,NAVIGATING: Moving to goal
2026-08-18T12:24:27.453856,643.24,-437.059,236.123,-0.1672,-9.58,18,17.191,NAVIGATING: Moving to goal
2026-08-18T12:24:27.961765,643.74,-436.844,236.139,-0.173,-9.91,18,16.98,NAVIGATING: Moving to goal
2026-08-18T12:24:28.480263,644.26,-436.65,236.15,-0.1777,-10.18,18,16.789,NAVIGATING: Moving to goal
2026-08-18T12:24:28.998740,644.78,-436.403,236.16,-0.1831,-10.49,18,16.544,NAVIGATING: Moving to goal
2026-08-18T12:24:29.546798,645.33,-436.182,236.165,-0.1873,-10.73,18,16.326,NAVIGATING: Moving to goal
2026-08-18T12:24:30.064552,645.85,-435.993,236.167,-0.1906,-10.92,18,16.139,NAVIGATING: Moving to goal
2026-08-18T12:24:30.576825,646.36,-435.757,236.166,-0.1943,-11.13,18,15.905,NAVIGATING: Moving to goal
2026-08-18T12:24:31.100581,646.88,-435.558,236.162,-0.1972,-11.3,18,15.707,NAVIGATING: Moving to goal
2026-08-18T12:24:31.607111,647.39,-435.353,236.157,-0.1999,-11.45,18,15.504,NAVIGATING: Moving to goal
2026-08-18T12:24:32.139357,647.92,-435.176,236.15,-0.2021,-11.58,18,15.328,NAVIGATING: Moving to goal
2026-08-18T12:24:32.659283,648.44,-434.972,236.14,-0.2044,-11.71,18,15.125,NAVIGATING: Moving to goal
2026-08-18T12:24:33.176426,648.96,-434.78,236.129,-0.2064,-11.82,18,14.932,NAVIGATING: Moving to goal
2026-08-18T12:24:33.677787,649.46,-434.56,236.114,-0.2085,-11.95,18,14.713,NAVIGATING: Moving to goal
2026-08-18T12:24:34.188461,649.97,-434.368,236.1,-0.2102,-12.04,18,14.52,NAVIGATING: Moving to goal
2026-08-18T12:24:34.712668,650.5,-434.149,236.082,-0.212,-12.15,18,14.301,NAVIGATING: Moving to goal
2026-08-18T12:24:35.245020,651.03,-433.93,236.062,-0.2137,-12.24,18,14.082,NAVIGATING: Moving to goal
2026-08-18T12:24:35.778406,651.56,-433.701,236.039,-0.2152,-12.33,18,13.852,NAVIGATING: Moving to goal
2026-08-18T12:24:36.307972,652.09,-433.488,236.016,-0.2166,-12.41,18,13.638,NAVIGATING: Moving to goal
2026-08-18T12:24:36.832588,652.62,-433.265,235.99,-0.2179,-12.49,18,13.413,NAVIGATING: Moving to goal
2026-08-18T12:24:37.411083,653.19,-433.004,235.959,-0.2194,-12.57,18,13.151,NAVIGATING: Moving to goal
2026-08-18T12:24:37.931061,653.71,-432.782,235.93,-0.2205,-12.63,18,12.927,NAVIGATING: Moving to goal
2026-08-18T12:24:38.444482,654.23,-432.591,235.905,-0.2214,-12.68,18,12.734,NAVIGATING: Moving to goal
2026-08-18T12:24:38.984730,654.77,-432.379,235.875,-0.2223,-12.74,18,12.52,NAVIGATING: Moving to goal
2026-08-18T12:24:39.490310,655.27,-432.162,235.844,-0.2232,-12.79,18,12.301,NAVIGATING: Moving to goal
2026-08-18T12:24:39.991223,655.77,-431.988,235.818,-0.2238,-12.82,18,12.125,NAVIGATING: Moving to goal
2026-08-18T12:24:40.523054,656.31,-431.739,235.78,-0.2247,-12.87,18,11.874,NAVIGATING: Moving to goal
2026-08-18T12:24:41.039835,656.82,-431.534,235.748,-0.2254,-12.91,18,11.665,NAVIGATING: Moving to goal
2026-08-18T12:24:41.608630,657.39,-431.333,235.716,-0.226,-12.95,18,11.463,NAVIGATING: Moving to goal
2026-08-18T12:24:42.109223,657.89,-431.102,235.677,-0.2267,-12.99,18,11.228,NAVIGATING: Moving to goal
2026-08-18T12:24:42.614848,658.4,-430.902,235.643,-0.2273,-13.02,18,11.025,NAVIGATING: Moving to goal
2026-08-18T12:24:43.177417,658.96,-430.671,235.603,-0.2279,-13.06,18,10.79,NAVIGATING: Moving to goal
2026-08-18T12:24:43.718179,659.5,-430.429,235.56,-0.2285,-13.09,18,10.545,NAVIGATING: Moving to goal
2026-08-18T12:24:44.237633,660.02,-430.22,235.523,-0.2275,-13.03,18,10.333,NAVIGATING: Moving to goal
2026-08-18T12:24:44.757726,660.54,-430.007,235.485,-0.2234,-12.8,18,10.117,NAVIGATING: Moving to goal
2026-08-18T12:24:45.274800,661.06,-429.779,235.444,-0.2188,-12.54,18,9.885,NAVIGATING: Moving to goal
2026-08-18T12:24:45.794169,661.58,-429.581,235.407,-0.2156,-12.35,18,9.684,NAVIGATING: Moving to goal
2026-08-18T12:24:46.344922,662.13,-429.363,235.366,-0.2126,-12.18,18,9.462,NAVIGATING: Moving to goal
2026-08-18T12:24:46.862131,662.65,-429.15,235.325,-0.2103,-12.05,18,9.245,NAVIGATING: Moving to goal
2026-08-18T12:24:47.412562,663.2,-428.936,235.284,-0.2085,-11.94,18,9.028,NAVIGATING: Moving to goal
2026-08-18T12:24:47.913103,663.7,-428.717,235.241,-0.2069,-11.86,18,8.805,NAVIGATING: Moving to goal
2026-08-18T12:24:48.422622,664.21,-428.493,235.197,-0.2056,-11.78,18,8.577,NAVIGATING: Moving to goal
2026-08-18T12:24:48.943414,664.73,-428.316,235.162,-0.2048,-11.74,18,8.396,NAVIGATING: Moving to goal
2026-08-18T12:24:49.515412,665.3,-428.06,235.112,-0.2039,-11.68,18,8.136,NAVIGATING: Moving to goal
2026-08-18T12:24:50.030661,665.81,-427.831,235.066,-0.2032,-11.64,18,7.903,NAVIGATING: Moving to goal
2026-08-18T12:24:50.536295,666.32,-427.617,235.023,-0.2026,-11.61,18,7.685,NAVIGATING: Moving to goal
2026-08-18T12:24:51.115309,666.9,-427.418,234.983,-0.2022,-11.59,18,7.483,NAVIGATING: Moving to goal
2026-08-18T12:24:51.633575,667.42,-427.183,234.936,-0.2018,-11.56,18,7.244,NAVIGATING: Moving to goal
2026-08-18T12:24:52.147384,667.93,-426.985,234.896,-0.2015,-11.55,18,7.042,NAVIGATING: Moving to goal
2026-08-18T12:24:52.688910,668.47,-426.755,234.85,-0.2013,-11.53,18,6.809,NAVIGATING: Moving to goal
2026-08-18T12:24:53.232090,669.02,-426.526,234.804,-0.201,-11.52,18,6.575,NAVIGATING: Moving to goal
2026-08-18T12:24:53.735358,669.52,-426.312,234.761,-0.1997,-11.44,18,6.358,NAVIGATING: Moving to goal
2026-08-18T12:24:54.242445,670.03,-426.111,234.722,-0.1949,-11.17,18,6.154,NAVIGATING: Moving to goal
2026-08-18T12:24:54.772342,670.56,-425.884,234.678,-0.1878,-10.76,18,5.923,NAVIGATING: Moving to goal
2026-08-18T12:24:55.289914,671.07,-425.671,234.636,-0.1823,-10.44,18,5.707,NAVIGATING: Moving to goal
2026-08-18T12:24:55.805488,671.59,-425.453,234.594,-0.1776,-10.18,18,5.485,NAVIGATING: Moving to goal
2026-08-18T12:24:56.308779,672.09,-425.229,234.55,-0.1737,-9.95,18,5.258,NAVIGATING: Moving to goal
2026-08-18T12:24:56.831576,672.61,-425.026,234.511,-0.1707,-9.78,18,5.052,NAVIGATING: Moving to goal
2026-08-18T12:24:57.346930,673.13,-424.812,234.469,-0.1681,-9.63,18,4.834,NAVIGATING: Moving to goal
2026-08-18T12:24:57.868706,673.65,-424.566,234.422,-0.1655,-9.49,18,4.585,NAVIGATING: Moving to goal
2026-08-18T12:24:58.369509,674.15,-424.378,234.386,-0.1639,-9.39,18,4.395,NAVIGATING: Moving to goal
2026-08-18T12:24:58.945214,674.73,-424.153,234.343,-0.1612,-9.24,18,4.167,NAVIGATING: Moving to goal
2026-08-18T12:24:59.493349,675.28,-423.905,234.298,-0.1534,-8.79,18,3.916,NAVIGATING: Moving to goal
2026-08-18T12:25:00.056059,675.84,-423.694,234.261,-0.1432,-8.2,18,3.703,NAVIGATING: Moving to goal
2026-08-18T12:25:00.582704,676.37,-423.514,234.229,-0.1342,-7.69,18,3.521,NAVIGATING: Moving to goal
2026-08-18T12:25:01.090847,676.87,-423.313,234.194,-0.1256,-7.2,18,3.318,NAVIGATING: Moving to goal
2026-08-18T12:25:01.669233,677.45,-423.132,234.163,-0.1192,-6.83,18,3.136,NAVIGATING: Moving to goal
2026-08-18T12:25:02.220498,678.0,-422.882,234.12,-0.1118,-6.41,18,2.885,NAVIGATING: Moving to goal
2026-08-18T12:25:02.753556,678.54,-422.669,234.084,-0.1063,-6.09,18,2.67,NAVIGATING: Moving to goal
2026-08-18T12:25:03.284709,679.07,-422.471,234.052,-0.099,-5.67,18,2.472,NAVIGATING: Moving to goal
2026-08-18T12:25:03.797913,679.58,-422.275,234.021,-0.089,-5.1,18,2.275,NAVIGATING: Moving to goal
2026-08-18T12:25:04.344286,680.13,-422.09,233.993,-0.0772,-4.42,18,2.09,NAVIGATING: Moving to goal
2026-08-18T12:25:04.859432,680.64,-421.891,233.964,-0.0628,-3.6,18,1.891,GOAL_REACHED: Target reached successfully
2026-08-18T12:25:05.196610,680.98,-421.795,233.951,-0.0554,-3.17,18,1.796,GOAL_REACHED: Target reached successfully
2026-08-18T12:25:07.199881,682.98,-421.795,233.951,-0.0554,-3.17,19,4.429,GOAL_REACHED: Target reached successfully
2026-08-18T12:25:07.208276,682.99,-421.127,233.865,0.0067,0.39,19,4.286,NAVIGATING: Moving to goal
2026-08-18T12:25:07.711854,683.49,-420.838,233.834,0.0389,2.23,19,4.25,NAVIGATING: Moving to goal
2026-08-18T12:25:08.213397,684.0,-420.662,233.816,0.0708,4.06,19,4.236,NAVIGATING: Moving to goal
2026-08-18T12:25:08.729814,684.51,-420.511,233.802,0.11,6.3,19,4.229,NAVIGATING: Moving to goal
2026-08-18T12:25:09.241152,685.02,-420.358,233.788,0.1618,9.27,19,4.227,NAVIGATING: Moving to goal
2026-08-18T12:25:09.788752,685.57,-420.234,233.778,0.2127,12.19,19,4.228,NAVIGATING: Moving to goal
2026-08-18T12:25:10.321381,686.1,-420.131,233.77,0.2615,14.98,19,4.232,NAVIGATING: Moving to goal
2026-08-18T12:25:10.879599,686.66,-420.003,233.761,0.3302,18.92,19,4.239,NAVIGATING: Moving to goal
2026-08-18T12:25:11.388265,687.17,-419.914,233.755,0.3832,21.96,19,4.246,NAVIGATING: Moving to goal
2026-08-18T12:25:11.910880,687.69,-419.818,233.749,0.4451,25.5,19,4.255,NAVIGATING: Moving to goal
2026-08-18T12:25:12.459697,688.24,-419.722,233.745,0.5113,29.3,19,4.264,NAVIGATING: Moving to goal
2026-08-18T12:25:13.014793,688.8,-419.648,233.743,0.5655,32.4,19,4.271,NAVIGATING: Moving to goal
2026-08-18T12:25:13.523508,689.31,-419.563,233.742,0.6314,36.18,19,4.28,NAVIGATING: Moving to goal
2026-08-18T12:25:14.036167,689.82,-419.476,233.743,0.7026,40.26,19,4.289,NAVIGATING: Moving to goal
2026-08-18T12:25:14.575292,690.36,-419.396,233.747,0.771,44.17,19,4.296,NAVIGATING: Moving to goal
2026-08-18T12:25:15.095378,690.88,-419.316,233.753,0.8428,48.29,19,4.302,NAVIGATING: Moving to goal
2026-08-18T12:25:15.601687,691.38,-419.25,233.761,0.905,51.85,19,4.305,NAVIGATING: Moving to goal
2026-08-18T12:25:16.140650,691.92,-419.18,233.771,0.9738,55.79,19,4.308,NAVIGATING: Moving to goal
2026-08-18T12:25:16.683699,692.47,-419.109,233.785,1.0459,59.93,19,4.308,NAVIGATING: Moving to goal
2026-08-18T12:25:17.203716,692.99,-419.047,233.801,1.1131,63.78,19,4.306,NAVIGATING: Moving to goal
2026-08-18T12:25:17.725220,693.51,-418.983,233.824,1.1803,67.63,19,4.298,NAVIGATING: Moving to goal
2026-08-18T12:25:18.240341,694.02,-418.918,233.856,1.2469,71.44,19,4.283,NAVIGATING: Moving to goal
2026-08-18T12:25:18.756800,694.54,-418.852,233.898,1.3133,75.24,19,4.26,NAVIGATING: Moving to goal
2026-08-18T12:25:19.326140,695.11,-418.787,233.951,1.3771,78.9,19,4.227,NAVIGATING: Moving to goal
2026-08-18T12:25:19.846433,695.63,-418.725,234.017,1.435,82.22,19,4.182,NAVIGATING: Moving to goal
2026-08-18T12:25:20.389852,696.17,-418.667,234.093,1.4892,85.32,19,4.128,NAVIGATING: Moving to goal
2026-08-18T12:25:20.904145,696.69,-418.614,234.175,1.5393,88.19,19,4.068,NAVIGATING: Moving to goal
2026-08-18T12:25:21.483449,697.27,-418.555,234.285,1.5964,91.46,19,3.986,NAVIGATING: Moving to goal
2026-08-18T12:25:22.022499,697.81,-418.5,234.416,1.6509,94.59,19,3.885,NAVIGATING: Moving to goal
2026-08-18T12:25:22.538843,698.32,-418.457,234.544,1.6958,97.16,19,3.785,NAVIGATING: Moving to goal
2026-08-18T12:25:23.045858,698.83,-418.419,234.683,1.7388,99.63,19,3.675,NAVIGATING: Moving to goal
2026-08-18T12:25:23.554029,699.34,-418.386,234.834,1.7815,102.07,19,3.554,NAVIGATING: Moving to goal
2026-08-18T12:25:24.071766,699.85,-418.361,234.985,1.8212,104.35,19,3.432,NAVIGATING: Moving to goal
2026-08-18T12:25:24.579041,700.36,-418.341,235.154,1.8631,106.75,19,3.294,NAVIGATING: Moving to goal
2026-08-18T12:25:25.138089,700.92,-418.328,235.328,1.9044,109.11,19,3.152,NAVIGATING: Moving to goal
2026-08-18T12:25:25.662556,701.45,-418.322,235.526,1.9499,111.72,19,2.989,NAVIGATING: Moving to goal
2026-08-18T12:25:26.169223,701.95,-418.324,235.696,1.987,113.84,19,2.849,NAVIGATING: Moving to goal
2026-08-18T12:25:26.674986,702.46,-418.334,235.877,2.0227,115.89,19,2.699,NAVIGATING: Moving to goal
2026-08-18T12:25:27.225753,703.01,-418.355,236.089,2.062,118.14,19,2.521,NAVIGATING: Moving to goal
2026-08-18T12:25:27.739647,703.52,-418.382,236.287,2.0993,120.28,19,2.356,NAVIGATING: Moving to goal
2026-08-18T12:25:28.272586,704.06,-418.413,236.47,2.1349,122.32,19,2.204,NAVIGATING: Moving to goal
2026-08-18T12:25:28.777750,704.56,-418.451,236.656,2.172,124.45,19,2.05,NAVIGATING: Moving to goal
2026-08-18T12:25:29.196511,704.98,-418.484,236.797,2.2005,126.08,19,1.935,GOAL_REACHED: Target reached successfully
2026-08-18T12:25:31.199286,706.98,-418.484,236.797,2.2005,126.08,20,21.55,GOAL_REACHED: Target reached successfully
2026-08-18T12:25:31.205144,706.99,-418.674,237.409,2.3307,133.54,20,21.334,NAVIGATING: Moving to goal
2026-08-18T12:25:31.716426,707.5,-418.784,237.68,2.393,137.11,20,21.218,NAVIGATING: Moving to goal
2026-08-18T12:25:32.232216,708.02,-418.839,237.806,2.4278,139.11,20,21.162,NAVIGATING: Moving to goal
2026-08-18T12:25:32.735969,708.52,-418.915,237.973,2.4821,142.22,20,21.085,NAVIGATING: Moving to goal
2026-08-18T12:25:33.264215,709.05,-418.981,238.11,2.5328,145.12,20,21.019,NAVIGATING: Moving to goal
2026-08-18T12:25:33.770203,709.55,-419.051,238.242,2.5866,148.2,20,20.951,NAVIGATING: Moving to goal
2026-08-18T12:25:34.340662,710.12,-419.133,238.383,2.6451,151.55,20,20.871,NAVIGATING: Moving to goal
2026-08-18T12:25:34.875376,710.66,-419.22,238.516,2.7014,154.78,20,20.786,NAVIGATING: Moving to goal
2026-08-18T12:25:35.403364,711.19,-419.306,238.633,2.7521,157.68,20,20.703,NAVIGATING: Moving to goal
2026-08-18T12:25:35.905940,711.69,-419.398,238.745,2.8005,160.46,20,20.616,NAVIGATING: Moving to goal
2026-08-18T12:25:36.408493,712.19,-419.514,238.868,2.8521,163.41,20,20.505,NAVIGATING: Moving to goal
2026-08-18T12:25:36.912421,712.7,-419.63,238.977,2.8968,165.97,20,20.393,NAVIGATING: Moving to goal
2026-08-18T12:25:37.427511,713.21,-419.755,239.082,2.9399,168.44,20,20.273,NAVIGATING: Moving to goal
2026-08-18T12:25:37.942680,713.73,-419.89,239.183,2.9816,170.83,20,20.145,NAVIGATING: Moving to goal
2026-08-18T12:25:38.445523,714.23,-420.028,239.275,3.0189,172.97,20,20.012,NAVIGATING: Moving to goal
2026-08-18T12:25:38.955460,714.74,-420.194,239.372,3.057,175.15,20,19.854,NAVIGATING: Moving to goal
2026-08-18T12:25:39.461118,715.24,-420.366,239.462,3.0918,177.15,20,19.688,NAVIGATING: Moving to goal
2026-08-18T12:25:39.967856,715.75,-420.525,239.536,3.1209,178.82,20,19.536,NAVIGATING: Moving to goal
2026-08-18T12:25:40.474541,716.26,-420.744,239.626,-3.1254,-179.07,20,19.325,NAVIGATING: Moving to goal
2026-08-18T12:25:40.975947,716.76,-420.936,239.696,-3.098,-177.5,20,19.14,NAVIGATING: Moving to goal
2026-08-18T12:25:41.492714,717.28,-421.105,239.751,-3.0783,-176.37,20,18.976,NAVIGATING: Moving to goal
2026-08-18T12:25:42.052515,717.84,-421.323,239.815,-3.0575,-175.18,20,18.765,NAVIGATING: Moving to goal
2026-08-18T12:25:42.567763,718.35,-421.536,239.869,-3.0409,-174.23,20,18.559,NAVIGATING: Moving to goal
2026-08-18T12:25:43.078076,718.86,-421.731,239.913,-3.0281,-173.5,20,18.369,NAVIGATING: Moving to goal
2026-08-18T12:25:43.601824,719.38,-421.95,239.957,-3.0159,-172.8,20,18.155,NAVIGATING: Moving to goal
2026-08-18T12:25:44.115969,719.9,-422.156,239.992,-3.0062,-172.24,20,17.955,NAVIGATING: Moving to goal
2026-08-18T12:25:44.648917,720.43,-422.373,240.025,-2.9973,-171.73,20,17.743,NAVIGATING: Moving to goal
2026-08-18T12:25:45.151701,720.93,-422.613,240.055,-2.9889,-171.25,20,17.508,NAVIGATING: Moving to goal
2026-08-18T12:25:45.668267,721.45,-422.827,240.077,-2.9823,-170.87,20,17.298,NAVIGATING: Moving to goal
2026-08-18T12:25:46.176712,721.96,-423.042,240.095,-2.9765,-170.54,20,17.087,NAVIGATING: Moving to goal
2026-08-18T12:25:46.678597,722.46,-423.268,240.11,-2.9711,-170.23,20,16.864,NAVIGATING: Moving to goal
2026-08-18T12:25:47.219942,723.0,-423.49,240.12,-2.9664,-169.96,20,16.646,NAVIGATING: Moving to goal
2026-08-18T12:25:47.747846,723.53,-423.7,240.128,-2.9624,-169.73,20,16.438,NAVIGATING: Moving to goal
2026-08-18T12:25:48.259808,724.04,-423.905,240.131,-2.9589,-169.53,20,16.235,NAVIGATING: Moving to goal
2026-08-18T12:25:48.779758,724.56,-424.121,240.133,-2.9555,-169.34,20,16.021,NAVIGATING: Moving to goal
2026-08-18T12:25:49.297413,725.08,-424.37,240.131,-2.952,-169.14,20,15.775,NAVIGATING: Moving to goal
2026-08-18T12:25:49.811615,725.59,-424.591,240.126,-2.9492,-168.98,20,15.555,NAVIGATING: Moving to goal
2026-08-18T12:25:50.327119,726.11,-424.785,240.12,-2.9469,-168.85,20,15.362,NAVIGATING: Moving to goal
2026-08-18T12:25:50.872347,726.66,-425.006,240.111,-2.9446,-168.71,20,15.142,NAVIGATING: Moving to goal
2026-08-18T12:25:51.379291,727.16,-425.199,240.101,-2.9427,-168.6,20,14.949,NAVIGATING: Moving to goal
2026-08-18T12:25:51.900805,727.68,-425.435,240.087,-2.9405,-168.48,20,14.714,NAVIGATING: Moving to goal
2026-08-18T12:25:52.417580,728.2,-425.617,240.074,-2.9389,-168.39,20,14.531,NAVIGATING: Moving to goal
2026-08-18T12:25:52.929981,728.71,-425.853,240.056,-2.9371,-168.28,20,14.296,NAVIGATING: Moving to goal
2026-08-18T12:25:53.487713,729.27,-426.066,240.037,-2.9355,-168.19,20,14.082,NAVIGATING: Moving to goal
2026-08-18T12:25:54.004028,729.79,-426.252,240.02,-2.9342,-168.12,20,13.895,NAVIGATING: Moving to goal
2026-08-18T12:25:54.537569,730.32,-426.508,239.994,-2.9326,-168.02,20,13.639,NAVIGATING: Moving to goal
2026-08-18T12:25:55.067450,730.85,-426.725,239.971,-2.9313,-167.95,20,13.42,NAVIGATING: Moving to goal
2026-08-18T12:25:55.636267,731.42,-426.921,239.949,-2.9301,-167.89,20,13.223,NAVIGATING: Moving to goal
2026-08-18T12:25:56.148072,731.93,-427.143,239.922,-2.929,-167.82,20,12.999,NAVIGATING: Moving to goal
2026-08-18T12:25:56.661707,732.44,-427.344,239.896,-2.928,-167.76,20,12.797,NAVIGATING: Moving to goal
2026-08-18T12:25:57.182417,732.97,-427.566,239.867,-2.9269,-167.7,20,12.573,NAVIGATING: Moving to goal
2026-08-18T12:25:57.695920,733.48,-427.782,239.838,-2.926,-167.65,20,12.355,NAVIGATING: Moving to goal
2026-08-18T12:25:58.208210,733.99,-427.988,239.808,-2.9251,-167.6,20,12.147,NAVIGATING: Moving to goal
2026-08-18T12:25:58.720316,734.5,-428.22,239.774,-2.9242,-167.55,20,11.913,NAVIGATING: Moving to goal
2026-08-18T12:25:59.262327,735.05,-428.42,239.744,-2.9235,-167.5,20,11.711,NAVIGATING: Moving to goal
2026-08-18T12:25:59.777841,735.56,-428.652,239.708,-2.9227,-167.46,20,11.476,NAVIGATING: Moving to goal
2026-08-18T12:26:00.279900,736.06,-428.884,239.671,-2.922,-167.42,20,11.241,NAVIGATING: Moving to goal
2026-08-18T12:26:00.829001,736.61,-429.11,239.633,-2.9213,-167.38,20,11.012,NAVIGATING: Moving to goal
2026-08-18T12:26:01.341979,737.12,-429.337,239.595,-2.9207,-167.34,20,10.782,NAVIGATING: Moving to goal
2026-08-18T12:26:01.915943,737.7,-429.563,239.556,-2.9201,-167.31,20,10.552,NAVIGATING: Moving to goal
2026-08-18T12:26:02.449810,738.23,-429.821,239.511,-2.9196,-167.28,20,10.29,NAVIGATING: Moving to goal
2026-08-18T12:26:02.958230,738.74,-430.011,239.478,-2.9192,-167.26,20,10.098,NAVIGATING: Moving to goal
2026-08-18T12:26:03.459190,739.24,-430.206,239.443,-2.9188,-167.23,20,9.9,NAVIGATING: Moving to goal
2026-08-18T12:26:03.960369,739.74,-430.426,239.402,-2.9184,-167.21,20,9.676,NAVIGATING: Moving to goal
2026-08-18T12:26:04.468628,740.25,-430.621,239.366,-2.9181,-167.19,20,9.478,NAVIGATING: Moving to goal
2026-08-18T12:26:04.989874,740.77,-430.857,239.322,-2.9178,-167.18,20,9.238,NAVIGATING: Moving to goal
2026-08-18T12:26:05.539737,741.32,-431.072,239.282,-2.92,-167.3,20,9.019,NAVIGATING: Moving to goal
2026-08-18T12:26:06.046117,741.83,-431.272,239.245,-2.9238,-167.52,20,8.816,NAVIGATING: Moving to goal
2026-08-18T12:26:06.581049,742.36,-431.503,239.201,-2.9277,-167.74,20,8.581,NAVIGATING: Moving to goal
2026-08-18T12:26:07.109955,742.89,-431.718,239.16,-2.9306,-167.91,20,8.363,NAVIGATING: Moving to goal
2026-08-18T12:26:07.611776,743.39,-431.922,239.121,-2.9329,-168.04,20,8.155,NAVIGATING: Moving to goal
2026-08-18T12:26:08.131341,743.91,-432.162,239.074,-2.935,-168.17,20,7.911,NAVIGATING: Moving to goal
2026-08-18T12:26:08.635602,744.42,-432.371,239.033,-2.9366,-168.25,20,7.698,NAVIGATING: Moving to goal
2026-08-18T12:26:09.148356,744.93,-432.569,238.994,-2.9378,-168.32,20,7.497,NAVIGATING: Moving to goal
2026-08-18T12:26:09.707257,745.49,-432.799,238.948,-2.9389,-168.39,20,7.263,NAVIGATING: Moving to goal
2026-08-18T12:26:10.235827,746.02,-433.018,238.905,-2.9398,-168.44,20,7.041,NAVIGATING: Moving to goal
2026-08-18T12:26:10.739055,746.52,-433.237,238.861,-2.9405,-168.48,20,6.818,NAVIGATING: Moving to goal
2026-08-18T12:26:11.289287,747.07,-433.445,238.819,-2.941,-168.51,20,6.606,NAVIGATING: Moving to goal
2026-08-18T12:26:11.811985,747.59,-433.659,238.776,-2.9415,-168.53,20,6.388,NAVIGATING: Moving to goal
2026-08-18T12:26:12.322742,748.11,-433.878,238.732,-2.943,-168.62,20,6.166,NAVIGATING: Moving to goal
2026-08-18T12:26:12.854074,748.64,-434.095,238.689,-2.9481,-168.92,20,5.945,NAVIGATING: Moving to goal
2026-08-18T12:26:13.363650,749.15,-434.291,238.651,-2.9549,-169.3,20,5.746,NAVIGATING: Moving to goal
2026-08-18T12:26:13.869372,749.65,-434.513,238.608,-2.9616,-169.69,20,5.521,NAVIGATING: Moving to goal
2026-08-18T12:26:14.380401,750.16,-434.725,238.566,-2.9669,-169.99,20,5.305,NAVIGATING: Moving to goal
2026-08-18T12:26:14.882016,750.67,-434.923,238.528,-2.9709,-170.22,20,5.105,NAVIGATING: Moving to goal
2026-08-18T12:26:15.434286,751.22,-435.157,238.482,-2.9749,-170.45,20,4.867,NAVIGATING: Moving to goal
2026-08-18T12:26:15.958846,751.74,-435.371,238.44,-2.9779,-170.62,20,4.65,NAVIGATING: Moving to goal
2026-08-18T12:26:16.463232,752.25,-435.574,238.401,-2.9803,-170.76,20,4.444,NAVIGATING: Moving to goal
2026-08-18T12:26:16.963406,752.75,-435.783,238.361,-2.9824,-170.88,20,4.232,NAVIGATING: Moving to goal
2026-08-18T12:26:17.475280,753.26,-435.967,238.326,-2.984,-170.97,20,4.047,NAVIGATING: Moving to goal
2026-08-18T12:26:17.987347,753.77,-436.196,238.284,-2.9881,-171.2,20,3.815,NAVIGATING: Moving to goal
2026-08-18T12:26:18.488781,754.27,-436.403,238.247,-2.9954,-171.63,20,3.605,NAVIGATING: Moving to goal
2026-08-18T12:26:18.990473,754.77,-436.599,238.213,-3.0054,-172.2,20,3.407,NAVIGATING: Moving to goal
2026-08-18T12:26:19.523128,755.31,-436.826,238.175,-3.0185,-172.95,20,3.179,NAVIGATING: Moving to goal
2026-08-18T12:26:20.039381,755.82,-437.053,238.137,-3.0297,-173.59,20,2.95,NAVIGATING: Moving to goal
2026-08-18T12:26:20.562029,756.35,-437.26,238.102,-3.038,-174.07,20,2.742,NAVIGATING: Moving to goal
2026-08-18T12:26:21.079711,756.86,-437.494,238.064,-3.0458,-174.51,20,2.506,NAVIGATING: Moving to goal
2026-08-18T12:26:21.582015,757.37,-437.697,238.031,-3.0526,-174.9,20,2.303,NAVIGATING: Moving to goal
2026-08-18T12:26:22.160392,757.94,-437.946,237.994,-3.0649,-175.6,20,2.054,NAVIGATING: Moving to goal
2026-08-18T12:26:22.730408,758.51,-438.161,237.963,-3.0786,-176.39,20,1.839,GOAL_REACHED: Target reached successfully
2026-08-18T12:26:23.197359,758.98,-438.367,237.934,-3.0939,-177.27,20,1.634,GOAL_REACHED: Target reached successfully


==> csv_files/coverage_csvs/45_detections.csv <==
particle_id,robot_x,robot_y,sim_time,lookup_time
3,-419.551052,215.199190,723.371603,723.371603
5,-419.042573,207.677955,580.336573,580.336573
8,-419.715948,203.968683,571.520058,571.520058
11,-427.483916,200.849658,543.662442,543.662442
13,-432.459542,205.000351,682.691719,682.691719
15,-422.927787,200.347274,559.616172,559.616172
18,-440.055351,201.989637,500.000000,500.000000
25,-419.158742,209.034447,583.574655,583.574655
29,-420.045186,211.509950,596.655035,596.655035
35,-421.482979,211.195283,602.613158,602.613158
43,-420.550697,202.488188,567.517874,567.517874
47,-420.984059,213.774971,717.221827,717.221827
106,-419.324591,220.977840,744.528525,744.528525
110,-422.598599,200.528446,560.627647,560.627647
112,-435.849428,199.292000,662.311968,662.311968
116,-423.534429,219.199017,759.792813,759.792813
120,-419.872699,203.632417,570.629384,570.629384
129,-423.514573,211.768461,709.583023,709.583023
146,-429.766101,200.626260,634.615752,634.615752
147,-435.949970,200.569360,668.629790,668.629790
148,-423.812811,218.938414,760.720806,760.720806
163,-421.826497,210.998581,603.644726,603.644726
173,-432.181711,205.243186,683.522044,683.522044
178,-419.752924,211.279286,593.655812,593.655812
181,-441.641288,199.958177,837.690609,837.690609
186,-419.304406,205.187817,574.584869,574.584869
194,-441.641288,199.958177,837.690609,837.690609
198,-439.985928,202.019474,508.958002,508.958002
200,-420.080904,203.236539,569.617650,569.617650
205,-428.683403,202.432714,629.655596,629.655596
209,-431.164485,206.090593,686.677306,686.677306
227,-428.882493,202.104317,630.532035,630.532035
230,-419.067280,208.211899,581.681456,581.681456
243,-424.024853,200.020649,555.792262,555.792262
246,-424.316043,218.439004,762.529114,762.529114
260,-424.549971,210.997237,706.587759,706.587759
266,-424.846319,200.090805,551.715490,551.715490
269,-440.648221,199.247827,828.420687,828.420687
271,-420.190986,211.542100,597.615144,597.615144
273,-436.871834,202.778559,810.706206,810.706206
274,-418.668644,217.286314,730.515651,730.515651
284,-423.186497,212.017142,710.570127,710.570127
289,-433.100912,204.415453,680.600490,680.600490
296,-431.870529,209.007602,791.672979,791.672979
310,-420.957445,201.961053,565.932790,565.932790
314,-420.190986,211.542100,597.615144,597.615144
315,-439.812093,202.121247,511.864703,511.864703
326,-428.264106,208.292292,695.458611,695.458611
328,-435.751710,199.218612,661.445050,661.445050
335,-436.032497,199.590248,664.648075,664.648075
349,-435.520590,199.089623,659.719285,659.719285
385,-434.459862,198.746218,654.735973,654.735973
389,-420.400434,211.548101,598.703500,598.703500
391,-430.901957,206.300403,687.592899,687.592899
393,-423.807337,211.546898,708.689410,708.689410
396,-430.108278,211.328583,784.692043,784.692043
406,-437.415494,209.105942,863.700183,863.700183
407,-425.745419,200.306604,548.068936,548.068936
412,-432.501329,213.337614,878.673061,878.673061
417,-427.714016,217.300022,893.614506,893.614506
431,-424.247904,200.012898,554.807980,554.807980
436,-434.936189,211.294697,871.331817,871.331817
443,-435.949970,200.569360,668.629790,668.629790
446,-419.501719,215.263469,723.633955,723.633955
448,-434.459862,198.746218,654.735973,654.735973
453,-433.501253,212.506622,875.647329,875.647329
464,-433.000651,202.319505,530.763413,530.763413
481,-428.654587,216.509114,890.653983,890.653983
485,-423.812811,218.938414,760.720806,760.720806
491,-431.937114,213.802188,880.556725,880.556725
496,-438.671490,207.868592,859.463975,859.463975
500,-429.967982,207.025216,690.432945,690.432945
505,-441.826259,201.078232,841.008017,841.008017
509,-428.683403,202.432714,629.655596,629.655596
519,-422.489871,212.549017,712.528732,712.528732
543,-428.654587,216.509114,890.653983,890.653983
547,-420.663208,211.510350,599.757116,599.757116
552,-418.617831,218.463304,733.734191,733.734191
557,-425.365652,219.310377,900.996587,900.996587
559,-421.753859,222.651699,912.596436,912.596436
566,-430.592549,214.906832,884.789284,884.789284
567,-420.190986,211.542100,597.615144,597.615144
568,-431.641226,209.308601,790.794008,790.794008
571,-435.520590,199.089623,659.719285,659.719285
576,-436.779503,209.690175,865.714583,865.714583
577,-420.871552,223.571542,915.731897,915.731897
579,-426.369195,206.060321,619.604142,619.604142
582,-428.361151,216.755146,891.571697,891.571697
585,-427.978481,217.077048,892.719651,892.719651
586,-440.969756,199.193301,831.404570,831.404570
587,-420.609496,214.106780,718.511354,718.511354
592,-437.696292,208.841611,862.726161,862.726161
597,-441.789791,200.633545,839.761531,839.761531
614,-430.967102,210.195804,788.065377,788.065377
615,-435.879928,199.321098,662.615297,662.615297
634,-426.684900,225.775859,969.552491,969.552491
644,-425.180460,219.471220,901.527615,901.527615
655,-424.849100,219.761344,902.585766,902.585766
659,-432.181711,205.243186,683.522044,683.522044
662,-440.905820,209.261701,1029.572505,1029.572505
665,-435.982548,199.461920,663.790785,663.790785
676,-421.459793,230.791904,951.657917,951.657917
681,-440.715079,199.227467,829.034446,829.034446
689,-419.905472,224.693548,919.710725,919.710725
693,-435.879928,199.321098,662.615297,662.615297
701,-427.978481,217.077048,892.719651,892.719651
712,-433.034956,212.895493,877.051713,877.051713
727,-431.549121,214.120181,881.741666,881.741666
728,-423.807337,211.546898,708.689410,708.689410
729,-429.867662,211.645058,783.743416,783.743416
733,-425.115243,227.634575,963.618879,963.618879
735,-418.696285,219.133494,735.566457,735.566457
746,-441.520408,203.383630,846.557611,846.557611
756,-418.928249,216.312803,727.514793,727.514793
759,-420.000306,221.210093,748.771562,748.771562
771,-418.645942,218.787699,734.605556,734.605556
774,-436.065946,199.775081,665.585964,665.585964
789,-441.775135,200.528273,839.479282,839.479282
792,-430.592549,214.906832,884.789284,884.789284
796,-440.748639,199.218918,829.332319,829.332319
802,-437.993280,208.555212,861.773896,861.773896
811,-440.432715,199.342085,826.550632,826.550632
821,-424.169804,220.367861,904.742458,904.742458
827,-429.457640,225.989077,1088.736834,1088.736834
832,-441.089454,214.490275,1048.664974,1048.664974
835,-433.997829,203.517831,677.546688,677.546688
843,-441.209714,204.251615,848.710655,848.710655
851,-432.181711,205.243186,683.522044,683.522044
856,-440.432715,199.342085,826.550632,826.550632
857,-437.415494,209.105942,863.700183,863.700183
860,-435.811640,220.708964,1068.780018,1068.780018
871,-440.905820,209.261701,1029.572505,1029.572505
873,-441.187875,209.364098,1032.319356,1032.319356
888,-441.714453,202.573074,844.646184,844.646184
891,-436.186306,220.374819,1067.587738,1067.587738
893,-425.115243,227.634575,963.618879,963.618879
899,-419.105922,220.589150,741.526038,741.526038
904,-434.437090,215.710300,999.745768,999.745768
908,-422.122130,212.835104,713.678787,713.678787
918,-431.870529,209.007602,791.672979,791.672979
921,-418.608170,218.095686,732.748409,732.748409
924,-437.415494,209.105942,863.700183,863.700183
926,-430.858695,214.688281,883.942677,883.942677
942,-441.718874,200.232282,838.644693,838.644693
945,-426.304478,216.204607,769.783406,769.783406
946,-419.298606,220.943566,744.196851,744.196851
949,-420.148933,231.276052,947.515050,947.515050
952,-434.495007,205.632563,801.733411,801.733411
956,-422.503447,220.054587,756.562412,756.562412
957,-440.276327,215.949478,1052.783783,1052.783783
969,-421.465171,220.720373,753.537436,753.537436
978,-430.592549,214.906832,884.789284,884.789284
982,-418.694685,227.830891,929.725431,929.725431
992,-431.870529,209.007602,791.672979,791.672979
993,-422.431457,232.033404,1110.543553,1110.543553
1006,-424.624091,218.116904,763.593211,763.593211
1013,-429.304968,212.387590,781.542317,781.542317
1024,-435.115399,204.865848,804.056202,804.056202
1028,-426.602735,235.891234,1168.642696,1168.642696
1033,-419.345714,231.061384,942.772736,942.772736
1046,-441.716985,212.122725,1042.022545,1042.022545
1052,-422.823299,229.861790,955.573027,955.573027
1071,-441.016686,209.275920,1030.692057,1030.692057
1087,-428.654587,216.509114,890.653983,890.653983
1090,-431.748861,219.173407,989.528636,989.528636
1104,-429.048933,226.323612,1089.944750,1089.944750
1106,-418.780502,227.061187,927.717284,927.717284
1110,-439.763062,206.619899,855.498050,855.498050
1111,-426.873982,215.507583,772.011293,772.011293
1119,-419.428377,231.143531,943.576933,943.576933
1120,-440.276327,215.949478,1052.783783,1052.783783
1122,-430.101494,225.462009,1086.743941,1086.743941
1123,-441.729045,211.996775,1041.690974,1041.690974
1139,-434.822771,211.391287,871.658612,871.658612
1140,-435.635287,220.864299,1069.370822,1069.370822
1159,-437.137202,209.363647,864.580641,864.580641
1166,-424.183014,230.438307,1104.795687,1104.795687
1169,-437.137202,209.363647,864.580641,864.580641
1193,-420.222938,231.265462,947.811158,947.811158
1197,-441.802726,200.746010,840.063332,840.063332
1214,-420.387981,234.129987,1117.657057,1117.657057
1216,-441.770189,202.219791,843.767682,843.767682
1219,-441.900151,220.998381,1238.722652,1238.722652
1220,-441.541770,209.932238,1035.602101,1035.602101
1223,-425.655376,227.018590,965.584937,965.584937
1243,-433.415797,217.009712,995.885702,995.885702
1257,-436.614593,223.111640,1207.500437,1207.500437
1275,-440.337630,219.377353,1222.795307,1222.795307
1276,-438.763144,217.844689,1058.669627,1058.669627
1284,-441.900151,220.998381,1238.722652,1238.722652
1286,-435.445818,210.858745,869.828016,869.828016
1300,-437.086167,212.535989,1009.557643,1009.557643
1302,-419.691318,241.277144,1145.145629,1145.145629
1303,-441.117132,209.316382,1031.671443,1031.671443
1312,-440.256982,205.958344,853.523705,853.523705
1313,-440.905820,209.261701,1029.572505,1029.572505
1327,-424.487826,220.083146,903.809524,903.809524
1331,-428.168308,233.921530,1174.627114,1174.627114
1333,-440.252699,219.438083,1222.150455,1222.150455
1345,-434.437090,215.710300,999.745768,999.745768
1348,-422.087833,222.320594,911.505946,911.505946
1349,-429.408430,235.588803,1284.571169,1284.571169
1352,-418.702567,228.682138,932.057693,932.057693
1354,-429.880329,231.689050,1181.546447,1181.546447
1358,-419.625754,231.247801,945.070461,945.070461
1364,-436.173963,223.628655,1205.967400,1205.967400
1366,-427.015707,217.892940,895.796660,895.796660
1372,-441.089454,214.490275,1048.664974,1048.664974
1378,-439.474541,220.098978,1217.511509,1217.511509
1384,-441.511541,209.853984,1035.296818,1035.296818
1388,-428.830151,226.502667,1090.620570,1090.620570
1395,-425.180460,219.471220,901.527615,901.527615
1399,-440.252699,219.438083,1222.150455,1222.150455
1401,-422.431457,232.033404,1110.543553,1110.543553
1404,-441.278456,219.151620,1231.118406,1231.118406
1422,-431.379619,233.976713,1278.673576,1278.673576
1426,-441.625985,223.063999,1243.743414,1243.743414
1431,-420.148933,231.276052,947.515050,947.515050
1437,-423.855438,220.651348,905.714682,905.714682
1439,-441.034435,219.106953,1228.788773,1228.788773
1449,-429.820882,225.691732,1087.652112,1087.652112
1450,-440.632460,225.308281,1249.559432,1249.559432
1451,-422.220711,230.315087,953.756390,953.756390
1453,-441.339783,219.187823,1231.706245,1231.706245
1454,-428.056068,236.727672,1288.576329,1288.576329
1465,-421.459793,230.791904,951.657917,951.657917
1470,-419.143269,240.720980,1139.653146,1139.653146
1471,-424.881059,237.904312,1162.539317,1162.539317
1473,-422.061665,232.383330,1111.705020,1111.705020
1479,-430.174137,231.302556,1182.715847,1182.715847
1481,-427.485096,241.800398,1323.629177,1323.629177
1487,-418.905563,236.592599,1126.448200,1126.448200
1491,-429.457640,225.989077,1088.736834,1088.736834
1496,-418.719957,228.887721,932.600954,932.600954
1497,-440.806833,219.142918,1226.717642,1226.717642
1500,-431.069365,234.227561,1279.598294,1279.598294
1504,-430.757218,240.301800,1332.648071,1332.648071
1511,-434.746889,231.221320,1268.773672,1268.773672
1514,-439.273740,217.263927,1056.777169,1056.777169
1515,-419.728309,224.925711,920.640680,920.640680
1520,-439.554708,226.740035,1253.721707,1253.721707
1522,-437.906786,211.630048,1012.558897,1012.558897
1526,-436.421009,234.148797,1352.571429,1352.571429
1528,-441.579943,219.479474,1233.844793,1233.844793
1530,-440.905820,209.261701,1029.572505,1029.572505
1532,-424.183014,230.438307,1104.795687,1104.795687
1535,-430.101494,225.462009,1086.743941,1086.743941
1540,-437.738640,228.602550,1259.667813,1259.667813
1541,-434.437090,215.710300,999.745768,999.745768
1545,-422.898951,239.823073,1155.650013,1155.650013
1550,-419.361864,241.097754,1142.669998,1142.669998
1552,-439.021920,230.859125,1362.839134,1362.839134
1553,-428.877170,233.002629,1177.587007,1177.587007
1558,-424.386527,241.634903,1314.756669,1314.756669
1568,-428.403039,233.618585,1175.584801,1175.584801
1572,-421.770980,232.665070,1112.663667,1112.663667
1578,-441.388124,209.604011,1034.122568,1034.122568
1589,-441.467633,213.425182,1045.656714,1045.656714
1593,-433.505021,226.941337,1195.762665,1195.762665
1600,-426.602735,235.891234,1168.642696,1168.642696
1604,-441.584692,229.482209,1382.912194,1382.912194
1605,-436.435653,220.148991,1066.773933,1066.773933
1607,-435.631290,235.148954,1349.540787,1349.540787
1609,-440.807517,209.263794,1028.657565,1028.657565
1613,-434.144950,231.722980,1270.576846,1270.576846
1622,-435.077126,230.943390,1267.725974,1267.725974
1624,-441.734965,219.851699,1235.393689,1235.393689
1637,-427.441109,227.649730,1094.913628,1094.913628
1638,-429.820882,225.691732,1087.652112,1087.652112
1640,-429.695812,235.349836,1283.702643,1283.702643
1649,-421.232903,233.208742,1114.533324,1114.533324
1652,-427.663309,237.069304,1289.745538,1289.745538
1654,-437.804623,221.773545,1211.737669,1211.737669
1660,-441.871030,230.495918,1386.579625,1386.579625
1672,-441.612953,219.542736,1234.141772,1234.141772
1679,-441.240892,214.116316,1047.589878,1047.589878
1680,-436.173963,223.628655,1205.967400,1205.967400
1682,-438.273627,231.779921,1359.855849,1359.855849
1684,-427.485096,241.800398,1323.629177,1323.629177
1694,-439.016338,237.273183,1404.709754,1404.709754
1699,-441.432808,223.668116,1245.214715,1245.214715
1705,-441.432755,219.271510,1232.561023,1232.561023
1709,-440.871036,219.126957,1227.282651,1227.282651
1711,-441.729800,222.644766,1242.716865,1242.716865
1720,-428.830151,226.502667,1090.620570,1090.620570
1732,-426.171709,228.713615,1098.790945,1098.790945
1734,-424.146386,240.717393,1306.180454,1306.180454
1735,-441.614606,233.123919,1393.102591,1393.102591
1742,-427.859980,236.897031,1289.154362,1289.154362
1745,-441.899720,230.860184,1387.535687,1387.535687
1749,-425.219561,239.376632,1297.697148,1297.697148
1752,-438.386802,227.982394,1257.637230,1257.637230
1775,-432.644924,238.617629,1338.749758,1338.749758
1795,-441.895474,221.385094,1239.669807,1239.669807
1805,-440.223450,235.887949,1400.502826,1400.502826
1812,-441.859981,220.434554,1237.227009,1237.227009
1815,-428.310084,241.578214,1325.792341,1325.792341
1820,-440.462640,235.558180,1399.513564,1399.513564
1833,-427.060685,237.604245,1291.593479,1291.593479
1839,-429.880329,231.689050,1181.546447,1181.546447
1841,-429.457640,225.989077,1088.736834,1088.736834
1842,-441.550440,219.428735,1233.597692,1233.597692
1849,-421.221611,240.931069,1150.605777,1150.605777
1850,-427.060685,237.604245,1291.593479,1291.593479
1855,-420.133604,234.430986,1118.817477,1118.817477
1859,-421.526442,240.772629,1151.515920,1151.515920
1863,-424.819896,241.812620,1316.631449,1316.631449
1867,-441.238348,229.150771,1379.569902,1379.569902
1869,-422.431457,232.033404,1110.543553,1110.543553
1874,-431.041405,224.692337,1083.798725,1083.798725
1877,-441.625985,223.063999,1243.743414,1243.743414
1880,-419.539152,241.227424,1144.238447,1144.238447
1882,-441.328738,229.190926,1380.457764,1380.457764
1889,-440.904691,219.120337,1227.567470,1227.567470
1897,-431.032859,240.090034,1333.500961,1333.500961
1906,-441.614606,233.123919,1393.102591,1393.102591
1912,-431.186718,229.968970,1186.636497,1186.636497
1918,-428.641174,241.461429,1326.646903,1326.646903
1931,-420.281374,241.264220,1147.695190,1147.695190
1932,-441.067198,234.538286,1396.711323,1396.711323
1941,-425.805225,236.851047,1165.773771,1165.773771
1956,-438.386802,227.982394,1257.637230,1257.637230
1957,-424.663774,241.761178,1316.026908,1316.026908
1959,-430.110746,240.744620,1330.770995,1330.770995
1960,-429.880329,231.689050,1181.546447,1181.546447
1970,-430.573474,230.775590,1184.248575,1184.248575
1981,-428.310084,241.578214,1325.792341,1325.792341
1999,-422.898951,239.823073,1155.650013,1155.650013
2005,-428.310084,241.578214,1325.792341,1325.792341
2006,-431.990564,239.258018,1336.563127,1336.563127
2010,-440.831349,224.977509,1248.638820,1248.638820
2018,-437.186995,233.168790,1355.579790,1355.579790
2019,-430.090823,235.022366,1282.512609,1282.512609
2024,-424.210754,241.507256,1313.605316,1313.605316
2025,-429.476287,241.100651,1328.907383,1328.907383
2038,-429.158992,232.634639,1178.736877,1178.736877
2041,-440.599637,219.222624,1224.932037,1224.932037
2052,-432.795748,232.827465,1274.537575,1274.537575
2063,-432.484103,228.262574,1191.754448,1191.754448
2066,-428.668639,236.207900,1286.755954,1286.755954
2081,-439.811704,226.435422,1252.814027,1252.814027
2091,-427.374720,237.324840,1290.651159,1290.651159
2092,-424.087990,241.344502,1312.064523,1312.064523
2093,-441.902339,231.323557,1388.738710,1388.738710
2097,-429.690782,240.989224,1329.544504,1329.544504
2098,-441.641904,229.595471,1383.511180,1383.511180
2106,-441.625985,223.063999,1243.743414,1243.743414
2110,-439.903947,229.854123,1367.517238,1367.517238
2112,-439.238903,220.315583,1216.557319,1216.557319
2127,-438.057050,228.302047,1258.737379,1258.737379
2137,-424.386527,241.634903,1314.756669,1314.756669
2147,-428.794723,236.101788,1286.368578,1286.368578
2151,-440.818755,235.002292,1398.018457,1398.018457
2152,-440.788851,229.181310,1375.189218,1375.189218
2155,-436.746159,233.733432,1353.795549,1353.795549
2157,-441.817076,222.176998,1241.638027,1241.638027
2181,-439.297847,227.029688,1254.612019,1254.612019
2183,-436.746159,233.733432,1353.795549,1353.795549
2185,-441.328738,229.190926,1380.457764,1380.457764
2193,-425.638725,238.943789,1296.253774,1296.253774
2207,-440.223450,235.887949,1400.502826,1400.502826
2215,-435.077126,230.943390,1267.725974,1267.725974
2264,-440.287080,229.482183,1370.662802,1370.662802
2266,-441.729800,222.644766,1242.716865,1242.716865
2269,-436.098093,239.750021,1413.737241,1413.737241
2276,-436.098093,239.750021,1413.737241,1413.737241
2278,-428.056068,236.727672,1288.576329,1288.576329
2281,-428.335571,236.489542,1287.726365,1287.726365
2292,-424.548588,240.119785,1301.600272,1301.600272
2322,-437.092277,239.006289,1410.628320,1410.628320
2324,-440.686614,235.219865,1398.621895,1398.621895
2328,-441.273525,234.083862,1395.504926,1395.504926
2362,-431.701708,239.523457,1335.600825,1335.600825
2376,-441.899720,230.860184,1387.535687,1387.535687
2385,-428.641174,241.461429,1326.646903,1326.646903
2394,-428.335571,236.489542,1287.726365,1287.726365
2406,-425.519360,241.938500,1318.765064,1318.765064
2495,-431.032859,240.090034,1333.500961,1333.500961
2525,-441.871030,230.495918,1386.579625,1386.579625
2555,-441.833291,232.107259,1390.582283,1390.582283
2563,-441.545277,229.416904,1382.553406,1382.553406
2565,-437.092277,239.006289,1410.628320,1410.628320
2592,-436.395577,239.537240,1412.794458,1412.794458


==> csv_files/coverage_csvs/45_traj.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-08-18T12:35:24.682412,1.02,-440.058,201.987,1.0002,57.31,1,15.188,NAVIGATING: Moving to goal
2026-08-18T12:35:25.185162,1.52,-440.054,201.988,0.9925,56.87,1,15.185,NAVIGATING: Moving to goal
2026-08-18T12:35:25.727535,2.07,-440.044,201.992,0.9682,55.47,1,15.176,NAVIGATING: Moving to goal
2026-08-18T12:35:26.247570,2.59,-440.029,201.998,0.931,53.34,1,15.161,NAVIGATING: Moving to goal
2026-08-18T12:35:26.750921,3.09,-440.011,202.007,0.8876,50.86,1,15.145,NAVIGATING: Moving to goal
2026-08-18T12:35:27.300178,3.64,-439.987,202.019,0.8303,47.57,1,15.122,NAVIGATING: Moving to goal
2026-08-18T12:35:27.808555,4.15,-439.961,202.033,0.7714,44.2,1,15.099,NAVIGATING: Moving to goal
2026-08-18T12:35:28.319295,4.66,-439.936,202.047,0.7132,40.86,1,15.075,NAVIGATING: Moving to goal
2026-08-18T12:35:28.830895,5.17,-439.911,202.062,0.6587,37.74,1,15.053,NAVIGATING: Moving to goal
2026-08-18T12:35:29.383074,5.72,-439.879,202.08,0.5909,33.86,1,15.023,NAVIGATING: Moving to goal
2026-08-18T12:35:29.916351,6.26,-439.836,202.106,0.5177,29.66,1,14.985,NAVIGATING: Moving to goal
2026-08-18T12:35:30.426291,6.77,-439.794,202.133,0.4578,26.23,1,14.946,NAVIGATING: Moving to goal
2026-08-18T12:35:30.929137,7.27,-439.748,202.159,0.4049,23.2,1,14.906,NAVIGATING: Moving to goal
2026-08-18T12:35:31.434687,7.77,-439.682,202.197,0.3451,19.77,1,14.846,NAVIGATING: Moving to goal
2026-08-18T12:35:31.983813,8.32,-439.609,202.236,0.2918,16.72,1,14.779,NAVIGATING: Moving to goal
2026-08-18T12:35:32.494711,8.83,-439.529,202.276,0.2426,13.9,1,14.707,NAVIGATING: Moving to goal
2026-08-18T12:35:33.000391,9.34,-439.424,202.324,0.1886,10.81,1,14.61,NAVIGATING: Moving to goal
2026-08-18T12:35:33.532849,9.87,-439.312,202.37,0.1427,8.18,1,14.507,NAVIGATING: Moving to goal
2026-08-18T12:35:34.056522,10.4,-439.192,202.415,0.1002,5.74,1,14.396,NAVIGATING: Moving to goal
2026-08-18T12:35:34.573481,10.91,-439.048,202.464,0.0553,3.17,1,14.263,NAVIGATING: Moving to goal
2026-08-18T12:35:35.088570,11.43,-438.906,202.507,0.0168,0.96,1,14.13,NAVIGATING: Moving to goal
2026-08-18T12:35:35.618884,11.96,-438.747,202.549,-0.0197,-1.13,1,13.982,NAVIGATING: Moving to goal
2026-08-18T12:35:36.134439,12.47,-438.569,202.591,-0.0552,-3.16,1,13.814,NAVIGATING: Moving to goal
2026-08-18T12:35:36.648067,12.99,-438.39,202.626,-0.087,-4.99,1,13.645,NAVIGATING: Moving to goal
2026-08-18T12:35:37.201231,13.54,-438.175,202.663,-0.1217,-6.97,1,13.442,NAVIGATING: Moving to goal
2026-08-18T12:35:37.765007,14.1,-437.937,202.695,-0.1551,-8.89,1,13.214,NAVIGATING: Moving to goal
2026-08-18T12:35:38.301773,14.64,-437.723,202.718,-0.1786,-10.23,1,13.01,NAVIGATING: Moving to goal
2026-08-18T12:35:38.846877,15.19,-437.48,202.738,-0.1998,-11.45,1,12.776,NAVIGATING: Moving to goal
2026-08-18T12:35:39.378593,15.72,-437.273,202.75,-0.2144,-12.28,1,12.577,NAVIGATING: Moving to goal
2026-08-18T12:35:39.888810,16.23,-437.058,202.758,-0.2269,-13.0,1,12.37,NAVIGATING: Moving to goal
2026-08-18T12:35:40.450746,16.79,-436.82,202.762,-0.2385,-13.66,1,12.139,NAVIGATING: Moving to goal
2026-08-18T12:35:40.968711,17.31,-436.57,202.761,-0.2486,-14.25,1,11.895,NAVIGATING: Moving to goal
2026-08-18T12:35:41.486530,17.83,-436.341,202.756,-0.2565,-14.7,1,11.671,NAVIGATING: Moving to goal
2026-08-18T12:35:41.998857,18.34,-436.122,202.747,-0.263,-15.07,1,11.456,NAVIGATING: Moving to goal
2026-08-18T12:35:42.536555,18.88,-435.881,202.734,-0.2692,-15.42,1,11.219,NAVIGATING: Moving to goal
2026-08-18T12:35:43.060812,19.4,-435.646,202.717,-0.2745,-15.73,1,10.987,NAVIGATING: Moving to goal
2026-08-18T12:35:43.567540,19.91,-435.427,202.698,-0.2788,-15.98,1,10.77,NAVIGATING: Moving to goal
2026-08-18T12:35:44.079706,20.42,-435.208,202.676,-0.2827,-16.2,1,10.553,NAVIGATING: Moving to goal
2026-08-18T12:35:44.584883,20.92,-434.973,202.649,-0.2864,-16.41,1,10.319,NAVIGATING: Moving to goal
2026-08-18T12:35:45.099361,21.44,-434.755,202.621,-0.2895,-16.59,1,10.101,NAVIGATING: Moving to goal
2026-08-18T12:35:45.601954,21.94,-434.538,202.592,-0.2923,-16.75,1,9.884,NAVIGATING: Moving to goal
2026-08-18T12:35:46.153398,22.49,-434.284,202.554,-0.2953,-16.92,1,9.628,NAVIGATING: Moving to goal
2026-08-18T12:35:46.665348,23.0,-434.067,202.519,-0.2976,-17.05,1,9.41,NAVIGATING: Moving to goal
2026-08-18T12:35:47.171475,23.51,-433.851,202.482,-0.2997,-17.17,1,9.192,NAVIGATING: Moving to goal
2026-08-18T12:35:47.675519,24.01,-433.619,202.441,-0.3018,-17.29,1,8.958,NAVIGATING: Moving to goal
2026-08-18T12:35:48.195635,24.54,-433.388,202.397,-0.3037,-17.4,1,8.724,NAVIGATING: Moving to goal
2026-08-18T12:35:48.697479,25.04,-433.21,202.362,-0.305,-17.48,1,8.543,NAVIGATING: Moving to goal
2026-08-18T12:35:49.248040,25.59,-432.969,202.313,-0.3067,-17.57,1,8.298,NAVIGATING: Moving to goal
2026-08-18T12:35:49.764262,26.1,-432.718,202.26,-0.3083,-17.66,1,8.043,NAVIGATING: Moving to goal
2026-08-18T12:35:50.288634,26.63,-432.505,202.213,-0.3095,-17.73,1,7.824,NAVIGATING: Moving to goal
2026-08-18T12:35:50.810272,27.15,-432.291,202.165,-0.3107,-17.8,1,7.606,NAVIGATING: Moving to goal
2026-08-18T12:35:51.372482,27.71,-432.067,202.114,-0.3118,-17.86,1,7.376,NAVIGATING: Moving to goal
2026-08-18T12:35:51.909096,28.25,-431.823,202.056,-0.3129,-17.93,1,7.126,NAVIGATING: Moving to goal
2026-08-18T12:35:52.424829,28.76,-431.594,202.0,-0.3138,-17.98,1,6.891,NAVIGATING: Moving to goal
2026-08-18T12:35:52.942821,29.28,-431.382,201.948,-0.3146,-18.03,1,6.672,NAVIGATING: Moving to goal
2026-08-18T12:35:53.456272,29.8,-431.154,201.89,-0.3154,-18.07,1,6.438,NAVIGATING: Moving to goal
2026-08-18T12:35:53.977022,30.32,-430.921,201.83,-0.3161,-18.11,1,6.197,NAVIGATING: Moving to goal
2026-08-18T12:35:54.482077,30.82,-430.714,201.776,-0.3167,-18.14,1,5.984,NAVIGATING: Moving to goal
2026-08-18T12:35:54.987013,31.33,-430.497,201.719,-0.3172,-18.18,1,5.76,NAVIGATING: Moving to goal
2026-08-18T12:35:55.501041,31.84,-430.275,201.659,-0.3178,-18.21,1,5.53,NAVIGATING: Moving to goal
2026-08-18T12:35:56.004609,32.34,-430.059,201.6,-0.3183,-18.23,1,5.306,NAVIGATING: Moving to goal
2026-08-18T12:35:56.514958,32.85,-429.848,201.542,-0.3187,-18.26,1,5.087,NAVIGATING: Moving to goal
2026-08-18T12:35:57.058478,33.4,-429.606,201.474,-0.3191,-18.29,1,4.836,NAVIGATING: Moving to goal
2026-08-18T12:35:57.579760,33.92,-429.38,201.411,-0.3195,-18.31,1,4.602,NAVIGATING: Moving to goal
2026-08-18T12:35:58.097343,34.44,-429.17,201.35,-0.3199,-18.33,1,4.383,NAVIGATING: Moving to goal
2026-08-18T12:35:58.634941,34.97,-428.959,201.29,-0.3202,-18.35,1,4.164,NAVIGATING: Moving to goal
2026-08-18T12:35:59.148475,35.49,-428.719,201.22,-0.3206,-18.37,1,3.914,NAVIGATING: Moving to goal
2026-08-18T12:35:59.668849,36.01,-428.494,201.154,-0.3209,-18.39,1,3.679,NAVIGATING: Moving to goal
2026-08-18T12:36:00.169615,36.51,-428.299,201.096,-0.3212,-18.4,1,3.477,NAVIGATING: Moving to goal
2026-08-18T12:36:00.717973,37.06,-428.075,201.029,-0.3215,-18.42,1,3.242,NAVIGATING: Moving to goal
2026-08-18T12:36:01.287566,37.63,-427.82,200.952,-0.3219,-18.44,1,2.976,NAVIGATING: Moving to goal
2026-08-18T12:36:01.789667,38.13,-427.581,200.879,-0.3222,-18.46,1,2.726,NAVIGATING: Moving to goal
2026-08-18T12:36:02.290188,38.63,-427.367,200.814,-0.3225,-18.48,1,2.503,NAVIGATING: Moving to goal
2026-08-18T12:36:02.791356,39.13,-427.174,200.754,-0.3227,-18.49,1,2.301,NAVIGATING: Moving to goal
2026-08-18T12:36:03.295232,39.63,-426.95,200.685,-0.323,-18.51,1,2.067,NAVIGATING: Moving to goal
2026-08-18T12:36:03.627734,39.97,-426.839,200.65,-0.3232,-18.52,1,1.95,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:05.630558,41.97,-426.839,200.65,-0.3232,-18.52,2,8.105,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:05.637482,41.98,-426.15,200.432,-0.3261,-18.68,2,7.661,NAVIGATING: Moving to goal
2026-08-18T12:36:06.196047,42.54,-425.827,200.331,-0.3228,-18.49,2,7.467,NAVIGATING: Moving to goal
2026-08-18T12:36:06.731596,43.07,-425.655,200.281,-0.3062,-17.55,2,7.366,NAVIGATING: Moving to goal
2026-08-18T12:36:07.243437,43.58,-425.496,200.238,-0.2767,-15.86,2,7.272,NAVIGATING: Moving to goal
2026-08-18T12:36:07.754088,44.09,-425.339,200.199,-0.2327,-13.33,2,7.18,NAVIGATING: Moving to goal
2026-08-18T12:36:08.311194,44.65,-425.226,200.172,-0.1917,-10.98,2,7.115,NAVIGATING: Moving to goal
2026-08-18T12:36:08.818564,45.16,-425.123,200.149,-0.1464,-8.39,2,7.055,NAVIGATING: Moving to goal
2026-08-18T12:36:09.331486,45.67,-425.0,200.123,-0.0838,-4.8,2,6.985,NAVIGATING: Moving to goal
2026-08-18T12:36:09.840199,46.18,-424.894,200.1,-0.0219,-1.26,2,6.925,NAVIGATING: Moving to goal
2026-08-18T12:36:10.351947,46.69,-424.796,200.081,0.0409,2.34,2,6.87,NAVIGATING: Moving to goal
2026-08-18T12:36:10.891783,47.23,-424.705,200.063,0.1034,5.92,2,6.819,NAVIGATING: Moving to goal
2026-08-18T12:36:11.424232,47.76,-424.594,200.045,0.1768,10.13,2,6.757,NAVIGATING: Moving to goal
2026-08-18T12:36:11.943765,48.28,-424.5,200.032,0.2371,13.59,2,6.703,NAVIGATING: Moving to goal
2026-08-18T12:36:12.456192,48.8,-424.404,200.021,0.2966,17.0,2,6.647,NAVIGATING: Moving to goal
2026-08-18T12:36:13.010535,49.35,-424.29,200.014,0.3614,20.71,2,6.577,NAVIGATING: Moving to goal
2026-08-18T12:36:13.529730,49.87,-424.172,200.013,0.4205,24.09,2,6.502,NAVIGATING: Moving to goal
2026-08-18T12:36:14.036314,50.38,-424.054,200.018,0.4748,27.2,2,6.423,NAVIGATING: Moving to goal
2026-08-18T12:36:14.568059,50.91,-423.936,200.029,0.5252,30.09,2,6.341,NAVIGATING: Moving to goal
2026-08-18T12:36:15.125889,51.47,-423.79,200.051,0.5815,33.32,2,6.233,NAVIGATING: Moving to goal
2026-08-18T12:36:15.645401,51.98,-423.639,200.084,0.6318,36.2,2,6.116,NAVIGATING: Moving to goal
2026-08-18T12:36:16.148378,52.49,-423.499,200.122,0.6745,38.64,2,6.003,NAVIGATING: Moving to goal
2026-08-18T12:36:16.665306,53.0,-423.345,200.172,0.7186,41.18,2,5.874,NAVIGATING: Moving to goal
2026-08-18T12:36:17.167853,53.51,-423.191,200.229,0.7606,43.58,2,5.74,NAVIGATING: Moving to goal
2026-08-18T12:36:17.670562,54.01,-423.036,200.296,0.7993,45.8,2,5.599,NAVIGATING: Moving to goal
2026-08-18T12:36:18.236510,54.58,-422.849,200.387,0.8411,48.19,2,5.422,NAVIGATING: Moving to goal
2026-08-18T12:36:18.817008,55.16,-422.679,200.481,0.876,50.19,2,5.253,NAVIGATING: Moving to goal
2026-08-18T12:36:19.334059,55.67,-422.486,200.598,0.9128,52.3,2,5.056,NAVIGATING: Moving to goal
2026-08-18T12:36:19.839762,56.18,-422.322,200.707,0.9429,54.03,2,4.881,NAVIGATING: Moving to goal
2026-08-18T12:36:20.356832,56.7,-422.163,200.82,0.9715,55.66,2,4.706,NAVIGATING: Moving to goal
2026-08-18T12:36:20.915447,57.25,-421.99,200.953,1.002,57.41,2,4.51,NAVIGATING: Moving to goal
2026-08-18T12:36:21.447909,57.79,-421.804,201.106,1.0347,59.28,2,4.292,NAVIGATING: Moving to goal
2026-08-18T12:36:21.954118,58.29,-421.641,201.249,1.0635,60.93,2,4.094,NAVIGATING: Moving to goal
2026-08-18T12:36:22.469283,58.81,-421.489,201.392,1.0906,62.49,2,3.903,NAVIGATING: Moving to goal
2026-08-18T12:36:22.976282,59.32,-421.337,201.543,1.1182,64.07,2,3.707,NAVIGATING: Moving to goal
2026-08-18T12:36:23.481558,59.82,-421.192,201.695,1.1448,65.59,2,3.513,NAVIGATING: Moving to goal
2026-08-18T12:36:23.992725,60.33,-421.041,201.863,1.1733,67.22,2,3.305,NAVIGATING: Moving to goal
2026-08-18T12:36:24.519840,60.86,-420.905,202.024,1.1997,68.74,2,3.11,NAVIGATING: Moving to goal
2026-08-18T12:36:25.046884,61.39,-420.76,202.206,1.2285,70.39,2,2.896,NAVIGATING: Moving to goal
2026-08-18T12:36:25.552381,61.89,-420.632,202.375,1.2547,71.89,2,2.7,NAVIGATING: Moving to goal
2026-08-18T12:36:26.069076,62.41,-420.506,202.552,1.2814,73.42,2,2.5,NAVIGATING: Moving to goal
2026-08-18T12:36:26.571767,62.91,-420.388,202.728,1.3074,74.91,2,2.305,NAVIGATING: Moving to goal
2026-08-18T12:36:27.106166,63.45,-420.277,202.903,1.3328,76.36,2,2.116,NAVIGATING: Moving to goal
2026-08-18T12:36:27.611402,63.95,-420.152,203.111,1.3625,78.06,2,1.895,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:27.628722,63.97,-420.152,203.111,1.3625,78.06,2,1.895,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:29.632218,65.97,-420.152,203.111,1.3625,78.06,3,6.89,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:29.640570,65.98,-419.814,203.755,1.4504,83.1,3,6.248,NAVIGATING: Moving to goal
2026-08-18T12:36:30.158202,66.5,-419.673,204.07,1.4926,85.52,3,5.939,NAVIGATING: Moving to goal
2026-08-18T12:36:30.673569,67.01,-419.595,204.262,1.5179,86.97,3,5.752,NAVIGATING: Moving to goal
2026-08-18T12:36:31.220345,67.56,-419.523,204.457,1.5433,88.42,3,5.563,NAVIGATING: Moving to goal
2026-08-18T12:36:31.725765,68.07,-419.447,204.685,1.5725,90.1,3,5.344,NAVIGATING: Moving to goal
2026-08-18T12:36:32.238285,68.58,-419.381,204.9,1.6,91.67,3,5.137,NAVIGATING: Moving to goal
2026-08-18T12:36:32.781395,69.12,-419.319,205.128,1.6287,93.32,3,4.919,NAVIGATING: Moving to goal
2026-08-18T12:36:33.284043,69.62,-419.27,205.333,1.6543,94.78,3,4.724,NAVIGATING: Moving to goal
2026-08-18T12:36:33.840863,70.18,-419.218,205.577,1.6808,96.3,3,4.491,NAVIGATING: Moving to goal
2026-08-18T12:36:34.341119,70.68,-419.176,205.805,1.7007,97.44,3,4.275,NAVIGATING: Moving to goal
2026-08-18T12:36:34.851111,71.19,-419.14,206.036,1.7172,98.39,3,4.056,NAVIGATING: Moving to goal
2026-08-18T12:36:35.361979,71.7,-419.112,206.243,1.7295,99.1,3,3.861,NAVIGATING: Moving to goal
2026-08-18T12:36:35.874113,72.21,-419.087,206.472,1.7416,99.79,3,3.645,NAVIGATING: Moving to goal
2026-08-18T12:36:36.374294,72.71,-419.069,206.679,1.7536,100.47,3,3.449,NAVIGATING: Moving to goal
2026-08-18T12:36:36.877576,73.22,-419.054,206.907,1.7692,101.37,3,3.234,NAVIGATING: Moving to goal
2026-08-18T12:36:37.396114,73.74,-419.045,207.129,1.7869,102.38,3,3.026,NAVIGATING: Moving to goal
2026-08-18T12:36:37.906152,74.25,-419.041,207.344,1.8059,103.47,3,2.824,NAVIGATING: Moving to goal
2026-08-18T12:36:38.451044,74.79,-419.041,207.558,1.8263,104.64,3,2.624,NAVIGATING: Moving to goal
2026-08-18T12:36:38.951313,75.29,-419.046,207.792,1.8499,105.99,3,2.405,NAVIGATING: Moving to goal
2026-08-18T12:36:39.456012,75.8,-419.053,207.984,1.8702,107.15,3,2.227,NAVIGATING: Moving to goal
2026-08-18T12:36:40.024228,76.36,-419.067,208.202,1.8938,108.5,3,2.026,NAVIGATING: Moving to goal
2026-08-18T12:36:40.536794,76.88,-419.086,208.444,1.9209,110.06,3,1.805,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:40.628016,76.97,-419.088,208.459,1.9227,110.16,3,1.791,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:42.631156,78.97,-419.088,208.459,1.9227,110.16,4,13.807,GOAL_REACHED: Target reached successfully
2026-08-18T12:36:42.639702,78.98,-419.19,209.225,2.0159,115.5,4,14.212,NAVIGATING: Moving to goal
2026-08-18T12:36:43.141495,79.48,-419.247,209.534,2.0591,117.98,4,14.371,NAVIGATING: Moving to goal
2026-08-18T12:36:43.657564,80.0,-419.283,209.716,2.0953,120.05,4,14.466,NAVIGATING: Moving to goal
2026-08-18T12:36:44.205901,80.55,-419.318,209.894,2.1444,122.87,4,14.56,NAVIGATING: Moving to goal
2026-08-18T12:36:44.719863,81.06,-419.35,210.05,2.1998,126.04,4,14.643,NAVIGATING: Moving to goal
2026-08-18T12:36:45.234146,81.57,-419.377,210.182,2.2562,129.27,4,14.715,NAVIGATING: Moving to goal
2026-08-18T12:36:45.757934,82.1,-419.403,210.306,2.3173,132.77,4,14.782,NAVIGATING: Moving to goal
2026-08-18T12:36:46.264544,82.6,-419.429,210.423,2.3824,136.5,4,14.846,NAVIGATING: Moving to goal
2026-08-18T12:36:46.777094,83.12,-419.453,210.528,2.4462,140.16,4,14.902,NAVIGATING: Moving to goal
2026-08-18T12:36:47.279587,83.62,-419.479,210.632,2.5159,144.15,4,14.957,NAVIGATING: Moving to goal
2026-08-18T12:36:47.823885,84.16,-419.507,210.732,2.5882,148.29,4,15.009,NAVIGATING: Moving to goal
2026-08-18T12:36:48.376923,84.72,-419.534,210.817,2.6547,152.1,4,15.052,NAVIGATING: Moving to goal
2026-08-18T12:36:48.897178,85.24,-419.557,210.885,2.7118,155.37,4,15.085,NAVIGATING: Moving to goal
2026-08-18T12:36:49.423997,85.76,-419.589,210.972,2.7887,159.78,4,15.125,NAVIGATING: Moving to goal
2026-08-18T12:36:49.924340,86.26,-419.617,211.038,2.8511,163.35,4,15.154,NAVIGATING: Moving to goal
2026-08-18T12:36:50.478109,86.82,-419.648,211.102,2.9152,167.03,4,15.179,NAVIGATING: Moving to goal
2026-08-18T12:36:50.997415,87.34,-419.686,211.173,2.9925,171.46,4,15.206,NAVIGATING: Moving to goal
2026-08-18T12:36:51.526594,87.87,-419.721,211.231,3.0601,175.33,4,15.225,NAVIGATING: Moving to goal
2026-08-18T12:36:52.032665,88.37,-419.756,211.283,3.1243,179.01,4,15.24,NAVIGATING: Moving to goal
2026-08-18T12:36:52.542278,88.88,-419.797,211.337,-3.0864,-176.84,4,15.253,NAVIGATING: Moving to goal
2026-08-18T12:36:53.069092,89.41,-419.838,211.383,-3.0194,-173.0,4,15.26,NAVIGATING: Moving to goal
2026-08-18T12:36:53.587699,89.93,-419.885,211.425,-2.9561,-169.37,4,15.259,NAVIGATING: Moving to goal
2026-08-18T12:36:54.103368,90.44,-419.946,211.466,-2.887,-165.42,4,15.249,NAVIGATING: Moving to goal
2026-08-18T12:36:54.607116,90.95,-419.993,211.49,-2.8424,-162.86,4,15.237,NAVIGATING: Moving to goal
2026-08-18T12:36:55.168873,91.51,-420.068,211.517,-2.7826,-159.43,4,15.208,NAVIGATING: Moving to goal
2026-08-18T12:36:55.685660,92.03,-420.146,211.535,-2.7309,-156.47,4,15.171,NAVIGATING: Moving to goal
2026-08-18T12:36:56.188984,92.53,-420.24,211.547,-2.6771,-153.38,4,15.119,NAVIGATING: Moving to goal
2026-08-18T12:36:56.728749,93.07,-420.332,211.551,-2.6319,-150.8,4,15.063,NAVIGATING: Moving to goal
2026-08-18T12:36:57.270293,93.61,-420.45,211.544,-2.5824,-147.96,4,14.982,NAVIGATING: Moving to goal
2026-08-18T12:36:57.793835,94.13,-420.579,211.527,-2.5358,-145.29,4,14.887,NAVIGATING: Moving to goal
2026-08-18T12:36:58.333000,94.67,-420.71,211.5,-2.4933,-142.86,4,14.784,NAVIGATING: Moving to goal
2026-08-18T12:36:58.868296,95.21,-420.851,211.462,-2.4519,-140.48,4,14.665,NAVIGATING: Moving to goal
2026-08-18T12:36:59.400712,95.74,-421.01,211.408,-2.4121,-138.2,4,14.525,NAVIGATING: Moving to goal
2026-08-18T12:36:59.922319,96.26,-421.146,211.355,-2.3821,-136.48,4,14.399,NAVIGATING: Moving to goal
2026-08-18T12:37:00.482205,96.82,-421.329,211.273,-2.3449,-134.36,4,14.222,NAVIGATING: Moving to goal
2026-08-18T12:37:01.033400,97.37,-421.495,211.189,-2.3136,-132.56,4,14.054,NAVIGATING: Moving to goal
2026-08-18T12:37:01.542345,97.88,-421.651,211.103,-2.2857,-130.96,4,13.892,NAVIGATING: Moving to goal
2026-08-18T12:37:02.054216,98.39,-421.839,210.991,-2.2565,-129.29,4,13.689,NAVIGATING: Moving to goal
2026-08-18T12:37:02.559108,98.9,-422.016,210.876,-2.2339,-127.99,4,13.492,NAVIGATING: Moving to goal
2026-08-18T12:37:03.068497,99.41,-422.177,210.767,-2.2169,-127.02,4,13.309,NAVIGATING: Moving to goal
2026-08-18T12:37:03.598439,99.94,-422.361,210.632,-2.2004,-126.08,4,13.092,NAVIGATING: Moving to goal
2026-08-18T12:37:04.122735,100.46,-422.533,210.501,-2.1875,-125.34,4,12.886,NAVIGATING: Moving to goal
2026-08-18T12:37:04.629170,100.97,-422.698,210.368,-2.1768,-124.72,4,12.682,NAVIGATING: Moving to goal
2026-08-18T12:37:05.156369,101.5,-422.869,210.224,-2.1672,-124.17,4,12.465,NAVIGATING: Moving to goal
2026-08-18T12:37:05.680946,102.02,-423.042,210.072,-2.1587,-123.69,4,12.242,NAVIGATING: Moving to goal
2026-08-18T12:37:06.210890,102.55,-423.201,209.927,-2.1519,-123.3,4,12.033,NAVIGATING: Moving to goal
2026-08-18T12:37:06.724908,103.06,-423.38,209.757,-2.1451,-122.91,4,11.791,NAVIGATING: Moving to goal
2026-08-18T12:37:07.224913,103.56,-423.53,209.61,-2.1401,-122.62,4,11.585,NAVIGATING: Moving to goal
2026-08-18T12:37:07.740317,104.08,-423.685,209.453,-2.1354,-122.35,4,11.368,NAVIGATING: Moving to goal
2026-08-18T12:37:08.242867,104.58,-423.848,209.282,-2.1309,-122.09,4,11.135,NAVIGATING: Moving to goal
2026-08-18T12:37:08.789896,105.13,-424.009,209.108,-2.127,-121.87,4,10.902,NAVIGATING: Moving to goal
2026-08-18T12:37:09.323539,105.66,-424.161,208.941,-2.1236,-121.67,4,10.679,NAVIGATING: Moving to goal
2026-08-18T12:37:09.837916,106.18,-424.306,208.775,-2.1207,-121.5,4,10.461,NAVIGATING: Moving to goal
2026-08-18T12:37:10.374779,106.71,-424.45,208.609,-2.118,-121.35,4,10.243,NAVIGATING: Moving to goal
2026-08-18T12:37:10.883280,107.22,-424.578,208.457,-2.1158,-121.23,4,10.046,NAVIGATING: Moving to goal
2026-08-18T12:37:11.398370,107.74,-424.735,208.266,-2.1133,-121.09,4,9.801,NAVIGATING: Moving to goal
2026-08-18T12:37:11.952278,108.29,-424.873,208.095,-2.1114,-120.97,4,9.582,NAVIGATING: Moving to goal
2026-08-18T12:37:12.473815,108.81,-424.99,207.948,-2.1098,-120.88,4,9.396,NAVIGATING: Moving to goal
2026-08-18T12:37:12.977186,109.32,-425.135,207.763,-2.108,-120.78,4,9.161,NAVIGATING: Moving to goal
2026-08-18T12:37:13.532224,109.87,-425.281,207.571,-2.1064,-120.69,4,8.921,NAVIGATING: Moving to goal
2026-08-18T12:37:14.052863,110.39,-425.407,207.405,-2.105,-120.61,4,8.713,NAVIGATING: Moving to goal
2026-08-18T12:37:14.565423,110.9,-425.545,207.22,-2.1037,-120.53,4,8.484,NAVIGATING: Moving to goal
2026-08-18T12:37:15.079416,111.42,-425.684,207.03,-2.1025,-120.46,4,8.249,NAVIGATING: Moving to goal
2026-08-18T12:37:15.586768,111.93,-425.804,206.866,-2.1015,-120.4,4,8.046,NAVIGATING: Moving to goal
2026-08-18T12:37:16.097351,112.44,-425.935,206.683,-2.1004,-120.35,4,7.822,NAVIGATING: Moving to goal
2026-08-18T12:37:16.636953,112.98,-426.061,206.504,-2.0995,-120.29,4,7.604,NAVIGATING: Moving to goal
2026-08-18T12:37:17.148865,113.49,-426.187,206.324,-2.0987,-120.25,4,7.385,NAVIGATING: Moving to goal
2026-08-18T12:37:17.654870,113.99,-426.297,206.166,-2.098,-120.21,4,7.193,NAVIGATING: Moving to goal
2026-08-18T12:37:18.169561,114.51,-426.417,205.99,-2.0972,-120.16,4,6.979,NAVIGATING: Moving to goal
2026-08-18T12:37:18.684031,115.02,-426.553,205.791,-2.0965,-120.12,4,6.739,NAVIGATING: Moving to goal
2026-08-18T12:37:19.191471,115.53,-426.675,205.609,-2.0958,-120.08,4,6.521,NAVIGATING: Moving to goal
2026-08-18T12:37:19.757006,116.1,-426.808,205.409,-2.0951,-120.04,4,6.281,NAVIGATING: Moving to goal
2026-08-18T12:37:20.335781,116.68,-426.934,205.218,-2.0945,-120.01,4,6.052,NAVIGATING: Moving to goal
2026-08-18T12:37:20.836975,117.18,-427.063,205.022,-2.094,-119.98,4,5.818,NAVIGATING: Moving to goal
2026-08-18T12:37:21.344160,117.68,-427.173,204.852,-2.0935,-119.95,4,5.615,NAVIGATING: Moving to goal
2026-08-18T12:37:21.903678,118.24,-427.294,204.664,-2.093,-119.92,4,5.392,NAVIGATING: Moving to goal
2026-08-18T12:37:22.431165,118.77,-427.429,204.453,-2.0925,-119.89,4,5.142,NAVIGATING: Moving to goal
2026-08-18T12:37:22.950210,119.29,-427.552,204.259,-2.0921,-119.87,4,4.913,NAVIGATING: Moving to goal
2026-08-18T12:37:23.453101,119.79,-427.649,204.106,-2.0917,-119.85,4,4.732,NAVIGATING: Moving to goal
2026-08-18T12:37:23.996558,120.34,-427.782,203.894,-2.0913,-119.82,4,4.481,NAVIGATING: Moving to goal
2026-08-18T12:37:24.528300,120.87,-427.898,203.709,-2.091,-119.8,4,4.263,NAVIGATING: Moving to goal
2026-08-18T12:37:25.047645,121.39,-428.011,203.528,-2.0907,-119.79,4,4.05,NAVIGATING: Moving to goal
2026-08-18T12:37:25.559430,121.9,-428.137,203.324,-2.0904,-119.77,4,3.81,NAVIGATING: Moving to goal
2026-08-18T12:37:26.082052,122.42,-428.249,203.142,-2.0902,-119.76,4,3.597,NAVIGATING: Moving to goal
2026-08-18T12:37:26.593644,122.93,-428.353,202.974,-2.09,-119.75,4,3.4,NAVIGATING: Moving to goal
2026-08-18T12:37:27.104357,123.44,-428.475,202.774,-2.0898,-119.73,4,3.166,NAVIGATING: Moving to goal
2026-08-18T12:37:27.615233,123.95,-428.589,202.588,-2.0896,-119.72,4,2.947,NAVIGATING: Moving to goal
2026-08-18T12:37:28.141359,124.48,-428.708,202.392,-2.0894,-119.72,4,2.718,NAVIGATING: Moving to goal
2026-08-18T12:37:28.657603,125.0,-428.825,202.2,-2.0893,-119.71,4,2.494,NAVIGATING: Moving to goal
2026-08-18T12:37:29.167000,125.51,-428.932,202.022,-2.0892,-119.7,4,2.287,NAVIGATING: Moving to goal
2026-08-18T12:37:29.668304,126.01,-429.048,201.83,-2.0891,-119.7,4,2.063,NAVIGATING: Moving to goal
2026-08-18T12:37:30.175744,126.52,-429.165,201.635,-2.0886,-119.67,4,1.835,GOAL_REACHED: Target reached successfully
2026-08-18T12:37:30.627673,126.97,-429.251,201.491,-2.0878,-119.62,4,1.669,GOAL_REACHED: Target reached successfully
2026-08-18T12:37:32.631433,128.97,-429.251,201.491,-2.0878,-119.62,5,5.939,GOAL_REACHED: Target reached successfully
2026-08-18T12:37:32.639943,128.98,-429.63,200.856,-2.0859,-119.51,5,5.438,NAVIGATING: Moving to goal
2026-08-18T12:37:33.180917,129.52,-429.806,200.56,-2.0896,-119.72,5,5.224,NAVIGATING: Moving to goal
2026-08-18T12:37:33.682788,130.02,-429.898,200.412,-2.1043,-120.57,5,5.118,NAVIGATING: Moving to goal
2026-08-18T12:37:34.260556,130.6,-429.999,200.258,-2.1362,-122.4,5,5.008,NAVIGATING: Moving to goal
2026-08-18T12:37:34.766203,131.11,-430.093,200.12,-2.1816,-125.0,5,4.909,NAVIGATING: Moving to goal
2026-08-18T12:37:35.293345,131.63,-430.169,200.012,-2.229,-127.71,5,4.832,NAVIGATING: Moving to goal
2026-08-18T12:37:35.819457,132.16,-430.239,199.915,-2.2816,-130.73,5,4.762,NAVIGATING: Moving to goal
2026-08-18T12:37:36.321385,132.66,-430.308,199.819,-2.3424,-134.21,5,4.695,NAVIGATING: Moving to goal
2026-08-18T12:37:36.829558,133.17,-430.371,199.734,-2.4035,-137.71,5,4.637,NAVIGATING: Moving to goal
2026-08-18T12:37:37.348779,133.69,-430.426,199.66,-2.4622,-141.07,5,4.586,NAVIGATING: Moving to goal
2026-08-18T12:37:37.856497,134.2,-430.488,199.579,-2.533,-145.13,5,4.531,NAVIGATING: Moving to goal
2026-08-18T12:37:38.371306,134.71,-430.543,199.509,-2.5961,-148.74,5,4.484,NAVIGATING: Moving to goal
2026-08-18T12:37:38.882785,135.22,-430.602,199.438,-2.6577,-152.28,5,4.434,NAVIGATING: Moving to goal
2026-08-18T12:37:39.398674,135.74,-430.666,199.367,-2.7197,-155.83,5,4.38,NAVIGATING: Moving to goal
2026-08-18T12:37:39.913407,136.25,-430.732,199.298,-2.7793,-159.24,5,4.326,NAVIGATING: Moving to goal
2026-08-18T12:37:40.425301,136.76,-430.799,199.234,-2.8331,-162.32,5,4.27,NAVIGATING: Moving to goal
2026-08-18T12:37:40.930222,137.27,-430.891,199.157,-2.8952,-165.88,5,4.194,NAVIGATING: Moving to goal
2026-08-18T12:37:41.446515,137.79,-430.966,199.1,-2.9395,-168.42,5,4.133,NAVIGATING: Moving to goal
2026-08-18T12:37:41.947345,138.29,-431.067,199.031,-2.9928,-171.47,5,4.051,NAVIGATING: Moving to goal
2026-08-18T12:37:42.485362,138.82,-431.172,198.966,-3.0437,-174.39,5,3.965,NAVIGATING: Moving to goal
2026-08-18T12:37:42.997104,139.34,-431.288,198.904,-3.0923,-177.18,5,3.87,NAVIGATING: Moving to goal
2026-08-18T12:37:43.580906,139.92,-431.425,198.841,3.1414,179.99,5,3.758,NAVIGATING: Moving to goal
2026-08-18T12:37:44.138093,140.48,-431.583,198.778,3.0912,177.11,5,3.629,NAVIGATING: Moving to goal
2026-08-18T12:37:44.685789,141.03,-431.734,198.728,3.048,174.63,5,3.505,NAVIGATING: Moving to goal
2026-08-18T12:37:45.215912,141.56,-431.877,198.686,3.0099,172.45,5,3.388,NAVIGATING: Moving to goal
2026-08-18T12:37:45.716298,142.06,-432.037,198.648,2.9696,170.14,5,3.257,NAVIGATING: Moving to goal
2026-08-18T12:37:46.224697,142.56,-432.19,198.617,2.9327,168.03,5,3.132,NAVIGATING: Moving to goal
2026-08-18T12:37:46.732982,143.07,-432.35,198.591,2.8954,165.89,5,3.001,NAVIGATING: Moving to goal
2026-08-18T12:37:47.265624,143.61,-432.526,198.569,2.8555,163.61,5,2.858,NAVIGATING: Moving to goal
2026-08-18T12:37:47.774761,144.11,-432.688,198.555,2.8196,161.55,5,2.727,NAVIGATING: Moving to goal
2026-08-18T12:37:48.310388,144.65,-432.877,198.546,2.7783,159.19,5,2.573,NAVIGATING: Moving to goal
2026-08-18T12:37:48.821374,145.16,-433.042,198.544,2.7427,157.15,5,2.44,NAVIGATING: Moving to goal
2026-08-18T12:37:49.321419,145.66,-433.208,198.548,2.7073,155.12,5,2.306,NAVIGATING: Moving to goal
2026-08-18T12:37:49.854922,146.19,-433.379,198.557,2.671,153.03,5,2.17,NAVIGATING: Moving to goal
2026-08-18T12:37:50.360436,146.7,-433.572,198.575,2.63,150.69,5,2.017,NAVIGATING: Moving to goal
2026-08-18T12:37:50.627781,146.97,-433.656,198.585,2.6124,149.68,5,1.952,GOAL_REACHED: Target reached successfully
2026-08-18T12:37:52.631981,148.97,-433.656,198.585,2.6124,149.68,6,21.352,GOAL_REACHED: Target reached successfully
2026-08-18T12:37:52.639808,148.98,-434.201,198.681,2.4995,143.21,6,21.633,NAVIGATING: Moving to goal
2026-08-18T12:37:53.149862,149.49,-434.472,198.749,2.4396,139.78,6,21.76,NAVIGATING: Moving to goal
2026-08-18T12:37:53.667769,150.01,-434.601,198.784,2.401,137.57,6,21.821,NAVIGATING: Moving to goal
2026-08-18T12:37:54.173414,150.51,-434.762,198.829,2.3406,134.11,6,21.896,NAVIGATING: Moving to goal
2026-08-18T12:37:54.705300,151.04,-434.888,198.865,2.284,130.86,6,21.955,NAVIGATING: Moving to goal
2026-08-18T12:37:55.221081,151.56,-435.007,198.9,2.2226,127.35,6,22.009,NAVIGATING: Moving to goal
2026-08-18T12:37:55.734317,152.07,-435.119,198.935,2.1573,123.6,6,22.06,NAVIGATING: Moving to goal
2026-08-18T12:37:56.242602,152.58,-435.218,198.968,2.0933,119.94,6,22.104,NAVIGATING: Moving to goal
2026-08-18T12:37:56.752347,153.09,-435.304,198.999,2.0329,116.48,6,22.141,NAVIGATING: Moving to goal
2026-08-18T12:37:57.258819,153.6,-435.393,199.034,1.9654,112.61,6,22.178,NAVIGATING: Moving to goal
2026-08-18T12:37:57.773812,154.11,-435.474,199.068,1.8989,108.8,6,22.209,NAVIGATING: Moving to goal
2026-08-18T12:37:58.299717,154.64,-435.551,199.104,1.8303,104.87,6,22.238,NAVIGATING: Moving to goal
2026-08-18T12:37:58.810312,155.15,-435.625,199.142,1.7599,100.83,6,22.262,NAVIGATING: Moving to goal
2026-08-18T12:37:59.319335,155.66,-435.691,199.18,1.6925,96.97,6,22.282,NAVIGATING: Moving to goal
2026-08-18T12:37:59.825540,156.16,-435.756,199.222,1.6201,92.83,6,22.298,NAVIGATING: Moving to goal
2026-08-18T12:38:00.335490,156.67,-435.813,199.263,1.551,88.86,6,22.31,NAVIGATING: Moving to goal
2026-08-18T12:38:00.885460,157.22,-435.869,199.31,1.4798,84.78,6,22.316,NAVIGATING: Moving to goal
2026-08-18T12:38:01.402101,157.74,-435.921,199.368,1.4094,80.75,6,22.312,NAVIGATING: Moving to goal
2026-08-18T12:38:01.912406,158.25,-435.962,199.426,1.3486,77.27,6,22.301,NAVIGATING: Moving to goal
2026-08-18T12:38:02.464137,158.8,-436.004,199.507,1.2803,73.35,6,22.274,NAVIGATING: Moving to goal
2026-08-18T12:38:03.008637,159.35,-436.032,199.59,1.2239,70.12,6,22.237,NAVIGATING: Moving to goal
2026-08-18T12:38:03.519404,159.86,-436.053,199.677,1.1736,67.25,6,22.192,NAVIGATING: Moving to goal
2026-08-18T12:38:04.035456,160.37,-436.067,199.791,1.117,64.0,6,22.124,NAVIGATING: Moving to goal
2026-08-18T12:38:04.570626,160.91,-436.07,199.909,1.0689,61.24,6,22.045,NAVIGATING: Moving to goal
2026-08-18T12:38:05.073478,161.41,-436.064,200.031,1.0256,58.76,6,21.957,NAVIGATING: Moving to goal
2026-08-18T12:38:05.608820,161.95,-436.046,200.178,0.979,56.09,6,21.843,NAVIGATING: Moving to goal
2026-08-18T12:38:06.115588,162.46,-436.02,200.314,0.941,53.91,6,21.733,NAVIGATING: Moving to goal
2026-08-18T12:38:06.622100,162.96,-435.983,200.458,0.906,51.91,6,21.608,NAVIGATING: Moving to goal
2026-08-18T12:38:07.133494,163.47,-435.933,200.622,0.871,49.9,6,21.461,NAVIGATING: Moving to goal
2026-08-18T12:38:07.637176,163.98,-435.879,200.77,0.842,48.24,6,21.323,NAVIGATING: Moving to goal
2026-08-18T12:38:08.186486,164.53,-435.8,200.963,0.8067,46.22,6,21.135,NAVIGATING: Moving to goal
2026-08-18T12:38:08.691079,165.03,-435.728,201.122,0.7802,44.7,6,20.975,NAVIGATING: Moving to goal
2026-08-18T12:38:09.193464,165.53,-435.639,201.3,0.7553,43.27,6,20.79,NAVIGATING: Moving to goal
2026-08-18T12:38:09.730804,166.07,-435.553,201.459,0.7369,42.22,6,20.622,NAVIGATING: Moving to goal
2026-08-18T12:38:10.232860,166.57,-435.447,201.644,0.7189,41.19,6,20.42,NAVIGATING: Moving to goal
2026-08-18T12:38:10.767939,167.11,-435.333,201.829,0.7038,40.32,6,20.213,NAVIGATING: Moving to goal
2026-08-18T12:38:11.275159,167.61,-435.218,202.005,0.6915,39.62,6,20.012,NAVIGATING: Moving to goal
2026-08-18T12:38:11.804518,168.14,-435.095,202.184,0.6808,39.01,6,19.802,NAVIGATING: Moving to goal
2026-08-18T12:38:12.312030,168.65,-434.98,202.344,0.6723,38.52,6,19.611,NAVIGATING: Moving to goal
2026-08-18T12:38:12.877181,169.22,-434.852,202.515,0.6643,38.06,6,19.403,NAVIGATING: Moving to goal
2026-08-18T12:38:13.405773,169.75,-434.697,202.713,0.6562,37.6,6,19.156,NAVIGATING: Moving to goal
2026-08-18T12:38:13.906337,170.25,-434.564,202.876,0.6503,37.26,6,18.95,NAVIGATING: Moving to goal
2026-08-18T12:38:14.437937,170.78,-434.436,203.028,0.6453,36.97,6,18.754,NAVIGATING: Moving to goal
2026-08-18T12:38:14.948089,171.29,-434.266,203.223,0.6395,36.64,6,18.499,NAVIGATING: Moving to goal
2026-08-18T12:38:15.459310,171.8,-434.115,203.391,0.635,36.38,6,18.275,NAVIGATING: Moving to goal
2026-08-18T12:38:15.988433,172.33,-433.979,203.538,0.6315,36.18,6,18.078,NAVIGATING: Moving to goal
2026-08-18T12:38:16.490613,172.83,-433.827,203.698,0.6279,35.98,6,17.859,NAVIGATING: Moving to goal
2026-08-18T12:38:17.007103,173.35,-433.685,203.844,0.6249,35.81,6,17.656,NAVIGATING: Moving to goal
2026-08-18T12:38:17.522948,173.86,-433.526,204.005,0.6219,35.63,6,17.431,NAVIGATING: Moving to goal
2026-08-18T12:38:18.053029,174.39,-433.376,204.152,0.6193,35.49,6,17.222,NAVIGATING: Moving to goal
2026-08-18T12:38:18.580567,174.92,-433.229,204.293,0.6171,35.36,6,17.019,NAVIGATING: Moving to goal
2026-08-18T12:38:19.120075,175.46,-433.058,204.456,0.6146,35.22,6,16.784,NAVIGATING: Moving to goal
2026-08-18T12:38:19.633290,175.97,-432.909,204.595,0.6127,35.11,6,16.58,NAVIGATING: Moving to goal
2026-08-18T12:38:20.178428,176.52,-432.731,204.758,0.6106,34.99,6,16.34,NAVIGATING: Moving to goal
2026-08-18T12:38:20.728399,177.07,-432.568,204.904,0.6089,34.89,6,16.12,NAVIGATING: Moving to goal
2026-08-18T12:38:21.246138,177.59,-432.403,205.05,0.6073,34.8,6,15.901,NAVIGATING: Moving to goal
2026-08-18T12:38:21.752821,178.09,-432.226,205.205,0.6057,34.7,6,15.666,NAVIGATING: Moving to goal
2026-08-18T12:38:22.257093,178.6,-432.06,205.348,0.6043,34.62,6,15.447,NAVIGATING: Moving to goal
2026-08-18T12:38:22.765199,179.1,-431.91,205.476,0.6031,34.56,6,15.25,NAVIGATING: Moving to goal
2026-08-18T12:38:23.274803,179.61,-431.734,205.624,0.6019,34.48,6,15.02,NAVIGATING: Moving to goal
2026-08-18T12:38:23.811006,180.15,-431.566,205.763,0.6007,34.42,6,14.801,NAVIGATING: Moving to goal
2026-08-18T12:38:24.318877,180.66,-431.417,205.885,0.5998,34.37,6,14.609,NAVIGATING: Moving to goal
2026-08-18T12:38:24.823103,181.16,-431.235,206.034,0.5987,34.3,6,14.374,NAVIGATING: Moving to goal
2026-08-18T12:38:25.336907,181.68,-431.085,206.154,0.5978,34.25,6,14.182,NAVIGATING: Moving to goal
2026-08-18T12:38:25.860759,182.2,-430.914,206.29,0.5969,34.2,6,13.964,NAVIGATING: Moving to goal
2026-08-18T12:38:26.404351,182.74,-430.739,206.429,0.596,34.15,6,13.74,NAVIGATING: Moving to goal
2026-08-18T12:38:26.918510,183.26,-430.579,206.554,0.5952,34.1,6,13.537,NAVIGATING: Moving to goal
2026-08-18T12:38:27.484128,183.82,-430.394,206.698,0.5943,34.05,6,13.302,NAVIGATING: Moving to goal
2026-08-18T12:38:28.030851,184.37,-430.22,206.831,0.5936,34.01,6,13.084,NAVIGATING: Moving to goal
2026-08-18T12:38:28.538256,184.88,-430.056,206.958,0.5951,34.1,6,12.876,NAVIGATING: Moving to goal
2026-08-18T12:38:29.042604,185.38,-429.897,207.08,0.5987,34.3,6,12.676,NAVIGATING: Moving to goal
2026-08-18T12:38:29.558381,185.9,-429.745,207.195,0.6018,34.48,6,12.485,NAVIGATING: Moving to goal
2026-08-18T12:38:30.074861,186.41,-429.55,207.343,0.605,34.66,6,12.241,NAVIGATING: Moving to goal
2026-08-18T12:38:30.589666,186.93,-429.384,207.467,0.6071,34.78,6,12.033,NAVIGATING: Moving to goal
2026-08-18T12:38:31.099809,187.44,-429.205,207.601,0.6089,34.89,6,11.81,NAVIGATING: Moving to goal
2026-08-18T12:38:31.627086,187.97,-429.029,207.731,0.6102,34.96,6,11.592,NAVIGATING: Moving to goal
2026-08-18T12:38:32.137228,188.48,-428.853,207.86,0.6113,35.02,6,11.373,NAVIGATING: Moving to goal
2026-08-18T12:38:32.643196,188.98,-428.664,207.999,0.6121,35.07,6,11.139,NAVIGATING: Moving to goal
2026-08-18T12:38:33.175757,189.52,-428.492,208.126,0.6127,35.11,6,10.926,NAVIGATING: Moving to goal
2026-08-18T12:38:33.682618,190.02,-428.329,208.245,0.6131,35.13,6,10.724,NAVIGATING: Moving to goal
2026-08-18T12:38:34.212605,190.55,-428.139,208.383,0.6135,35.15,6,10.489,NAVIGATING: Moving to goal
2026-08-18T12:38:34.726158,191.07,-427.979,208.499,0.6137,35.16,6,10.292,NAVIGATING: Moving to goal
2026-08-18T12:38:35.308050,191.65,-427.811,208.622,0.6138,35.17,6,10.085,NAVIGATING: Moving to goal
2026-08-18T12:38:35.826344,192.17,-427.621,208.759,0.6139,35.17,6,9.85,NAVIGATING: Moving to goal
2026-08-18T12:38:36.333916,192.67,-427.466,208.872,0.614,35.18,6,9.659,NAVIGATING: Moving to goal
2026-08-18T12:38:36.842710,193.18,-427.28,209.006,0.614,35.18,6,9.43,NAVIGATING: Moving to goal
2026-08-18T12:38:37.375041,193.71,-427.112,209.128,0.614,35.18,6,9.223,NAVIGATING: Moving to goal
2026-08-18T12:38:37.876097,194.22,-426.943,209.25,0.614,35.18,6,9.015,NAVIGATING: Moving to goal
2026-08-18T12:38:38.389315,194.73,-426.766,209.377,0.6139,35.18,6,8.797,NAVIGATING: Moving to goal
2026-08-18T12:38:38.904441,195.24,-426.616,209.486,0.6146,35.22,6,8.612,NAVIGATING: Moving to goal
2026-08-18T12:38:39.471167,195.81,-426.416,209.632,0.6195,35.49,6,8.365,NAVIGATING: Moving to goal
2026-08-18T12:38:40.020705,196.36,-426.221,209.775,0.626,35.87,6,8.124,NAVIGATING: Moving to goal
2026-08-18T12:38:40.537339,196.88,-426.051,209.899,0.6309,36.15,6,7.914,NAVIGATING: Moving to goal
2026-08-18T12:38:41.047107,197.39,-425.872,210.029,0.6351,36.39,6,7.694,NAVIGATING: Moving to goal
2026-08-18T12:38:41.555389,197.89,-425.689,210.163,0.6387,36.59,6,7.467,NAVIGATING: Moving to goal
2026-08-18T12:38:42.066464,198.41,-425.526,210.282,0.6413,36.74,6,7.267,NAVIGATING: Moving to goal
2026-08-18T12:38:42.571871,198.91,-425.325,210.429,0.6439,36.89,6,7.018,NAVIGATING: Moving to goal
2026-08-18T12:38:43.075015,199.41,-425.15,210.557,0.6458,37.0,6,6.801,NAVIGATING: Moving to goal
2026-08-18T12:38:43.577143,199.92,-425.017,210.654,0.647,37.07,6,6.637,NAVIGATING: Moving to goal
2026-08-18T12:38:44.098497,200.44,-424.816,210.802,0.6485,37.16,6,6.388,NAVIGATING: Moving to goal
2026-08-18T12:38:44.600183,200.94,-424.657,210.918,0.6495,37.21,6,6.193,NAVIGATING: Moving to goal
2026-08-18T12:38:45.176270,201.52,-424.49,211.041,0.6504,37.26,6,5.986,NAVIGATING: Moving to goal
2026-08-18T12:38:45.719707,202.06,-424.289,211.19,0.6512,37.31,6,5.737,NAVIGATING: Moving to goal
2026-08-18T12:38:46.231786,202.57,-424.113,211.319,0.6518,37.35,6,5.519,NAVIGATING: Moving to goal
2026-08-18T12:38:46.744702,203.08,-423.921,211.462,0.6542,37.48,6,5.281,NAVIGATING: Moving to goal
2026-08-18T12:38:47.279216,203.62,-423.753,211.588,0.6605,37.84,6,5.072,NAVIGATING: Moving to goal
2026-08-18T12:38:47.799971,204.14,-423.552,211.74,0.6712,38.46,6,4.822,NAVIGATING: Moving to goal
2026-08-18T12:38:48.345993,204.69,-423.38,211.87,0.6796,38.94,6,4.607,NAVIGATING: Moving to goal
2026-08-18T12:38:48.856508,205.2,-423.22,211.992,0.6859,39.3,6,4.407,NAVIGATING: Moving to goal
2026-08-18T12:38:49.374158,205.71,-423.022,212.142,0.6924,39.67,6,4.159,NAVIGATING: Moving to goal
2026-08-18T12:38:49.883419,206.22,-422.849,212.274,0.6969,39.93,6,3.943,NAVIGATING: Moving to goal
2026-08-18T12:38:50.385348,206.72,-422.676,212.406,0.7007,40.15,6,3.726,NAVIGATING: Moving to goal
2026-08-18T12:38:50.889223,207.23,-422.49,212.549,0.704,40.34,6,3.494,NAVIGATING: Moving to goal
2026-08-18T12:38:51.409707,207.75,-422.313,212.686,0.7072,40.52,6,3.272,NAVIGATING: Moving to goal
2026-08-18T12:38:51.928059,208.27,-422.159,212.806,0.7125,40.82,6,3.078,NAVIGATING: Moving to goal
2026-08-18T12:38:52.439614,208.78,-421.987,212.943,0.722,41.37,6,2.86,NAVIGATING: Moving to goal
2026-08-18T12:38:52.954147,209.29,-421.82,213.076,0.7343,42.07,6,2.648,NAVIGATING: Moving to goal
2026-08-18T12:38:53.458191,209.8,-421.639,213.223,0.7506,43.01,6,2.417,NAVIGATING: Moving to goal
2026-08-18T12:38:53.970384,210.31,-421.488,213.348,0.7662,43.9,6,2.223,NAVIGATING: Moving to goal
2026-08-18T12:38:54.477090,210.82,-421.33,213.48,0.784,44.92,6,2.02,NAVIGATING: Moving to goal
2026-08-18T12:38:54.628783,210.97,-421.283,213.519,0.7896,45.24,6,1.959,GOAL_REACHED: Target reached successfully
2026-08-18T12:38:56.631636,212.97,-421.283,213.519,0.7896,45.24,7,6.606,GOAL_REACHED: Target reached successfully
2026-08-18T12:38:56.640083,212.98,-420.749,213.982,0.8608,49.32,7,6.065,NAVIGATING: Moving to goal
2026-08-18T12:38:57.170865,213.51,-420.521,214.188,0.8963,51.35,7,5.836,NAVIGATING: Moving to goal
2026-08-18T12:38:57.697101,214.04,-420.367,214.33,0.9323,53.42,7,5.682,NAVIGATING: Moving to goal
2026-08-18T12:38:58.254425,214.59,-420.248,214.443,0.9698,55.57,7,5.562,NAVIGATING: Moving to goal
2026-08-18T12:38:58.762009,215.1,-420.125,214.563,1.0157,58.19,7,5.438,NAVIGATING: Moving to goal
2026-08-18T12:38:59.266502,215.61,-420.011,214.677,1.0611,60.8,7,5.323,NAVIGATING: Moving to goal
2026-08-18T12:38:59.784580,216.12,-419.909,214.783,1.1042,63.26,7,5.217,NAVIGATING: Moving to goal
2026-08-18T12:39:00.294607,216.63,-419.813,214.888,1.1467,65.7,7,5.116,NAVIGATING: Moving to goal
2026-08-18T12:39:00.836470,217.18,-419.706,215.01,1.1966,68.56,7,4.998,NAVIGATING: Moving to goal
2026-08-18T12:39:01.352272,217.69,-419.615,215.118,1.24,71.05,7,4.897,NAVIGATING: Moving to goal
2026-08-18T12:39:01.857556,218.2,-419.52,215.24,1.2884,73.82,7,4.784,NAVIGATING: Moving to goal
2026-08-18T12:39:02.362761,218.7,-419.44,215.347,1.3295,76.17,7,4.686,NAVIGATING: Moving to goal
2026-08-18T12:39:02.867079,219.21,-419.341,215.493,1.3797,79.05,7,4.555,NAVIGATING: Moving to goal
2026-08-18T12:39:03.373838,219.71,-419.266,215.614,1.4174,81.21,7,4.447,NAVIGATING: Moving to goal
2026-08-18T12:39:03.897709,220.24,-419.181,215.762,1.4601,83.66,7,4.316,NAVIGATING: Moving to goal
2026-08-18T12:39:04.411048,220.75,-419.103,215.913,1.5008,85.99,7,4.185,NAVIGATING: Moving to goal
2026-08-18T12:39:04.913126,221.25,-419.042,216.042,1.534,87.89,7,4.073,NAVIGATING: Moving to goal
2026-08-18T12:39:05.418653,221.76,-418.976,216.193,1.5715,90.04,7,3.942,NAVIGATING: Moving to goal
2026-08-18T12:39:05.928709,222.27,-418.915,216.349,1.6087,92.17,7,3.809,NAVIGATING: Moving to goal
2026-08-18T12:39:06.442291,222.78,-418.858,216.508,1.6456,94.28,7,3.674,NAVIGATING: Moving to goal
2026-08-18T12:39:06.942469,223.28,-418.801,216.691,1.6869,96.65,7,3.52,NAVIGATING: Moving to goal
2026-08-18T12:39:07.470969,223.81,-418.766,216.817,1.715,98.26,7,3.413,NAVIGATING: Moving to goal
2026-08-18T12:39:07.988380,224.33,-418.72,217.005,1.756,100.61,7,3.257,NAVIGATING: Moving to goal
2026-08-18T12:39:08.496938,224.84,-418.69,217.155,1.7867,102.37,7,3.132,NAVIGATING: Moving to goal
2026-08-18T12:39:09.040364,225.38,-418.659,217.351,1.8231,104.45,7,2.969,NAVIGATING: Moving to goal
2026-08-18T12:39:09.593215,225.93,-418.637,217.544,1.8559,106.33,7,2.809,NAVIGATING: Moving to goal
2026-08-18T12:39:10.097037,226.44,-418.622,217.728,1.8875,108.14,7,2.657,NAVIGATING: Moving to goal
2026-08-18T12:39:10.642276,226.98,-418.611,217.933,1.9244,110.26,7,2.49,NAVIGATING: Moving to goal
2026-08-18T12:39:11.180085,227.52,-418.608,218.123,1.9597,112.28,7,2.336,NAVIGATING: Moving to goal
2026-08-18T12:39:11.708301,228.05,-418.611,218.317,1.9966,114.4,7,2.182,NAVIGATING: Moving to goal
2026-08-18T12:39:12.211105,228.55,-418.621,218.513,2.0349,116.59,7,2.028,NAVIGATING: Moving to goal
2026-08-18T12:39:12.627927,228.97,-418.632,218.654,2.0628,118.19,7,1.919,GOAL_REACHED: Target reached successfully
2026-08-18T12:39:14.631097,230.97,-418.632,218.654,2.0628,118.19,8,28.364,GOAL_REACHED: Target reached successfully
2026-08-18T12:39:14.639490,230.98,-418.723,219.275,2.1887,125.4,8,28.709,NAVIGATING: Moving to goal
2026-08-18T12:39:15.143866,231.48,-418.785,219.544,2.2472,128.75,8,28.845,NAVIGATING: Moving to goal
2026-08-18T12:39:15.723493,232.06,-418.826,219.706,2.2936,131.41,8,28.925,NAVIGATING: Moving to goal
2026-08-18T12:39:16.260155,232.6,-418.869,219.867,2.3519,134.75,8,29.003,NAVIGATING: Moving to goal
2026-08-18T12:39:16.816016,233.16,-418.906,219.997,2.4093,138.04,8,29.066,NAVIGATING: Moving to goal
2026-08-18T12:39:17.335036,233.67,-418.937,220.103,2.4629,141.11,8,29.117,NAVIGATING: Moving to goal
2026-08-18T12:39:17.859224,234.2,-418.973,220.223,2.5308,145.0,8,29.174,NAVIGATING: Moving to goal
2026-08-18T12:39:18.366293,234.71,-419.006,220.324,2.5945,148.66,8,29.22,NAVIGATING: Moving to goal
2026-08-18T12:39:18.883723,235.22,-419.039,220.42,2.6611,152.47,8,29.263,NAVIGATING: Moving to goal
2026-08-18T12:39:19.441385,235.78,-419.077,220.519,2.735,156.7,8,29.305,NAVIGATING: Moving to goal
2026-08-18T12:39:19.981174,236.32,-419.113,220.607,2.8064,160.79,8,29.341,NAVIGATING: Moving to goal
2026-08-18T12:39:20.516989,236.86,-419.148,220.683,2.8733,164.63,8,29.37,NAVIGATING: Moving to goal
2026-08-18T12:39:21.037618,237.38,-419.184,220.754,2.9405,168.48,8,29.395,NAVIGATING: Moving to goal
2026-08-18T12:39:21.592022,237.93,-419.226,220.83,3.0178,172.91,8,29.419,NAVIGATING: Moving to goal
2026-08-18T12:39:22.119588,238.46,-419.266,220.896,3.0902,177.06,8,29.437,NAVIGATING: Moving to goal
2026-08-18T12:39:22.659091,239.0,-419.305,220.953,-3.1254,-179.07,8,29.45,NAVIGATING: Moving to goal
2026-08-18T12:39:23.172890,239.51,-419.351,221.008,-3.056,-175.09,8,29.457,NAVIGATING: Moving to goal
2026-08-18T12:39:23.689506,240.03,-419.404,221.057,-2.9903,-171.33,8,29.455,NAVIGATING: Moving to goal
2026-08-18T12:39:24.202596,240.54,-419.462,221.101,-2.928,-167.76,8,29.445,NAVIGATING: Moving to goal
2026-08-18T12:39:24.797533,241.14,-419.546,221.144,-2.8572,-163.71,8,29.418,NAVIGATING: Moving to goal
2026-08-18T12:39:25.366278,241.71,-419.632,221.174,-2.7998,-160.42,8,29.38,NAVIGATING: Moving to goal
2026-08-18T12:39:25.905853,242.25,-419.741,221.198,-2.7382,-156.89,8,29.322,NAVIGATING: Moving to goal
2026-08-18T12:39:26.467501,242.81,-419.847,221.21,-2.6871,-153.96,8,29.257,NAVIGATING: Moving to goal
2026-08-18T12:39:26.983107,243.32,-419.957,221.212,-2.6426,-151.41,8,29.183,NAVIGATING: Moving to goal
2026-08-18T12:39:27.498281,243.84,-420.1,221.203,-2.5927,-148.55,8,29.079,NAVIGATING: Moving to goal
2026-08-18T12:39:28.021346,244.36,-420.238,221.184,-2.5494,-146.07,8,28.97,NAVIGATING: Moving to goal
2026-08-18T12:39:28.523459,244.86,-420.368,221.158,-2.5138,-144.03,8,28.863,NAVIGATING: Moving to goal
2026-08-18T12:39:29.069798,245.41,-420.549,221.11,-2.4711,-141.58,8,28.705,NAVIGATING: Moving to goal
2026-08-18T12:39:29.573230,245.91,-420.707,221.059,-2.4383,-139.7,8,28.561,NAVIGATING: Moving to goal
2026-08-18T12:39:30.130804,246.47,-420.874,220.997,-2.4066,-137.89,8,28.402,NAVIGATING: Moving to goal
2026-08-18T12:39:30.648808,246.99,-421.057,220.921,-2.3742,-136.03,8,28.222,NAVIGATING: Moving to goal
2026-08-18T12:39:31.154097,247.49,-421.205,220.853,-2.3509,-134.7,8,28.073,NAVIGATING: Moving to goal
2026-08-18T12:39:31.676207,248.02,-421.39,220.76,-2.3267,-133.31,8,27.881,NAVIGATING: Moving to goal
2026-08-18T12:39:32.205326,248.54,-421.572,220.662,-2.3071,-132.19,8,27.686,NAVIGATING: Moving to goal
2026-08-18T12:39:32.724000,249.06,-421.754,220.557,-2.2908,-131.25,8,27.486,NAVIGATING: Moving to goal
2026-08-18T12:39:33.260195,249.6,-421.94,220.442,-2.2767,-130.45,8,27.277,NAVIGATING: Moving to goal
2026-08-18T12:39:33.764635,250.1,-422.121,220.324,-2.2651,-129.78,8,27.069,NAVIGATING: Moving to goal
2026-08-18T12:39:34.284539,250.62,-422.3,220.201,-2.2551,-129.21,8,26.858,NAVIGATING: Moving to goal
2026-08-18T12:39:34.793936,251.13,-422.452,220.093,-2.2477,-128.78,8,26.677,NAVIGATING: Moving to goal
2026-08-18T12:39:35.303766,251.64,-422.619,219.968,-2.2404,-128.37,8,26.473,NAVIGATING: Moving to goal
2026-08-18T12:39:35.805598,252.15,-422.788,219.837,-2.2339,-127.99,8,26.263,NAVIGATING: Moving to goal
2026-08-18T12:39:36.339791,252.68,-422.942,219.712,-2.2285,-127.68,8,26.068,NAVIGATING: Moving to goal
2026-08-18T12:39:36.885932,253.23,-423.136,219.551,-2.2225,-127.34,8,25.819,NAVIGATING: Moving to goal
2026-08-18T12:39:37.420736,253.76,-423.303,219.407,-2.2179,-127.07,8,25.601,NAVIGATING: Moving to goal
2026-08-18T12:39:37.937849,254.28,-423.455,219.271,-2.214,-126.85,8,25.399,NAVIGATING: Moving to goal
2026-08-18T12:39:38.467063,254.81,-423.633,219.108,-2.2099,-126.62,8,25.159,NAVIGATING: Moving to goal
2026-08-18T12:39:38.968825,255.31,-423.782,218.968,-2.2069,-126.44,8,24.956,NAVIGATING: Moving to goal
2026-08-18T12:39:39.484787,255.82,-423.929,218.826,-2.2041,-126.28,8,24.753,NAVIGATING: Moving to goal
2026-08-18T12:39:40.009909,256.35,-424.078,218.68,-2.2014,-126.13,8,24.545,NAVIGATING: Moving to goal
2026-08-18T12:39:40.566128,256.91,-424.226,218.531,-2.1991,-126.0,8,24.336,NAVIGATING: Moving to goal
2026-08-18T12:39:41.079089,257.42,-424.38,218.373,-2.1968,-125.87,8,24.116,NAVIGATING: Moving to goal
2026-08-18T12:39:41.606727,257.95,-424.51,218.238,-2.195,-125.76,8,23.928,NAVIGATING: Moving to goal
2026-08-18T12:39:42.115943,258.46,-424.672,218.066,-2.193,-125.65,8,23.692,NAVIGATING: Moving to goal
2026-08-18T12:39:42.650402,258.99,-424.814,217.913,-2.1928,-125.64,8,23.484,NAVIGATING: Moving to goal
2026-08-18T12:39:43.192544,259.53,-424.955,217.762,-2.1958,-125.81,8,23.277,NAVIGATING: Moving to goal
2026-08-18T12:39:43.746687,260.09,-425.112,217.589,-2.1989,-125.99,8,23.044,NAVIGATING: Moving to goal
2026-08-18T12:39:44.259639,260.6,-425.236,217.451,-2.2008,-126.1,8,22.858,NAVIGATING: Moving to goal
2026-08-18T12:39:44.759923,261.1,-425.374,217.295,-2.2026,-126.2,8,22.65,NAVIGATING: Moving to goal
2026-08-18T12:39:45.263188,261.6,-425.518,217.131,-2.204,-126.28,8,22.432,NAVIGATING: Moving to goal
2026-08-18T12:39:45.777572,262.12,-425.672,216.954,-2.2052,-126.35,8,22.198,NAVIGATING: Moving to goal
2026-08-18T12:39:46.293920,262.63,-425.825,216.776,-2.2061,-126.4,8,21.963,NAVIGATING: Moving to goal
2026-08-18T12:39:46.806631,263.15,-425.932,216.65,-2.2065,-126.42,8,21.798,NAVIGATING: Moving to goal
2026-08-18T12:39:47.307378,263.65,-426.079,216.475,-2.207,-126.45,8,21.568,NAVIGATING: Moving to goal
2026-08-18T12:39:47.819350,264.16,-426.209,216.319,-2.2073,-126.47,8,21.366,NAVIGATING: Moving to goal
2026-08-18T12:39:48.372847,264.71,-426.352,216.147,-2.2075,-126.48,8,21.142,NAVIGATING: Moving to goal
2026-08-18T12:39:48.901736,265.24,-426.511,215.954,-2.2077,-126.49,8,20.892,NAVIGATING: Moving to goal
2026-08-18T12:39:49.411376,265.75,-426.639,215.797,-2.2077,-126.49,8,20.69,NAVIGATING: Moving to goal
2026-08-18T12:39:49.999783,266.34,-426.77,215.636,-2.2077,-126.49,8,20.482,NAVIGATING: Moving to goal
2026-08-18T12:39:50.508859,266.85,-426.917,215.454,-2.2077,-126.49,8,20.248,NAVIGATING: Moving to goal
2026-08-18T12:39:51.012957,267.35,-427.041,215.3,-2.2076,-126.49,8,20.051,NAVIGATING: Moving to goal
2026-08-18T12:39:51.541791,267.88,-427.174,215.134,-2.2075,-126.48,8,19.838,NAVIGATING: Moving to goal
2026-08-18T12:39:52.101356,268.44,-427.31,214.963,-2.2074,-126.47,8,19.619,NAVIGATING: Moving to goal
2026-08-18T12:39:52.606493,268.95,-427.439,214.8,-2.2073,-126.47,8,19.412,NAVIGATING: Moving to goal
2026-08-18T12:39:53.131308,269.47,-427.584,214.616,-2.2071,-126.46,8,19.177,NAVIGATING: Moving to goal
2026-08-18T12:39:53.666941,270.01,-427.719,214.444,-2.207,-126.45,8,18.959,NAVIGATING: Moving to goal
2026-08-18T12:39:54.200585,270.54,-427.857,214.267,-2.2069,-126.44,8,18.735,NAVIGATING: Moving to goal
2026-08-18T12:39:54.703220,271.04,-427.992,214.095,-2.2067,-126.44,8,18.517,NAVIGATING: Moving to goal
2026-08-18T12:39:55.216599,271.56,-428.116,213.935,-2.2066,-126.43,8,18.314,NAVIGATING: Moving to goal
2026-08-18T12:39:55.732277,272.07,-428.25,213.762,-2.2065,-126.42,8,18.096,NAVIGATING: Moving to goal
2026-08-18T12:39:56.268919,272.61,-428.368,213.61,-2.2064,-126.42,8,17.904,NAVIGATING: Moving to goal
2026-08-18T12:39:56.787728,273.13,-428.521,213.412,-2.2063,-126.41,8,17.653,NAVIGATING: Moving to goal
2026-08-18T12:39:57.297728,273.64,-428.645,213.251,-2.2062,-126.41,8,17.451,NAVIGATING: Moving to goal
2026-08-18T12:39:57.813594,274.15,-428.765,213.095,-2.2061,-126.4,8,17.254,NAVIGATING: Moving to goal
2026-08-18T12:39:58.407524,274.75,-428.911,212.904,-2.206,-126.4,8,17.015,NAVIGATING: Moving to goal
2026-08-18T12:39:58.949114,275.29,-429.066,212.701,-2.206,-126.39,8,16.759,NAVIGATING: Moving to goal
2026-08-18T12:39:59.458806,275.8,-429.189,212.54,-2.2059,-126.39,8,16.557,NAVIGATING: Moving to goal
2026-08-18T12:39:59.991431,276.33,-429.311,212.379,-2.2059,-126.39,8,16.355,NAVIGATING: Moving to goal
2026-08-18T12:40:00.515951,276.86,-429.463,212.18,-2.2058,-126.38,8,16.105,NAVIGATING: Moving to goal
2026-08-18T12:40:01.041098,277.38,-429.598,212.002,-2.2058,-126.38,8,15.882,NAVIGATING: Moving to goal
2026-08-18T12:40:01.552526,277.89,-429.723,211.836,-2.2058,-126.38,8,15.675,NAVIGATING: Moving to goal
2026-08-18T12:40:02.085965,278.43,-429.864,211.649,-2.2059,-126.39,8,15.441,NAVIGATING: Moving to goal
2026-08-18T12:40:02.617035,278.96,-429.993,211.481,-2.2081,-126.52,8,15.23,NAVIGATING: Moving to goal
2026-08-18T12:40:03.119231,279.46,-430.118,211.316,-2.2118,-126.73,8,15.023,NAVIGATING: Moving to goal
2026-08-18T12:40:03.656161,280.0,-430.259,211.13,-2.2154,-126.93,8,14.79,NAVIGATING: Moving to goal
2026-08-18T12:40:04.168753,280.51,-430.391,210.956,-2.2181,-127.09,8,14.572,NAVIGATING: Moving to goal
2026-08-18T12:40:04.674281,281.01,-430.526,210.778,-2.2204,-127.22,8,14.35,NAVIGATING: Moving to goal
2026-08-18T12:40:05.183926,281.52,-430.658,210.604,-2.2223,-127.33,8,14.132,NAVIGATING: Moving to goal
2026-08-18T12:40:05.702522,282.04,-430.78,210.442,-2.2238,-127.42,8,13.93,NAVIGATING: Moving to goal
2026-08-18T12:40:06.208086,282.55,-430.912,210.268,-2.2252,-127.49,8,13.712,NAVIGATING: Moving to goal
2026-08-18T12:40:06.721694,283.06,-431.035,210.107,-2.2263,-127.56,8,13.51,NAVIGATING: Moving to goal
2026-08-18T12:40:07.221771,283.56,-431.17,209.928,-2.2273,-127.62,8,13.287,NAVIGATING: Moving to goal
2026-08-18T12:40:07.731742,284.07,-431.289,209.771,-2.2281,-127.66,8,13.09,NAVIGATING: Moving to goal
2026-08-18T12:40:08.276563,284.62,-431.409,209.614,-2.2288,-127.7,8,12.893,NAVIGATING: Moving to goal
2026-08-18T12:40:08.778912,285.12,-431.541,209.44,-2.2294,-127.74,8,12.675,NAVIGATING: Moving to goal
2026-08-18T12:40:09.299161,285.64,-431.674,209.266,-2.23,-127.77,8,12.458,NAVIGATING: Moving to goal
2026-08-18T12:40:09.871351,286.21,-431.809,209.088,-2.2305,-127.8,8,12.235,NAVIGATING: Moving to goal
2026-08-18T12:40:10.390155,286.73,-431.961,208.889,-2.231,-127.83,8,11.985,NAVIGATING: Moving to goal
2026-08-18T12:40:10.942230,287.28,-432.097,208.711,-2.2314,-127.85,8,11.762,NAVIGATING: Moving to goal
2026-08-18T12:40:11.457354,287.8,-432.219,208.55,-2.2317,-127.87,8,11.56,NAVIGATING: Moving to goal
2026-08-18T12:40:12.001183,288.34,-432.362,208.364,-2.2321,-127.89,8,11.327,NAVIGATING: Moving to goal
2026-08-18T12:40:12.517615,288.86,-432.494,208.191,-2.2323,-127.9,8,11.11,NAVIGATING: Moving to goal
2026-08-18T12:40:13.036452,289.38,-432.617,208.03,-2.234,-128.0,8,10.908,NAVIGATING: Moving to goal
2026-08-18T12:40:13.553584,289.89,-432.763,207.843,-2.2397,-128.33,8,10.672,NAVIGATING: Moving to goal
2026-08-18T12:40:14.068995,290.41,-432.892,207.675,-2.2447,-128.61,8,10.461,NAVIGATING: Moving to goal
2026-08-18T12:40:14.569170,290.91,-433.019,207.512,-2.2488,-128.85,8,10.255,NAVIGATING: Moving to goal
2026-08-18T12:40:15.079841,291.42,-433.162,207.328,-2.2527,-129.07,8,10.023,NAVIGATING: Moving to goal
2026-08-18T12:40:15.592160,291.93,-433.295,207.156,-2.2557,-129.24,8,9.806,NAVIGATING: Moving to goal
2026-08-18T12:40:16.106764,292.45,-433.432,206.98,-2.2582,-129.39,8,9.584,NAVIGATING: Moving to goal
2026-08-18T12:40:16.619792,292.96,-433.573,206.799,-2.2604,-129.51,8,9.356,NAVIGATING: Moving to goal
2026-08-18T12:40:17.121154,293.46,-433.701,206.636,-2.2621,-129.61,8,9.149,NAVIGATING: Moving to goal
2026-08-18T12:40:17.632408,293.97,-433.856,206.439,-2.2639,-129.71,8,8.9,NAVIGATING: Moving to goal
2026-08-18T12:40:18.133296,294.47,-433.981,206.28,-2.2651,-129.78,8,8.699,NAVIGATING: Moving to goal
2026-08-18T12:40:18.637163,294.98,-434.09,206.142,-2.266,-129.83,8,8.523,NAVIGATING: Moving to goal
2026-08-18T12:40:19.175740,295.52,-434.249,205.941,-2.2672,-129.9,8,8.269,NAVIGATING: Moving to goal
2026-08-18T12:40:19.701809,296.04,-434.382,205.774,-2.2681,-129.95,8,8.056,NAVIGATING: Moving to goal
2026-08-18T12:40:20.210483,296.55,-434.518,205.603,-2.2689,-130.0,8,7.839,NAVIGATING: Moving to goal
2026-08-18T12:40:20.783587,297.12,-434.665,205.42,-2.2697,-130.04,8,7.605,NAVIGATING: Moving to goal
2026-08-18T12:40:21.331167,297.67,-434.822,205.225,-2.2713,-130.14,8,7.357,NAVIGATING: Moving to goal
2026-08-18T12:40:21.854099,298.19,-434.962,205.053,-2.2766,-130.44,8,7.136,NAVIGATING: Moving to goal
2026-08-18T12:40:22.357271,298.7,-435.092,204.894,-2.2839,-130.86,8,6.931,NAVIGATING: Moving to goal
2026-08-18T12:40:22.872680,299.21,-435.243,204.71,-2.2914,-131.29,8,6.694,NAVIGATING: Moving to goal
2026-08-18T12:40:23.381903,299.72,-435.378,204.547,-2.297,-131.61,8,6.484,NAVIGATING: Moving to goal
2026-08-18T12:40:23.905935,300.25,-435.513,204.383,-2.3016,-131.87,8,6.273,NAVIGATING: Moving to goal
2026-08-18T12:40:24.464744,300.8,-435.675,204.187,-2.3062,-132.14,8,6.019,NAVIGATING: Moving to goal
2026-08-18T12:40:24.972954,301.31,-435.824,204.007,-2.3097,-132.34,8,5.787,NAVIGATING: Moving to goal
2026-08-18T12:40:25.537364,301.88,-435.961,203.843,-2.3124,-132.49,8,5.576,NAVIGATING: Moving to goal
2026-08-18T12:40:26.081589,302.42,-436.104,203.672,-2.3148,-132.63,8,5.354,NAVIGATING: Moving to goal
2026-08-18T12:40:26.584513,302.92,-436.224,203.53,-2.3165,-132.73,8,5.169,NAVIGATING: Moving to goal
2026-08-18T12:40:27.167493,303.51,-436.386,203.339,-2.3185,-132.84,8,4.92,NAVIGATING: Moving to goal
2026-08-18T12:40:27.744683,304.08,-436.531,203.169,-2.3213,-133.0,8,4.699,NAVIGATING: Moving to goal
2026-08-18T12:40:28.261219,304.6,-436.662,203.018,-2.3272,-133.34,8,4.5,NAVIGATING: Moving to goal
2026-08-18T12:40:28.830714,305.17,-436.793,202.868,-2.3362,-133.85,8,4.303,NAVIGATING: Moving to goal
2026-08-18T12:40:29.386138,305.73,-436.955,202.685,-2.3486,-134.57,8,4.059,NAVIGATING: Moving to goal
2026-08-18T12:40:29.912622,306.25,-437.101,202.52,-2.3579,-135.1,8,3.841,NAVIGATING: Moving to goal
2026-08-18T12:40:30.441029,306.78,-437.224,202.382,-2.3644,-135.47,8,3.658,NAVIGATING: Moving to goal
2026-08-18T12:40:30.976378,307.32,-437.394,202.193,-2.3719,-135.9,8,3.406,NAVIGATING: Moving to goal
2026-08-18T12:40:31.516291,307.86,-437.536,202.035,-2.377,-136.19,8,3.196,NAVIGATING: Moving to goal
2026-08-18T12:40:32.065987,308.41,-437.672,201.886,-2.3823,-136.5,8,2.997,NAVIGATING: Moving to goal
2026-08-18T12:40:32.602402,308.94,-437.833,201.712,-2.3922,-137.06,8,2.762,NAVIGATING: Moving to goal
2026-08-18T12:40:33.119543,309.46,-437.986,201.549,-2.405,-137.8,8,2.54,NAVIGATING: Moving to goal
2026-08-18T12:40:33.637894,309.98,-438.133,201.395,-2.4198,-138.65,8,2.33,NAVIGATING: Moving to goal
2026-08-18T12:40:34.156227,310.5,-438.284,201.239,-2.4371,-139.63,8,2.116,NAVIGATING: Moving to goal
2026-08-18T12:40:34.628071,310.97,-438.414,201.107,-2.4532,-140.56,8,1.934,GOAL_REACHED: Target reached successfully
2026-08-18T12:40:36.630912,312.97,-438.414,201.107,-2.4532,-140.56,9,4.203,GOAL_REACHED: Target reached successfully
2026-08-18T12:40:36.637515,312.98,-438.932,200.597,-2.5248,-144.66,9,4.531,NAVIGATING: Moving to goal
2026-08-18T12:40:37.146898,313.49,-439.166,200.377,-2.5618,-146.78,9,4.698,NAVIGATING: Moving to goal
2026-08-18T12:40:37.662584,314.0,-439.31,200.244,-2.5984,-148.88,9,4.805,NAVIGATING: Moving to goal
2026-08-18T12:40:38.247459,314.59,-439.436,200.13,-2.6446,-151.52,9,4.902,NAVIGATING: Moving to goal
2026-08-18T12:40:38.755230,315.09,-439.542,200.035,-2.6945,-154.38,9,4.986,NAVIGATING: Moving to goal
2026-08-18T12:40:39.270828,315.61,-439.637,199.95,-2.7478,-157.44,9,5.063,NAVIGATING: Moving to goal
2026-08-18T12:40:39.817088,316.16,-439.718,199.879,-2.8002,-160.44,9,5.129,NAVIGATING: Moving to goal
2026-08-18T12:40:40.352577,316.69,-439.814,199.795,-2.8699,-164.43,9,5.208,NAVIGATING: Moving to goal
2026-08-18T12:40:40.872610,317.21,-439.894,199.726,-2.9342,-168.12,9,5.275,NAVIGATING: Moving to goal
2026-08-18T12:40:41.383961,317.72,-439.971,199.662,-3.0,-171.89,9,5.338,NAVIGATING: Moving to goal
2026-08-18T12:40:41.943305,318.28,-440.045,199.603,-3.0667,-175.71,9,5.397,NAVIGATING: Moving to goal
2026-08-18T12:40:42.468879,318.81,-440.126,199.54,3.1393,179.87,9,5.461,NAVIGATING: Moving to goal
2026-08-18T12:40:43.000378,319.34,-440.191,199.493,3.0746,176.16,9,5.511,NAVIGATING: Moving to goal
2026-08-18T12:40:43.500842,319.84,-440.256,199.448,3.0095,172.43,9,5.558,NAVIGATING: Moving to goal
2026-08-18T12:40:44.039911,320.38,-440.323,199.405,2.9393,168.41,9,5.605,NAVIGATING: Moving to goal
2026-08-18T12:40:44.572329,320.91,-440.387,199.367,2.8722,164.57,9,5.646,NAVIGATING: Moving to goal
2026-08-18T12:40:45.085874,321.43,-440.449,199.333,2.805,160.71,9,5.684,NAVIGATING: Moving to goal
2026-08-18T12:40:45.605505,321.94,-440.512,199.302,2.7361,156.77,9,5.721,NAVIGATING: Moving to goal
2026-08-18T12:40:46.137657,322.48,-440.573,199.276,2.6687,152.91,9,5.753,NAVIGATING: Moving to goal
2026-08-18T12:40:46.673371,323.01,-440.634,199.253,2.5997,148.95,9,5.782,NAVIGATING: Moving to goal
2026-08-18T12:40:47.189818,323.53,-440.695,199.233,2.5291,144.9,9,5.809,NAVIGATING: Moving to goal
2026-08-18T12:40:47.692571,324.03,-440.749,199.219,2.4666,141.33,9,5.829,NAVIGATING: Moving to goal
2026-08-18T12:40:48.207685,324.55,-440.813,199.206,2.3893,136.9,9,5.851,NAVIGATING: Moving to goal
2026-08-18T12:40:48.732060,325.07,-440.862,199.199,2.3302,133.51,9,5.865,NAVIGATING: Moving to goal
2026-08-18T12:40:49.245887,325.59,-440.913,199.194,2.2661,129.84,9,5.877,NAVIGATING: Moving to goal
2026-08-18T12:40:49.764902,326.1,-440.97,199.193,2.1939,125.7,9,5.887,NAVIGATING: Moving to goal
2026-08-18T12:40:50.300966,326.64,-441.02,199.196,2.1282,121.94,9,5.893,NAVIGATING: Moving to goal
2026-08-18T12:40:50.809956,327.15,-441.067,199.203,2.0667,118.41,9,5.895,NAVIGATING: Moving to goal
2026-08-18T12:40:51.361588,327.7,-441.129,199.222,1.9917,114.11,9,5.887,NAVIGATING: Moving to goal
2026-08-18T12:40:51.903397,328.24,-441.192,199.253,1.9205,110.04,9,5.869,NAVIGATING: Moving to goal
2026-08-18T12:40:52.445756,328.79,-441.247,199.291,1.8605,106.6,9,5.844,NAVIGATING: Moving to goal
2026-08-18T12:40:52.962019,329.3,-441.302,199.339,1.8064,103.5,9,5.808,NAVIGATING: Moving to goal
2026-08-18T12:40:53.488312,329.83,-441.364,199.409,1.7479,100.15,9,5.755,NAVIGATING: Moving to goal
2026-08-18T12:40:54.000485,330.34,-441.422,199.488,1.694,97.06,9,5.693,NAVIGATING: Moving to goal
2026-08-18T12:40:54.523319,330.86,-441.476,199.574,1.6464,94.33,9,5.623,NAVIGATING: Moving to goal
2026-08-18T12:40:55.086290,331.43,-441.54,199.7,1.5917,91.2,9,5.519,NAVIGATING: Moving to goal
2026-08-18T12:40:55.596016,331.94,-441.597,199.834,1.5434,88.43,9,5.407,NAVIGATING: Moving to goal
2026-08-18T12:40:56.114361,332.45,-441.646,199.972,1.5001,85.95,9,5.291,NAVIGATING: Moving to goal
2026-08-18T12:40:56.631359,332.97,-441.689,200.116,1.4592,83.6,9,5.168,NAVIGATING: Moving to goal
2026-08-18T12:40:57.136685,333.48,-441.731,200.287,1.417,81.19,9,5.021,NAVIGATING: Moving to goal
2026-08-18T12:40:57.651580,333.99,-441.763,200.456,1.3814,79.15,9,4.875,NAVIGATING: Moving to goal
2026-08-18T12:40:58.210279,334.55,-441.791,200.647,1.3457,77.1,9,4.707,NAVIGATING: Moving to goal
2026-08-18T12:40:58.718660,335.06,-441.813,200.861,1.3097,75.04,9,4.519,NAVIGATING: Moving to goal
2026-08-18T12:40:59.282822,335.62,-441.825,201.059,1.2789,73.28,9,4.343,NAVIGATING: Moving to goal
2026-08-18T12:40:59.798146,336.14,-441.831,201.267,1.2485,71.53,9,4.158,NAVIGATING: Moving to goal
2026-08-18T12:41:00.312991,336.65,-441.83,201.463,1.2208,69.95,9,3.982,NAVIGATING: Moving to goal
2026-08-18T12:41:00.822870,337.16,-441.821,201.682,1.191,68.24,9,3.785,NAVIGATING: Moving to goal
2026-08-18T12:41:01.332362,337.67,-441.807,201.882,1.1643,66.71,9,3.604,NAVIGATING: Moving to goal
2026-08-18T12:41:01.852729,338.19,-441.785,202.099,1.1359,65.08,9,3.407,NAVIGATING: Moving to goal
2026-08-18T12:41:02.391428,338.73,-441.758,202.311,1.1084,63.5,9,3.213,NAVIGATING: Moving to goal
2026-08-18T12:41:02.914561,339.25,-441.719,202.548,1.0778,61.75,9,2.995,NAVIGATING: Moving to goal
2026-08-18T12:41:03.433972,339.77,-441.678,202.759,1.0506,60.2,9,2.799,NAVIGATING: Moving to goal
2026-08-18T12:41:03.947495,340.29,-441.629,202.98,1.0222,58.57,9,2.595,NAVIGATING: Moving to goal
2026-08-18T12:41:04.485229,340.82,-441.574,203.195,0.9946,56.99,9,2.395,NAVIGATING: Moving to goal
2026-08-18T12:41:04.987214,341.33,-441.512,203.413,0.9664,55.37,9,2.191,NAVIGATING: Moving to goal
2026-08-18T12:41:05.501746,341.84,-441.448,203.615,0.9402,53.87,9,2.003,NAVIGATING: Moving to goal
2026-08-18T12:41:05.627783,341.97,-441.43,203.669,0.9331,53.46,9,1.953,GOAL_REACHED: Target reached successfully
2026-08-18T12:41:07.631185,343.97,-441.43,203.669,0.9331,53.46,10,30.236,GOAL_REACHED: Target reached successfully
2026-08-18T12:41:07.637515,343.98,-441.162,204.363,0.842,48.24,10,29.559,NAVIGATING: Moving to goal
2026-08-18T12:41:08.174093,344.51,-441.026,204.662,0.8036,46.05,10,29.253,NAVIGATING: Moving to goal
2026-08-18T12:41:08.687463,345.03,-440.931,204.852,0.7839,44.91,10,29.053,NAVIGATING: Moving to goal
2026-08-18T12:41:09.196298,345.54,-440.833,205.037,0.7676,43.98,10,28.853,NAVIGATING: Moving to goal
2026-08-18T12:41:09.746032,346.09,-440.744,205.196,0.7558,43.3,10,28.68,NAVIGATING: Moving to goal
2026-08-18T12:41:10.249500,346.59,-440.627,205.394,0.7431,42.57,10,28.458,NAVIGATING: Moving to goal
2026-08-18T12:41:10.759889,347.1,-440.529,205.551,0.7344,42.08,10,28.279,NAVIGATING: Moving to goal
2026-08-18T12:41:11.260633,347.6,-440.404,205.742,0.7251,41.55,10,28.057,NAVIGATING: Moving to goal
2026-08-18T12:41:11.788678,348.13,-440.281,205.923,0.7175,41.11,10,27.843,NAVIGATING: Moving to goal
2026-08-18T12:41:12.289043,348.63,-440.164,206.089,0.7113,40.75,10,27.644,NAVIGATING: Moving to goal
2026-08-18T12:41:12.803043,349.14,-440.025,206.28,0.705,40.39,10,27.413,NAVIGATING: Moving to goal
2026-08-18T12:41:13.347994,349.69,-439.892,206.455,0.6999,40.1,10,27.196,NAVIGATING: Moving to goal
2026-08-18T12:41:13.858478,350.2,-439.763,206.62,0.6955,39.85,10,26.989,NAVIGATING: Moving to goal
2026-08-18T12:41:14.361234,350.7,-439.635,206.779,0.6917,39.63,10,26.787,NAVIGATING: Moving to goal
2026-08-18T12:41:14.887463,351.23,-439.505,206.936,0.6882,39.43,10,26.585,NAVIGATING: Moving to goal
2026-08-18T12:41:15.394763,351.73,-439.359,207.109,0.6847,39.23,10,26.361,NAVIGATING: Moving to goal
2026-08-18T12:41:15.933382,352.27,-439.215,207.275,0.6817,39.06,10,26.142,NAVIGATING: Moving to goal
2026-08-18T12:41:16.435405,352.77,-439.076,207.431,0.679,38.9,10,25.934,NAVIGATING: Moving to goal
2026-08-18T12:41:16.970523,353.31,-438.917,207.606,0.6762,38.75,10,25.698,NAVIGATING: Moving to goal
2026-08-18T12:41:17.513962,353.85,-438.767,207.767,0.6739,38.61,10,25.479,NAVIGATING: Moving to goal
2026-08-18T12:41:18.029709,354.37,-438.609,207.935,0.6716,38.48,10,25.249,NAVIGATING: Moving to goal
2026-08-18T12:41:18.548803,354.89,-438.459,208.089,0.6696,38.37,10,25.035,NAVIGATING: Moving to goal
2026-08-18T12:41:19.085536,355.42,-438.305,208.246,0.6677,38.26,10,24.815,NAVIGATING: Moving to goal
2026-08-18T12:41:19.591325,355.93,-438.15,208.401,0.6659,38.15,10,24.596,NAVIGATING: Moving to goal
2026-08-18T12:41:20.134387,356.47,-437.993,208.555,0.6642,38.06,10,24.376,NAVIGATING: Moving to goal
2026-08-18T12:41:20.646398,356.99,-437.839,208.704,0.6627,37.97,10,24.162,NAVIGATING: Moving to goal
2026-08-18T12:41:21.149488,357.49,-437.673,208.864,0.6611,37.88,10,23.931,NAVIGATING: Moving to goal
2026-08-18T12:41:21.654219,357.99,-437.525,209.004,0.6598,37.8,10,23.728,NAVIGATING: Moving to goal
2026-08-18T12:41:22.242488,358.58,-437.372,209.146,0.6585,37.73,10,23.519,NAVIGATING: Moving to goal
2026-08-18T12:41:22.780907,359.12,-437.188,209.317,0.6587,37.74,10,23.268,NAVIGATING: Moving to goal
2026-08-18T12:41:23.292631,359.63,-437.028,209.464,0.6621,37.93,10,23.05,NAVIGATING: Moving to goal
2026-08-18T12:41:23.800046,360.14,-436.874,209.604,0.6653,38.12,10,22.842,NAVIGATING: Moving to goal
2026-08-18T12:41:24.372640,360.71,-436.693,209.768,0.6685,38.3,10,22.597,NAVIGATING: Moving to goal
2026-08-18T12:41:24.920818,361.26,-436.506,209.935,0.6712,38.46,10,22.347,NAVIGATING: Moving to goal
2026-08-18T12:41:25.465377,361.8,-436.342,210.08,0.6729,38.56,10,22.129,NAVIGATING: Moving to goal
2026-08-18T12:41:25.986112,362.33,-436.178,210.224,0.6743,38.64,10,21.911,NAVIGATING: Moving to goal
2026-08-18T12:41:26.486978,362.83,-436.01,210.371,0.6754,38.7,10,21.687,NAVIGATING: Moving to goal
2026-08-18T12:41:26.995449,363.33,-435.845,210.514,0.6762,38.74,10,21.469,NAVIGATING: Moving to goal
2026-08-18T12:41:27.506745,363.85,-435.676,210.661,0.6769,38.78,10,21.245,NAVIGATING: Moving to goal
2026-08-18T12:41:28.017452,364.36,-435.49,210.821,0.6774,38.81,10,21.0,NAVIGATING: Moving to goal
2026-08-18T12:41:28.519719,364.86,-435.325,210.963,0.6777,38.83,10,20.782,NAVIGATING: Moving to goal
2026-08-18T12:41:29.077565,365.42,-435.147,211.115,0.678,38.84,10,20.548,NAVIGATING: Moving to goal
2026-08-18T12:41:29.585430,365.92,-434.956,211.277,0.6781,38.85,10,20.298,NAVIGATING: Moving to goal
2026-08-18T12:41:30.096998,366.44,-434.803,211.409,0.6782,38.86,10,20.096,NAVIGATING: Moving to goal
2026-08-18T12:41:30.606652,366.95,-434.64,211.546,0.6783,38.86,10,19.883,NAVIGATING: Moving to goal
2026-08-18T12:41:31.168225,367.51,-434.466,211.694,0.6783,38.87,10,19.655,NAVIGATING: Moving to goal
2026-08-18T12:41:31.712645,368.05,-434.275,211.856,0.6783,38.86,10,19.405,NAVIGATING: Moving to goal
2026-08-18T12:41:32.230164,368.57,-434.108,211.997,0.6783,38.86,10,19.187,NAVIGATING: Moving to goal
2026-08-18T12:41:32.748761,369.09,-433.933,212.144,0.6782,38.86,10,18.958,NAVIGATING: Moving to goal
2026-08-18T12:41:33.302907,369.64,-433.762,212.288,0.6781,38.85,10,18.735,NAVIGATING: Moving to goal
2026-08-18T12:41:33.816330,370.16,-433.562,212.455,0.678,38.85,10,18.475,NAVIGATING: Moving to goal
2026-08-18T12:41:34.327871,370.67,-433.391,212.599,0.6779,38.84,10,18.251,NAVIGATING: Moving to goal
2026-08-18T12:41:34.837995,371.18,-433.219,212.742,0.6777,38.83,10,18.028,NAVIGATING: Moving to goal
2026-08-18T12:41:35.374939,371.71,-433.043,212.889,0.6775,38.82,10,17.799,NAVIGATING: Moving to goal
2026-08-18T12:41:35.899638,372.24,-432.863,213.038,0.6773,38.81,10,17.565,NAVIGATING: Moving to goal
2026-08-18T12:41:36.439825,372.78,-432.694,213.178,0.6771,38.8,10,17.347,NAVIGATING: Moving to goal
2026-08-18T12:41:36.952035,373.29,-432.534,213.31,0.6769,38.78,10,17.139,NAVIGATING: Moving to goal
2026-08-18T12:41:37.462551,373.8,-432.366,213.45,0.6767,38.77,10,16.921,NAVIGATING: Moving to goal
2026-08-18T12:41:37.990406,374.33,-432.213,213.575,0.6764,38.76,10,16.724,NAVIGATING: Moving to goal
2026-08-18T12:41:38.545987,374.89,-432.048,213.711,0.6762,38.74,10,16.511,NAVIGATING: Moving to goal
2026-08-18T12:41:39.112327,375.45,-431.879,213.85,0.6759,38.72,10,16.293,NAVIGATING: Moving to goal
2026-08-18T12:41:39.642295,375.98,-431.706,213.992,0.6756,38.71,10,16.069,NAVIGATING: Moving to goal
2026-08-18T12:41:40.155652,376.5,-431.537,214.13,0.6753,38.69,10,15.851,NAVIGATING: Moving to goal
2026-08-18T12:41:40.655902,377.0,-431.388,214.252,0.6754,38.7,10,15.659,NAVIGATING: Moving to goal
2026-08-18T12:41:41.178721,377.52,-431.201,214.406,0.6794,38.93,10,15.417,NAVIGATING: Moving to goal
2026-08-18T12:41:41.684897,378.02,-431.046,214.534,0.6838,39.18,10,15.217,NAVIGATING: Moving to goal
2026-08-18T12:41:42.251538,378.59,-430.887,214.665,0.6877,39.4,10,15.012,NAVIGATING: Moving to goal
2026-08-18T12:41:42.756638,379.1,-430.707,214.813,0.6912,39.6,10,14.779,NAVIGATING: Moving to goal
2026-08-18T12:41:43.263670,379.6,-430.572,214.924,0.6934,39.73,10,14.605,NAVIGATING: Moving to goal
2026-08-18T12:41:43.791904,380.13,-430.387,215.075,0.6959,39.87,10,14.367,NAVIGATING: Moving to goal
2026-08-18T12:41:44.310193,380.65,-430.215,215.217,0.6978,39.98,10,14.144,NAVIGATING: Moving to goal
2026-08-18T12:41:44.828964,381.17,-430.042,215.358,0.6994,40.07,10,13.921,NAVIGATING: Moving to goal
2026-08-18T12:41:45.374421,381.71,-429.858,215.511,0.7007,40.15,10,13.683,NAVIGATING: Moving to goal
2026-08-18T12:41:45.904163,382.24,-429.677,215.659,0.7019,40.21,10,13.45,NAVIGATING: Moving to goal
2026-08-18T12:41:46.405535,382.74,-429.501,215.805,0.7028,40.27,10,13.222,NAVIGATING: Moving to goal
2026-08-18T12:41:46.923488,383.26,-429.341,215.937,0.7035,40.31,10,13.015,NAVIGATING: Moving to goal
2026-08-18T12:41:47.486830,383.83,-429.149,216.097,0.7042,40.35,10,12.766,NAVIGATING: Moving to goal
2026-08-18T12:41:47.992040,384.33,-428.969,216.247,0.7048,40.38,10,12.532,NAVIGATING: Moving to goal
2026-08-18T12:41:48.503082,384.84,-428.814,216.376,0.7052,40.4,10,12.331,NAVIGATING: Moving to goal
2026-08-18T12:41:49.014563,385.35,-428.655,216.509,0.7056,40.43,10,12.124,NAVIGATING: Moving to goal
2026-08-18T12:41:49.534573,385.87,-428.5,216.639,0.7059,40.45,10,11.923,NAVIGATING: Moving to goal
2026-08-18T12:41:50.042880,386.38,-428.32,216.789,0.7063,40.47,10,11.689,NAVIGATING: Moving to goal
2026-08-18T12:41:50.562486,386.9,-428.141,216.94,0.7066,40.48,10,11.456,NAVIGATING: Moving to goal
2026-08-18T12:41:51.080034,387.42,-427.978,217.077,0.7068,40.5,10,11.244,NAVIGATING: Moving to goal
2026-08-18T12:41:51.647657,387.99,-427.816,217.214,0.707,40.51,10,11.032,NAVIGATING: Moving to goal
2026-08-18T12:41:52.148031,388.49,-427.637,217.365,0.7071,40.52,10,10.799,NAVIGATING: Moving to goal
2026-08-18T12:41:52.655851,389.0,-427.494,217.485,0.7072,40.52,10,10.613,NAVIGATING: Moving to goal
2026-08-18T12:41:53.238785,389.58,-427.311,217.64,0.7081,40.57,10,10.374,NAVIGATING: Moving to goal
2026-08-18T12:41:53.758661,390.1,-427.123,217.801,0.7132,40.86,10,10.128,NAVIGATING: Moving to goal
2026-08-18T12:41:54.288769,390.63,-426.96,217.941,0.7184,41.16,10,9.913,NAVIGATING: Moving to goal
2026-08-18T12:41:54.796129,391.14,-426.804,218.074,0.7226,41.4,10,9.709,NAVIGATING: Moving to goal
2026-08-18T12:41:55.332824,391.67,-426.627,218.225,0.7265,41.62,10,9.477,NAVIGATING: Moving to goal
2026-08-18T12:41:55.868305,392.21,-426.462,218.366,0.7294,41.79,10,9.261,NAVIGATING: Moving to goal
2026-08-18T12:41:56.384369,392.72,-426.309,218.497,0.7317,41.92,10,9.061,NAVIGATING: Moving to goal
2026-08-18T12:41:56.921901,393.26,-426.132,218.649,0.7338,42.04,10,8.828,NAVIGATING: Moving to goal
2026-08-18T12:41:57.482707,393.82,-425.966,218.792,0.7354,42.13,10,8.611,NAVIGATING: Moving to goal
2026-08-18T12:41:57.994505,394.33,-425.809,218.927,0.7366,42.21,10,8.404,NAVIGATING: Moving to goal
2026-08-18T12:41:58.531315,394.87,-425.632,219.08,0.7378,42.27,10,8.171,NAVIGATING: Moving to goal
2026-08-18T12:41:59.050738,395.39,-425.466,219.223,0.7387,42.32,10,7.953,NAVIGATING: Moving to goal
2026-08-18T12:41:59.575199,395.91,-425.293,219.373,0.7394,42.36,10,7.725,NAVIGATING: Moving to goal
2026-08-18T12:42:00.089704,396.43,-425.124,219.52,0.74,42.4,10,7.502,NAVIGATING: Moving to goal
2026-08-18T12:42:00.591889,396.93,-424.968,219.657,0.7414,42.48,10,7.296,NAVIGATING: Moving to goal
2026-08-18T12:42:01.094601,397.43,-424.806,219.8,0.7462,42.76,10,7.081,NAVIGATING: Moving to goal
2026-08-18T12:42:01.616863,397.96,-424.637,219.95,0.7541,43.21,10,6.856,NAVIGATING: Moving to goal
2026-08-18T12:42:02.133098,398.47,-424.504,220.069,0.76,43.55,10,6.678,NAVIGATING: Moving to goal
2026-08-18T12:42:02.644086,398.98,-424.319,220.234,0.7672,43.96,10,6.432,NAVIGATING: Moving to goal
2026-08-18T12:42:03.162203,399.5,-424.158,220.378,0.7723,44.25,10,6.217,NAVIGATING: Moving to goal
2026-08-18T12:42:03.671517,400.01,-423.997,220.523,0.7766,44.49,10,6.001,NAVIGATING: Moving to goal
2026-08-18T12:42:04.227819,400.57,-423.824,220.68,0.7803,44.71,10,5.769,NAVIGATING: Moving to goal
2026-08-18T12:42:04.751022,401.09,-423.64,220.848,0.7837,44.9,10,5.522,NAVIGATING: Moving to goal
2026-08-18T12:42:05.268584,401.61,-423.467,221.005,0.7863,45.05,10,5.29,NAVIGATING: Moving to goal
2026-08-18T12:42:05.773726,402.11,-423.327,221.135,0.7882,45.16,10,5.1,NAVIGATING: Moving to goal
2026-08-18T12:42:06.299794,402.64,-423.155,221.294,0.7901,45.27,10,4.867,NAVIGATING: Moving to goal
2026-08-18T12:42:06.800161,403.14,-423.031,221.41,0.7913,45.34,10,4.698,NAVIGATING: Moving to goal
2026-08-18T12:42:07.352314,403.69,-422.846,221.584,0.7955,45.58,10,4.446,NAVIGATING: Moving to goal
2026-08-18T12:42:07.889158,404.23,-422.679,221.743,0.8039,46.06,10,4.217,NAVIGATING: Moving to goal
2026-08-18T12:42:08.416480,404.76,-422.526,221.892,0.815,46.69,10,4.005,NAVIGATING: Moving to goal
2026-08-18T12:42:08.929887,405.27,-422.369,222.045,0.8267,47.37,10,3.787,NAVIGATING: Moving to goal
2026-08-18T12:42:09.437028,405.78,-422.208,222.203,0.8368,47.95,10,3.564,NAVIGATING: Moving to goal
2026-08-18T12:42:09.962434,406.3,-422.062,222.346,0.8444,48.38,10,3.36,NAVIGATING: Moving to goal
2026-08-18T12:42:10.471377,406.81,-421.889,222.517,0.8517,48.8,10,3.12,NAVIGATING: Moving to goal
2026-08-18T12:42:10.977957,407.32,-421.743,222.663,0.8568,49.09,10,2.915,NAVIGATING: Moving to goal
2026-08-18T12:42:11.489418,407.83,-421.59,222.817,0.863,49.45,10,2.701,NAVIGATING: Moving to goal
2026-08-18T12:42:12.043722,408.38,-421.439,222.97,0.8722,49.97,10,2.488,NAVIGATING: Moving to goal
2026-08-18T12:42:12.546827,408.89,-421.28,223.135,0.8854,50.73,10,2.262,NAVIGATING: Moving to goal
2026-08-18T12:42:13.060449,409.4,-421.155,223.267,0.8979,51.44,10,2.083,NAVIGATING: Moving to goal
2026-08-18T12:42:13.610231,409.95,-421.003,223.429,0.9152,52.44,10,1.864,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:13.627782,409.97,-421.003,223.429,0.9152,52.44,10,1.864,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:15.631149,411.97,-421.003,223.429,0.9152,52.44,11,6.647,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:15.638136,411.98,-420.527,223.953,0.9814,56.23,11,6.07,NAVIGATING: Moving to goal
2026-08-18T12:42:16.144700,412.48,-420.329,224.18,1.0149,58.15,11,5.829,NAVIGATING: Moving to goal
2026-08-18T12:42:16.670410,413.01,-420.198,224.333,1.0455,59.9,11,5.67,NAVIGATING: Moving to goal
2026-08-18T12:42:17.191414,413.53,-420.084,224.471,1.0788,61.81,11,5.529,NAVIGATING: Moving to goal
2026-08-18T12:42:17.699115,414.04,-419.977,224.603,1.1147,63.87,11,5.397,NAVIGATING: Moving to goal
2026-08-18T12:42:18.242765,414.58,-419.865,224.745,1.1572,66.3,11,5.257,NAVIGATING: Moving to goal
2026-08-18T12:42:18.777826,415.12,-419.766,224.875,1.199,68.7,11,5.13,NAVIGATING: Moving to goal
2026-08-18T12:42:19.302518,415.64,-419.671,225.005,1.2423,71.18,11,5.006,NAVIGATING: Moving to goal
2026-08-18T12:42:19.810189,416.15,-419.568,225.151,1.2919,74.02,11,4.868,NAVIGATING: Moving to goal
2026-08-18T12:42:20.315448,416.65,-419.486,225.277,1.3319,76.31,11,4.751,NAVIGATING: Moving to goal
2026-08-18T12:42:20.821583,417.16,-419.393,225.429,1.3769,78.89,11,4.612,NAVIGATING: Moving to goal
2026-08-18T12:42:21.332420,417.67,-419.32,225.557,1.4128,80.95,11,4.495,NAVIGATING: Moving to goal
2026-08-18T12:42:21.894861,418.23,-419.238,225.712,1.454,83.31,11,4.355,NAVIGATING: Moving to goal
2026-08-18T12:42:22.423533,418.76,-419.162,225.868,1.4935,85.57,11,4.216,NAVIGATING: Moving to goal
2026-08-18T12:42:22.928281,419.27,-419.098,226.013,1.5288,87.59,11,4.088,NAVIGATING: Moving to goal
2026-08-18T12:42:23.504985,419.84,-419.035,226.169,1.5658,89.71,11,3.951,NAVIGATING: Moving to goal
2026-08-18T12:42:24.053437,420.39,-418.963,226.364,1.6109,92.3,11,3.781,NAVIGATING: Moving to goal
2026-08-18T12:42:24.560462,420.9,-418.912,226.522,1.6465,94.34,11,3.645,NAVIGATING: Moving to goal
2026-08-18T12:42:25.094619,421.43,-418.865,226.682,1.682,96.37,11,3.507,NAVIGATING: Moving to goal
2026-08-18T12:42:25.623415,421.96,-418.815,226.888,1.7237,98.76,11,3.33,NAVIGATING: Moving to goal
2026-08-18T12:42:26.133696,422.47,-418.778,227.075,1.7576,100.71,11,3.17,NAVIGATING: Moving to goal
2026-08-18T12:42:26.649595,422.99,-418.748,227.264,1.789,102.5,11,3.009,NAVIGATING: Moving to goal
2026-08-18T12:42:27.162556,423.5,-418.722,227.481,1.8228,104.44,11,2.825,NAVIGATING: Moving to goal
2026-08-18T12:42:27.674962,424.01,-418.704,227.676,1.8526,106.14,11,2.661,NAVIGATING: Moving to goal
2026-08-18T12:42:28.176025,424.52,-418.693,227.86,1.882,107.83,11,2.508,NAVIGATING: Moving to goal
2026-08-18T12:42:28.716868,425.06,-418.686,228.069,1.9176,109.87,11,2.335,NAVIGATING: Moving to goal
2026-08-18T12:42:29.252525,425.59,-418.685,228.262,1.952,111.84,11,2.179,NAVIGATING: Moving to goal
2026-08-18T12:42:29.775349,426.11,-418.689,228.439,1.9846,113.71,11,2.038,NAVIGATING: Moving to goal
2026-08-18T12:42:30.328534,426.67,-418.7,228.646,2.0239,115.96,11,1.877,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:30.627902,426.97,-418.707,228.741,2.042,117.0,11,1.805,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:32.630723,428.97,-418.707,228.741,2.042,117.0,12,28.366,GOAL_REACHED: Target reached successfully
2026-08-18T12:42:32.639686,428.98,-418.781,229.331,2.1573,123.6,12,28.704,NAVIGATING: Moving to goal
2026-08-18T12:42:33.142796,429.48,-418.845,229.636,2.223,127.37,12,28.864,NAVIGATING: Moving to goal
2026-08-18T12:42:33.650570,429.99,-418.875,229.774,2.264,129.72,12,28.936,NAVIGATING: Moving to goal
2026-08-18T12:42:34.206331,430.55,-418.906,229.913,2.3154,132.67,12,29.008,NAVIGATING: Moving to goal
2026-08-18T12:42:34.723114,431.06,-418.941,230.059,2.3801,136.37,12,29.084,NAVIGATING: Moving to goal
2026-08-18T12:42:35.252274,431.59,-418.97,230.176,2.44,139.8,12,29.143,NAVIGATING: Moving to goal
2026-08-18T12:42:35.772764,432.11,-418.999,230.286,2.5039,143.46,12,29.199,NAVIGATING: Moving to goal
2026-08-18T12:42:36.333910,432.67,-419.031,230.398,2.5757,147.58,12,29.254,NAVIGATING: Moving to goal
2026-08-18T12:42:36.871003,433.21,-419.063,230.5,2.6474,151.68,12,29.302,NAVIGATING: Moving to goal
2026-08-18T12:42:37.403927,433.74,-419.094,230.587,2.7135,155.47,12,29.341,NAVIGATING: Moving to goal
2026-08-18T12:42:37.905787,434.25,-419.123,230.663,2.7752,159.01,12,29.373,NAVIGATING: Moving to goal
2026-08-18T12:42:38.416388,434.76,-419.156,230.741,2.8438,162.94,12,29.405,NAVIGATING: Moving to goal
2026-08-18T12:42:38.921874,435.26,-419.185,230.803,2.9012,166.23,12,29.428,NAVIGATING: Moving to goal
2026-08-18T12:42:39.465674,435.81,-419.22,230.87,2.9686,170.09,12,29.451,NAVIGATING: Moving to goal
2026-08-18T12:42:39.980928,436.32,-419.258,230.935,3.0377,174.05,12,29.471,NAVIGATING: Moving to goal
2026-08-18T12:42:40.517796,436.86,-419.297,230.995,3.1068,178.01,12,29.486,NAVIGATING: Moving to goal
2026-08-18T12:42:41.019868,437.36,-419.339,231.053,-3.1056,-177.94,12,29.497,NAVIGATING: Moving to goal
2026-08-18T12:42:41.535191,437.87,-419.383,231.103,-3.0393,-174.14,12,29.502,NAVIGATING: Moving to goal
2026-08-18T12:42:42.114807,438.45,-419.443,231.155,-2.966,-169.94,12,29.498,NAVIGATING: Moving to goal
2026-08-18T12:42:42.625177,438.96,-419.509,231.198,-2.8996,-166.14,12,29.483,NAVIGATING: Moving to goal
2026-08-18T12:42:43.125560,439.46,-419.582,231.232,-2.8408,-162.77,12,29.457,NAVIGATING: Moving to goal
2026-08-18T12:42:43.637805,439.98,-419.658,231.257,-2.7902,-159.87,12,29.422,NAVIGATING: Moving to goal
2026-08-18T12:42:44.146331,440.49,-419.756,231.278,-2.7335,-156.62,12,29.37,NAVIGATING: Moving to goal
2026-08-18T12:42:44.699429,441.04,-419.862,231.289,-2.6824,-153.69,12,29.305,NAVIGATING: Moving to goal
2026-08-18T12:42:45.218750,441.56,-419.98,231.29,-2.6347,-150.96,12,29.224,NAVIGATING: Moving to goal
2026-08-18T12:42:45.735536,442.07,-420.113,231.28,-2.5884,-148.31,12,29.127,NAVIGATING: Moving to goal
2026-08-18T12:42:46.281813,442.62,-420.25,231.261,-2.5452,-145.83,12,29.018,NAVIGATING: Moving to goal
2026-08-18T12:42:46.786803,443.13,-420.386,231.233,-2.5076,-143.67,12,28.905,NAVIGATING: Moving to goal
2026-08-18T12:42:47.318730,443.66,-420.558,231.186,-2.4666,-141.33,12,28.754,NAVIGATING: Moving to goal
2026-08-18T12:42:47.827997,444.17,-420.71,231.136,-2.4344,-139.48,12,28.615,NAVIGATING: Moving to goal
2026-08-18T12:42:48.361447,444.7,-420.879,231.071,-2.4017,-137.61,12,28.454,NAVIGATING: Moving to goal
2026-08-18T12:42:48.881285,445.22,-421.064,230.991,-2.3686,-135.71,12,28.27,NAVIGATING: Moving to goal
2026-08-18T12:42:49.397155,445.74,-421.241,230.907,-2.342,-134.19,12,28.089,NAVIGATING: Moving to goal
2026-08-18T12:42:49.924410,446.26,-421.425,230.811,-2.3195,-132.9,12,27.895,NAVIGATING: Moving to goal
2026-08-18T12:42:50.435615,446.78,-421.627,230.697,-2.2994,-131.74,12,27.675,NAVIGATING: Moving to goal
2026-08-18T12:42:50.948531,447.29,-421.813,230.585,-2.2841,-130.87,12,27.468,NAVIGATING: Moving to goal
2026-08-18T12:42:51.448954,447.79,-421.993,230.469,-2.2716,-130.15,12,27.262,NAVIGATING: Moving to goal
2026-08-18T12:42:52.000920,448.34,-422.186,230.339,-2.2602,-129.5,12,27.038,NAVIGATING: Moving to goal
2026-08-18T12:42:52.524329,448.86,-422.364,230.213,-2.2511,-128.98,12,26.825,NAVIGATING: Moving to goal
2026-08-18T12:42:53.069151,449.41,-422.544,230.08,-2.2432,-128.52,12,26.606,NAVIGATING: Moving to goal
2026-08-18T12:42:53.617059,449.96,-422.718,229.945,-2.2364,-128.14,12,26.391,NAVIGATING: Moving to goal
2026-08-18T12:42:54.160475,450.5,-422.886,229.811,-2.2307,-127.81,12,26.18,NAVIGATING: Moving to goal
2026-08-18T12:42:54.695306,451.03,-423.035,229.688,-2.2261,-127.55,12,25.989,NAVIGATING: Moving to goal
2026-08-18T12:42:55.241036,451.58,-423.232,229.52,-2.2207,-127.24,12,25.733,NAVIGATING: Moving to goal
2026-08-18T12:42:55.747572,452.09,-423.39,229.382,-2.2169,-127.02,12,25.526,NAVIGATING: Moving to goal
2026-08-18T12:42:56.328333,452.67,-423.537,229.248,-2.2136,-126.83,12,25.328,NAVIGATING: Moving to goal
2026-08-18T12:42:56.831010,453.17,-423.699,229.098,-2.2103,-126.64,12,25.109,NAVIGATING: Moving to goal
2026-08-18T12:42:57.372552,453.71,-423.839,228.965,-2.2077,-126.49,12,24.917,NAVIGATING: Moving to goal
2026-08-18T12:42:57.875318,454.21,-423.978,228.831,-2.2053,-126.36,12,24.724,NAVIGATING: Moving to goal
2026-08-18T12:42:58.402886,454.74,-424.127,228.684,-2.203,-126.22,12,24.516,NAVIGATING: Moving to goal
2026-08-18T12:42:58.903644,455.24,-424.271,228.539,-2.2009,-126.1,12,24.312,NAVIGATING: Moving to goal
2026-08-18T12:42:59.434165,455.77,-424.413,228.393,-2.199,-125.99,12,24.109,NAVIGATING: Moving to goal
2026-08-18T12:42:59.989539,456.33,-424.568,228.23,-2.197,-125.88,12,23.885,NAVIGATING: Moving to goal
2026-08-18T12:43:00.540756,456.88,-424.719,228.07,-2.1953,-125.78,12,23.665,NAVIGATING: Moving to goal
2026-08-18T12:43:01.065611,457.41,-424.86,227.917,-2.1937,-125.69,12,23.457,NAVIGATING: Moving to goal
2026-08-18T12:43:01.575444,457.91,-425.008,227.754,-2.1923,-125.61,12,23.237,NAVIGATING: Moving to goal
2026-08-18T12:43:02.093445,458.43,-425.14,227.607,-2.191,-125.54,12,23.039,NAVIGATING: Moving to goal
2026-08-18T12:43:02.601215,458.94,-425.282,227.446,-2.1901,-125.48,12,22.825,NAVIGATING: Moving to goal
2026-08-18T12:43:03.138225,459.48,-425.426,227.283,-2.1922,-125.61,12,22.608,NAVIGATING: Moving to goal
2026-08-18T12:43:03.657072,460.0,-425.579,227.107,-2.1955,-125.79,12,22.374,NAVIGATING: Moving to goal
2026-08-18T12:43:04.172913,460.51,-425.711,226.954,-2.1977,-125.92,12,22.173,NAVIGATING: Moving to goal
2026-08-18T12:43:04.687262,461.03,-425.835,226.808,-2.1994,-126.02,12,21.981,NAVIGATING: Moving to goal
2026-08-18T12:43:05.231331,461.57,-425.996,226.617,-2.2012,-126.12,12,21.731,NAVIGATING: Moving to goal
2026-08-18T12:43:05.772660,462.11,-426.135,226.449,-2.2023,-126.18,12,21.513,NAVIGATING: Moving to goal
2026-08-18T12:43:06.281147,462.62,-426.258,226.301,-2.2031,-126.23,12,21.321,NAVIGATING: Moving to goal
2026-08-18T12:43:06.805036,463.14,-426.416,226.107,-2.2038,-126.27,12,21.07,NAVIGATING: Moving to goal
2026-08-18T12:43:07.356814,463.7,-426.554,225.938,-2.2043,-126.3,12,20.852,NAVIGATING: Moving to goal
2026-08-18T12:43:07.896059,464.24,-426.675,225.788,-2.2047,-126.32,12,20.66,NAVIGATING: Moving to goal
2026-08-18T12:43:08.406501,464.75,-426.832,225.593,-2.205,-126.33,12,20.41,NAVIGATING: Moving to goal
2026-08-18T12:43:08.950219,465.29,-426.968,225.422,-2.2051,-126.34,12,20.191,NAVIGATING: Moving to goal
2026-08-18T12:43:09.474504,465.81,-427.101,225.256,-2.2052,-126.35,12,19.978,NAVIGATING: Moving to goal
2026-08-18T12:43:09.994792,466.33,-427.243,225.076,-2.2053,-126.36,12,19.749,NAVIGATING: Moving to goal
2026-08-18T12:43:10.502973,466.84,-427.358,224.929,-2.2053,-126.36,12,19.563,NAVIGATING: Moving to goal
2026-08-18T12:43:11.029699,467.37,-427.486,224.766,-2.2054,-126.36,12,19.355,NAVIGATING: Moving to goal
2026-08-18T12:43:11.569764,467.91,-427.621,224.594,-2.2054,-126.36,12,19.137,NAVIGATING: Moving to goal
2026-08-18T12:43:12.087489,468.43,-427.755,224.422,-2.2054,-126.36,12,18.919,NAVIGATING: Moving to goal
2026-08-18T12:43:12.618010,468.96,-427.892,224.245,-2.2053,-126.36,12,18.696,NAVIGATING: Moving to goal
2026-08-18T12:43:13.130601,469.47,-428.016,224.085,-2.2053,-126.36,12,18.493,NAVIGATING: Moving to goal
2026-08-18T12:43:13.637144,469.98,-428.14,223.925,-2.2053,-126.36,12,18.291,NAVIGATING: Moving to goal
2026-08-18T12:43:14.163537,470.5,-428.267,223.761,-2.2053,-126.35,12,18.083,NAVIGATING: Moving to goal
2026-08-18T12:43:14.674325,471.01,-428.401,223.587,-2.2053,-126.35,12,17.865,NAVIGATING: Moving to goal
2026-08-18T12:43:15.226844,471.57,-428.534,223.414,-2.2053,-126.35,12,17.647,NAVIGATING: Moving to goal
2026-08-18T12:43:15.740579,472.08,-428.651,223.262,-2.2053,-126.36,12,17.455,NAVIGATING: Moving to goal
2026-08-18T12:43:16.253275,472.59,-428.784,223.088,-2.2053,-126.36,12,17.237,NAVIGATING: Moving to goal
2026-08-18T12:43:16.784138,473.12,-428.89,222.948,-2.2053,-126.36,12,17.061,NAVIGATING: Moving to goal
2026-08-18T12:43:17.290143,473.63,-429.023,222.775,-2.2053,-126.36,12,16.843,NAVIGATING: Moving to goal
2026-08-18T12:43:17.826113,474.17,-429.136,222.626,-2.2054,-126.36,12,16.656,NAVIGATING: Moving to goal
2026-08-18T12:43:18.332285,474.67,-429.265,222.456,-2.2054,-126.36,12,16.444,NAVIGATING: Moving to goal
2026-08-18T12:43:18.842572,475.18,-429.381,222.303,-2.2054,-126.36,12,16.252,NAVIGATING: Moving to goal
2026-08-18T12:43:19.353933,475.69,-429.523,222.116,-2.2054,-126.36,12,16.018,NAVIGATING: Moving to goal
2026-08-18T12:43:19.862375,476.2,-429.658,221.938,-2.2054,-126.36,12,15.795,NAVIGATING: Moving to goal
2026-08-18T12:43:20.390361,476.73,-429.783,221.772,-2.2054,-126.36,12,15.587,NAVIGATING: Moving to goal
2026-08-18T12:43:20.902658,477.24,-429.921,221.589,-2.2059,-126.39,12,15.359,NAVIGATING: Moving to goal
2026-08-18T12:43:21.405190,477.74,-430.055,221.413,-2.2092,-126.58,12,15.138,NAVIGATING: Moving to goal
2026-08-18T12:43:21.919675,478.26,-430.182,221.245,-2.2131,-126.8,12,14.928,NAVIGATING: Moving to goal
2026-08-18T12:43:22.430749,478.77,-430.322,221.06,-2.2169,-127.02,12,14.696,NAVIGATING: Moving to goal
2026-08-18T12:43:22.950169,479.29,-430.463,220.874,-2.22,-127.19,12,14.464,NAVIGATING: Moving to goal
2026-08-18T12:43:23.453939,479.79,-430.581,220.718,-2.2221,-127.32,12,14.269,NAVIGATING: Moving to goal
2026-08-18T12:43:23.968304,480.31,-430.708,220.548,-2.2241,-127.43,12,14.057,NAVIGATING: Moving to goal
2026-08-18T12:43:24.474158,480.81,-430.839,220.374,-2.2257,-127.53,12,13.84,NAVIGATING: Moving to goal
2026-08-18T12:43:24.976366,481.32,-430.98,220.188,-2.2272,-127.61,12,13.607,NAVIGATING: Moving to goal
2026-08-18T12:43:25.479054,481.82,-431.121,220.001,-2.2285,-127.68,12,13.374,NAVIGATING: Moving to goal
2026-08-18T12:43:25.984692,482.32,-431.253,219.827,-2.2295,-127.74,12,13.156,NAVIGATING: Moving to goal
2026-08-18T12:43:26.534348,482.87,-431.378,219.661,-2.2303,-127.79,12,12.949,NAVIGATING: Moving to goal
2026-08-18T12:43:27.059576,483.4,-431.529,219.462,-2.2312,-127.84,12,12.7,NAVIGATING: Moving to goal
2026-08-18T12:43:27.571429,483.91,-431.662,219.288,-2.2319,-127.88,12,12.482,NAVIGATING: Moving to goal
2026-08-18T12:43:28.075545,484.41,-431.784,219.127,-2.2324,-127.91,12,12.28,NAVIGATING: Moving to goal
2026-08-18T12:43:28.597889,484.94,-431.93,218.936,-2.233,-127.94,12,12.041,NAVIGATING: Moving to goal
2026-08-18T12:43:29.101062,485.44,-432.066,218.758,-2.2335,-127.97,12,11.817,NAVIGATING: Moving to goal
2026-08-18T12:43:29.607618,485.95,-432.199,218.584,-2.2339,-127.99,12,11.6,NAVIGATING: Moving to goal
2026-08-18T12:43:30.166517,486.51,-432.348,218.39,-2.2344,-128.02,12,11.355,NAVIGATING: Moving to goal
2026-08-18T12:43:30.716402,487.06,-432.484,218.212,-2.2347,-128.04,12,11.132,NAVIGATING: Moving to goal
2026-08-18T12:43:31.224401,487.56,-432.624,218.03,-2.2351,-128.06,12,10.904,NAVIGATING: Moving to goal
2026-08-18T12:43:31.739064,488.08,-432.757,217.857,-2.2354,-128.08,12,10.686,NAVIGATING: Moving to goal
2026-08-18T12:43:32.253333,488.59,-432.9,217.672,-2.2376,-128.21,12,10.454,NAVIGATING: Moving to goal
2026-08-18T12:43:32.758257,489.1,-433.029,217.506,-2.2426,-128.49,12,10.244,NAVIGATING: Moving to goal
2026-08-18T12:43:33.275507,489.61,-433.159,217.34,-2.2473,-128.76,12,10.033,NAVIGATING: Moving to goal
2026-08-18T12:43:33.808709,490.15,-433.292,217.168,-2.2513,-128.99,12,9.817,NAVIGATING: Moving to goal
2026-08-18T12:43:34.324289,490.66,-433.426,216.997,-2.2546,-129.18,12,9.601,NAVIGATING: Moving to goal
2026-08-18T12:43:34.843004,491.18,-433.569,216.813,-2.2576,-129.35,12,9.369,NAVIGATING: Moving to goal
2026-08-18T12:43:35.357792,491.7,-433.696,216.65,-2.2598,-129.48,12,9.163,NAVIGATING: Moving to goal
2026-08-18T12:43:35.866718,492.21,-433.824,216.487,-2.2617,-129.59,12,8.957,NAVIGATING: Moving to goal
2026-08-18T12:43:36.370888,492.71,-433.968,216.303,-2.2635,-129.69,12,8.724,NAVIGATING: Moving to goal
2026-08-18T12:43:36.894875,493.23,-434.1,216.136,-2.265,-129.77,12,8.512,NAVIGATING: Moving to goal
2026-08-18T12:43:37.403938,493.74,-434.235,215.965,-2.2662,-129.84,12,8.295,NAVIGATING: Moving to goal
2026-08-18T12:43:37.968421,494.31,-434.384,215.777,-2.2674,-129.91,12,8.057,NAVIGATING: Moving to goal
2026-08-18T12:43:38.552935,494.89,-434.547,215.573,-2.2685,-129.98,12,7.797,NAVIGATING: Moving to goal
2026-08-18T12:43:39.083126,495.42,-434.706,215.373,-2.2695,-130.03,12,7.543,NAVIGATING: Moving to goal
2026-08-18T12:43:39.583663,495.92,-434.82,215.232,-2.271,-130.12,12,7.363,NAVIGATING: Moving to goal
2026-08-18T12:43:40.142148,496.48,-434.969,215.048,-2.2772,-130.48,12,7.127,NAVIGATING: Moving to goal
2026-08-18T12:43:40.656581,497.0,-435.106,214.881,-2.2848,-130.91,12,6.913,NAVIGATING: Moving to goal
2026-08-18T12:43:41.167041,497.51,-435.232,214.727,-2.2908,-131.25,12,6.714,NAVIGATING: Moving to goal
2026-08-18T12:43:41.728919,498.07,-435.383,214.543,-2.2966,-131.59,12,6.477,NAVIGATING: Moving to goal
2026-08-18T12:43:42.268869,498.61,-435.531,214.364,-2.3013,-131.86,12,6.246,NAVIGATING: Moving to goal
2026-08-18T12:43:42.772941,499.11,-435.66,214.208,-2.3047,-132.05,12,6.046,NAVIGATING: Moving to goal
2026-08-18T12:43:43.285380,499.62,-435.799,214.041,-2.3078,-132.23,12,5.829,NAVIGATING: Moving to goal
2026-08-18T12:43:43.805104,500.14,-435.931,213.882,-2.3104,-132.37,12,5.623,NAVIGATING: Moving to goal
2026-08-18T12:43:44.311147,500.65,-436.071,213.714,-2.3126,-132.5,12,5.407,NAVIGATING: Moving to goal
2026-08-18T12:43:44.831065,501.17,-436.222,213.535,-2.3147,-132.62,12,5.174,NAVIGATING: Moving to goal
2026-08-18T12:43:45.378512,501.72,-436.373,213.356,-2.3165,-132.73,12,4.942,NAVIGATING: Moving to goal
2026-08-18T12:43:45.889831,502.23,-436.524,213.179,-2.3205,-132.96,12,4.711,NAVIGATING: Moving to goal
2026-08-18T12:43:46.443440,502.78,-436.665,213.016,-2.3281,-133.39,12,4.497,NAVIGATING: Moving to goal
2026-08-18T12:43:46.984634,503.32,-436.826,212.831,-2.3405,-134.1,12,4.253,NAVIGATING: Moving to goal
2026-08-18T12:43:47.508319,503.85,-436.968,212.67,-2.3507,-134.68,12,4.04,NAVIGATING: Moving to goal
2026-08-18T12:43:48.024603,504.36,-437.1,212.52,-2.3585,-135.13,12,3.842,NAVIGATING: Moving to goal
2026-08-18T12:43:48.527636,504.87,-437.247,212.355,-2.3658,-135.55,12,3.623,NAVIGATING: Moving to goal
2026-08-18T12:43:49.027834,505.37,-437.374,212.213,-2.3711,-135.85,12,3.434,NAVIGATING: Moving to goal
2026-08-18T12:43:49.585840,505.93,-437.53,212.039,-2.3765,-136.16,12,3.203,NAVIGATING: Moving to goal
2026-08-18T12:43:50.093825,506.43,-437.686,211.867,-2.3831,-136.54,12,2.973,NAVIGATING: Moving to goal
2026-08-18T12:43:50.595379,506.93,-437.818,211.725,-2.3917,-137.04,12,2.782,NAVIGATING: Moving to goal
2026-08-18T12:43:51.110254,507.45,-437.968,211.566,-2.4046,-137.77,12,2.566,NAVIGATING: Moving to goal
2026-08-18T12:43:51.624223,507.96,-438.118,211.409,-2.42,-138.65,12,2.351,NAVIGATING: Moving to goal
2026-08-18T12:43:52.126465,508.47,-438.255,211.268,-2.4357,-139.55,12,2.157,NAVIGATING: Moving to goal
2026-08-18T12:43:52.627719,508.97,-438.396,211.125,-2.4532,-140.56,12,1.959,GOAL_REACHED: Target reached successfully
2026-08-18T12:43:54.630536,510.97,-438.396,211.125,-2.4532,-140.56,13,4.194,GOAL_REACHED: Target reached successfully
2026-08-18T12:43:54.637506,510.98,-438.885,210.644,-2.521,-144.44,13,4.496,NAVIGATING: Moving to goal
2026-08-18T12:43:55.142143,511.48,-439.125,210.418,-2.5593,-146.64,13,4.665,NAVIGATING: Moving to goal
2026-08-18T12:43:55.651283,511.99,-439.253,210.299,-2.5925,-148.54,13,4.76,NAVIGATING: Moving to goal
2026-08-18T12:43:56.171210,512.51,-439.371,210.191,-2.6358,-151.02,13,4.85,NAVIGATING: Moving to goal
2026-08-18T12:43:56.686184,513.03,-439.476,210.096,-2.6851,-153.84,13,4.931,NAVIGATING: Moving to goal
2026-08-18T12:43:57.206955,513.55,-439.564,210.018,-2.7339,-156.64,13,5.001,NAVIGATING: Moving to goal
2026-08-18T12:43:57.741709,514.08,-439.651,209.941,-2.7901,-159.86,13,5.071,NAVIGATING: Moving to goal
2026-08-18T12:43:58.276874,514.62,-439.733,209.868,-2.8504,-163.32,13,5.139,NAVIGATING: Moving to goal
2026-08-18T12:43:58.794173,515.13,-439.811,209.8,-2.9128,-166.89,13,5.203,NAVIGATING: Moving to goal
2026-08-18T12:43:59.318366,515.66,-439.887,209.736,-2.9782,-170.64,13,5.265,NAVIGATING: Moving to goal
2026-08-18T12:43:59.832953,516.17,-439.958,209.678,-3.0431,-174.36,13,5.322,NAVIGATING: Moving to goal
2026-08-18T12:44:00.349451,516.69,-440.021,209.628,-3.1039,-177.84,13,5.372,NAVIGATING: Moving to goal
2026-08-18T12:44:00.885121,517.22,-440.094,209.573,3.1067,178.0,13,5.428,NAVIGATING: Moving to goal
2026-08-18T12:44:01.389045,517.73,-440.158,209.527,3.0401,174.19,13,5.476,NAVIGATING: Moving to goal
2026-08-18T12:44:01.900555,518.24,-440.216,209.487,2.9782,170.64,13,5.517,NAVIGATING: Moving to goal
2026-08-18T12:44:02.436381,518.78,-440.282,209.446,2.9062,166.52,13,5.561,NAVIGATING: Moving to goal
2026-08-18T12:44:02.958918,519.3,-440.343,209.411,2.8391,162.67,13,5.599,NAVIGATING: Moving to goal
2026-08-18T12:44:03.482791,519.82,-440.405,209.379,2.7702,158.72,13,5.635,NAVIGATING: Moving to goal
2026-08-18T12:44:03.991081,520.33,-440.467,209.351,2.6996,154.67,13,5.669,NAVIGATING: Moving to goal
2026-08-18T12:44:04.530942,520.87,-440.523,209.328,2.6355,151.0,13,5.696,NAVIGATING: Moving to goal
2026-08-18T12:44:05.032395,521.37,-440.579,209.309,2.5714,147.33,13,5.72,NAVIGATING: Moving to goal
2026-08-18T12:44:05.562621,521.9,-440.642,209.291,2.4992,143.19,13,5.745,NAVIGATING: Moving to goal
2026-08-18T12:44:06.077993,522.42,-440.699,209.279,2.4318,139.33,13,5.764,NAVIGATING: Moving to goal
2026-08-18T12:44:06.589468,522.93,-440.76,209.269,2.3596,135.19,13,5.781,NAVIGATING: Moving to goal
2026-08-18T12:44:07.091858,523.43,-440.816,209.263,2.2923,131.34,13,5.794,NAVIGATING: Moving to goal
2026-08-18T12:44:07.591895,523.93,-440.865,209.261,2.2316,127.86,13,5.804,NAVIGATING: Moving to goal
2026-08-18T12:44:08.171820,524.51,-440.924,209.263,2.1578,123.63,13,5.811,NAVIGATING: Moving to goal
2026-08-18T12:44:08.706552,525.05,-440.985,209.269,2.0794,119.14,13,5.815,NAVIGATING: Moving to goal
2026-08-18T12:44:09.226358,525.57,-441.035,209.281,2.019,115.68,13,5.812,NAVIGATING: Moving to goal
2026-08-18T12:44:09.804940,526.14,-441.086,209.301,1.9603,112.32,13,5.802,NAVIGATING: Moving to goal
2026-08-18T12:44:10.307731,526.65,-441.146,209.333,1.8943,108.54,13,5.781,NAVIGATING: Moving to goal
2026-08-18T12:44:10.812459,527.15,-441.199,209.374,1.8401,105.43,13,5.753,NAVIGATING: Moving to goal
2026-08-18T12:44:11.360007,527.7,-441.264,209.436,1.779,101.93,13,5.705,NAVIGATING: Moving to goal
2026-08-18T12:44:11.874011,528.21,-441.321,209.505,1.7268,98.94,13,5.652,NAVIGATING: Moving to goal
2026-08-18T12:44:12.377517,528.72,-441.371,209.577,1.6814,96.34,13,5.594,NAVIGATING: Moving to goal
2026-08-18T12:44:12.887569,529.23,-441.434,209.685,1.6283,93.3,13,5.505,NAVIGATING: Moving to goal
2026-08-18T12:44:13.394020,529.73,-441.484,209.789,1.5857,90.86,13,5.418,NAVIGATING: Moving to goal
2026-08-18T12:44:13.927649,530.27,-441.536,209.916,1.5408,88.28,13,5.311,NAVIGATING: Moving to goal
2026-08-18T12:44:14.440319,530.78,-441.585,210.059,1.4965,85.74,13,5.189,NAVIGATING: Moving to goal
2026-08-18T12:44:14.976745,531.32,-441.625,210.197,1.4576,83.52,13,5.07,NAVIGATING: Moving to goal
2026-08-18T12:44:15.492168,531.83,-441.663,210.364,1.4178,81.23,13,4.926,NAVIGATING: Moving to goal
2026-08-18T12:44:16.031656,532.37,-441.694,210.53,1.3834,79.26,13,4.78,NAVIGATING: Moving to goal
2026-08-18T12:44:16.595876,532.94,-441.718,210.709,1.3503,77.37,13,4.622,NAVIGATING: Moving to goal
2026-08-18T12:44:17.114219,533.45,-441.738,210.905,1.3174,75.48,13,4.448,NAVIGATING: Moving to goal
2026-08-18T12:44:17.620172,533.96,-441.749,211.084,1.2895,73.89,13,4.289,NAVIGATING: Moving to goal
2026-08-18T12:44:18.180949,534.52,-441.755,211.262,1.2632,72.38,13,4.129,NAVIGATING: Moving to goal
2026-08-18T12:44:18.720640,535.06,-441.755,211.493,1.2306,70.51,13,3.922,NAVIGATING: Moving to goal
2026-08-18T12:44:19.244981,535.58,-441.749,211.696,1.2028,68.92,13,3.738,NAVIGATING: Moving to goal
2026-08-18T12:44:19.766608,536.11,-441.738,211.886,1.1775,67.47,13,3.566,NAVIGATING: Moving to goal
2026-08-18T12:44:20.281646,536.62,-441.718,212.113,1.1479,65.77,13,3.36,NAVIGATING: Moving to goal
2026-08-18T12:44:20.796019,537.14,-441.699,212.279,1.1263,64.53,13,3.208,NAVIGATING: Moving to goal
2026-08-18T12:44:21.296656,537.64,-441.673,212.471,1.1017,63.12,13,3.032,NAVIGATING: Moving to goal
2026-08-18T12:44:21.801212,538.14,-441.646,212.638,1.0805,61.91,13,2.879,NAVIGATING: Moving to goal
2026-08-18T12:44:22.334489,538.67,-441.612,212.819,1.0574,60.58,13,2.712,NAVIGATING: Moving to goal
2026-08-18T12:44:22.911524,539.25,-441.572,213.011,1.0331,59.19,13,2.536,NAVIGATING: Moving to goal
2026-08-18T12:44:23.431689,539.77,-441.522,213.221,1.0063,57.66,13,2.341,NAVIGATING: Moving to goal
2026-08-18T12:44:23.935534,540.27,-441.479,213.385,0.9853,56.45,13,2.189,NAVIGATING: Moving to goal
2026-08-18T12:44:24.435542,540.77,-441.424,213.574,0.9612,55.07,13,2.016,NAVIGATING: Moving to goal
2026-08-18T12:44:24.627788,540.97,-441.408,213.628,0.9542,54.67,13,1.966,GOAL_REACHED: Target reached successfully
2026-08-18T12:44:26.630532,542.97,-441.408,213.628,0.9542,54.67,14,30.25,GOAL_REACHED: Target reached successfully
2026-08-18T12:44:26.638451,542.98,-441.194,214.239,0.8745,50.1,14,29.668,NAVIGATING: Moving to goal
2026-08-18T12:44:27.142355,543.48,-441.071,214.532,0.8356,47.88,14,29.376,NAVIGATING: Moving to goal
2026-08-18T12:44:27.650751,543.99,-440.984,214.723,0.8141,46.65,14,29.18,NAVIGATING: Moving to goal
2026-08-18T12:44:28.152211,544.49,-440.901,214.891,0.7982,45.73,14,29.004,NAVIGATING: Moving to goal
2026-08-18T12:44:28.666226,545.01,-440.817,215.054,0.7849,44.97,14,28.831,NAVIGATING: Moving to goal
2026-08-18T12:44:29.169606,545.51,-440.702,215.262,0.7704,44.14,14,28.604,NAVIGATING: Moving to goal
2026-08-18T12:44:29.682151,546.02,-440.62,215.405,0.7617,43.64,14,28.445,NAVIGATING: Moving to goal
2026-08-18T12:44:30.219178,546.56,-440.492,215.616,0.7506,43.0,14,28.208,NAVIGATING: Moving to goal
2026-08-18T12:44:30.757476,547.1,-440.374,215.801,0.742,42.52,14,27.995,NAVIGATING: Moving to goal
2026-08-18T12:44:31.260853,547.6,-440.252,215.985,0.7346,42.09,14,27.78,NAVIGATING: Moving to goal
2026-08-18T12:44:31.841180,548.18,-440.117,216.18,0.7276,41.69,14,27.548,NAVIGATING: Moving to goal
2026-08-18T12:44:32.349072,548.69,-439.966,216.39,0.721,41.31,14,27.294,NAVIGATING: Moving to goal
2026-08-18T12:44:32.855018,549.19,-439.847,216.55,0.7165,41.05,14,27.098,NAVIGATING: Moving to goal
2026-08-18T12:44:33.412876,549.75,-439.709,216.73,0.7118,40.79,14,26.875,NAVIGATING: Moving to goal
2026-08-18T12:44:33.928561,550.27,-439.558,216.92,0.7074,40.53,14,26.635,NAVIGATING: Moving to goal
2026-08-18T12:44:34.436559,550.78,-439.432,217.074,0.7042,40.35,14,26.438,NAVIGATING: Moving to goal
2026-08-18T12:44:34.980883,551.32,-439.308,217.223,0.7013,40.18,14,26.246,NAVIGATING: Moving to goal
2026-08-18T12:44:35.493201,551.83,-439.187,217.366,0.6987,40.03,14,26.059,NAVIGATING: Moving to goal
2026-08-18T12:44:36.001664,552.34,-439.049,217.525,0.696,39.88,14,25.851,NAVIGATING: Moving to goal
2026-08-18T12:44:36.505275,552.84,-438.914,217.677,0.6936,39.74,14,25.648,NAVIGATING: Moving to goal
2026-08-18T12:44:37.011098,553.35,-438.774,217.833,0.6914,39.62,14,25.44,NAVIGATING: Moving to goal
2026-08-18T12:44:37.512177,553.85,-438.633,217.987,0.6894,39.5,14,25.231,NAVIGATING: Moving to goal
2026-08-18T12:44:38.023191,554.36,-438.483,218.148,0.6874,39.38,14,25.012,NAVIGATING: Moving to goal
2026-08-18T12:44:38.528110,554.87,-438.354,218.284,0.6858,39.29,14,24.826,NAVIGATING: Moving to goal
2026-08-18T12:44:39.030082,555.37,-438.21,218.434,0.6842,39.2,14,24.617,NAVIGATING: Moving to goal
2026-08-18T12:44:39.536024,555.88,-438.083,218.565,0.6829,39.13,14,24.436,NAVIGATING: Moving to goal
2026-08-18T12:44:40.060625,556.4,-437.929,218.721,0.6814,39.04,14,24.217,NAVIGATING: Moving to goal
2026-08-18T12:44:40.599005,556.94,-437.778,218.872,0.6801,38.97,14,24.004,NAVIGATING: Moving to goal
2026-08-18T12:44:41.112346,557.45,-437.634,219.015,0.6789,38.9,14,23.801,NAVIGATING: Moving to goal
2026-08-18T12:44:41.649420,557.99,-437.462,219.183,0.6776,38.82,14,23.561,NAVIGATING: Moving to goal
2026-08-18T12:44:42.189968,558.53,-437.305,219.336,0.6765,38.76,14,23.342,NAVIGATING: Moving to goal
2026-08-18T12:44:42.706322,559.05,-437.143,219.491,0.6754,38.7,14,23.118,NAVIGATING: Moving to goal
2026-08-18T12:44:43.248517,559.59,-436.984,219.641,0.6745,38.64,14,22.899,NAVIGATING: Moving to goal
2026-08-18T12:44:43.810604,560.15,-436.824,219.791,0.6735,38.59,14,22.68,NAVIGATING: Moving to goal
2026-08-18T12:44:44.324897,560.66,-436.672,219.932,0.6727,38.54,14,22.472,NAVIGATING: Moving to goal
2026-08-18T12:44:44.828480,561.17,-436.511,220.081,0.6718,38.49,14,22.253,NAVIGATING: Moving to goal
2026-08-18T12:44:45.353940,561.69,-436.372,220.206,0.6711,38.45,14,22.066,NAVIGATING: Moving to goal
2026-08-18T12:44:45.862793,562.2,-436.206,220.357,0.6703,38.4,14,21.842,NAVIGATING: Moving to goal
2026-08-18T12:44:46.399768,562.74,-436.043,220.503,0.6695,38.36,14,21.623,NAVIGATING: Moving to goal
2026-08-18T12:44:46.901304,563.24,-435.888,220.642,0.6688,38.32,14,21.414,NAVIGATING: Moving to goal
2026-08-18T12:44:47.422736,563.76,-435.724,220.787,0.668,38.28,14,21.195,NAVIGATING: Moving to goal
2026-08-18T12:44:47.945358,564.28,-435.575,220.917,0.6674,38.24,14,20.998,NAVIGATING: Moving to goal
2026-08-18T12:44:48.502807,564.84,-435.414,221.058,0.6667,38.2,14,20.784,NAVIGATING: Moving to goal
2026-08-18T12:44:49.033562,565.37,-435.249,221.201,0.666,38.16,14,20.565,NAVIGATING: Moving to goal
2026-08-18T12:44:49.544307,565.88,-435.079,221.347,0.6653,38.12,14,20.341,NAVIGATING: Moving to goal
2026-08-18T12:44:50.055020,566.39,-434.912,221.49,0.6646,38.08,14,20.122,NAVIGATING: Moving to goal
2026-08-18T12:44:50.558864,566.9,-434.77,221.611,0.6641,38.05,14,19.935,NAVIGATING: Moving to goal
2026-08-18T12:44:51.073315,567.41,-434.591,221.763,0.6634,38.01,14,19.701,NAVIGATING: Moving to goal
2026-08-18T12:44:51.576679,567.92,-434.448,221.884,0.6629,37.98,14,19.514,NAVIGATING: Moving to goal
2026-08-18T12:44:52.077166,568.42,-434.269,222.035,0.6623,37.95,14,19.279,NAVIGATING: Moving to goal
2026-08-18T12:44:52.583234,568.92,-434.117,222.161,0.6618,37.92,14,19.082,NAVIGATING: Moving to goal
2026-08-18T12:44:53.140202,569.48,-433.961,222.291,0.6613,37.89,14,18.88,NAVIGATING: Moving to goal
2026-08-18T12:44:53.651823,569.99,-433.781,222.441,0.6608,37.86,14,18.645,NAVIGATING: Moving to goal
2026-08-18T12:44:54.170719,570.51,-433.629,222.566,0.6604,37.84,14,18.448,NAVIGATING: Moving to goal
2026-08-18T12:44:54.728912,571.07,-433.44,222.722,0.6599,37.81,14,18.204,NAVIGATING: Moving to goal
2026-08-18T12:44:55.281680,571.62,-433.259,222.871,0.6599,37.81,14,17.97,NAVIGATING: Moving to goal
2026-08-18T12:44:55.836437,572.18,-433.092,223.009,0.6634,38.01,14,17.754,NAVIGATING: Moving to goal
2026-08-18T12:44:56.414358,572.75,-432.935,223.14,0.6678,38.26,14,17.549,NAVIGATING: Moving to goal
2026-08-18T12:44:56.969984,573.31,-432.756,223.287,0.6719,38.49,14,17.318,NAVIGATING: Moving to goal
2026-08-18T12:44:57.492666,573.83,-432.589,223.424,0.675,38.67,14,17.102,NAVIGATING: Moving to goal
2026-08-18T12:44:58.012665,574.35,-432.418,223.565,0.6776,38.82,14,16.881,NAVIGATING: Moving to goal
2026-08-18T12:44:58.528577,574.87,-432.242,223.709,0.6798,38.95,14,16.653,NAVIGATING: Moving to goal
2026-08-18T12:44:59.058849,575.4,-432.082,223.84,0.6814,39.04,14,16.447,NAVIGATING: Moving to goal
2026-08-18T12:44:59.568483,575.91,-431.905,223.985,0.6829,39.13,14,16.219,NAVIGATING: Moving to goal
2026-08-18T12:45:00.069859,576.41,-431.733,224.126,0.6841,39.19,14,15.997,NAVIGATING: Moving to goal
2026-08-18T12:45:00.571499,576.91,-431.572,224.258,0.685,39.25,14,15.79,NAVIGATING: Moving to goal
2026-08-18T12:45:01.081604,577.42,-431.404,224.396,0.6858,39.29,14,15.572,NAVIGATING: Moving to goal
2026-08-18T12:45:01.584592,577.92,-431.235,224.534,0.6864,39.33,14,15.355,NAVIGATING: Moving to goal
2026-08-18T12:45:02.100603,578.44,-431.083,224.659,0.6869,39.36,14,15.158,NAVIGATING: Moving to goal
2026-08-18T12:45:02.622759,578.96,-430.893,224.814,0.6874,39.38,14,14.914,NAVIGATING: Moving to goal
2026-08-18T12:45:03.177122,579.52,-430.724,224.952,0.6877,39.4,14,14.696,NAVIGATING: Moving to goal
2026-08-18T12:45:03.682648,580.02,-430.555,225.091,0.688,39.42,14,14.478,NAVIGATING: Moving to goal
2026-08-18T12:45:04.208952,580.55,-430.382,225.232,0.6882,39.43,14,14.255,NAVIGATING: Moving to goal
2026-08-18T12:45:04.742979,581.08,-430.217,225.367,0.6883,39.44,14,14.042,NAVIGATING: Moving to goal
2026-08-18T12:45:05.294706,581.63,-430.056,225.499,0.6884,39.44,14,13.834,NAVIGATING: Moving to goal
2026-08-18T12:45:05.796064,582.14,-429.899,225.628,0.6884,39.44,14,13.632,NAVIGATING: Moving to goal
2026-08-18T12:45:06.300403,582.64,-429.73,225.766,0.6884,39.44,14,13.414,NAVIGATING: Moving to goal
2026-08-18T12:45:06.842282,583.18,-429.544,225.918,0.6884,39.44,14,13.175,NAVIGATING: Moving to goal
2026-08-18T12:45:07.386994,583.73,-429.363,226.067,0.6883,39.44,14,12.941,NAVIGATING: Moving to goal
2026-08-18T12:45:07.900324,584.24,-429.193,226.205,0.6882,39.43,14,12.723,NAVIGATING: Moving to goal
2026-08-18T12:45:08.413791,584.75,-429.02,226.347,0.6881,39.42,14,12.499,NAVIGATING: Moving to goal
2026-08-18T12:45:08.980965,585.32,-428.83,226.503,0.6879,39.41,14,12.255,NAVIGATING: Moving to goal
2026-08-18T12:45:09.508428,585.85,-428.649,226.651,0.6877,39.4,14,12.021,NAVIGATING: Moving to goal
2026-08-18T12:45:10.025902,586.37,-428.467,226.8,0.6886,39.45,14,11.787,NAVIGATING: Moving to goal
2026-08-18T12:45:10.545596,586.89,-428.309,226.931,0.6927,39.69,14,11.582,NAVIGATING: Moving to goal
2026-08-18T12:45:11.083195,587.42,-428.14,227.071,0.6977,39.98,14,11.364,NAVIGATING: Moving to goal
2026-08-18T12:45:11.593201,587.93,-427.992,227.194,0.7017,40.21,14,11.172,NAVIGATING: Moving to goal
2026-08-18T12:45:12.140229,588.48,-427.803,227.35,0.7059,40.45,14,10.927,NAVIGATING: Moving to goal
2026-08-18T12:45:12.655158,588.99,-427.642,227.483,0.7089,40.62,14,10.72,NAVIGATING: Moving to goal
2026-08-18T12:45:13.200807,589.54,-427.486,227.612,0.7113,40.75,14,10.518,NAVIGATING: Moving to goal
2026-08-18T12:45:13.742949,590.08,-427.289,227.776,0.7138,40.9,14,10.263,NAVIGATING: Moving to goal
2026-08-18T12:45:14.278491,590.62,-427.125,227.912,0.7155,40.99,14,10.05,NAVIGATING: Moving to goal
2026-08-18T12:45:14.786959,591.13,-426.978,228.035,0.7168,41.07,14,9.859,NAVIGATING: Moving to goal
2026-08-18T12:45:15.310163,591.65,-426.786,228.196,0.7182,41.15,14,9.61,NAVIGATING: Moving to goal
2026-08-18T12:45:15.835868,592.18,-426.615,228.339,0.7193,41.21,14,9.387,NAVIGATING: Moving to goal
2026-08-18T12:45:16.360389,592.7,-426.456,228.473,0.7202,41.26,14,9.181,NAVIGATING: Moving to goal
2026-08-18T12:45:16.923005,593.26,-426.261,228.638,0.7211,41.31,14,8.926,NAVIGATING: Moving to goal
2026-08-18T12:45:17.438143,593.78,-426.082,228.789,0.7218,41.35,14,8.693,NAVIGATING: Moving to goal
2026-08-18T12:45:17.949653,594.29,-425.916,228.931,0.7223,41.39,14,8.476,NAVIGATING: Moving to goal
2026-08-18T12:45:18.462042,594.8,-425.746,229.076,0.7228,41.42,14,8.253,NAVIGATING: Moving to goal
2026-08-18T12:45:19.010477,595.35,-425.556,229.238,0.7235,41.45,14,8.004,NAVIGATING: Moving to goal
2026-08-18T12:45:19.546890,595.89,-425.38,229.39,0.7267,41.64,14,7.773,NAVIGATING: Moving to goal
2026-08-18T12:45:20.060849,596.4,-425.215,229.534,0.7336,42.03,14,7.554,NAVIGATING: Moving to goal
2026-08-18T12:45:20.629341,596.97,-425.033,229.692,0.7411,42.46,14,7.315,NAVIGATING: Moving to goal
2026-08-18T12:45:21.143333,597.48,-424.839,229.862,0.7475,42.83,14,7.058,NAVIGATING: Moving to goal
2026-08-18T12:45:21.654146,597.99,-424.677,230.004,0.7519,43.08,14,6.843,NAVIGATING: Moving to goal
2026-08-18T12:45:22.169739,598.51,-424.518,230.144,0.7554,43.28,14,6.633,NAVIGATING: Moving to goal
2026-08-18T12:45:22.691173,599.03,-424.362,230.28,0.7582,43.44,14,6.427,NAVIGATING: Moving to goal
2026-08-18T12:45:23.211502,599.55,-424.171,230.449,0.7611,43.61,14,6.173,NAVIGATING: Moving to goal
2026-08-18T12:45:23.733961,600.07,-424.004,230.597,0.7632,43.73,14,5.951,NAVIGATING: Moving to goal
2026-08-18T12:45:24.235021,600.57,-423.837,230.745,0.7649,43.82,14,5.729,NAVIGATING: Moving to goal
2026-08-18T12:45:24.799376,601.14,-423.67,230.894,0.7663,43.9,14,5.507,NAVIGATING: Moving to goal
2026-08-18T12:45:25.300355,601.64,-423.507,231.04,0.7674,43.97,14,5.29,NAVIGATING: Moving to goal
2026-08-18T12:45:25.810908,602.15,-423.349,231.182,0.7701,44.12,14,5.078,NAVIGATING: Moving to goal
2026-08-18T12:45:26.350470,602.69,-423.193,231.325,0.7764,44.48,14,4.869,NAVIGATING: Moving to goal
2026-08-18T12:45:26.893668,603.23,-423.035,231.47,0.7861,45.04,14,4.655,NAVIGATING: Moving to goal
2026-08-18T12:45:27.425898,603.77,-422.878,231.616,0.7963,45.62,14,4.442,NAVIGATING: Moving to goal
2026-08-18T12:45:27.935821,604.28,-422.709,231.774,0.8053,46.14,14,4.213,NAVIGATING: Moving to goal
2026-08-18T12:45:28.484653,604.82,-422.559,231.914,0.8118,46.52,14,4.009,NAVIGATING: Moving to goal
2026-08-18T12:45:28.994580,605.33,-422.412,232.052,0.8172,46.82,14,3.809,NAVIGATING: Moving to goal
2026-08-18T12:45:29.507703,605.85,-422.239,232.215,0.8224,47.12,14,3.573,NAVIGATING: Moving to goal
2026-08-18T12:45:30.027940,606.37,-422.081,232.365,0.8264,47.35,14,3.358,NAVIGATING: Moving to goal
2026-08-18T12:45:30.544611,606.88,-421.917,232.523,0.8325,47.7,14,3.132,NAVIGATING: Moving to goal
2026-08-18T12:45:31.058954,607.4,-421.749,232.687,0.8428,48.29,14,2.9,NAVIGATING: Moving to goal
2026-08-18T12:45:31.565352,607.9,-421.616,232.819,0.8538,48.92,14,2.715,NAVIGATING: Moving to goal
2026-08-18T12:45:32.153388,608.49,-421.459,232.977,0.8692,49.8,14,2.495,NAVIGATING: Moving to goal
2026-08-18T12:45:32.677432,609.02,-421.29,233.15,0.8886,50.91,14,2.256,NAVIGATING: Moving to goal
2026-08-18T12:45:33.183097,609.52,-421.141,233.305,0.9076,52.0,14,2.043,NAVIGATING: Moving to goal
2026-08-18T12:45:33.627774,609.97,-421.025,233.428,0.9234,52.91,14,1.877,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:35.630649,611.97,-421.025,233.428,0.9234,52.91,15,6.652,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:35.639040,611.98,-420.561,233.933,0.9928,56.88,15,6.093,NAVIGATING: Moving to goal
2026-08-18T12:45:36.139817,612.48,-420.36,234.162,1.0261,58.79,15,5.849,NAVIGATING: Moving to goal
2026-08-18T12:45:36.679132,613.02,-420.242,234.301,1.0515,60.25,15,5.705,NAVIGATING: Moving to goal
2026-08-18T12:45:37.221726,613.56,-420.128,234.438,1.0822,62.0,15,5.564,NAVIGATING: Moving to goal
2026-08-18T12:45:37.758201,614.1,-420.014,234.578,1.1184,64.08,15,5.422,NAVIGATING: Moving to goal
2026-08-18T12:45:38.314014,614.65,-419.909,234.712,1.157,66.29,15,5.289,NAVIGATING: Moving to goal
2026-08-18T12:45:38.847354,615.19,-419.806,234.847,1.1989,68.69,15,5.156,NAVIGATING: Moving to goal
2026-08-18T12:45:39.392762,615.73,-419.709,234.978,1.2416,71.14,15,5.03,NAVIGATING: Moving to goal
2026-08-18T12:45:39.940524,616.28,-419.617,235.11,1.285,73.62,15,4.905,NAVIGATING: Moving to goal
2026-08-18T12:45:40.441687,616.78,-419.524,235.251,1.3283,76.11,15,4.773,NAVIGATING: Moving to goal
2026-08-18T12:45:40.945861,617.29,-419.431,235.402,1.3714,78.57,15,4.633,NAVIGATING: Moving to goal
2026-08-18T12:45:41.457619,617.8,-419.346,235.55,1.4115,80.87,15,4.498,NAVIGATING: Moving to goal
2026-08-18T12:45:42.031445,618.37,-419.251,235.73,1.4576,83.52,15,4.335,NAVIGATING: Moving to goal
2026-08-18T12:45:42.571022,618.91,-419.173,235.892,1.4975,85.8,15,4.19,NAVIGATING: Moving to goal
2026-08-18T12:45:43.127410,619.47,-419.103,236.05,1.5351,87.95,15,4.05,NAVIGATING: Moving to goal
2026-08-18T12:45:43.653658,619.99,-419.045,236.191,1.5679,89.83,15,3.927,NAVIGATING: Moving to goal
2026-08-18T12:45:44.175702,620.52,-418.972,236.388,1.6126,92.39,15,3.755,NAVIGATING: Moving to goal
2026-08-18T12:45:44.710660,621.05,-418.916,236.559,1.6507,94.58,15,3.608,NAVIGATING: Moving to goal
2026-08-18T12:45:45.221501,621.56,-418.869,236.72,1.6856,96.58,15,3.469,NAVIGATING: Moving to goal
2026-08-18T12:45:45.739503,622.08,-418.819,236.92,1.7244,98.8,15,3.298,NAVIGATING: Moving to goal
2026-08-18T12:45:46.268480,622.61,-418.782,237.105,1.7568,100.66,15,3.141,NAVIGATING: Moving to goal
2026-08-18T12:45:46.769027,623.11,-418.751,237.29,1.7869,102.38,15,2.984,NAVIGATING: Moving to goal
2026-08-18T12:45:47.286422,623.63,-418.724,237.503,1.8198,104.27,15,2.804,NAVIGATING: Moving to goal
2026-08-18T12:45:47.829540,624.17,-418.705,237.701,1.8511,106.06,15,2.639,NAVIGATING: Moving to goal
2026-08-18T12:45:48.342200,624.68,-418.692,237.897,1.8838,107.94,15,2.477,NAVIGATING: Moving to goal
2026-08-18T12:45:48.910608,625.25,-418.684,238.118,1.9229,110.17,15,2.296,NAVIGATING: Moving to goal
2026-08-18T12:45:49.430701,625.77,-418.683,238.323,1.9606,112.33,15,2.132,NAVIGATING: Moving to goal
2026-08-18T12:45:49.949730,626.29,-418.689,238.512,1.9965,114.39,15,1.983,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:50.470267,626.81,-418.7,238.707,2.0339,116.53,15,1.834,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:50.627750,626.97,-418.704,238.76,2.0443,117.13,15,1.794,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:52.632388,628.97,-418.704,238.76,2.0443,117.13,16,28.381,GOAL_REACHED: Target reached successfully
2026-08-18T12:45:52.638933,628.98,-418.789,239.391,2.1711,124.4,16,28.739,NAVIGATING: Moving to goal
2026-08-18T12:45:53.209990,629.55,-418.848,239.666,2.2306,127.81,16,28.882,NAVIGATING: Moving to goal
2026-08-18T12:45:53.743992,630.08,-418.886,239.84,2.2831,130.81,16,28.972,NAVIGATING: Moving to goal
2026-08-18T12:45:54.255847,630.6,-418.917,239.971,2.3335,133.7,16,29.04,NAVIGATING: Moving to goal
2026-08-18T12:45:54.764807,631.1,-418.948,240.095,2.3897,136.92,16,29.103,NAVIGATING: Moving to goal
2026-08-18T12:45:55.308553,631.65,-418.979,240.217,2.4538,140.59,16,29.165,NAVIGATING: Moving to goal
2026-08-18T12:45:55.812829,632.15,-419.012,240.338,2.5252,144.68,16,29.225,NAVIGATING: Moving to goal
2026-08-18T12:45:56.320581,632.66,-419.041,240.435,2.5892,148.35,16,29.273,NAVIGATING: Moving to goal
2026-08-18T12:45:56.838761,633.18,-419.07,240.525,2.6528,151.99,16,29.314,NAVIGATING: Moving to goal
2026-08-18T12:45:57.344393,633.68,-419.103,240.619,2.7252,156.14,16,29.357,NAVIGATING: Moving to goal
2026-08-18T12:45:57.857211,634.2,-419.135,240.7,2.7934,160.05,16,29.392,NAVIGATING: Moving to goal
2026-08-18T12:45:58.361780,634.7,-419.167,240.775,2.8604,163.89,16,29.422,NAVIGATING: Moving to goal
2026-08-18T12:45:58.926976,635.27,-419.203,240.852,2.9341,168.11,16,29.45,NAVIGATING: Moving to goal
2026-08-18T12:45:59.468359,635.81,-419.24,240.92,3.0048,172.16,16,29.473,NAVIGATING: Moving to goal
2026-08-18T12:45:59.999216,636.34,-419.276,240.981,3.0722,176.03,16,29.49,NAVIGATING: Moving to goal
2026-08-18T12:46:00.519955,636.86,-419.316,241.04,-3.1401,-179.92,16,29.505,NAVIGATING: Moving to goal
2026-08-18T12:46:01.030553,637.37,-419.362,241.098,-3.0654,-175.63,16,29.514,NAVIGATING: Moving to goal
2026-08-18T12:46:01.532070,637.87,-419.407,241.142,-3.0057,-172.21,16,29.513,NAVIGATING: Moving to goal
2026-08-18T12:46:02.095906,638.44,-419.473,241.191,-2.9339,-168.1,16,29.503,NAVIGATING: Moving to goal
2026-08-18T12:46:02.599007,638.94,-419.539,241.227,-2.8736,-164.64,16,29.483,NAVIGATING: Moving to goal
2026-08-18T12:46:03.112391,639.45,-419.622,241.259,-2.8136,-161.21,16,29.448,NAVIGATING: Moving to goal
2026-08-18T12:46:03.625158,639.96,-419.705,241.28,-2.7628,-158.3,16,29.406,NAVIGATING: Moving to goal
2026-08-18T12:46:04.203656,640.54,-419.815,241.296,-2.7051,-154.99,16,29.342,NAVIGATING: Moving to goal
2026-08-18T12:46:04.745088,641.08,-419.951,241.3,-2.6483,-151.74,16,29.252,NAVIGATING: Moving to goal
2026-08-18T12:46:05.264711,641.6,-420.079,241.293,-2.6027,-149.13,16,29.159,NAVIGATING: Moving to goal
2026-08-18T12:46:05.769564,642.11,-420.205,241.277,-2.5623,-146.81,16,29.061,NAVIGATING: Moving to goal
2026-08-18T12:46:06.271636,642.61,-420.361,241.248,-2.5179,-144.27,16,28.934,NAVIGATING: Moving to goal
2026-08-18T12:46:06.835320,643.17,-420.516,241.208,-2.4799,-142.09,16,28.8,NAVIGATING: Moving to goal
2026-08-18T12:46:07.341148,643.68,-420.675,241.158,-2.4455,-140.12,16,28.655,NAVIGATING: Moving to goal
2026-08-18T12:46:07.846906,644.19,-420.852,241.094,-2.4109,-138.13,16,28.488,NAVIGATING: Moving to goal
2026-08-18T12:46:08.366214,644.71,-421.025,241.022,-2.3796,-136.34,16,28.319,NAVIGATING: Moving to goal
2026-08-18T12:46:08.883665,645.22,-421.187,240.948,-2.3527,-134.8,16,28.155,NAVIGATING: Moving to goal
2026-08-18T12:46:09.390045,645.73,-421.369,240.857,-2.3274,-133.35,16,27.967,NAVIGATING: Moving to goal
2026-08-18T12:46:09.894314,646.23,-421.535,240.768,-2.3083,-132.25,16,27.789,NAVIGATING: Moving to goal
2026-08-18T12:46:10.397370,646.74,-421.707,240.669,-2.2918,-131.31,16,27.602,NAVIGATING: Moving to goal
2026-08-18T12:46:10.922163,647.26,-421.887,240.559,-2.2771,-130.47,16,27.4,NAVIGATING: Moving to goal
2026-08-18T12:46:11.428765,647.77,-422.066,240.443,-2.2647,-129.76,16,27.194,NAVIGATING: Moving to goal
2026-08-18T12:46:11.965691,648.31,-422.249,240.318,-2.2539,-129.14,16,26.98,NAVIGATING: Moving to goal
2026-08-18T12:46:12.513710,648.85,-422.426,240.191,-2.2449,-128.62,16,26.768,NAVIGATING: Moving to goal
2026-08-18T12:46:13.030832,649.37,-422.601,240.059,-2.2371,-128.18,16,26.554,NAVIGATING: Moving to goal
2026-08-18T12:46:13.547803,649.89,-422.744,239.947,-2.2314,-127.85,16,26.375,NAVIGATING: Moving to goal
2026-08-18T12:46:14.069063,650.41,-422.911,239.813,-2.2254,-127.51,16,26.164,NAVIGATING: Moving to goal
2026-08-18T12:46:14.632444,650.97,-423.081,239.672,-2.22,-127.2,16,25.947,NAVIGATING: Moving to goal
2026-08-18T12:46:15.156589,651.5,-423.227,239.545,-2.2158,-126.96,16,25.755,NAVIGATING: Moving to goal
2026-08-18T12:46:15.719724,652.06,-423.416,239.377,-2.211,-126.68,16,25.505,NAVIGATING: Moving to goal
2026-08-18T12:46:16.225201,652.56,-423.567,239.239,-2.2075,-126.48,16,25.302,NAVIGATING: Moving to goal
2026-08-18T12:46:16.785687,653.13,-423.72,239.096,-2.2042,-126.29,16,25.093,NAVIGATING: Moving to goal
2026-08-18T12:46:17.334464,653.67,-423.902,238.92,-2.2007,-126.09,16,24.842,NAVIGATING: Moving to goal
2026-08-18T12:46:17.837323,654.18,-424.036,238.788,-2.1984,-125.96,16,24.654,NAVIGATING: Moving to goal
2026-08-18T12:46:18.379526,654.72,-424.188,238.636,-2.1959,-125.82,16,24.44,NAVIGATING: Moving to goal
2026-08-18T12:46:18.882490,655.22,-424.315,238.505,-2.194,-125.71,16,24.258,NAVIGATING: Moving to goal
2026-08-18T12:46:19.394610,655.73,-424.471,238.342,-2.1918,-125.58,16,24.033,NAVIGATING: Moving to goal
2026-08-18T12:46:19.903598,656.24,-424.611,238.195,-2.1916,-125.57,16,23.83,NAVIGATING: Moving to goal
2026-08-18T12:46:20.411912,656.75,-424.752,238.044,-2.1945,-125.74,16,23.624,NAVIGATING: Moving to goal
2026-08-18T12:46:20.916189,657.26,-424.888,237.897,-2.1978,-125.92,16,23.423,NAVIGATING: Moving to goal
2026-08-18T12:46:21.428639,657.77,-425.034,237.736,-2.2007,-126.09,16,23.207,NAVIGATING: Moving to goal
2026-08-18T12:46:21.943630,658.28,-425.193,237.558,-2.2033,-126.24,16,22.968,NAVIGATING: Moving to goal
2026-08-18T12:46:22.446635,658.79,-425.337,237.395,-2.205,-126.34,16,22.751,NAVIGATING: Moving to goal
2026-08-18T12:46:23.011460,659.35,-425.49,237.219,-2.2065,-126.42,16,22.517,NAVIGATING: Moving to goal
2026-08-18T12:46:23.527004,659.87,-425.636,237.05,-2.2075,-126.48,16,22.294,NAVIGATING: Moving to goal
2026-08-18T12:46:24.048570,660.39,-425.774,236.888,-2.2083,-126.53,16,22.081,NAVIGATING: Moving to goal
2026-08-18T12:46:24.563202,660.9,-425.915,236.721,-2.2089,-126.56,16,21.862,NAVIGATING: Moving to goal
2026-08-18T12:46:25.135891,661.48,-426.066,236.541,-2.2093,-126.59,16,21.628,NAVIGATING: Moving to goal
2026-08-18T12:46:25.652586,661.99,-426.23,236.344,-2.2097,-126.61,16,21.372,NAVIGATING: Moving to goal
2026-08-18T12:46:26.177700,662.52,-426.369,236.176,-2.2099,-126.62,16,21.153,NAVIGATING: Moving to goal
2026-08-18T12:46:26.698223,663.04,-426.515,235.999,-2.2101,-126.63,16,20.924,NAVIGATING: Moving to goal
2026-08-18T12:46:27.243843,663.58,-426.657,235.825,-2.2101,-126.63,16,20.7,NAVIGATING: Moving to goal
2026-08-18T12:46:27.757366,664.1,-426.818,235.626,-2.2102,-126.63,16,20.444,NAVIGATING: Moving to goal
2026-08-18T12:46:28.292393,664.63,-426.956,235.456,-2.2102,-126.63,16,20.225,NAVIGATING: Moving to goal
2026-08-18T12:46:28.814847,665.15,-427.086,235.294,-2.2101,-126.63,16,20.017,NAVIGATING: Moving to goal
2026-08-18T12:46:29.325675,665.67,-427.236,235.106,-2.2101,-126.63,16,19.777,NAVIGATING: Moving to goal
2026-08-18T12:46:29.836169,666.18,-427.372,234.935,-2.21,-126.62,16,19.558,NAVIGATING: Moving to goal
2026-08-18T12:46:30.358641,666.7,-427.501,234.773,-2.2099,-126.62,16,19.351,NAVIGATING: Moving to goal
2026-08-18T12:46:30.864682,667.2,-427.647,234.589,-2.2098,-126.61,16,19.116,NAVIGATING: Moving to goal
2026-08-18T12:46:31.388924,667.73,-427.772,234.429,-2.2097,-126.6,16,18.914,NAVIGATING: Moving to goal
2026-08-18T12:46:31.941419,668.28,-427.91,234.253,-2.2095,-126.6,16,18.69,NAVIGATING: Moving to goal
2026-08-18T12:46:32.457099,668.8,-428.034,234.094,-2.2094,-126.59,16,18.488,NAVIGATING: Moving to goal
2026-08-18T12:46:32.967623,669.31,-428.159,233.934,-2.2093,-126.58,16,18.286,NAVIGATING: Moving to goal
2026-08-18T12:46:33.490014,669.83,-428.286,233.77,-2.2092,-126.58,16,18.079,NAVIGATING: Moving to goal
2026-08-18T12:46:34.055454,670.39,-428.423,233.593,-2.2091,-126.57,16,17.855,NAVIGATING: Moving to goal
2026-08-18T12:46:34.609831,670.95,-428.556,233.421,-2.209,-126.56,16,17.637,NAVIGATING: Moving to goal
2026-08-18T12:46:35.121451,671.46,-428.683,233.256,-2.2089,-126.56,16,17.43,NAVIGATING: Moving to goal
2026-08-18T12:46:35.694219,672.03,-428.803,233.1,-2.2088,-126.55,16,17.233,NAVIGATING: Moving to goal
2026-08-18T12:46:36.204620,672.54,-428.948,232.91,-2.2087,-126.55,16,16.994,NAVIGATING: Moving to goal
2026-08-18T12:46:36.706024,673.05,-429.052,232.774,-2.2087,-126.55,16,16.824,NAVIGATING: Moving to goal
2026-08-18T12:46:37.251120,673.59,-429.198,232.584,-2.2086,-126.54,16,16.584,NAVIGATING: Moving to goal
2026-08-18T12:46:37.754419,674.09,-429.331,232.41,-2.2086,-126.54,16,16.366,NAVIGATING: Moving to goal
2026-08-18T12:46:38.259194,674.6,-429.457,232.245,-2.2086,-126.54,16,16.159,NAVIGATING: Moving to goal
2026-08-18T12:46:38.766693,675.11,-429.606,232.05,-2.2086,-126.54,16,15.914,NAVIGATING: Moving to goal
2026-08-18T12:46:39.306284,675.65,-429.735,231.88,-2.2086,-126.54,16,15.701,NAVIGATING: Moving to goal
2026-08-18T12:46:39.827421,676.17,-429.854,231.723,-2.2086,-126.55,16,15.504,NAVIGATING: Moving to goal
2026-08-18T12:46:40.376453,676.72,-430.0,231.532,-2.2087,-126.55,16,15.264,NAVIGATING: Moving to goal
2026-08-18T12:46:40.903349,677.24,-430.132,231.358,-2.2087,-126.55,16,15.046,NAVIGATING: Moving to goal
2026-08-18T12:46:41.435456,677.77,-430.264,231.184,-2.2088,-126.55,16,14.827,NAVIGATING: Moving to goal
2026-08-18T12:46:41.949282,678.29,-430.403,231.001,-2.2089,-126.56,16,14.599,NAVIGATING: Moving to goal
2026-08-18T12:46:42.471689,678.81,-430.528,230.835,-2.2089,-126.56,16,14.391,NAVIGATING: Moving to goal
2026-08-18T12:46:42.993594,679.33,-430.667,230.652,-2.2095,-126.6,16,14.163,NAVIGATING: Moving to goal
2026-08-18T12:46:43.494011,679.83,-430.811,230.463,-2.2136,-126.83,16,13.925,NAVIGATING: Moving to goal
2026-08-18T12:46:44.061794,680.4,-430.952,230.277,-2.2185,-127.11,16,13.692,NAVIGATING: Moving to goal
2026-08-18T12:46:44.610445,680.95,-431.087,230.1,-2.2223,-127.33,16,13.47,NAVIGATING: Moving to goal
2026-08-18T12:46:45.152366,681.49,-431.219,229.927,-2.2254,-127.5,16,13.253,NAVIGATING: Moving to goal
2026-08-18T12:46:45.691419,682.03,-431.347,229.757,-2.2279,-127.65,16,13.042,NAVIGATING: Moving to goal
2026-08-18T12:46:46.203194,682.54,-431.479,229.584,-2.23,-127.77,16,12.824,NAVIGATING: Moving to goal
2026-08-18T12:46:46.707941,683.05,-431.617,229.402,-2.2319,-127.88,16,12.597,NAVIGATING: Moving to goal
2026-08-18T12:46:47.259321,683.6,-431.748,229.228,-2.2334,-127.96,16,12.379,NAVIGATING: Moving to goal
2026-08-18T12:46:47.770159,684.11,-431.87,229.067,-2.2346,-128.03,16,12.178,NAVIGATING: Moving to goal
2026-08-18T12:46:48.298684,684.64,-432.012,228.881,-2.2357,-128.1,16,11.945,NAVIGATING: Moving to goal
2026-08-18T12:46:48.832020,685.17,-432.144,228.707,-2.2367,-128.15,16,11.727,NAVIGATING: Moving to goal
2026-08-18T12:46:49.362657,685.7,-432.274,228.538,-2.2375,-128.2,16,11.515,NAVIGATING: Moving to goal
2026-08-18T12:46:49.862777,686.2,-432.413,228.356,-2.2382,-128.24,16,11.286,NAVIGATING: Moving to goal
2026-08-18T12:46:50.401181,686.74,-432.546,228.182,-2.2389,-128.28,16,11.069,NAVIGATING: Moving to goal
2026-08-18T12:46:50.918498,687.26,-432.689,227.996,-2.2395,-128.31,16,10.835,NAVIGATING: Moving to goal
2026-08-18T12:46:51.482060,687.82,-432.832,227.81,-2.2401,-128.35,16,10.601,NAVIGATING: Moving to goal
2026-08-18T12:46:52.024957,688.36,-432.975,227.624,-2.2406,-128.37,16,10.367,NAVIGATING: Moving to goal
2026-08-18T12:46:52.540781,688.88,-433.09,227.477,-2.2409,-128.4,16,10.181,NAVIGATING: Moving to goal
2026-08-18T12:46:53.058583,689.4,-433.237,227.287,-2.2413,-128.42,16,9.942,NAVIGATING: Moving to goal
2026-08-18T12:46:53.562318,689.9,-433.358,227.131,-2.2417,-128.44,16,9.745,NAVIGATING: Moving to goal
2026-08-18T12:46:54.087121,690.43,-433.489,226.962,-2.2423,-128.47,16,9.533,NAVIGATING: Moving to goal
2026-08-18T12:46:54.621086,690.96,-433.623,226.791,-2.246,-128.69,16,9.316,NAVIGATING: Moving to goal
2026-08-18T12:46:55.151957,691.49,-433.76,226.618,-2.2524,-129.05,16,9.096,NAVIGATING: Moving to goal
2026-08-18T12:46:55.746274,692.09,-433.901,226.439,-2.2581,-129.38,16,8.869,NAVIGATING: Moving to goal
2026-08-18T12:46:56.255552,692.59,-434.048,226.251,-2.263,-129.66,16,8.631,NAVIGATING: Moving to goal
2026-08-18T12:46:56.758942,693.1,-434.15,226.122,-2.2659,-129.82,16,8.468,NAVIGATING: Moving to goal
2026-08-18T12:46:57.276163,693.62,-434.302,225.931,-2.2694,-130.03,16,8.225,NAVIGATING: Moving to goal
2026-08-18T12:46:57.788696,694.13,-434.417,225.785,-2.2717,-130.16,16,8.04,NAVIGATING: Moving to goal
2026-08-18T12:46:58.351373,694.69,-434.552,225.614,-2.274,-130.29,16,7.823,NAVIGATING: Moving to goal
2026-08-18T12:46:58.866941,695.21,-434.698,225.431,-2.2761,-130.41,16,7.59,NAVIGATING: Moving to goal
2026-08-18T12:46:59.376849,695.72,-434.837,225.257,-2.2778,-130.51,16,7.368,NAVIGATING: Moving to goal
2026-08-18T12:46:59.901076,696.24,-434.973,225.086,-2.2792,-130.59,16,7.151,NAVIGATING: Moving to goal
2026-08-18T12:47:00.409766,696.75,-435.12,224.904,-2.2805,-130.66,16,6.919,NAVIGATING: Moving to goal
2026-08-18T12:47:00.931818,697.27,-435.257,224.734,-2.2816,-130.73,16,6.702,NAVIGATING: Moving to goal
2026-08-18T12:47:01.447596,697.79,-435.404,224.552,-2.2826,-130.78,16,6.469,NAVIGATING: Moving to goal
2026-08-18T12:47:02.008907,698.35,-435.552,224.371,-2.2847,-130.9,16,6.236,NAVIGATING: Moving to goal
2026-08-18T12:47:02.555233,698.89,-435.703,224.188,-2.2914,-131.29,16,6.0,NAVIGATING: Moving to goal
2026-08-18T12:47:03.102869,699.44,-435.838,224.028,-2.2998,-131.77,16,5.792,NAVIGATING: Moving to goal
2026-08-18T12:47:03.643299,699.98,-435.983,223.855,-2.3078,-132.23,16,5.567,NAVIGATING: Moving to goal
2026-08-18T12:47:04.157463,700.5,-436.136,223.673,-2.3147,-132.63,16,5.331,NAVIGATING: Moving to goal
2026-08-18T12:47:04.660740,701.0,-436.283,223.499,-2.3202,-132.94,16,5.105,NAVIGATING: Moving to goal
2026-08-18T12:47:05.225802,701.57,-436.431,223.326,-2.3248,-133.2,16,4.878,NAVIGATING: Moving to goal
2026-08-18T12:47:05.788640,702.13,-436.58,223.152,-2.3286,-133.42,16,4.651,NAVIGATING: Moving to goal
2026-08-18T12:47:06.321573,702.66,-436.75,222.954,-2.3322,-133.63,16,4.392,NAVIGATING: Moving to goal
2026-08-18T12:47:06.841776,703.18,-436.886,222.797,-2.3346,-133.76,16,4.186,NAVIGATING: Moving to goal
2026-08-18T12:47:07.354080,703.69,-437.019,222.645,-2.3371,-133.91,16,3.985,NAVIGATING: Moving to goal
2026-08-18T12:47:07.933958,704.27,-437.186,222.455,-2.3445,-134.33,16,3.734,NAVIGATING: Moving to goal
2026-08-18T12:47:08.453453,704.79,-437.35,222.272,-2.3564,-135.01,16,3.491,NAVIGATING: Moving to goal
2026-08-18T12:47:08.973543,705.31,-437.493,222.115,-2.3695,-135.77,16,3.28,NAVIGATING: Moving to goal
2026-08-18T12:47:09.475473,705.81,-437.625,221.969,-2.3812,-136.43,16,3.085,NAVIGATING: Moving to goal
2026-08-18T12:47:09.993646,706.33,-437.79,221.789,-2.3934,-137.13,16,2.843,NAVIGATING: Moving to goal
2026-08-18T12:47:10.507714,706.85,-437.936,221.631,-2.4021,-137.63,16,2.631,NAVIGATING: Moving to goal
2026-08-18T12:47:11.022714,707.36,-438.082,221.474,-2.4106,-138.11,16,2.419,NAVIGATING: Moving to goal
2026-08-18T12:47:11.578909,707.92,-438.243,221.304,-2.4229,-138.82,16,2.188,NAVIGATING: Moving to goal
2026-08-18T12:47:12.103799,708.44,-438.401,221.139,-2.4379,-139.68,16,1.963,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:12.615483,708.95,-438.549,220.989,-2.4542,-140.62,16,1.756,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:12.627652,708.97,-438.549,220.989,-2.4542,-140.62,16,1.756,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:14.630757,710.97,-438.549,220.989,-2.4542,-140.62,17,4.265,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:14.639973,710.98,-439.062,220.482,-2.5201,-144.39,17,4.614,NAVIGATING: Moving to goal
2026-08-18T12:47:15.185612,711.53,-439.306,220.253,-2.5583,-146.58,17,4.798,NAVIGATING: Moving to goal
2026-08-18T12:47:15.686421,712.03,-439.44,220.13,-2.5941,-148.63,17,4.902,NAVIGATING: Moving to goal
2026-08-18T12:47:16.203171,712.54,-439.552,220.029,-2.6361,-151.04,17,4.991,NAVIGATING: Moving to goal
2026-08-18T12:47:16.774120,713.11,-439.662,219.931,-2.6883,-154.03,17,5.08,NAVIGATING: Moving to goal
2026-08-18T12:47:17.293052,713.63,-439.767,219.838,-2.7485,-157.48,17,5.167,NAVIGATING: Moving to goal
2026-08-18T12:47:17.806808,714.15,-439.86,219.758,-2.81,-161.0,17,5.244,NAVIGATING: Moving to goal
2026-08-18T12:47:18.323143,714.66,-439.942,219.687,-2.8711,-164.5,17,5.313,NAVIGATING: Moving to goal
2026-08-18T12:47:18.827088,715.17,-440.022,219.62,-2.9356,-168.2,17,5.38,NAVIGATING: Moving to goal
2026-08-18T12:47:19.342641,715.68,-440.095,219.561,-2.9982,-171.79,17,5.44,NAVIGATING: Moving to goal
2026-08-18T12:47:19.851114,716.19,-440.164,219.505,-3.0618,-175.43,17,5.497,NAVIGATING: Moving to goal
2026-08-18T12:47:20.374283,716.71,-440.236,219.45,-3.1308,-179.38,17,5.555,NAVIGATING: Moving to goal
2026-08-18T12:47:20.907944,717.25,-440.303,219.402,3.0861,176.82,17,5.606,NAVIGATING: Moving to goal
2026-08-18T12:47:21.413163,717.75,-440.367,219.357,3.0194,173.0,17,5.655,NAVIGATING: Moving to goal
2026-08-18T12:47:21.927016,718.27,-440.436,219.313,2.9476,168.89,17,5.703,NAVIGATING: Moving to goal
2026-08-18T12:47:22.427022,718.77,-440.495,219.278,2.8838,165.23,17,5.743,NAVIGATING: Moving to goal
2026-08-18T12:47:22.948481,719.29,-440.557,219.244,2.815,161.29,17,5.783,NAVIGATING: Moving to goal
2026-08-18T12:47:23.460185,719.8,-440.62,219.213,2.7445,157.25,17,5.82,NAVIGATING: Moving to goal
2026-08-18T12:47:23.968622,720.31,-440.679,219.187,2.6771,153.39,17,5.852,NAVIGATING: Moving to goal
2026-08-18T12:47:24.474623,720.81,-440.741,219.164,2.6049,149.25,17,5.883,NAVIGATING: Moving to goal
2026-08-18T12:47:24.995058,721.33,-440.796,219.146,2.5408,145.58,17,5.908,NAVIGATING: Moving to goal
2026-08-18T12:47:25.497132,721.84,-440.856,219.13,2.4685,141.44,17,5.932,NAVIGATING: Moving to goal
2026-08-18T12:47:26.012260,722.35,-440.907,219.12,2.4061,137.86,17,5.95,NAVIGATING: Moving to goal
2026-08-18T12:47:26.546560,722.89,-440.971,219.111,2.3273,133.34,17,5.968,NAVIGATING: Moving to goal
2026-08-18T12:47:27.059069,723.4,-441.023,219.107,2.2616,129.58,17,5.981,NAVIGATING: Moving to goal
2026-08-18T12:47:27.574538,723.91,-441.075,219.107,2.1943,125.72,17,5.99,NAVIGATING: Moving to goal
2026-08-18T12:47:28.139255,724.48,-441.131,219.11,2.1205,121.49,17,5.997,NAVIGATING: Moving to goal
2026-08-18T12:47:28.714188,725.05,-441.191,219.12,2.0407,116.93,17,6.0,NAVIGATING: Moving to goal
2026-08-18T12:47:29.234015,725.57,-441.25,219.139,1.9667,112.68,17,5.993,NAVIGATING: Moving to goal
2026-08-18T12:47:29.749603,726.09,-441.303,219.165,1.9039,109.08,17,5.979,NAVIGATING: Moving to goal
2026-08-18T12:47:30.267598,726.61,-441.36,219.203,1.8405,105.45,17,5.954,NAVIGATING: Moving to goal
2026-08-18T12:47:30.773153,727.11,-441.418,219.255,1.7821,102.11,17,5.917,NAVIGATING: Moving to goal
2026-08-18T12:47:31.285814,727.63,-441.476,219.322,1.7263,98.91,17,5.867,NAVIGATING: Moving to goal
2026-08-18T12:47:31.804918,728.14,-441.532,219.399,1.6738,95.9,17,5.807,NAVIGATING: Moving to goal
2026-08-18T12:47:32.335360,728.67,-441.591,219.499,1.6208,92.87,17,5.726,NAVIGATING: Moving to goal
2026-08-18T12:47:32.862182,729.2,-441.649,219.62,1.5703,89.97,17,5.627,NAVIGATING: Moving to goal
2026-08-18T12:47:33.374541,729.71,-441.697,219.741,1.5276,87.53,17,5.526,NAVIGATING: Moving to goal
2026-08-18T12:47:33.897752,730.24,-441.746,219.886,1.4824,84.94,17,5.404,NAVIGATING: Moving to goal
2026-08-18T12:47:34.408327,730.75,-441.786,220.031,1.4418,82.61,17,5.28,NAVIGATING: Moving to goal
2026-08-18T12:47:34.911593,731.25,-441.822,220.194,1.4032,80.4,17,5.139,NAVIGATING: Moving to goal
2026-08-18T12:47:35.481937,731.82,-441.854,220.391,1.3635,78.12,17,4.968,NAVIGATING: Moving to goal
2026-08-18T12:47:36.033678,732.37,-441.877,220.581,1.3295,76.17,17,4.801,NAVIGATING: Moving to goal
2026-08-18T12:47:36.561264,732.9,-441.893,220.803,1.2934,74.11,17,4.604,NAVIGATING: Moving to goal
2026-08-18T12:47:37.082953,733.42,-441.9,220.998,1.2638,72.41,17,4.43,NAVIGATING: Moving to goal
2026-08-18T12:47:37.593817,733.93,-441.901,221.193,1.2356,70.8,17,4.255,NAVIGATING: Moving to goal
2026-08-18T12:47:38.165080,734.5,-441.894,221.415,1.2047,69.03,17,4.055,NAVIGATING: Moving to goal
2026-08-18T12:47:38.673857,735.01,-441.879,221.654,1.1724,67.17,17,3.837,NAVIGATING: Moving to goal
2026-08-18T12:47:39.196664,735.54,-441.86,221.855,1.1458,65.65,17,3.654,NAVIGATING: Moving to goal
2026-08-18T12:47:39.705225,736.04,-441.835,222.051,1.1202,64.18,17,3.474,NAVIGATING: Moving to goal
2026-08-18T12:47:40.267208,736.61,-441.8,222.283,1.0901,62.46,17,3.259,NAVIGATING: Moving to goal
2026-08-18T12:47:40.776708,737.12,-441.756,222.519,1.0597,60.71,17,3.039,NAVIGATING: Moving to goal
2026-08-18T12:47:41.291993,737.63,-441.712,222.725,1.0332,59.2,17,2.847,NAVIGATING: Moving to goal
2026-08-18T12:47:41.798178,738.14,-441.662,222.93,1.0069,57.69,17,2.655,NAVIGATING: Moving to goal
2026-08-18T12:47:42.325342,738.66,-441.598,223.163,0.9768,55.97,17,2.435,NAVIGATING: Moving to goal
2026-08-18T12:47:42.850315,739.19,-441.53,223.385,0.948,54.32,17,2.225,NAVIGATING: Moving to goal
2026-08-18T12:47:43.357769,739.7,-441.464,223.581,0.9226,52.86,17,2.039,NAVIGATING: Moving to goal
2026-08-18T12:47:43.627709,739.97,-441.426,223.687,0.9085,52.05,17,1.938,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:45.631007,741.97,-441.426,223.687,0.9085,52.05,18,23.15,GOAL_REACHED: Target reached successfully
2026-08-18T12:47:45.637949,741.98,-441.142,224.373,0.8146,46.68,18,22.467,NAVIGATING: Moving to goal
2026-08-18T12:47:46.155548,742.49,-440.992,224.682,0.7741,44.35,18,22.145,NAVIGATING: Moving to goal
2026-08-18T12:47:46.665168,743.0,-440.904,224.847,0.7558,43.31,18,21.967,NAVIGATING: Moving to goal
2026-08-18T12:47:47.233707,743.57,-440.798,225.036,0.7385,42.31,18,21.76,NAVIGATING: Moving to goal
2026-08-18T12:47:47.754311,744.09,-440.666,225.255,0.7217,41.35,18,21.514,NAVIGATING: Moving to goal
2026-08-18T12:47:48.274199,744.61,-440.55,225.437,0.71,40.68,18,21.304,NAVIGATING: Moving to goal
2026-08-18T12:47:48.776608,745.12,-440.449,225.587,0.7016,40.2,18,21.129,NAVIGATING: Moving to goal
2026-08-18T12:47:49.348124,745.69,-440.296,225.806,0.691,39.59,18,20.868,NAVIGATING: Moving to goal
2026-08-18T12:47:49.889611,746.23,-440.144,226.013,0.6824,39.1,18,20.615,NAVIGATING: Moving to goal
2026-08-18T12:47:50.430357,746.77,-440.013,226.184,0.6762,38.74,18,20.403,NAVIGATING: Moving to goal
2026-08-18T12:47:50.958504,747.3,-439.88,226.352,0.6707,38.43,18,20.191,NAVIGATING: Moving to goal
2026-08-18T12:47:51.462864,747.8,-439.733,226.531,0.6654,38.13,18,19.962,NAVIGATING: Moving to goal
2026-08-18T12:47:51.976197,748.32,-439.59,226.699,0.661,37.87,18,19.743,NAVIGATING: Moving to goal
2026-08-18T12:47:52.482137,748.82,-439.445,226.866,0.657,37.64,18,19.523,NAVIGATING: Moving to goal
2026-08-18T12:47:52.994958,749.33,-439.287,227.042,0.654,37.47,18,19.288,NAVIGATING: Moving to goal
2026-08-18T12:47:53.512949,749.85,-439.13,227.215,0.6555,37.56,18,19.056,NAVIGATING: Moving to goal
2026-08-18T12:47:54.013951,750.35,-438.993,227.362,0.6594,37.78,18,18.856,NAVIGATING: Moving to goal
2026-08-18T12:47:54.520952,750.86,-438.844,227.52,0.6631,37.99,18,18.638,NAVIGATING: Moving to goal
2026-08-18T12:47:55.024172,751.36,-438.699,227.669,0.6658,38.15,18,18.431,NAVIGATING: Moving to goal
2026-08-18T12:47:55.528594,751.87,-438.534,227.836,0.6681,38.28,18,18.197,NAVIGATING: Moving to goal
2026-08-18T12:47:56.036774,752.38,-438.368,228.001,0.6697,38.37,18,17.963,NAVIGATING: Moving to goal
2026-08-18T12:47:56.538098,752.88,-438.226,228.139,0.6707,38.43,18,17.766,NAVIGATING: Moving to goal
2026-08-18T12:47:57.079784,753.42,-438.061,228.298,0.6714,38.47,18,17.536,NAVIGATING: Moving to goal
2026-08-18T12:47:57.596790,753.94,-437.879,228.471,0.6719,38.5,18,17.285,NAVIGATING: Moving to goal
2026-08-18T12:47:58.097048,754.44,-437.715,228.624,0.672,38.5,18,17.061,NAVIGATING: Moving to goal
2026-08-18T12:47:58.610622,754.95,-437.559,228.77,0.672,38.5,18,16.848,NAVIGATING: Moving to goal
2026-08-18T12:47:59.150759,755.49,-437.386,228.928,0.6719,38.49,18,16.613,NAVIGATING: Moving to goal
2026-08-18T12:47:59.664441,756.0,-437.2,229.097,0.6716,38.48,18,16.362,NAVIGATING: Moving to goal
2026-08-18T12:48:00.179605,756.52,-437.037,229.243,0.6713,38.46,18,16.143,NAVIGATING: Moving to goal
2026-08-18T12:48:00.687761,757.03,-436.878,229.385,0.6709,38.44,18,15.93,NAVIGATING: Moving to goal
2026-08-18T12:48:01.189051,757.53,-436.707,229.538,0.6705,38.42,18,15.701,NAVIGATING: Moving to goal
2026-08-18T12:48:01.702754,758.04,-436.543,229.682,0.6701,38.39,18,15.482,NAVIGATING: Moving to goal
2026-08-18T12:48:02.216099,758.56,-436.379,229.826,0.6697,38.37,18,15.264,NAVIGATING: Moving to goal
2026-08-18T12:48:02.782421,759.12,-436.19,229.991,0.6692,38.34,18,15.013,NAVIGATING: Moving to goal
2026-08-18T12:48:03.287308,759.63,-436.005,230.151,0.6688,38.32,18,14.768,NAVIGATING: Moving to goal
2026-08-18T12:48:03.793715,760.13,-435.835,230.297,0.6684,38.3,18,14.545,NAVIGATING: Moving to goal
2026-08-18T12:48:04.302187,760.64,-435.674,230.436,0.668,38.28,18,14.332,NAVIGATING: Moving to goal
2026-08-18T12:48:04.819524,761.16,-435.504,230.581,0.6677,38.25,18,14.108,NAVIGATING: Moving to goal
2026-08-18T12:48:05.336234,761.68,-435.337,230.723,0.6673,38.23,18,13.89,NAVIGATING: Moving to goal
2026-08-18T12:48:05.898118,762.24,-435.142,230.888,0.6669,38.21,18,13.634,NAVIGATING: Moving to goal
2026-08-18T12:48:06.478129,762.82,-434.967,231.036,0.6666,38.19,18,13.405,NAVIGATING: Moving to goal
2026-08-18T12:48:07.015008,763.35,-434.775,231.197,0.6662,38.17,18,13.155,NAVIGATING: Moving to goal
2026-08-18T12:48:07.529042,763.87,-434.608,231.338,0.6659,38.15,18,12.936,NAVIGATING: Moving to goal
2026-08-18T12:48:08.034826,764.37,-434.44,231.478,0.6656,38.14,18,12.718,NAVIGATING: Moving to goal
2026-08-18T12:48:08.605287,764.94,-434.26,231.628,0.6653,38.12,18,12.484,NAVIGATING: Moving to goal
2026-08-18T12:48:09.132975,765.47,-434.063,231.791,0.6649,38.1,18,12.228,NAVIGATING: Moving to goal
2026-08-18T12:48:09.642700,765.98,-433.894,231.93,0.6646,38.08,18,12.01,NAVIGATING: Moving to goal
2026-08-18T12:48:10.161835,766.5,-433.734,232.062,0.6643,38.06,18,11.802,NAVIGATING: Moving to goal
2026-08-18T12:48:10.672202,767.01,-433.544,232.218,0.664,38.04,18,11.557,NAVIGATING: Moving to goal
2026-08-18T12:48:11.175190,767.51,-433.387,232.346,0.6637,38.03,18,11.354,NAVIGATING: Moving to goal
2026-08-18T12:48:11.689884,768.03,-433.218,232.485,0.6634,38.01,18,11.136,NAVIGATING: Moving to goal
2026-08-18T12:48:12.250966,768.59,-433.023,232.643,0.663,37.99,18,10.886,NAVIGATING: Moving to goal
2026-08-18T12:48:12.765947,769.11,-432.837,232.794,0.6629,37.98,18,10.646,NAVIGATING: Moving to goal
2026-08-18T12:48:13.271980,769.61,-432.668,232.931,0.6656,38.14,18,10.429,NAVIGATING: Moving to goal
2026-08-18T12:48:13.781181,770.12,-432.497,233.072,0.6707,38.43,18,10.208,NAVIGATING: Moving to goal
2026-08-18T12:48:14.281871,770.62,-432.32,233.215,0.6751,38.68,18,9.981,NAVIGATING: Moving to goal
2026-08-18T12:48:14.782714,771.12,-432.152,233.352,0.6786,38.88,18,9.764,NAVIGATING: Moving to goal
2026-08-18T12:48:15.290436,771.63,-431.971,233.499,0.6815,39.05,18,9.532,NAVIGATING: Moving to goal
2026-08-18T12:48:15.806390,772.15,-431.801,233.636,0.6838,39.18,18,9.315,NAVIGATING: Moving to goal
2026-08-18T12:48:16.308962,772.65,-431.624,233.78,0.6857,39.29,18,9.087,NAVIGATING: Moving to goal
2026-08-18T12:48:16.822112,773.16,-431.471,233.903,0.687,39.36,18,8.89,NAVIGATING: Moving to goal
2026-08-18T12:48:17.344186,773.68,-431.272,234.064,0.6884,39.44,18,8.636,NAVIGATING: Moving to goal
2026-08-18T12:48:17.870138,774.21,-431.102,234.201,0.6894,39.5,18,8.418,NAVIGATING: Moving to goal
2026-08-18T12:48:18.377700,774.72,-430.937,234.335,0.6901,39.54,18,8.206,NAVIGATING: Moving to goal
2026-08-18T12:48:18.956547,775.3,-430.755,234.482,0.6908,39.58,18,7.973,NAVIGATING: Moving to goal
2026-08-18T12:48:19.487647,775.83,-430.561,234.64,0.6914,39.62,18,7.724,NAVIGATING: Moving to goal
2026-08-18T12:48:20.018708,776.36,-430.391,234.777,0.6919,39.64,18,7.506,NAVIGATING: Moving to goal
2026-08-18T12:48:20.539915,776.88,-430.214,234.922,0.6923,39.66,18,7.278,NAVIGATING: Moving to goal
2026-08-18T12:48:21.080558,777.42,-430.03,235.072,0.6951,39.82,18,7.041,NAVIGATING: Moving to goal
2026-08-18T12:48:21.595209,777.93,-429.849,235.223,0.7024,40.25,18,6.807,NAVIGATING: Moving to goal
2026-08-18T12:48:22.115994,778.46,-429.684,235.36,0.7095,40.65,18,6.593,NAVIGATING: Moving to goal
2026-08-18T12:48:22.633621,778.97,-429.51,235.505,0.7157,41.01,18,6.368,NAVIGATING: Moving to goal
2026-08-18T12:48:23.183546,779.52,-429.327,235.656,0.7211,41.31,18,6.131,NAVIGATING: Moving to goal
2026-08-18T12:48:23.706657,780.05,-429.149,235.805,0.7253,41.56,18,5.9,NAVIGATING: Moving to goal
2026-08-18T12:48:24.207500,780.55,-428.982,235.945,0.7286,41.74,18,5.683,NAVIGATING: Moving to goal
2026-08-18T12:48:24.712194,781.05,-428.807,236.092,0.7314,41.91,18,5.456,NAVIGATING: Moving to goal
2026-08-18T12:48:25.231327,781.57,-428.624,236.246,0.7339,42.05,18,5.218,NAVIGATING: Moving to goal
2026-08-18T12:48:25.734273,782.07,-428.457,236.386,0.7357,42.16,18,5.001,NAVIGATING: Moving to goal
2026-08-18T12:48:26.238547,782.58,-428.303,236.517,0.7372,42.24,18,4.8,NAVIGATING: Moving to goal
2026-08-18T12:48:26.766310,783.11,-428.109,236.683,0.739,42.34,18,4.546,NAVIGATING: Moving to goal
2026-08-18T12:48:27.274976,783.61,-427.94,236.828,0.7429,42.56,18,4.325,NAVIGATING: Moving to goal
2026-08-18T12:48:27.786484,784.13,-427.773,236.973,0.7505,43.0,18,4.105,NAVIGATING: Moving to goal
2026-08-18T12:48:28.319611,784.66,-427.609,237.118,0.7616,43.64,18,3.888,NAVIGATING: Moving to goal
2026-08-18T12:48:28.855187,785.19,-427.422,237.283,0.7749,44.4,18,3.639,NAVIGATING: Moving to goal
2026-08-18T12:48:29.360458,785.7,-427.257,237.429,0.7844,44.94,18,3.421,NAVIGATING: Moving to goal
2026-08-18T12:48:29.861638,786.2,-427.092,237.576,0.7922,45.39,18,3.202,NAVIGATING: Moving to goal
2026-08-18T12:48:30.406209,786.75,-426.919,237.731,0.7988,45.77,18,2.972,NAVIGATING: Moving to goal
2026-08-18T12:48:30.923206,787.26,-426.742,237.891,0.8047,46.1,18,2.736,NAVIGATING: Moving to goal
2026-08-18T12:48:31.424526,787.76,-426.583,238.036,0.8126,46.56,18,2.522,NAVIGATING: Moving to goal
2026-08-18T12:48:31.933990,788.27,-426.418,238.189,0.8243,47.23,18,2.3,NAVIGATING: Moving to goal
2026-08-18T12:48:32.444162,788.78,-426.263,238.335,0.8382,48.02,18,2.09,NAVIGATING: Moving to goal
2026-08-18T12:48:32.953069,789.29,-426.114,238.478,0.8537,48.91,18,1.886,GOAL_REACHED: Target reached successfully
2026-08-18T12:48:33.484684,789.82,-425.964,238.623,0.8708,49.89,18,1.681,GOAL_REACHED: Target reached successfully
2026-08-18T12:48:33.627731,789.97,-425.918,238.668,0.8763,50.21,18,1.617,GOAL_REACHED: Target reached successfully
2026-08-18T12:48:35.630310,791.97,-425.918,238.668,0.8763,50.21,19,4.294,GOAL_REACHED: Target reached successfully
2026-08-18T12:48:35.636976,791.98,-425.425,239.161,0.9408,53.9,19,4.651,NAVIGATING: Moving to goal
2026-08-18T12:48:36.217415,792.56,-425.195,239.403,0.9794,56.12,19,4.842,NAVIGATING: Moving to goal
2026-08-18T12:48:36.746731,793.09,-425.06,239.547,1.0208,58.49,19,4.961,NAVIGATING: Moving to goal
2026-08-18T12:48:37.285484,793.62,-424.958,239.658,1.0653,61.04,19,5.053,NAVIGATING: Moving to goal
2026-08-18T12:48:37.799412,794.14,-424.868,239.757,1.1148,63.87,19,5.137,NAVIGATING: Moving to goal
2026-08-18T12:48:38.359111,794.7,-424.777,239.859,1.1756,67.36,19,5.225,NAVIGATING: Moving to goal
2026-08-18T12:48:38.886411,795.23,-424.69,239.956,1.2434,71.24,19,5.31,NAVIGATING: Moving to goal
2026-08-18T12:48:39.394754,795.73,-424.621,240.035,1.3049,74.77,19,5.379,NAVIGATING: Moving to goal
2026-08-18T12:48:39.902733,796.24,-424.559,240.107,1.3651,78.21,19,5.442,NAVIGATING: Moving to goal
2026-08-18T12:48:40.408085,796.75,-424.495,240.185,1.4342,82.17,19,5.508,NAVIGATING: Moving to goal
2026-08-18T12:48:40.916770,797.26,-424.437,240.258,1.5027,86.1,19,5.569,NAVIGATING: Moving to goal
2026-08-18T12:48:41.432052,797.77,-424.381,240.329,1.5735,90.16,19,5.628,NAVIGATING: Moving to goal
2026-08-18T12:48:41.985860,798.33,-424.333,240.396,1.6415,94.05,19,5.681,NAVIGATING: Moving to goal
2026-08-18T12:48:42.488395,798.83,-424.287,240.464,1.7132,98.16,19,5.732,NAVIGATING: Moving to goal
2026-08-18T12:48:43.003865,799.34,-424.247,240.527,1.7801,101.99,19,5.777,NAVIGATING: Moving to goal
2026-08-18T12:48:43.507995,799.85,-424.21,240.59,1.8488,105.93,19,5.82,NAVIGATING: Moving to goal
2026-08-18T12:48:44.011342,800.35,-424.177,240.653,1.9193,109.97,19,5.86,NAVIGATING: Moving to goal
2026-08-18T12:48:44.519693,800.86,-424.148,240.713,1.9866,113.82,19,5.895,NAVIGATING: Moving to goal
2026-08-18T12:48:45.087031,801.43,-424.12,240.781,2.0637,118.24,19,5.931,NAVIGATING: Moving to goal
2026-08-18T12:48:45.598683,801.94,-424.098,240.843,2.136,122.38,19,5.962,NAVIGATING: Moving to goal
2026-08-18T12:48:46.110174,802.45,-424.081,240.905,2.2082,126.52,19,5.988,NAVIGATING: Moving to goal
2026-08-18T12:48:46.629183,802.97,-424.068,240.96,2.2739,130.29,19,6.009,NAVIGATING: Moving to goal
2026-08-18T12:48:47.182908,803.52,-424.059,241.014,2.3396,134.05,19,6.027,NAVIGATING: Moving to goal
2026-08-18T12:48:47.712460,804.05,-424.052,241.076,2.4168,138.47,19,6.045,NAVIGATING: Moving to goal
2026-08-18T12:48:48.241003,804.58,-424.05,241.131,2.4857,142.42,19,6.057,NAVIGATING: Moving to goal
2026-08-18T12:48:48.761428,805.1,-424.051,241.181,2.5514,146.18,19,6.065,NAVIGATING: Moving to goal
2026-08-18T12:48:49.339092,805.68,-424.056,241.235,2.6235,150.32,19,6.071,NAVIGATING: Moving to goal
2026-08-18T12:48:49.871332,806.21,-424.068,241.293,2.6995,154.67,19,6.071,NAVIGATING: Moving to goal
2026-08-18T12:48:50.426301,806.77,-424.088,241.345,2.7634,158.33,19,6.063,NAVIGATING: Moving to goal
2026-08-18T12:48:50.942818,807.28,-424.115,241.395,2.8226,161.72,19,6.048,NAVIGATING: Moving to goal
2026-08-18T12:48:51.449975,807.79,-424.158,241.454,2.8883,165.49,19,6.02,NAVIGATING: Moving to goal
2026-08-18T12:48:51.965785,808.31,-424.211,241.507,2.9437,168.66,19,5.982,NAVIGATING: Moving to goal
2026-08-18T12:48:52.478930,808.82,-424.278,241.562,2.9981,171.78,19,5.932,NAVIGATING: Moving to goal
2026-08-18T12:48:53.036543,809.38,-424.369,241.624,3.0581,175.22,19,5.861,NAVIGATING: Moving to goal
2026-08-18T12:48:53.555112,809.89,-424.473,241.681,3.1107,178.23,19,5.777,NAVIGATING: Moving to goal
2026-08-18T12:48:54.069645,810.41,-424.591,241.733,-3.1244,-179.02,19,5.68,NAVIGATING: Moving to goal
2026-08-18T12:48:54.594887,810.93,-424.717,241.78,-3.0807,-176.51,19,5.574,NAVIGATING: Moving to goal
2026-08-18T12:48:55.112273,811.45,-424.868,241.826,-3.0346,-173.87,19,5.447,NAVIGATING: Moving to goal
2026-08-18T12:48:55.629000,811.97,-425.016,241.863,-2.9944,-171.56,19,5.321,NAVIGATING: Moving to goal
2026-08-18T12:48:56.198712,812.54,-425.199,241.898,-2.9531,-169.2,19,5.163,NAVIGATING: Moving to goal
2026-08-18T12:48:56.777524,813.12,-425.377,241.924,-2.9182,-167.2,19,5.007,NAVIGATING: Moving to goal
2026-08-18T12:48:57.279937,813.62,-425.587,241.944,-2.8814,-165.09,19,4.822,NAVIGATING: Moving to goal
2026-08-18T12:48:57.805274,814.14,-425.783,241.955,-2.8502,-163.31,19,4.648,NAVIGATING: Moving to goal
2026-08-18T12:48:58.321014,814.66,-425.959,241.96,-2.8236,-161.78,19,4.491,NAVIGATING: Moving to goal
2026-08-18T12:48:58.904307,815.24,-426.188,241.957,-2.7908,-159.9,19,4.285,NAVIGATING: Moving to goal
2026-08-18T12:48:59.430880,815.77,-426.426,241.947,-2.7581,-158.03,19,4.07,NAVIGATING: Moving to goal
2026-08-18T12:48:59.948466,816.29,-426.63,241.931,-2.7307,-156.46,19,3.884,NAVIGATING: Moving to goal
2026-08-18T12:49:00.451845,816.79,-426.826,241.91,-2.7049,-154.98,19,3.704,NAVIGATING: Moving to goal
2026-08-18T12:49:00.955491,817.29,-427.042,241.881,-2.6768,-153.37,19,3.505,NAVIGATING: Moving to goal
2026-08-18T12:49:01.456877,817.8,-427.254,241.846,-2.6496,-151.81,19,3.309,NAVIGATING: Moving to goal
2026-08-18T12:49:01.971736,818.31,-427.47,241.804,-2.6218,-150.22,19,3.107,NAVIGATING: Moving to goal
2026-08-18T12:49:02.526911,818.87,-427.69,241.754,-2.5935,-148.6,19,2.9,NAVIGATING: Moving to goal
2026-08-18T12:49:03.084716,819.42,-427.915,241.697,-2.5648,-146.95,19,2.688,NAVIGATING: Moving to goal
2026-08-18T12:49:03.593722,819.93,-428.103,241.643,-2.5405,-145.56,19,2.509,NAVIGATING: Moving to goal
2026-08-18T12:49:04.152540,820.49,-428.31,241.578,-2.5137,-144.03,19,2.312,NAVIGATING: Moving to goal
2026-08-18T12:49:04.682321,821.02,-428.52,241.506,-2.4864,-142.46,19,2.112,NAVIGATING: Moving to goal
2026-08-18T12:49:05.215105,821.55,-428.718,241.432,-2.4605,-140.98,19,1.922,GOAL_REACHED: Target reached successfully
2026-08-18T12:49:05.627708,821.97,-428.887,241.366,-2.4388,-139.73,19,1.761,GOAL_REACHED: Target reached successfully
2026-08-18T12:49:07.630543,823.97,-428.887,241.366,-2.4388,-139.73,20,15.895,GOAL_REACHED: Target reached successfully
2026-08-18T12:49:07.637106,823.98,-429.476,241.101,-2.3612,-135.29,20,15.296,NAVIGATING: Moving to goal
2026-08-18T12:49:08.156301,824.5,-429.787,240.936,-2.3196,-132.9,20,14.964,NAVIGATING: Moving to goal
2026-08-18T12:49:08.659278,825.0,-429.927,240.856,-2.3034,-131.97,20,14.81,NAVIGATING: Moving to goal
2026-08-18T12:49:09.186800,825.53,-430.124,240.736,-2.2842,-130.88,20,14.588,NAVIGATING: Moving to goal
2026-08-18T12:49:09.694226,826.03,-430.308,240.618,-2.2694,-130.03,20,14.377,NAVIGATING: Moving to goal
2026-08-18T12:49:10.210001,826.55,-430.473,240.506,-2.258,-129.38,20,14.183,NAVIGATING: Moving to goal
2026-08-18T12:49:10.759710,827.1,-430.667,240.368,-2.2466,-128.72,20,13.95,NAVIGATING: Moving to goal
2026-08-18T12:49:11.278572,827.62,-430.838,240.241,-2.238,-128.23,20,13.741,NAVIGATING: Moving to goal
2026-08-18T12:49:11.780598,828.12,-430.999,240.117,-2.2308,-127.82,20,13.541,NAVIGATING: Moving to goal
2026-08-18T12:49:12.292341,828.63,-431.175,239.976,-2.224,-127.42,20,13.319,NAVIGATING: Moving to goal
2026-08-18T12:49:12.803050,829.14,-431.32,239.856,-2.219,-127.14,20,13.133,NAVIGATING: Moving to goal
2026-08-18T12:49:13.310679,829.65,-431.492,239.709,-2.2137,-126.83,20,12.909,NAVIGATING: Moving to goal
2026-08-18T12:49:13.850525,830.19,-431.658,239.563,-2.2091,-126.57,20,12.69,NAVIGATING: Moving to goal
2026-08-18T12:49:14.398568,830.74,-431.821,239.415,-2.2051,-126.34,20,12.471,NAVIGATING: Moving to goal
2026-08-18T12:49:14.923568,831.26,-431.991,239.258,-2.2039,-126.28,20,12.242,NAVIGATING: Moving to goal
2026-08-18T12:49:15.486907,831.83,-432.145,239.113,-2.206,-126.39,20,12.031,NAVIGATING: Moving to goal
2026-08-18T12:49:16.001872,832.34,-432.31,238.954,-2.2082,-126.52,20,11.803,NAVIGATING: Moving to goal
2026-08-18T12:49:16.504131,832.84,-432.458,238.807,-2.2096,-126.6,20,11.596,NAVIGATING: Moving to goal
2026-08-18T12:49:17.022668,833.36,-432.615,238.648,-2.2106,-126.66,20,11.372,NAVIGATING: Moving to goal
2026-08-18T12:49:17.610106,833.95,-432.775,238.483,-2.2113,-126.7,20,11.143,NAVIGATING: Moving to goal
2026-08-18T12:49:18.151496,834.49,-432.951,238.298,-2.2117,-126.72,20,10.887,NAVIGATING: Moving to goal
2026-08-18T12:49:18.702965,835.04,-433.097,238.141,-2.2118,-126.73,20,10.674,NAVIGATING: Moving to goal
2026-08-18T12:49:19.222030,835.56,-433.255,237.968,-2.2118,-126.73,20,10.439,NAVIGATING: Moving to goal
2026-08-18T12:49:19.781345,836.12,-433.402,237.806,-2.2116,-126.71,20,10.221,NAVIGATING: Moving to goal
2026-08-18T12:49:20.314671,836.65,-433.573,237.615,-2.2113,-126.7,20,9.965,NAVIGATING: Moving to goal
2026-08-18T12:49:20.821126,837.16,-433.714,237.455,-2.2109,-126.68,20,9.752,NAVIGATING: Moving to goal
2026-08-18T12:49:21.345727,837.69,-433.85,237.298,-2.2106,-126.66,20,9.544,NAVIGATING: Moving to goal
2026-08-18T12:49:21.898436,838.24,-434.004,237.121,-2.2101,-126.63,20,9.309,NAVIGATING: Moving to goal
2026-08-18T12:49:22.450064,838.79,-434.146,236.954,-2.2097,-126.61,20,9.09,NAVIGATING: Moving to goal
2026-08-18T12:49:22.978757,839.32,-434.287,236.788,-2.2093,-126.58,20,8.872,NAVIGATING: Moving to goal
2026-08-18T12:49:23.479862,839.82,-434.431,236.616,-2.2089,-126.56,20,8.648,NAVIGATING: Moving to goal
2026-08-18T12:49:24.022645,840.36,-434.575,236.444,-2.2085,-126.54,20,8.424,NAVIGATING: Moving to goal
2026-08-18T12:49:24.544923,840.88,-434.715,236.276,-2.2081,-126.52,20,8.205,NAVIGATING: Moving to goal
2026-08-18T12:49:25.049078,841.39,-434.861,236.099,-2.2078,-126.5,20,7.975,NAVIGATING: Moving to goal
2026-08-18T12:49:25.561018,841.9,-435.0,235.93,-2.2075,-126.48,20,7.756,NAVIGATING: Moving to goal
2026-08-18T12:49:26.133883,842.47,-435.159,235.735,-2.2071,-126.46,20,7.505,NAVIGATING: Moving to goal
2026-08-18T12:49:26.648196,842.99,-435.307,235.553,-2.2068,-126.44,20,7.27,NAVIGATING: Moving to goal
2026-08-18T12:49:27.166894,843.51,-435.444,235.382,-2.2066,-126.43,20,7.051,NAVIGATING: Moving to goal
2026-08-18T12:49:27.669530,844.01,-435.558,235.241,-2.2064,-126.42,20,6.87,NAVIGATING: Moving to goal
2026-08-18T12:49:28.205795,844.55,-435.715,235.045,-2.2062,-126.4,20,6.619,NAVIGATING: Moving to goal
2026-08-18T12:49:28.724561,845.06,-435.851,234.874,-2.206,-126.39,20,6.401,NAVIGATING: Moving to goal
2026-08-18T12:49:29.243679,845.58,-435.967,234.727,-2.2058,-126.38,20,6.214,NAVIGATING: Moving to goal
2026-08-18T12:49:29.766589,846.11,-436.122,234.53,-2.2056,-126.37,20,5.964,NAVIGATING: Moving to goal
2026-08-18T12:49:30.266905,846.61,-436.25,234.367,-2.2054,-126.36,20,5.756,NAVIGATING: Moving to goal
2026-08-18T12:49:30.796679,847.14,-436.375,234.208,-2.2053,-126.35,20,5.554,NAVIGATING: Moving to goal
2026-08-18T12:49:31.327300,847.67,-436.529,234.011,-2.2055,-126.37,20,5.304,NAVIGATING: Moving to goal
2026-08-18T12:49:31.848096,848.19,-436.665,233.836,-2.209,-126.57,20,5.083,NAVIGATING: Moving to goal
2026-08-18T12:49:32.374462,848.71,-436.788,233.68,-2.2151,-126.92,20,4.884,NAVIGATING: Moving to goal
2026-08-18T12:49:32.877705,849.22,-436.921,233.51,-2.2214,-127.28,20,4.669,NAVIGATING: Moving to goal
2026-08-18T12:49:33.379189,849.72,-437.054,233.34,-2.2266,-127.58,20,4.453,NAVIGATING: Moving to goal
2026-08-18T12:49:33.940307,850.28,-437.187,233.169,-2.2309,-127.82,20,4.237,NAVIGATING: Moving to goal
2026-08-18T12:49:34.441656,850.78,-437.323,232.993,-2.2346,-128.03,20,4.016,NAVIGATING: Moving to goal
2026-08-18T12:49:34.953286,851.29,-437.447,232.834,-2.2373,-128.19,20,3.815,NAVIGATING: Moving to goal
2026-08-18T12:49:35.459007,851.8,-437.573,232.67,-2.2397,-128.32,20,3.608,NAVIGATING: Moving to goal
2026-08-18T12:49:36.011179,852.35,-437.707,232.498,-2.2418,-128.44,20,3.391,NAVIGATING: Moving to goal
2026-08-18T12:49:36.517682,852.86,-437.847,232.318,-2.2437,-128.56,20,3.163,NAVIGATING: Moving to goal
2026-08-18T12:49:37.041490,853.38,-437.978,232.151,-2.248,-128.8,20,2.953,NAVIGATING: Moving to goal
2026-08-18T12:49:37.584012,853.92,-438.111,231.983,-2.2562,-129.27,20,2.739,NAVIGATING: Moving to goal
2026-08-18T12:49:38.162662,854.5,-438.251,231.808,-2.2683,-129.96,20,2.516,NAVIGATING: Moving to goal
2026-08-18T12:49:38.700025,855.04,-438.407,231.614,-2.2845,-130.89,20,2.268,NAVIGATING: Moving to goal
2026-08-18T12:49:39.257850,855.6,-438.542,231.449,-2.2973,-131.63,20,2.056,NAVIGATING: Moving to goal
2026-08-18T12:49:39.627829,855.97,-438.631,231.339,-2.3046,-132.05,20,1.915,GOAL_REACHED: Target reached successfully
2026-08-18T12:49:41.631286,857.97,-438.631,231.339,-2.3046,-132.05,21,3.908,GOAL_REACHED: Target reached successfully
2026-08-18T12:49:41.637570,857.98,-439.054,230.82,-2.3297,-133.48,21,4.286,NAVIGATING: Moving to goal
2026-08-18T12:49:42.137777,858.48,-439.257,230.573,-2.3407,-134.11,21,4.489,NAVIGATING: Moving to goal
2026-08-18T12:49:42.670647,859.01,-439.372,230.438,-2.3595,-135.19,21,4.605,NAVIGATING: Moving to goal
2026-08-18T12:49:43.185229,859.52,-439.489,230.304,-2.3939,-137.16,21,4.723,NAVIGATING: Moving to goal
2026-08-18T12:49:43.729326,860.07,-439.582,230.201,-2.4329,-139.39,21,4.817,NAVIGATING: Moving to goal
2026-08-18T12:49:44.251366,860.59,-439.667,230.108,-2.4783,-141.99,21,4.904,NAVIGATING: Moving to goal
2026-08-18T12:49:44.779722,861.12,-439.755,230.012,-2.5352,-145.26,21,4.994,NAVIGATING: Moving to goal
2026-08-18T12:49:45.325578,861.66,-439.831,229.931,-2.5923,-148.53,21,5.072,NAVIGATING: Moving to goal
2026-08-18T12:49:45.841882,862.18,-439.902,229.856,-2.6522,-151.96,21,5.145,NAVIGATING: Moving to goal
2026-08-18T12:49:46.373924,862.71,-439.973,229.782,-2.7172,-155.69,21,5.218,NAVIGATING: Moving to goal
2026-08-18T12:49:46.910310,863.25,-440.037,229.717,-2.7807,-159.32,21,5.283,NAVIGATING: Moving to goal
2026-08-18T12:49:47.423107,863.76,-440.105,229.65,-2.8516,-163.38,21,5.351,NAVIGATING: Moving to goal
2026-08-18T12:49:47.943787,864.28,-440.165,229.592,-2.9186,-167.22,21,5.411,NAVIGATING: Moving to goal
2026-08-18T12:49:48.482374,864.82,-440.227,229.534,-2.9893,-171.28,21,5.47,NAVIGATING: Moving to goal
2026-08-18T12:49:48.982931,865.32,-440.277,229.49,-3.0476,-174.61,21,5.517,NAVIGATING: Moving to goal
2026-08-18T12:49:49.493542,865.83,-440.341,229.438,-3.1223,-178.9,21,5.572,NAVIGATING: Moving to goal
2026-08-18T12:49:50.015759,866.36,-440.396,229.395,3.094,177.28,21,5.619,NAVIGATING: Moving to goal
2026-08-18T12:49:50.516507,866.86,-440.448,229.357,3.032,173.72,21,5.66,NAVIGATING: Moving to goal
2026-08-18T12:49:51.021569,867.36,-440.51,229.316,2.9567,169.41,21,5.707,NAVIGATING: Moving to goal
2026-08-18T12:49:51.533681,867.87,-440.568,229.281,2.8863,165.37,21,5.747,NAVIGATING: Moving to goal
2026-08-18T12:49:52.043281,868.38,-440.628,229.249,2.8142,161.24,21,5.785,NAVIGATING: Moving to goal
2026-08-18T12:49:52.583636,868.92,-440.683,229.223,2.747,157.39,21,5.817,NAVIGATING: Moving to goal
2026-08-18T12:49:53.099464,869.44,-440.743,229.198,2.6733,153.17,21,5.85,NAVIGATING: Moving to goal
2026-08-18T12:49:53.623645,869.96,-440.797,229.179,2.6077,149.41,21,5.876,NAVIGATING: Moving to goal
2026-08-18T12:49:54.129425,870.47,-440.851,229.163,2.5404,145.56,21,5.899,NAVIGATING: Moving to goal
2026-08-18T12:49:54.631912,870.97,-440.909,229.149,2.4683,141.42,21,5.921,NAVIGATING: Moving to goal
2026-08-18T12:49:55.137872,871.48,-440.96,229.14,2.4043,137.76,21,5.938,NAVIGATING: Moving to goal
2026-08-18T12:49:55.667464,872.01,-441.01,229.135,2.3404,134.09,21,5.952,NAVIGATING: Moving to goal
2026-08-18T12:49:56.187547,872.53,-441.066,229.132,2.2666,129.87,21,5.964,NAVIGATING: Moving to goal
2026-08-18T12:49:56.704143,873.04,-441.115,229.133,2.201,126.11,21,5.972,NAVIGATING: Moving to goal
2026-08-18T12:49:57.219187,873.56,-441.17,229.137,2.1256,121.79,21,5.978,NAVIGATING: Moving to goal
2026-08-18T12:49:57.721860,874.06,-441.219,229.146,2.0571,117.86,21,5.98,NAVIGATING: Moving to goal
2026-08-18T12:49:58.276153,874.62,-441.273,229.163,1.9856,113.77,21,5.974,NAVIGATING: Moving to goal
2026-08-18T12:49:58.779287,875.12,-441.32,229.186,1.9272,110.42,21,5.962,NAVIGATING: Moving to goal
2026-08-18T12:49:59.340715,875.68,-441.378,229.224,1.8584,106.48,21,5.938,NAVIGATING: Moving to goal
2026-08-18T12:49:59.856373,876.2,-441.44,229.281,1.7908,102.6,21,5.897,NAVIGATING: Moving to goal
2026-08-18T12:50:00.397800,876.74,-441.492,229.343,1.7368,99.51,21,5.851,NAVIGATING: Moving to goal
2026-08-18T12:50:00.914078,877.25,-441.545,229.417,1.6833,96.45,21,5.793,NAVIGATING: Moving to goal
2026-08-18T12:50:01.422646,877.76,-441.599,229.507,1.6312,93.46,21,5.72,NAVIGATING: Moving to goal
2026-08-18T12:50:01.946448,878.29,-441.65,229.614,1.5824,90.67,21,5.633,NAVIGATING: Moving to goal
2026-08-18T12:50:02.453025,878.79,-441.699,229.736,1.5364,88.03,21,5.532,NAVIGATING: Moving to goal
2026-08-18T12:50:03.008095,879.35,-441.747,229.88,1.4893,85.33,21,5.41,NAVIGATING: Moving to goal
2026-08-18T12:50:03.520672,879.86,-441.79,230.032,1.445,82.79,21,5.28,NAVIGATING: Moving to goal
2026-08-18T12:50:04.036322,880.38,-441.824,230.187,1.4062,80.57,21,5.147,NAVIGATING: Moving to goal
2026-08-18T12:50:04.548326,880.89,-441.852,230.354,1.3705,78.52,21,5.002,NAVIGATING: Moving to goal
2026-08-18T12:50:05.117308,881.46,-441.878,230.558,1.3324,76.34,21,4.823,NAVIGATING: Moving to goal
2026-08-18T12:50:05.657048,882.0,-441.894,230.758,1.2988,74.42,21,4.646,NAVIGATING: Moving to goal
2026-08-18T12:50:06.166303,882.51,-441.903,230.95,1.2688,72.7,21,4.475,NAVIGATING: Moving to goal
2026-08-18T12:50:06.681708,883.02,-441.905,231.157,1.2384,70.96,21,4.289,NAVIGATING: Moving to goal
2026-08-18T12:50:07.184281,883.52,-441.901,231.363,1.2095,69.3,21,4.104,NAVIGATING: Moving to goal
2026-08-18T12:50:07.692875,884.03,-441.89,231.571,1.1811,67.67,21,3.915,NAVIGATING: Moving to goal
2026-08-18T12:50:08.253375,884.59,-441.87,231.806,1.1499,65.88,21,3.701,NAVIGATING: Moving to goal
2026-08-18T12:50:08.796188,885.14,-441.845,232.022,1.1217,64.27,21,3.504,NAVIGATING: Moving to goal
2026-08-18T12:50:09.317109,885.66,-441.809,232.263,1.0904,62.48,21,3.281,NAVIGATING: Moving to goal
2026-08-18T12:50:09.848465,886.19,-441.772,232.47,1.0639,60.96,21,3.089,NAVIGATING: Moving to goal
2026-08-18T12:50:10.351282,886.69,-441.733,232.655,1.04,59.59,21,2.916,NAVIGATING: Moving to goal
2026-08-18T12:50:10.861459,887.2,-441.68,232.88,1.0111,57.93,21,2.705,NAVIGATING: Moving to goal
2026-08-18T12:50:11.375124,887.71,-441.624,233.089,0.9842,56.39,21,2.508,NAVIGATING: Moving to goal
2026-08-18T12:50:11.876380,888.22,-441.569,233.277,0.9599,55.0,21,2.33,NAVIGATING: Moving to goal
2026-08-18T12:50:12.384855,888.72,-441.495,233.503,0.9305,53.31,21,2.116,NAVIGATING: Moving to goal
2026-08-18T12:50:12.886722,889.23,-441.426,233.698,0.905,51.85,21,1.931,GOAL_REACHED: Target reached successfully
2026-08-18T12:50:13.396780,889.74,-441.349,233.898,0.8781,50.31,21,1.742,GOAL_REACHED: Target reached successfully
2026-08-18T12:50:13.627649,889.97,-441.317,233.977,0.8672,49.69,21,1.668,GOAL_REACHED: Target reached successfully
2026-08-18T12:50:15.630615,891.97,-441.317,233.977,0.8672,49.69,22,8.728,GOAL_REACHED: Target reached successfully
2026-08-18T12:50:15.636976,891.98,-441.024,234.626,0.7809,44.74,22,8.073,NAVIGATING: Moving to goal
2026-08-18T12:50:16.145063,892.48,-440.866,234.92,0.7422,42.52,22,7.76,NAVIGATING: Moving to goal
2026-08-18T12:50:16.657273,893.0,-440.757,235.107,0.7214,41.33,22,7.555,NAVIGATING: Moving to goal
2026-08-18T12:50:17.158469,893.5,-440.648,235.281,0.7052,40.4,22,7.36,NAVIGATING: Moving to goal
2026-08-18T12:50:17.665838,894.01,-440.531,235.459,0.6912,39.6,22,7.156,NAVIGATING: Moving to goal
2026-08-18T12:50:18.176460,894.52,-440.39,235.662,0.6777,38.83,22,6.919,NAVIGATING: Moving to goal
2026-08-18T12:50:18.719416,895.06,-440.252,235.85,0.6672,38.23,22,6.694,NAVIGATING: Moving to goal
2026-08-18T12:50:19.239657,895.58,-440.12,236.023,0.6587,37.74,22,6.483,NAVIGATING: Moving to goal
2026-08-18T12:50:19.749408,896.09,-439.997,236.178,0.6521,37.36,22,6.291,NAVIGATING: Moving to goal
2026-08-18T12:50:20.328151,896.67,-439.833,236.377,0.6445,36.93,22,6.041,NAVIGATING: Moving to goal
2026-08-18T12:50:20.859311,897.2,-439.67,236.568,0.6382,36.57,22,5.795,NAVIGATING: Moving to goal
2026-08-18T12:50:21.367262,897.71,-439.52,236.737,0.6333,36.28,22,5.575,NAVIGATING: Moving to goal
2026-08-18T12:50:21.874124,898.21,-439.383,236.888,0.6293,36.05,22,5.375,NAVIGATING: Moving to goal
2026-08-18T12:50:22.465208,898.8,-439.214,237.068,0.625,35.81,22,5.133,NAVIGATING: Moving to goal
2026-08-18T12:50:22.982692,899.32,-439.035,237.254,0.621,35.58,22,4.881,NAVIGATING: Moving to goal
2026-08-18T12:50:23.500292,899.84,-438.88,237.41,0.6179,35.4,22,4.665,NAVIGATING: Moving to goal
2026-08-18T12:50:24.010626,900.35,-438.728,237.561,0.6152,35.25,22,4.454,NAVIGATING: Moving to goal
2026-08-18T12:50:24.551689,900.89,-438.542,237.74,0.6122,35.08,22,4.202,NAVIGATING: Moving to goal
2026-08-18T12:50:25.071840,901.41,-438.367,237.906,0.6097,34.93,22,3.965,NAVIGATING: Moving to goal
2026-08-18T12:50:25.595508,901.93,-438.209,238.051,0.6076,34.81,22,3.754,NAVIGATING: Moving to goal
2026-08-18T12:50:26.117349,902.46,-438.042,238.203,0.6056,34.7,22,3.534,NAVIGATING: Moving to goal
2026-08-18T12:50:26.622012,902.96,-437.871,238.356,0.6031,34.56,22,3.308,NAVIGATING: Moving to goal
2026-08-18T12:50:27.136727,903.48,-437.695,238.509,0.5968,34.19,22,3.08,NAVIGATING: Moving to goal
2026-08-18T12:50:27.710316,904.05,-437.515,238.661,0.5858,33.56,22,2.849,NAVIGATING: Moving to goal
2026-08-18T12:50:28.217937,904.56,-437.342,238.804,0.572,32.77,22,2.63,NAVIGATING: Moving to goal
2026-08-18T12:50:28.719455,905.06,-437.185,238.932,0.5571,31.92,22,2.432,NAVIGATING: Moving to goal
2026-08-18T12:50:29.232226,905.57,-437.04,239.048,0.5419,31.05,22,2.251,NAVIGATING: Moving to goal
2026-08-18T12:50:29.753109,906.09,-436.848,239.197,0.5203,29.81,22,2.015,NAVIGATING: Moving to goal
2026-08-18T12:50:30.270757,906.61,-436.681,239.325,0.5004,28.67,22,1.812,GOAL_REACHED: Target reached successfully
2026-08-18T12:50:30.627805,906.97,-436.56,239.416,0.4857,27.83,22,1.666,GOAL_REACHED: Target reached successfully


==> csv_files/coverage_csvs/90_detections.csv <==
particle_id,robot_x,robot_y,sim_time,lookup_time
5,-435.547607,214.573282,590.561246,590.561246
8,-435.137659,212.016620,584.575789,584.575789
13,-431.750001,235.102580,690.420988,690.420988
15,-434.567034,207.879650,574.583471,574.583471
18,-440.051341,201.987610,500.000000,500.000000
25,-435.838571,216.371112,594.972077,594.972077
28,-434.426335,207.881796,753.795355,753.795355
32,-431.750001,235.102580,690.420988,690.420988
43,-435.203657,212.432292,585.622621,585.622621
44,-434.311126,204.865135,567.606176,567.606176
48,-432.443154,239.569771,679.699953,679.699953
62,-433.287934,220.114607,725.261597,725.261597
64,-437.898691,230.291712,628.652265,628.652265
78,-432.164078,238.815675,681.694553,681.694553
107,-433.094212,221.705699,721.588131,721.588131
110,-434.669849,208.726045,576.653347,576.653347
119,-434.516960,207.440254,573.603942,573.603942
123,-435.622098,215.036040,591.655599,591.655599
140,-435.869058,199.797248,547.419919,547.419919
142,-437.926973,230.539499,629.183042,629.183042
148,-434.539442,204.887614,760.747961,760.747961
158,-438.090629,232.051501,632.721393,632.721393
162,-435.680592,215.398816,592.502011,592.502011
165,-432.164078,238.815675,681.694553,681.694553
170,-432.276411,239.158014,680.822779,680.822779
183,-436.293474,241.506774,665.503196,665.503196
194,-428.351894,212.792210,828.507043,828.507043
198,-440.014059,202.003790,509.700040,509.700040
202,-438.227079,240.449193,655.612428,655.612428
209,-432.161550,229.386222,703.693304,703.693304
211,-432.613863,225.578732,712.593533,712.593533
216,-433.041506,240.489896,676.563661,676.563661
224,-429.342056,221.002675,847.667086,847.667086
230,-435.838571,216.371112,594.972077,594.972077
240,-436.732440,221.807995,608.563210,608.563210
252,-438.405427,238.017714,646.643942,646.643942
266,-434.298305,204.028176,565.592261,565.592261
269,-427.730439,204.552127,809.448686,809.448686
275,-439.766842,202.137419,514.531978,514.531978
293,-438.344496,235.435975,640.665756,640.665756
296,-434.050520,199.192918,778.751167,778.751167
298,-438.390649,236.578344,643.298673,643.298673
303,-438.235473,240.410601,655.323975,655.323975
309,-437.354618,225.976468,618.506019,618.506019
310,-434.567034,207.879650,574.583471,574.583471
315,-439.766842,202.137419,514.531978,514.531978
316,-435.946512,217.022439,596.626466,596.626466
326,-432.293556,228.216678,706.409839,706.409839
329,-434.315598,203.432593,564.165753,564.165753
333,-427.883934,208.052671,817.605749,817.605749
340,-438.299816,234.624704,638.714149,638.714149
352,-430.462420,234.165047,878.312564,878.312564
387,-437.987300,240.908299,658.957128,658.957128
391,-432.108503,229.878974,702.558528,702.558528
393,-433.094212,221.705699,721.588131,721.588131
399,-438.395078,238.464028,647.734511,647.734511
414,-429.565718,241.289826,902.134769,902.134769
416,-434.309807,203.561260,564.559173,564.559173
420,-430.396905,232.563793,874.543052,874.543052
428,-430.472688,237.804585,886.800776,886.800776
429,-430.250853,240.273417,894.826288,894.826288
431,-434.309807,203.561260,564.559173,564.559173
439,-434.631085,208.414105,575.918676,575.918676
447,-437.504185,241.236897,661.569448,661.569448
464,-436.996043,200.575281,535.725807,535.725807
470,-438.397387,238.384237,647.476717,647.476717
474,-430.501303,236.005105,882.584495,882.584495
476,-432.108503,229.878974,702.558528,702.558528
482,-432.732448,224.636996,714.758281,714.758281
487,-430.019835,227.392181,862.490253,862.490253
492,-433.848380,215.051261,737.059397,737.059397
499,-429.865479,225.742376,858.657339,858.657339
500,-431.847529,232.810183,695.772857,695.772857
501,-429.637848,223.579791,853.700947,853.700947
505,-428.813534,216.696067,837.622337,837.622337
508,-427.825530,207.233505,815.737361,815.737361
510,-429.685922,224.025253,854.688489,854.688489
515,-436.346923,219.393972,602.726948,602.726948
523,-436.480264,220.203081,604.656281,604.656281
535,-437.807151,229.499699,626.659681,626.659681
536,-434.619449,208.318901,575.625381,575.625381
540,-429.856845,241.105112,900.589584,900.589584
545,-434.546224,201.637852,559.692742,559.692742
553,-431.815591,233.310495,694.551642,694.551642
556,-438.182545,240.601364,656.680813,656.680813
557,-427.063374,241.459670,910.098463,910.098463
558,-430.265664,240.178864,894.232673,894.232673
559,-425.967867,241.105824,913.577451,913.577451
562,-429.441494,221.854358,849.604781,849.604781
563,-430.499791,236.400655,883.576335,883.576335
565,-437.054045,223.934820,613.675062,613.675062
568,-433.391389,198.736732,782.320762,782.320762
574,-435.622098,215.036040,591.655599,591.655599
577,-425.271885,240.698283,916.518172,916.518172
578,-428.973035,217.973203,840.602278,840.602278
586,-427.772743,206.322681,813.604527,813.604527
589,-438.299816,234.624704,638.714149,638.714149
591,-436.679067,221.460570,607.718242,607.718242
593,-434.356790,200.439112,771.689962,771.689962
600,-437.250641,225.257040,616.776578,616.776578
614,-433.833923,198.979435,780.247368,780.247368
618,-430.028723,227.493021,862.763607,862.763607
626,-429.685922,224.025253,854.688489,854.688489
630,-428.491388,200.314603,799.352669,799.352669
633,-437.765647,229.140705,625.786063,625.786063
634,-425.285677,220.148250,965.773224,965.773224
637,-438.341107,239.488846,650.628324,650.628324
644,-429.501386,241.319670,902.427239,902.427239
646,-437.807151,229.499699,626.659681,626.659681
654,-424.708433,240.047028,919.213616,919.213616
656,-437.987300,240.908299,658.957128,658.957128
657,-438.275606,240.172972,653.822683,653.822683
668,-433.442803,240.825704,674.685787,674.685787
674,-423.758959,234.938677,931.616109,931.616109
676,-424.126449,229.707092,943.734119,943.734119
681,-427.738768,205.448003,811.552098,811.552098
683,-432.465015,226.778814,709.748019,709.748019
685,-429.178189,199.386012,795.909430,795.909430
689,-423.881865,237.452218,925.881266,925.881266
694,-438.358186,239.237223,649.749162,649.749162
705,-428.499173,214.073052,831.492232,831.492232
723,-425.701992,240.981284,914.665215,914.665215
725,-430.398907,238.987412,889.739680,889.739680
728,-433.094212,221.705699,721.588131,721.588131
734,-430.350695,231.760709,872.684076,872.684076
741,-437.987300,240.908299,658.957128,658.957128
749,-427.883934,208.052671,817.605749,817.605749
757,-437.901508,240.988813,659.539972,659.539972
778,-430.156674,240.689577,897.508130,897.508130
786,-430.467869,237.918631,887.088074,887.088074
796,-431.856394,198.506396,786.958294,786.958294
808,-428.439890,200.421249,799.652829,799.652829
811,-427.821999,202.872758,805.581703,805.581703
813,-432.465015,226.778814,709.748019,709.748019
821,-428.835689,241.512379,904.779970,904.779970
827,-421.210868,219.342826,1088.802326,1088.802326
828,-426.385473,200.766494,1011.546608,1011.546608
834,-430.266363,230.486884,869.799632,869.799632
849,-428.321996,212.527536,827.893599,827.893599
856,-429.925496,198.941657,792.668641,792.668641
860,-420.232460,211.415688,1069.523487,1069.523487
872,-428.215902,211.569279,825.690182,825.690182
877,-430.250853,240.273417,894.826288,894.826288
888,-428.813534,216.696067,837.622337,837.622337
890,-429.305143,220.690622,846.963053,846.963053
891,-420.264270,211.690846,1070.175086,1070.175086
902,-430.456689,238.145864,887.636973,887.636973
904,-426.214185,211.074274,987.533680,987.533680
910,-432.508097,226.429953,710.586666,710.586666
913,-427.852472,207.627216,816.655687,816.655687
917,-428.499173,214.073052,831.492232,831.492232
918,-434.188166,199.459797,776.933261,776.933261
936,-426.527186,203.344405,1005.457007,1005.457007
939,-419.979552,208.919300,1063.591215,1063.591215
942,-428.304753,212.374019,827.550920,827.550920
943,-434.175373,211.611379,745.070985,745.070985
946,-433.658810,216.915421,732.687494,732.687494
949,-424.076012,230.178786,942.568477,942.568477
951,-434.203632,199.511014,776.580734,776.580734
952,-432.658968,198.549490,784.640913,784.640913
957,-422.764821,198.510427,1032.512820,1032.512820
959,-419.765316,205.744708,1055.712487,1055.712487
962,-429.141525,219.337991,843.797792,843.797792
968,-430.472688,237.804585,886.800776,886.800776
981,-427.821999,202.872758,805.581703,805.581703
988,-422.240127,229.170343,1112.847265,1112.847265
989,-428.130497,210.764221,823.824274,823.824274
992,-432.828551,198.578034,784.141780,784.141780
993,-422.297662,229.945047,1114.746768,1114.746768
997,-429.889466,225.986238,859.178555,859.178555
1007,-428.258808,211.961084,826.619486,826.619486
1008,-428.174370,211.182693,824.806361,824.806361
1013,-434.392374,200.755498,770.599850,770.599850
1016,-430.194238,240.558132,896.572355,896.572355
1019,-430.235464,230.058617,868.863468,868.863468
1030,-425.271885,240.698283,916.518172,916.518172
1047,-430.491220,235.221252,880.750324,880.750324
1049,-426.527186,203.344405,1005.457007,1005.457007
1052,-424.420781,227.141153,949.575285,949.575285
1077,-430.494278,236.920700,884.716089,884.716089
1079,-426.385473,200.766494,1011.546608,1011.546608
1090,-426.009111,213.483994,981.566663,981.566663
1094,-429.826034,225.350473,857.760002,857.760002
1096,-426.080772,198.995773,1019.527924,1019.527924
1101,-430.433085,238.536795,888.587527,888.587527
1104,-421.446201,221.304939,1093.556115,1093.556115
1107,-424.953206,222.846675,959.562097,959.562097
1115,-429.441494,221.854358,849.604781,849.604781
1120,-420.132902,201.322018,1044.725428,1044.725428
1121,-424.953206,222.846675,959.562097,959.562097
1122,-420.884717,216.802016,1082.560832,1082.560832
1140,-420.334157,212.283342,1071.599289,1071.599289
1166,-422.201591,228.672241,1111.661842,1111.661842
1175,-428.201581,211.436897,825.385973,825.385973
1182,-426.258020,199.805596,1014.785612,1014.785612
1184,-430.195527,229.515965,867.552021,867.552021
1193,-423.955507,231.441743,939.589053,939.589053
1214,-422.542576,235.281501,1127.514612,1127.514612
1221,-429.856845,241.105112,900.589584,900.589584
1223,-425.078955,221.849834,961.828460,961.828460
1234,-430.140007,228.803936,865.844864,865.844864
1235,-420.047376,201.650173,1045.566465,1045.566465
1249,-430.082070,240.849071,898.689286,898.689286
1250,-429.826034,225.350473,857.760002,857.760002
1260,-429.826034,225.350473,857.760002,857.760002
1266,-429.798801,225.085864,857.160698,857.160698
1292,-430.213971,240.471973,895.996848,895.996848
1297,-430.485056,237.417760,885.868815,885.868815
1300,-426.475602,206.742348,997.564031,997.564031
1320,-430.156674,240.689577,897.508130,897.508130
1330,-426.525476,203.245147,1005.722443,1005.722443
1332,-430.501256,236.135537,882.890162,882.890162
1341,-426.366713,208.855816,992.745113,992.745113
1345,-426.181228,211.498438,986.500041,986.500041
1348,-426.492499,241.303840,911.739673,911.739673
1352,-423.783879,234.080274,933.650760,933.650760
1358,-423.764605,235.858426,929.519148,929.519148
1372,-421.120565,199.447592,1038.585897,1038.585897
1382,-430.250853,240.273417,894.826288,894.826288
1387,-430.416462,238.770639,889.187184,889.187184
1388,-421.499329,221.770569,1094.660039,1094.660039
1396,-422.201591,228.672241,1111.661842,1111.661842
1401,-422.133062,227.832752,1109.518598,1109.518598
1431,-424.076012,230.178786,942.568477,942.568477
1433,-426.530312,204.154414,1003.517073,1003.517073
1437,-427.893758,241.568640,907.624491,907.624491
1449,-420.944112,217.274813,1083.728986,1083.728986
1451,-424.372439,227.553532,948.616723,948.616723
1459,-425.598851,198.498041,1023.513720,1023.513720
1465,-424.532517,226.199956,951.698694,951.698694
1467,-421.034780,217.975281,1085.528053,1085.528053
1469,-421.545322,222.178000,1095.678124,1095.678124
1473,-422.404853,231.518871,1118.626562,1118.626562
1487,-422.532121,234.454877,1125.569689,1125.569689
1491,-421.545322,222.178000,1095.678124,1095.678124
1510,-425.248971,198.363245,1024.996391,1024.996391
1515,-423.802830,236.685640,927.675054,927.675054
1522,-426.506831,205.865305,999.575541,999.575541
1532,-422.133062,227.832752,1109.518598,1109.518598
1535,-421.210868,219.342826,1088.802326,1088.802326
1572,-422.404853,231.518871,1118.626562,1118.626562
1595,-421.034780,217.975281,1085.528053,1085.528053
1605,-419.910272,208.085390,1061.587054,1061.587054
1619,-426.080772,198.995773,1019.527924,1019.527924
1637,-421.586376,222.543107,1096.606872,1096.606872
1638,-421.351659,220.495528,1091.670461,1091.670461
1649,-422.474751,232.832411,1121.734106,1121.734106
1689,-422.438322,238.810963,1136.613570,1136.613570
1720,-421.446201,221.304939,1093.556115,1093.556115
1732,-422.102217,227.470493,1108.670502,1108.670502
1737,-425.084287,198.322418,1025.542403,1025.542403
1750,-421.990491,226.267475,1105.648806,1105.648806
1809,-420.271916,200.886475,1043.613639,1043.613639
1841,-421.586376,222.543107,1096.606872,1096.606872
1846,-419.753959,204.142151,1051.660258,1051.660258
1855,-422.544320,236.480085,1130.551019,1130.551019
1869,-422.173652,228.323086,1110.745690,1110.745690
1874,-421.099390,218.471308,1086.724186,1086.724186


==> csv_files/coverage_csvs/90_traj.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-08-18T12:58:41.273493,1.02,-440.054,201.988,1.0002,57.31,1,2.858,NAVIGATING: Moving to goal
2026-08-18T12:58:41.816128,1.57,-440.05,201.989,0.9917,56.82,1,2.857,NAVIGATING: Moving to goal
2026-08-18T12:58:42.347504,2.1,-440.041,201.993,0.9688,55.51,1,2.852,NAVIGATING: Moving to goal
2026-08-18T12:58:42.887702,2.64,-440.027,201.998,0.9338,53.5,1,2.846,NAVIGATING: Moving to goal
2026-08-18T12:58:43.418098,3.17,-440.009,202.006,0.8909,51.04,1,2.839,NAVIGATING: Moving to goal
2026-08-18T12:58:43.943012,3.69,-439.991,202.015,0.8492,48.65,1,2.833,NAVIGATING: Moving to goal
2026-08-18T12:58:44.485641,4.23,-439.964,202.029,0.7863,45.05,1,2.823,NAVIGATING: Moving to goal
2026-08-18T12:58:45.052894,4.8,-439.938,202.042,0.7302,41.84,1,2.816,NAVIGATING: Moving to goal
2026-08-18T12:58:45.567383,5.32,-439.912,202.057,0.6748,38.66,1,2.808,NAVIGATING: Moving to goal
2026-08-18T12:58:46.075306,5.82,-439.884,202.072,0.6162,35.31,1,2.801,NAVIGATING: Moving to goal
2026-08-18T12:58:46.587620,6.34,-439.857,202.087,0.5611,32.15,1,2.794,NAVIGATING: Moving to goal
2026-08-18T12:58:47.136863,6.89,-439.821,202.107,0.4911,28.14,1,2.785,NAVIGATING: Moving to goal
2026-08-18T12:58:47.649625,7.4,-439.79,202.125,0.4313,24.71,1,2.778,NAVIGATING: Moving to goal
2026-08-18T12:58:48.151980,7.9,-439.759,202.142,0.3742,21.44,1,2.771,NAVIGATING: Moving to goal
2026-08-18T12:58:48.716972,8.47,-439.722,202.161,0.3073,17.61,1,2.763,NAVIGATING: Moving to goal
2026-08-18T12:58:49.242349,8.99,-439.687,202.179,0.2448,14.03,1,2.756,NAVIGATING: Moving to goal
2026-08-18T12:58:49.780302,9.53,-439.642,202.201,0.1676,9.6,1,2.746,NAVIGATING: Moving to goal
2026-08-18T12:58:50.316457,10.07,-439.599,202.22,0.0967,5.54,1,2.736,NAVIGATING: Moving to goal
2026-08-18T12:58:50.832234,10.58,-439.556,202.239,0.0256,1.47,1,2.726,NAVIGATING: Moving to goal
2026-08-18T12:58:51.389964,11.14,-439.519,202.253,-0.0327,-1.87,1,2.717,NAVIGATING: Moving to goal
2026-08-18T12:58:51.915545,11.66,-439.474,202.269,-0.1039,-5.96,1,2.706,NAVIGATING: Moving to goal
2026-08-18T12:58:52.421928,12.17,-439.433,202.282,-0.1656,-9.49,1,2.695,NAVIGATING: Moving to goal
2026-08-18T12:58:52.926087,12.68,-439.393,202.293,-0.2273,-13.02,1,2.683,NAVIGATING: Moving to goal
2026-08-18T12:58:53.487758,13.24,-439.35,202.303,-0.2906,-16.65,1,2.67,NAVIGATING: Moving to goal
2026-08-18T12:58:54.010942,13.76,-439.304,202.312,-0.3589,-20.56,1,2.654,NAVIGATING: Moving to goal
2026-08-18T12:58:54.554889,14.3,-439.258,202.319,-0.4256,-24.38,1,2.638,NAVIGATING: Moving to goal
2026-08-18T12:58:55.074917,14.82,-439.217,202.323,-0.4821,-27.62,1,2.622,NAVIGATING: Moving to goal
2026-08-18T12:58:55.585527,15.33,-439.16,202.323,-0.5508,-31.56,1,2.596,NAVIGATING: Moving to goal
2026-08-18T12:58:56.097093,15.85,-439.104,202.318,-0.6085,-34.86,1,2.568,NAVIGATING: Moving to goal
2026-08-18T12:58:56.689598,16.44,-439.039,202.308,-0.6709,-38.44,1,2.531,NAVIGATING: Moving to goal
2026-08-18T12:58:57.197592,16.95,-438.971,202.291,-0.7266,-41.63,1,2.488,NAVIGATING: Moving to goal
2026-08-18T12:58:57.746588,17.5,-438.904,202.268,-0.7744,-44.37,1,2.442,NAVIGATING: Moving to goal
2026-08-18T12:58:58.257484,18.01,-438.812,202.231,-0.8322,-47.68,1,2.374,NAVIGATING: Moving to goal
2026-08-18T12:58:58.794657,18.54,-438.737,202.194,-0.8756,-50.17,1,2.315,NAVIGATING: Moving to goal
2026-08-18T12:58:59.307109,19.06,-438.637,202.138,-0.9305,-53.31,1,2.231,NAVIGATING: Moving to goal
2026-08-18T12:58:59.843465,19.59,-438.537,202.076,-0.9819,-56.26,1,2.144,NAVIGATING: Moving to goal
2026-08-18T12:59:00.351708,20.1,-438.449,202.014,-1.0266,-58.82,1,2.063,NAVIGATING: Moving to goal
2026-08-18T12:59:00.861997,20.61,-438.345,201.934,-1.0756,-61.63,1,1.964,GOAL_REACHED: Target reached successfully
2026-08-18T12:59:01.233485,20.98,-438.285,201.883,-1.1022,-63.15,1,1.904,GOAL_REACHED: Target reached successfully
2026-08-18T12:59:03.237046,22.99,-438.285,201.883,-1.1022,-63.15,2,38.118,GOAL_REACHED: Target reached successfully
2026-08-18T12:59:03.244756,22.99,-437.96,201.558,-1.2323,-70.61,2,38.442,NAVIGATING: Moving to goal
2026-08-18T12:59:03.761926,23.51,-437.811,201.381,-1.2854,-73.65,2,38.619,NAVIGATING: Moving to goal
2026-08-18T12:59:04.272982,24.02,-437.714,201.273,-1.3005,-74.51,2,38.728,NAVIGATING: Moving to goal
2026-08-18T12:59:04.788815,24.54,-437.628,201.18,-1.298,-74.37,2,38.821,NAVIGATING: Moving to goal
2026-08-18T12:59:05.290376,25.04,-437.541,201.092,-1.282,-73.45,2,38.91,NAVIGATING: Moving to goal
2026-08-18T12:59:05.794350,25.54,-437.469,201.021,-1.2589,-72.13,2,38.983,NAVIGATING: Moving to goal
2026-08-18T12:59:06.327781,26.08,-437.386,200.94,-1.222,-70.02,2,39.065,NAVIGATING: Moving to goal
2026-08-18T12:59:06.871671,26.62,-437.306,200.864,-1.1776,-67.47,2,39.142,NAVIGATING: Moving to goal
2026-08-18T12:59:07.378045,27.13,-437.238,200.8,-1.1325,-64.89,2,39.207,NAVIGATING: Moving to goal
2026-08-18T12:59:07.904426,27.65,-437.159,200.727,-1.0729,-61.47,2,39.282,NAVIGATING: Moving to goal
2026-08-18T12:59:08.418280,28.17,-437.096,200.668,-1.0196,-58.42,2,39.342,NAVIGATING: Moving to goal
2026-08-18T12:59:08.957378,28.71,-437.034,200.611,-0.9628,-55.16,2,39.401,NAVIGATING: Moving to goal
2026-08-18T12:59:09.479970,29.23,-436.964,200.545,-0.8922,-51.12,2,39.469,NAVIGATING: Moving to goal
2026-08-18T12:59:10.040406,29.79,-436.905,200.491,-0.8292,-47.51,2,39.524,NAVIGATING: Moving to goal
2026-08-18T12:59:10.552386,30.3,-436.851,200.441,-0.7685,-44.03,2,39.575,NAVIGATING: Moving to goal
2026-08-18T12:59:11.093726,30.84,-436.793,200.387,-0.6992,-40.06,2,39.631,NAVIGATING: Moving to goal
2026-08-18T12:59:11.619856,31.37,-436.741,200.339,-0.6341,-36.33,2,39.681,NAVIGATING: Moving to goal
2026-08-18T12:59:12.150753,31.9,-436.69,200.293,-0.5686,-32.58,2,39.729,NAVIGATING: Moving to goal
2026-08-18T12:59:12.663868,32.41,-436.636,200.245,-0.498,-28.53,2,39.778,NAVIGATING: Moving to goal
2026-08-18T12:59:13.165152,32.91,-436.587,200.202,-0.4319,-24.75,2,39.823,NAVIGATING: Moving to goal
2026-08-18T12:59:13.685230,33.43,-436.54,200.162,-0.3673,-21.05,2,39.865,NAVIGATING: Moving to goal
2026-08-18T12:59:14.200977,33.95,-436.49,200.12,-0.2977,-17.06,2,39.908,NAVIGATING: Moving to goal
2026-08-18T12:59:14.707160,34.46,-436.445,200.085,-0.2361,-13.53,2,39.945,NAVIGATING: Moving to goal
2026-08-18T12:59:15.218690,34.97,-436.396,200.048,-0.1679,-9.62,2,39.984,NAVIGATING: Moving to goal
2026-08-18T12:59:15.761434,35.51,-436.348,200.013,-0.1012,-5.8,2,40.021,NAVIGATING: Moving to goal
2026-08-18T12:59:16.270890,36.02,-436.307,199.986,-0.0443,-2.54,2,40.05,NAVIGATING: Moving to goal
2026-08-18T12:59:16.789333,36.54,-436.254,199.952,0.029,1.66,2,40.086,NAVIGATING: Moving to goal
2026-08-18T12:59:17.302758,37.05,-436.213,199.928,0.0845,4.84,2,40.111,NAVIGATING: Moving to goal
2026-08-18T12:59:17.893627,37.64,-436.159,199.9,0.1578,9.04,2,40.143,NAVIGATING: Moving to goal
2026-08-18T12:59:18.430992,38.18,-436.102,199.872,0.2345,13.44,2,40.172,NAVIGATING: Moving to goal
2026-08-18T12:59:18.956426,38.71,-436.051,199.851,0.3031,17.37,2,40.196,NAVIGATING: Moving to goal
2026-08-18T12:59:19.470295,39.22,-436.004,199.834,0.3651,20.92,2,40.216,NAVIGATING: Moving to goal
2026-08-18T12:59:19.998806,39.75,-435.95,199.817,0.437,25.04,2,40.235,NAVIGATING: Moving to goal
2026-08-18T12:59:20.500028,40.25,-435.908,199.806,0.4926,28.22,2,40.249,NAVIGATING: Moving to goal
2026-08-18T12:59:21.054387,40.8,-435.859,199.795,0.5579,31.97,2,40.262,NAVIGATING: Moving to goal
2026-08-18T12:59:21.571506,41.32,-435.813,199.788,0.6201,35.53,2,40.272,NAVIGATING: Moving to goal
2026-08-18T12:59:22.082777,41.83,-435.766,199.783,0.6838,39.18,2,40.279,NAVIGATING: Moving to goal
2026-08-18T12:59:22.652997,42.4,-435.719,199.78,0.7476,42.84,2,40.285,NAVIGATING: Moving to goal
2026-08-18T12:59:23.155802,42.91,-435.674,199.78,0.8098,46.4,2,40.287,NAVIGATING: Moving to goal
2026-08-18T12:59:23.706574,43.46,-435.622,199.784,0.8815,50.5,2,40.287,NAVIGATING: Moving to goal
2026-08-18T12:59:24.256747,44.01,-435.572,199.793,0.9466,54.24,2,40.28,NAVIGATING: Moving to goal
2026-08-18T12:59:24.794915,44.54,-435.517,199.811,1.0115,57.95,2,40.266,NAVIGATING: Moving to goal
2026-08-18T12:59:25.300055,45.05,-435.47,199.832,1.0641,60.97,2,40.247,NAVIGATING: Moving to goal
2026-08-18T12:59:25.810352,45.56,-435.413,199.866,1.1203,64.19,2,40.218,NAVIGATING: Moving to goal
2026-08-18T12:59:26.335729,46.08,-435.35,199.913,1.1766,67.41,2,40.174,NAVIGATING: Moving to goal
2026-08-18T12:59:26.897370,46.65,-435.283,199.975,1.2318,70.58,2,40.117,NAVIGATING: Moving to goal
2026-08-18T12:59:27.433523,47.18,-435.214,200.049,1.2829,73.51,2,40.048,NAVIGATING: Moving to goal
2026-08-18T12:59:27.943149,47.69,-435.151,200.13,1.3262,75.99,2,39.972,NAVIGATING: Moving to goal
2026-08-18T12:59:28.528026,48.28,-435.083,200.227,1.3694,78.46,2,39.88,NAVIGATING: Moving to goal
2026-08-18T12:59:29.038629,48.79,-435.01,200.345,1.4139,81.01,2,39.767,NAVIGATING: Moving to goal
2026-08-18T12:59:29.548891,49.3,-434.954,200.447,1.4471,82.92,2,39.67,NAVIGATING: Moving to goal
2026-08-18T12:59:30.052494,49.8,-434.886,200.588,1.4856,85.12,2,39.535,NAVIGATING: Moving to goal
2026-08-18T12:59:30.557630,50.31,-434.832,200.711,1.5143,86.76,2,39.416,NAVIGATING: Moving to goal
2026-08-18T12:59:31.063027,50.81,-434.763,200.887,1.5501,88.82,2,39.246,NAVIGATING: Moving to goal
2026-08-18T12:59:31.579678,51.33,-434.709,201.044,1.5787,90.45,2,39.095,NAVIGATING: Moving to goal
2026-08-18T12:59:32.098716,51.85,-434.65,201.234,1.6085,92.16,2,38.91,NAVIGATING: Moving to goal
2026-08-18T12:59:32.649234,52.4,-434.6,201.416,1.6308,93.44,2,38.734,NAVIGATING: Moving to goal
2026-08-18T12:59:33.183272,52.93,-434.553,201.608,1.6498,94.53,2,38.546,NAVIGATING: Moving to goal
2026-08-18T12:59:33.686901,53.44,-434.508,201.817,1.6664,95.48,2,38.343,NAVIGATING: Moving to goal
2026-08-18T12:59:34.239673,53.99,-434.468,202.024,1.6799,96.25,2,38.14,NAVIGATING: Moving to goal
2026-08-18T12:59:34.763467,54.51,-434.435,202.225,1.6909,96.88,2,37.943,NAVIGATING: Moving to goal
2026-08-18T12:59:35.265495,55.01,-434.404,202.439,1.7007,97.44,2,37.733,NAVIGATING: Moving to goal
2026-08-18T12:59:35.795979,55.55,-434.38,202.634,1.7084,97.88,2,37.541,NAVIGATING: Moving to goal
2026-08-18T12:59:36.303120,56.05,-434.359,202.84,1.7155,98.29,2,37.338,NAVIGATING: Moving to goal
2026-08-18T12:59:36.852882,56.6,-434.339,203.064,1.7221,98.67,2,37.117,NAVIGATING: Moving to goal
2026-08-18T12:59:37.362263,57.11,-434.324,203.288,1.728,99.0,2,36.896,NAVIGATING: Moving to goal
2026-08-18T12:59:37.913113,57.66,-434.312,203.508,1.733,99.29,2,36.678,NAVIGATING: Moving to goal
2026-08-18T12:59:38.425763,58.17,-434.305,203.695,1.7368,99.51,2,36.492,NAVIGATING: Moving to goal
2026-08-18T12:59:38.961924,58.71,-434.299,203.948,1.7415,99.78,2,36.242,NAVIGATING: Moving to goal
2026-08-18T12:59:39.503310,59.25,-434.298,204.168,1.7452,99.99,2,36.023,NAVIGATING: Moving to goal
2026-08-18T12:59:40.017311,59.77,-434.299,204.361,1.7481,100.16,2,35.831,NAVIGATING: Moving to goal
2026-08-18T12:59:40.572191,60.32,-434.303,204.613,1.7516,100.36,2,35.579,NAVIGATING: Moving to goal
2026-08-18T12:59:41.103996,60.85,-434.31,204.838,1.7545,100.52,2,35.355,NAVIGATING: Moving to goal
2026-08-18T12:59:41.608853,61.36,-434.319,205.042,1.7568,100.66,2,35.151,NAVIGATING: Moving to goal
2026-08-18T12:59:42.120910,61.87,-434.331,205.277,1.7587,100.77,2,34.916,NAVIGATING: Moving to goal
2026-08-18T12:59:42.654796,62.4,-434.343,205.499,1.7565,100.64,2,34.694,NAVIGATING: Moving to goal
2026-08-18T12:59:43.167356,62.92,-434.356,205.705,1.7519,100.38,2,34.488,NAVIGATING: Moving to goal
2026-08-18T12:59:43.741061,63.49,-434.374,205.958,1.7471,100.1,2,34.235,NAVIGATING: Moving to goal
2026-08-18T12:59:44.247842,64.0,-434.393,206.191,1.7437,99.91,2,34.001,NAVIGATING: Moving to goal
2026-08-18T12:59:44.766682,64.52,-434.412,206.413,1.7412,99.76,2,33.778,NAVIGATING: Moving to goal
2026-08-18T12:59:45.285381,65.03,-434.433,206.63,1.7393,99.65,2,33.56,NAVIGATING: Moving to goal
2026-08-18T12:59:45.787092,65.54,-434.454,206.847,1.7378,99.57,2,33.342,NAVIGATING: Moving to goal
2026-08-18T12:59:46.313554,66.06,-434.476,207.064,1.7367,99.5,2,33.124,NAVIGATING: Moving to goal
2026-08-18T12:59:46.816347,66.57,-434.501,207.292,1.7358,99.45,2,32.895,NAVIGATING: Moving to goal
2026-08-18T12:59:47.328774,67.08,-434.527,207.53,1.735,99.41,2,32.655,NAVIGATING: Moving to goal
2026-08-18T12:59:47.867316,67.62,-434.554,207.763,1.7345,99.38,2,32.421,NAVIGATING: Moving to goal
2026-08-18T12:59:48.374355,68.12,-434.576,207.954,1.7342,99.36,2,32.229,NAVIGATING: Moving to goal
2026-08-18T12:59:48.889341,68.64,-434.605,208.203,1.7338,99.34,2,31.978,NAVIGATING: Moving to goal
2026-08-18T12:59:49.451379,69.2,-434.631,208.414,1.7337,99.33,2,31.765,NAVIGATING: Moving to goal
2026-08-18T12:59:49.967789,69.72,-434.656,208.615,1.7335,99.32,2,31.563,NAVIGATING: Moving to goal
2026-08-18T12:59:50.485436,70.23,-434.686,208.853,1.7334,99.32,2,31.323,NAVIGATING: Moving to goal
2026-08-18T12:59:50.997215,70.75,-434.712,209.054,1.7334,99.32,2,31.12,NAVIGATING: Moving to goal
2026-08-18T12:59:51.502159,71.25,-434.737,209.249,1.7334,99.32,2,30.923,NAVIGATING: Moving to goal
2026-08-18T12:59:52.008004,71.76,-434.763,209.45,1.7335,99.32,2,30.721,NAVIGATING: Moving to goal
2026-08-18T12:59:52.558720,72.31,-434.792,209.666,1.7335,99.32,2,30.503,NAVIGATING: Moving to goal
2026-08-18T12:59:53.067424,72.82,-434.819,209.867,1.7337,99.33,2,30.3,NAVIGATING: Moving to goal
2026-08-18T12:59:53.597106,73.35,-434.847,210.067,1.7338,99.34,2,30.098,NAVIGATING: Moving to goal
2026-08-18T12:59:54.113392,73.86,-434.879,210.3,1.734,99.35,2,29.864,NAVIGATING: Moving to goal
2026-08-18T12:59:54.621058,74.37,-434.911,210.521,1.7343,99.37,2,29.64,NAVIGATING: Moving to goal
2026-08-18T12:59:55.128306,74.88,-434.941,210.727,1.7345,99.38,2,29.433,NAVIGATING: Moving to goal
2026-08-18T12:59:55.639785,75.39,-434.975,210.958,1.7348,99.4,2,29.199,NAVIGATING: Moving to goal
2026-08-18T12:59:56.170270,75.92,-435.005,211.159,1.7351,99.42,2,28.997,NAVIGATING: Moving to goal
2026-08-18T12:59:56.710177,76.46,-435.039,211.385,1.7355,99.44,2,28.768,NAVIGATING: Moving to goal
2026-08-18T12:59:57.212086,76.96,-435.073,211.606,1.7359,99.46,2,28.544,NAVIGATING: Moving to goal
2026-08-18T12:59:57.712453,77.46,-435.111,211.848,1.7363,99.48,2,28.3,NAVIGATING: Moving to goal
2026-08-18T12:59:58.268906,78.02,-435.147,212.075,1.7367,99.5,2,28.071,NAVIGATING: Moving to goal
2026-08-18T12:59:58.840585,78.59,-435.183,212.301,1.737,99.52,2,27.842,NAVIGATING: Moving to goal
2026-08-18T12:59:59.393439,79.14,-435.224,212.559,1.7374,99.55,2,27.582,NAVIGATING: Moving to goal
2026-08-18T12:59:59.913953,79.66,-435.257,212.764,1.7377,99.56,2,27.374,NAVIGATING: Moving to goal
2026-08-18T13:00:00.433088,80.18,-435.291,212.979,1.7379,99.57,2,27.156,NAVIGATING: Moving to goal
2026-08-18T13:00:01.002652,80.75,-435.329,213.216,1.7381,99.59,2,26.917,NAVIGATING: Moving to goal
2026-08-18T13:00:01.518037,81.27,-435.369,213.463,1.7383,99.6,2,26.667,NAVIGATING: Moving to goal
2026-08-18T13:00:02.051722,81.8,-435.404,213.679,1.7384,99.61,2,26.449,NAVIGATING: Moving to goal
2026-08-18T13:00:02.563286,82.31,-435.439,213.9,1.7385,99.61,2,26.225,NAVIGATING: Moving to goal
2026-08-18T13:00:03.125975,82.88,-435.478,214.142,1.7386,99.61,2,25.981,NAVIGATING: Moving to goal
2026-08-18T13:00:03.641035,83.39,-435.517,214.384,1.7386,99.62,2,25.736,NAVIGATING: Moving to goal
2026-08-18T13:00:04.149464,83.9,-435.55,214.589,1.7386,99.62,2,25.529,NAVIGATING: Moving to goal
2026-08-18T13:00:04.663178,84.41,-435.585,214.805,1.7386,99.62,2,25.311,NAVIGATING: Moving to goal
2026-08-18T13:00:05.170314,84.92,-435.62,215.026,1.7386,99.62,2,25.088,NAVIGATING: Moving to goal
2026-08-18T13:00:05.694650,85.44,-435.656,215.246,1.7386,99.62,2,24.864,NAVIGATING: Moving to goal
2026-08-18T13:00:06.216616,85.97,-435.691,215.462,1.7386,99.61,2,24.647,NAVIGATING: Moving to goal
2026-08-18T13:00:06.741874,86.49,-435.726,215.677,1.7386,99.61,2,24.429,NAVIGATING: Moving to goal
2026-08-18T13:00:07.255373,87.0,-435.758,215.877,1.7386,99.61,2,24.227,NAVIGATING: Moving to goal
2026-08-18T13:00:07.764179,87.51,-435.789,216.066,1.7386,99.61,2,24.036,NAVIGATING: Moving to goal
2026-08-18T13:00:08.309444,88.06,-435.824,216.282,1.7386,99.62,2,23.818,NAVIGATING: Moving to goal
2026-08-18T13:00:08.811421,88.56,-435.86,216.502,1.7387,99.62,2,23.595,NAVIGATING: Moving to goal
2026-08-18T13:00:09.326309,89.08,-435.892,216.697,1.7388,99.63,2,23.398,NAVIGATING: Moving to goal
2026-08-18T13:00:09.918319,89.67,-435.926,216.902,1.7389,99.63,2,23.191,NAVIGATING: Moving to goal
2026-08-18T13:00:10.419164,90.17,-435.965,217.133,1.7391,99.64,2,22.958,NAVIGATING: Moving to goal
2026-08-18T13:00:10.954570,90.7,-435.992,217.29,1.7392,99.65,2,22.798,NAVIGATING: Moving to goal
2026-08-18T13:00:11.460088,91.21,-436.031,217.521,1.7394,99.66,2,22.565,NAVIGATING: Moving to goal
2026-08-18T13:00:11.982788,91.73,-436.058,217.678,1.7389,99.63,2,22.406,NAVIGATING: Moving to goal
2026-08-18T13:00:12.499951,92.25,-436.097,217.913,1.7347,99.39,2,22.169,NAVIGATING: Moving to goal
2026-08-18T13:00:13.018388,92.77,-436.123,218.069,1.7317,99.22,2,22.011,NAVIGATING: Moving to goal
2026-08-18T13:00:13.573942,93.32,-436.165,218.32,1.7274,98.97,2,21.757,NAVIGATING: Moving to goal
2026-08-18T13:00:14.083191,93.83,-436.198,218.514,1.7247,98.82,2,21.562,NAVIGATING: Moving to goal
2026-08-18T13:00:14.643316,94.39,-436.234,218.728,1.7222,98.68,2,21.345,NAVIGATING: Moving to goal
2026-08-18T13:00:15.149346,94.9,-436.272,218.948,1.7202,98.56,2,21.123,NAVIGATING: Moving to goal
2026-08-18T13:00:15.661410,95.41,-436.305,219.147,1.7186,98.47,2,20.921,NAVIGATING: Moving to goal
2026-08-18T13:00:16.223794,95.97,-436.345,219.383,1.7171,98.38,2,20.683,NAVIGATING: Moving to goal
2026-08-18T13:00:16.764642,96.51,-436.383,219.609,1.7159,98.31,2,20.455,NAVIGATING: Moving to goal
2026-08-18T13:00:17.301024,97.05,-436.418,219.825,1.7149,98.25,2,20.237,NAVIGATING: Moving to goal
2026-08-18T13:00:17.825324,97.57,-436.455,220.051,1.7139,98.2,2,20.009,NAVIGATING: Moving to goal
2026-08-18T13:00:18.336812,98.09,-436.49,220.261,1.7132,98.16,2,19.797,NAVIGATING: Moving to goal
2026-08-18T13:00:18.872160,98.62,-436.524,220.477,1.7125,98.12,2,19.579,NAVIGATING: Moving to goal
2026-08-18T13:00:19.389007,99.14,-436.56,220.698,1.7119,98.09,2,19.356,NAVIGATING: Moving to goal
2026-08-18T13:00:19.898792,99.65,-436.595,220.918,1.7114,98.05,2,19.133,NAVIGATING: Moving to goal
2026-08-18T13:00:20.416268,100.17,-436.623,221.103,1.711,98.03,2,18.947,NAVIGATING: Moving to goal
2026-08-18T13:00:20.978887,100.73,-436.661,221.345,1.7105,98.0,2,18.703,NAVIGATING: Moving to goal
2026-08-18T13:00:21.524538,101.27,-436.694,221.561,1.7101,97.98,2,18.486,NAVIGATING: Moving to goal
2026-08-18T13:00:22.038475,101.79,-436.725,221.761,1.7097,97.96,2,18.284,NAVIGATING: Moving to goal
2026-08-18T13:00:22.547263,102.3,-436.761,221.998,1.7094,97.94,2,18.045,NAVIGATING: Moving to goal
2026-08-18T13:00:23.063751,102.81,-436.795,222.219,1.7091,97.92,2,17.822,NAVIGATING: Moving to goal
2026-08-18T13:00:23.571177,103.32,-436.823,222.403,1.7089,97.91,2,17.636,NAVIGATING: Moving to goal
2026-08-18T13:00:24.125926,103.88,-436.86,222.65,1.7087,97.9,2,17.387,NAVIGATING: Moving to goal
2026-08-18T13:00:24.666636,104.42,-436.893,222.871,1.7085,97.89,2,17.164,NAVIGATING: Moving to goal
2026-08-18T13:00:25.166873,104.92,-436.924,223.071,1.7084,97.88,2,16.963,NAVIGATING: Moving to goal
2026-08-18T13:00:25.705388,105.45,-436.958,223.303,1.7083,97.88,2,16.729,NAVIGATING: Moving to goal
2026-08-18T13:00:26.208357,105.96,-436.989,223.503,1.7083,97.88,2,16.528,NAVIGATING: Moving to goal
2026-08-18T13:00:26.746111,106.5,-437.021,223.719,1.7083,97.88,2,16.31,NAVIGATING: Moving to goal
2026-08-18T13:00:27.255306,107.0,-437.056,223.951,1.7083,97.88,2,16.077,NAVIGATING: Moving to goal
2026-08-18T13:00:27.779457,107.53,-437.09,224.172,1.7084,97.88,2,15.854,NAVIGATING: Moving to goal
2026-08-18T13:00:28.287268,108.04,-437.124,224.392,1.7081,97.87,2,15.632,NAVIGATING: Moving to goal
2026-08-18T13:00:28.795042,108.54,-437.154,224.6,1.7047,97.67,2,15.423,NAVIGATING: Moving to goal
2026-08-18T13:00:29.306441,109.06,-437.185,224.813,1.7001,97.41,2,15.209,NAVIGATING: Moving to goal
2026-08-18T13:00:29.818878,109.57,-437.221,225.058,1.6957,97.16,2,14.962,NAVIGATING: Moving to goal
2026-08-18T13:00:30.326447,110.08,-437.254,225.278,1.6925,96.98,2,14.741,NAVIGATING: Moving to goal
2026-08-18T13:00:30.843280,110.59,-437.284,225.488,1.69,96.83,2,14.53,NAVIGATING: Moving to goal
2026-08-18T13:00:31.375097,111.12,-437.314,225.692,1.688,96.71,2,14.324,NAVIGATING: Moving to goal
2026-08-18T13:00:31.907861,111.66,-437.35,225.945,1.6859,96.59,2,14.07,NAVIGATING: Moving to goal
2026-08-18T13:00:32.429425,112.18,-437.378,226.145,1.6845,96.51,2,13.869,NAVIGATING: Moving to goal
2026-08-18T13:00:32.932857,112.68,-437.408,226.356,1.6832,96.44,2,13.657,NAVIGATING: Moving to goal
2026-08-18T13:00:33.437465,113.19,-437.441,226.598,1.6819,96.37,2,13.413,NAVIGATING: Moving to goal
2026-08-18T13:00:33.958497,113.71,-437.471,226.815,1.6809,96.31,2,13.196,NAVIGATING: Moving to goal
2026-08-18T13:00:34.470750,114.22,-437.498,227.015,1.6801,96.27,2,12.995,NAVIGATING: Moving to goal
2026-08-18T13:00:35.057594,114.81,-437.53,227.258,1.6793,96.22,2,12.751,NAVIGATING: Moving to goal
2026-08-18T13:00:35.571615,115.32,-437.563,227.506,1.6785,96.17,2,12.501,NAVIGATING: Moving to goal
2026-08-18T13:00:36.087464,115.84,-437.591,227.728,1.6779,96.14,2,12.279,NAVIGATING: Moving to goal
2026-08-18T13:00:36.588917,116.34,-437.617,227.929,1.6774,96.11,2,12.077,NAVIGATING: Moving to goal
2026-08-18T13:00:37.093550,116.84,-437.646,228.161,1.6769,96.08,2,11.844,NAVIGATING: Moving to goal
2026-08-18T13:00:37.602187,117.35,-437.673,228.378,1.6765,96.06,2,11.626,NAVIGATING: Moving to goal
2026-08-18T13:00:38.106824,117.86,-437.701,228.6,1.6761,96.03,2,11.404,NAVIGATING: Moving to goal
2026-08-18T13:00:38.608512,118.36,-437.729,228.827,1.6756,96.01,2,11.176,NAVIGATING: Moving to goal
2026-08-18T13:00:39.116734,118.87,-437.754,229.042,1.6729,95.85,2,10.961,NAVIGATING: Moving to goal
2026-08-18T13:00:39.704799,119.45,-437.782,229.286,1.6666,95.49,2,10.716,NAVIGATING: Moving to goal
2026-08-18T13:00:40.211420,119.96,-437.809,229.515,1.6615,95.2,2,10.486,NAVIGATING: Moving to goal
2026-08-18T13:00:40.722751,120.47,-437.833,229.725,1.6577,94.98,2,10.277,NAVIGATING: Moving to goal
2026-08-18T13:00:41.241331,120.99,-437.854,229.903,1.655,94.82,2,10.098,NAVIGATING: Moving to goal
2026-08-18T13:00:41.793407,121.54,-437.882,230.15,1.6518,94.64,2,9.851,NAVIGATING: Moving to goal
2026-08-18T13:00:42.317695,122.07,-437.907,230.365,1.6496,94.52,2,9.635,NAVIGATING: Moving to goal
2026-08-18T13:00:42.835550,122.58,-437.932,230.582,1.6478,94.41,2,9.419,NAVIGATING: Moving to goal
2026-08-18T13:00:43.343692,123.09,-437.957,230.809,1.6462,94.32,2,9.191,NAVIGATING: Moving to goal
2026-08-18T13:00:43.857263,123.61,-437.982,231.031,1.645,94.25,2,8.969,NAVIGATING: Moving to goal
2026-08-18T13:00:44.370907,124.12,-438.005,231.242,1.644,94.19,2,8.758,NAVIGATING: Moving to goal
2026-08-18T13:00:44.877729,124.63,-438.03,231.47,1.643,94.14,2,8.53,NAVIGATING: Moving to goal
2026-08-18T13:00:45.381491,125.13,-438.052,231.676,1.6423,94.1,2,8.324,NAVIGATING: Moving to goal
2026-08-18T13:00:45.894371,125.64,-438.074,231.888,1.6416,94.06,2,8.112,NAVIGATING: Moving to goal
2026-08-18T13:00:46.399913,126.15,-438.096,232.109,1.6386,93.88,2,7.891,NAVIGATING: Moving to goal
2026-08-18T13:00:46.914834,126.66,-438.116,232.324,1.632,93.5,2,7.677,NAVIGATING: Moving to goal
2026-08-18T13:00:47.447676,127.2,-438.136,232.544,1.6242,93.06,2,7.457,NAVIGATING: Moving to goal
2026-08-18T13:00:47.954146,127.7,-438.156,232.77,1.6174,92.67,2,7.231,NAVIGATING: Moving to goal
2026-08-18T13:00:48.469595,128.22,-438.176,232.992,1.612,92.36,2,7.01,NAVIGATING: Moving to goal
2026-08-18T13:00:48.971170,128.72,-438.194,233.203,1.6076,92.11,2,6.8,NAVIGATING: Moving to goal
2026-08-18T13:00:49.482761,129.23,-438.212,233.425,1.6038,91.89,2,6.578,NAVIGATING: Moving to goal
2026-08-18T13:00:49.990086,129.74,-438.229,233.643,1.6006,91.71,2,6.362,NAVIGATING: Moving to goal
2026-08-18T13:00:50.556522,130.31,-438.249,233.897,1.5975,91.53,2,6.108,NAVIGATING: Moving to goal
2026-08-18T13:00:51.060046,130.81,-438.265,234.115,1.5953,91.4,2,5.891,NAVIGATING: Moving to goal
2026-08-18T13:00:51.580765,131.33,-438.28,234.332,1.5933,91.29,2,5.674,NAVIGATING: Moving to goal
2026-08-18T13:00:52.096158,131.85,-438.294,234.529,1.5918,91.2,2,5.479,NAVIGATING: Moving to goal
2026-08-18T13:00:52.597677,132.35,-438.309,234.774,1.5902,91.11,2,5.236,NAVIGATING: Moving to goal
2026-08-18T13:00:53.113424,132.86,-438.322,234.991,1.5865,90.9,2,5.019,NAVIGATING: Moving to goal
2026-08-18T13:00:53.621920,133.37,-438.334,235.206,1.5788,90.46,2,4.805,NAVIGATING: Moving to goal
2026-08-18T13:00:54.198383,133.95,-438.344,235.436,1.5675,89.81,2,4.577,NAVIGATING: Moving to goal
2026-08-18T13:00:54.717309,134.47,-438.355,235.682,1.5563,89.17,2,4.332,NAVIGATING: Moving to goal
2026-08-18T13:00:55.237476,134.99,-438.365,235.897,1.5481,88.7,2,4.119,NAVIGATING: Moving to goal
2026-08-18T13:00:55.773218,135.52,-438.373,236.108,1.5414,88.32,2,3.91,NAVIGATING: Moving to goal
2026-08-18T13:00:56.288369,136.04,-438.382,236.345,1.5352,87.96,2,3.675,NAVIGATING: Moving to goal
2026-08-18T13:00:56.796308,136.55,-438.39,236.552,1.5308,87.71,2,3.47,NAVIGATING: Moving to goal
2026-08-18T13:00:57.302009,137.05,-438.397,236.769,1.5265,87.46,2,3.255,NAVIGATING: Moving to goal
2026-08-18T13:00:57.819623,137.57,-438.402,237.001,1.5191,87.04,2,3.025,NAVIGATING: Moving to goal
2026-08-18T13:00:58.340900,138.09,-438.406,237.216,1.5087,86.44,2,2.813,NAVIGATING: Moving to goal
2026-08-18T13:00:58.859308,138.61,-438.408,237.429,1.4955,85.68,2,2.603,NAVIGATING: Moving to goal
2026-08-18T13:00:59.364275,139.11,-438.408,237.662,1.4783,84.7,2,2.373,NAVIGATING: Moving to goal
2026-08-18T13:00:59.887888,139.64,-438.407,237.889,1.4595,83.62,2,2.15,NAVIGATING: Moving to goal
2026-08-18T13:01:00.236640,139.99,-438.405,238.043,1.4457,82.83,2,1.998,GOAL_REACHED: Target reached successfully
2026-08-18T13:01:02.240676,141.99,-438.405,238.043,1.4457,82.83,3,4.82,GOAL_REACHED: Target reached successfully
2026-08-18T13:01:02.248941,142.0,-438.385,238.728,1.3784,78.98,3,4.566,NAVIGATING: Moving to goal
2026-08-18T13:01:02.801624,142.55,-438.369,239.052,1.3421,76.9,3,4.471,NAVIGATING: Moving to goal
2026-08-18T13:01:03.334183,143.08,-438.357,239.249,1.3042,74.73,3,4.422,NAVIGATING: Moving to goal
2026-08-18T13:01:03.851701,143.6,-438.347,239.402,1.2615,72.28,3,4.388,NAVIGATING: Moving to goal
2026-08-18T13:01:04.366523,144.12,-438.338,239.535,1.2146,69.59,3,4.362,NAVIGATING: Moving to goal
2026-08-18T13:01:04.874859,144.62,-438.327,239.672,1.1563,66.25,3,4.339,NAVIGATING: Moving to goal
2026-08-18T13:01:05.402753,145.15,-438.317,239.788,1.0982,62.92,3,4.322,NAVIGATING: Moving to goal
2026-08-18T13:01:05.912484,145.66,-438.308,239.894,1.039,59.53,3,4.309,NAVIGATING: Moving to goal
2026-08-18T13:01:06.472560,146.22,-438.295,240.014,0.964,55.23,3,4.295,NAVIGATING: Moving to goal
2026-08-18T13:01:07.006068,146.76,-438.283,240.114,0.8967,51.38,3,4.285,NAVIGATING: Moving to goal
2026-08-18T13:01:07.506335,147.26,-438.272,240.197,0.8363,47.92,3,4.277,NAVIGATING: Moving to goal
2026-08-18T13:01:08.057229,147.81,-438.259,240.283,0.7689,44.05,3,4.268,NAVIGATING: Moving to goal
2026-08-18T13:01:08.581215,148.33,-438.244,240.369,0.6977,39.98,3,4.26,NAVIGATING: Moving to goal
2026-08-18T13:01:09.125973,148.88,-438.228,240.446,0.6311,36.16,3,4.251,NAVIGATING: Moving to goal
2026-08-18T13:01:09.635738,149.38,-438.209,240.522,0.5611,32.15,3,4.241,NAVIGATING: Moving to goal
2026-08-18T13:01:10.178998,149.93,-438.186,240.593,0.4975,28.5,3,4.228,NAVIGATING: Moving to goal
2026-08-18T13:01:10.705024,150.45,-438.155,240.665,0.4343,24.88,3,4.208,NAVIGATING: Moving to goal
2026-08-18T13:01:11.288090,151.04,-438.116,240.74,0.3695,21.17,3,4.182,NAVIGATING: Moving to goal
2026-08-18T13:01:11.834615,151.58,-438.061,240.823,0.2992,17.15,3,4.143,NAVIGATING: Moving to goal
2026-08-18T13:01:12.390673,152.14,-438.002,240.893,0.2437,13.96,3,4.1,NAVIGATING: Moving to goal
2026-08-18T13:01:12.898873,152.65,-437.94,240.955,0.1956,11.21,3,4.054,NAVIGATING: Moving to goal
2026-08-18T13:01:13.427763,153.18,-437.846,241.034,0.1348,7.72,3,3.983,NAVIGATING: Moving to goal
2026-08-18T13:01:13.936324,153.69,-437.752,241.102,0.0819,4.69,3,3.91,NAVIGATING: Moving to goal
2026-08-18T13:01:14.438300,154.19,-437.66,241.159,0.0367,2.1,3,3.839,NAVIGATING: Moving to goal
2026-08-18T13:01:14.973614,154.72,-437.532,241.224,-0.015,-0.86,3,3.738,NAVIGATING: Moving to goal
2026-08-18T13:01:15.517132,155.27,-437.402,241.28,-0.0596,-3.41,3,3.635,NAVIGATING: Moving to goal
2026-08-18T13:01:16.017994,155.77,-437.256,241.332,-0.1045,-5.99,3,3.518,NAVIGATING: Moving to goal
2026-08-18T13:01:16.525860,156.28,-437.104,241.378,-0.147,-8.43,3,3.396,NAVIGATING: Moving to goal
2026-08-18T13:01:17.029829,156.78,-436.956,241.415,-0.1857,-10.64,3,3.277,NAVIGATING: Moving to goal
2026-08-18T13:01:17.556161,157.31,-436.806,241.446,-0.2227,-12.76,3,3.157,NAVIGATING: Moving to goal
2026-08-18T13:01:18.092197,157.84,-436.624,241.475,-0.2659,-15.24,3,3.01,NAVIGATING: Moving to goal
2026-08-18T13:01:18.597499,158.35,-436.454,241.494,-0.3049,-17.47,3,2.873,NAVIGATING: Moving to goal
2026-08-18T13:01:19.115997,158.87,-436.276,241.508,-0.3446,-19.74,3,2.73,NAVIGATING: Moving to goal
2026-08-18T13:01:19.636876,159.39,-436.092,241.514,-0.385,-22.06,3,2.583,NAVIGATING: Moving to goal
2026-08-18T13:01:20.153922,159.9,-435.915,241.513,-0.4233,-24.25,3,2.441,NAVIGATING: Moving to goal
2026-08-18T13:01:20.664667,160.41,-435.719,241.505,-0.4653,-26.66,3,2.285,NAVIGATING: Moving to goal
2026-08-18T13:01:21.218194,160.97,-435.531,241.489,-0.5053,-28.95,3,2.136,NAVIGATING: Moving to goal
2026-08-18T13:01:21.723453,161.47,-435.352,241.467,-0.5435,-31.14,3,1.995,NAVIGATING: Moving to goal
2026-08-18T13:01:22.233192,161.98,-435.191,241.442,-0.5779,-33.11,3,1.87,GOAL_REACHED: Target reached successfully
2026-08-18T13:01:22.236524,161.99,-435.191,241.442,-0.5779,-33.11,3,1.87,GOAL_REACHED: Target reached successfully
2026-08-18T13:01:24.239064,163.99,-435.191,241.442,-0.5779,-33.11,4,41.459,GOAL_REACHED: Target reached successfully
2026-08-18T13:01:24.246881,164.0,-434.602,241.306,-0.7046,-40.37,4,41.311,NAVIGATING: Moving to goal
2026-08-18T13:01:24.773855,164.52,-434.313,241.214,-0.7718,-44.22,4,41.215,NAVIGATING: Moving to goal
2026-08-18T13:01:25.283128,165.03,-434.163,241.162,-0.8193,-46.94,4,41.163,NAVIGATING: Moving to goal
2026-08-18T13:01:25.794907,165.54,-434.018,241.109,-0.8721,-49.97,4,41.109,NAVIGATING: Moving to goal
2026-08-18T13:01:26.299690,166.05,-433.89,241.058,-0.9235,-52.91,4,41.058,NAVIGATING: Moving to goal
2026-08-18T13:01:26.808664,166.56,-433.778,241.009,-0.9725,-55.72,4,41.01,NAVIGATING: Moving to goal
2026-08-18T13:01:27.332169,167.08,-433.649,240.947,-1.0311,-59.08,4,40.948,NAVIGATING: Moving to goal
2026-08-18T13:01:27.873357,167.62,-433.531,240.881,-1.0842,-62.12,4,40.884,NAVIGATING: Moving to goal
2026-08-18T13:01:28.396359,168.15,-433.412,240.805,-1.1374,-65.17,4,40.809,NAVIGATING: Moving to goal
2026-08-18T13:01:28.897181,168.65,-433.294,240.719,-1.191,-68.24,4,40.725,NAVIGATING: Moving to goal
2026-08-18T13:01:29.399599,169.15,-433.188,240.632,-1.2375,-70.9,4,40.64,NAVIGATING: Moving to goal
2026-08-18T13:01:29.922040,169.67,-433.076,240.525,-1.2849,-73.62,4,40.536,NAVIGATING: Moving to goal
2026-08-18T13:01:30.453357,170.2,-432.969,240.41,-1.3291,-76.15,4,40.424,NAVIGATING: Moving to goal
2026-08-18T13:01:30.963165,170.71,-432.866,240.286,-1.3717,-78.6,4,40.302,NAVIGATING: Moving to goal
2026-08-18T13:01:31.482296,171.23,-432.759,240.139,-1.4147,-81.06,4,40.158,NAVIGATING: Moving to goal
2026-08-18T13:01:31.994740,171.74,-432.662,239.988,-1.4516,-83.17,4,40.011,NAVIGATING: Moving to goal
2026-08-18T13:01:32.496794,172.25,-432.573,239.831,-1.4852,-85.1,4,39.856,NAVIGATING: Moving to goal
2026-08-18T13:01:33.062606,172.81,-432.484,239.656,-1.5186,-87.01,4,39.685,NAVIGATING: Moving to goal
2026-08-18T13:01:33.580338,173.33,-432.389,239.446,-1.5544,-89.06,4,39.479,NAVIGATING: Moving to goal
2026-08-18T13:01:34.108475,173.86,-432.313,239.257,-1.5802,-90.54,4,39.294,NAVIGATING: Moving to goal
2026-08-18T13:01:34.610411,174.36,-432.248,239.076,-1.6001,-91.68,4,39.116,NAVIGATING: Moving to goal
2026-08-18T13:01:35.113612,174.86,-432.178,238.86,-1.6193,-92.78,4,38.903,NAVIGATING: Moving to goal
2026-08-18T13:01:35.623713,175.37,-432.118,238.655,-1.6344,-93.64,4,38.7,NAVIGATING: Moving to goal
2026-08-18T13:01:36.130789,175.88,-432.065,238.45,-1.6468,-94.36,4,38.499,NAVIGATING: Moving to goal
2026-08-18T13:01:36.643569,176.39,-432.014,238.227,-1.6583,-95.01,4,38.279,NAVIGATING: Moving to goal
2026-08-18T13:01:37.166721,176.92,-431.969,238.007,-1.6679,-95.56,4,38.061,NAVIGATING: Moving to goal
2026-08-18T13:01:37.689595,177.44,-431.931,237.796,-1.6758,-96.02,4,37.852,NAVIGATING: Moving to goal
2026-08-18T13:01:38.209446,177.96,-431.894,237.562,-1.6834,-96.45,4,37.621,NAVIGATING: Moving to goal
2026-08-18T13:01:38.709770,178.46,-431.864,237.343,-1.6896,-96.81,4,37.404,NAVIGATING: Moving to goal
2026-08-18T13:01:39.224176,178.97,-431.839,237.129,-1.695,-97.12,4,37.192,NAVIGATING: Moving to goal
2026-08-18T13:01:39.737611,179.49,-431.816,236.898,-1.7001,-97.41,4,36.963,NAVIGATING: Moving to goal
2026-08-18T13:01:40.271428,180.02,-431.799,236.689,-1.7043,-97.65,4,36.755,NAVIGATING: Moving to goal
2026-08-18T13:01:40.773177,180.52,-431.783,236.458,-1.7085,-97.89,4,36.525,NAVIGATING: Moving to goal
2026-08-18T13:01:41.309233,181.06,-431.77,236.199,-1.7126,-98.13,4,36.268,NAVIGATING: Moving to goal
2026-08-18T13:01:41.824725,181.57,-431.762,235.979,-1.7156,-98.3,4,36.048,NAVIGATING: Moving to goal
2026-08-18T13:01:42.338150,182.09,-431.757,235.786,-1.716,-98.32,4,35.856,NAVIGATING: Moving to goal
2026-08-18T13:01:42.867462,182.62,-431.752,235.54,-1.7126,-98.13,4,35.611,NAVIGATING: Moving to goal
2026-08-18T13:01:43.411117,183.16,-431.75,235.321,-1.7091,-97.92,4,35.393,NAVIGATING: Moving to goal
2026-08-18T13:01:43.915307,183.66,-431.75,235.129,-1.7066,-97.78,4,35.201,NAVIGATING: Moving to goal
2026-08-18T13:01:44.450306,184.2,-431.753,234.878,-1.7041,-97.64,4,34.951,NAVIGATING: Moving to goal
2026-08-18T13:01:44.980847,184.73,-431.757,234.66,-1.7025,-97.55,4,34.732,NAVIGATING: Moving to goal
2026-08-18T13:01:45.488946,185.24,-431.763,234.435,-1.7013,-97.48,4,34.508,NAVIGATING: Moving to goal
2026-08-18T13:01:46.068659,185.82,-431.771,234.206,-1.7005,-97.43,4,34.278,NAVIGATING: Moving to goal
2026-08-18T13:01:46.592711,186.34,-431.782,233.955,-1.6999,-97.4,4,34.028,NAVIGATING: Moving to goal
2026-08-18T13:01:47.129181,186.88,-431.792,233.737,-1.6996,-97.38,4,33.809,NAVIGATING: Moving to goal
2026-08-18T13:01:47.641109,187.39,-431.804,233.518,-1.6994,-97.37,4,33.59,NAVIGATING: Moving to goal
2026-08-18T13:01:48.161379,187.91,-431.817,233.284,-1.6994,-97.37,4,33.355,NAVIGATING: Moving to goal
2026-08-18T13:01:48.674199,188.42,-431.83,233.076,-1.6994,-97.37,4,33.147,NAVIGATING: Moving to goal
2026-08-18T13:01:49.176286,188.93,-431.844,232.869,-1.6996,-97.38,4,32.939,NAVIGATING: Moving to goal
2026-08-18T13:01:49.727455,189.48,-431.86,232.635,-1.6998,-97.39,4,32.705,NAVIGATING: Moving to goal
2026-08-18T13:01:50.242761,189.99,-431.876,232.417,-1.7,-97.4,4,32.486,NAVIGATING: Moving to goal
2026-08-18T13:01:50.748893,190.5,-431.893,232.188,-1.7002,-97.42,4,32.257,NAVIGATING: Moving to goal
2026-08-18T13:01:51.256902,191.01,-431.911,231.965,-1.7005,-97.43,4,32.033,NAVIGATING: Moving to goal
2026-08-18T13:01:51.771779,191.52,-431.93,231.731,-1.7008,-97.45,4,31.798,NAVIGATING: Moving to goal
2026-08-18T13:01:52.281506,192.03,-431.948,231.529,-1.7011,-97.47,4,31.596,NAVIGATING: Moving to goal
2026-08-18T13:01:52.811052,192.56,-431.971,231.274,-1.7015,-97.49,4,31.34,NAVIGATING: Moving to goal
2026-08-18T13:01:53.342910,193.09,-431.991,231.057,-1.7018,-97.51,4,31.122,NAVIGATING: Moving to goal
2026-08-18T13:01:53.857714,193.61,-432.011,230.844,-1.7022,-97.53,4,30.908,NAVIGATING: Moving to goal
2026-08-18T13:01:54.435431,194.18,-432.034,230.606,-1.7025,-97.55,4,30.669,NAVIGATING: Moving to goal
2026-08-18T13:01:54.979909,194.73,-432.06,230.351,-1.7029,-97.57,4,30.413,NAVIGATING: Moving to goal
2026-08-18T13:01:55.489328,195.24,-432.082,230.133,-1.7033,-97.59,4,30.194,NAVIGATING: Moving to goal
2026-08-18T13:01:56.003507,195.75,-432.105,229.916,-1.7036,-97.61,4,29.976,NAVIGATING: Moving to goal
2026-08-18T13:01:56.551960,196.3,-432.131,229.672,-1.7039,-97.63,4,29.731,NAVIGATING: Moving to goal
2026-08-18T13:01:57.076150,196.83,-432.156,229.434,-1.7043,-97.65,4,29.492,NAVIGATING: Moving to goal
2026-08-18T13:01:57.597770,197.35,-432.18,229.222,-1.7046,-97.66,4,29.279,NAVIGATING: Moving to goal
2026-08-18T13:01:58.122623,197.87,-432.204,229.005,-1.7048,-97.68,4,29.061,NAVIGATING: Moving to goal
2026-08-18T13:01:58.633014,198.38,-432.229,228.783,-1.7051,-97.7,4,28.837,NAVIGATING: Moving to goal
2026-08-18T13:01:59.141100,198.89,-432.254,228.56,-1.7054,-97.71,4,28.614,NAVIGATING: Moving to goal
2026-08-18T13:01:59.665299,199.41,-432.279,228.344,-1.7056,-97.72,4,28.396,NAVIGATING: Moving to goal
2026-08-18T13:02:00.170985,199.92,-432.305,228.116,-1.7058,-97.74,4,28.167,NAVIGATING: Moving to goal
2026-08-18T13:02:00.678339,200.43,-432.329,227.91,-1.706,-97.75,4,27.96,NAVIGATING: Moving to goal
2026-08-18T13:02:01.193481,200.94,-432.358,227.667,-1.7063,-97.76,4,27.715,NAVIGATING: Moving to goal
2026-08-18T13:02:01.739871,201.49,-432.386,227.429,-1.7065,-97.77,4,27.476,NAVIGATING: Moving to goal
2026-08-18T13:02:02.241961,201.99,-432.412,227.212,-1.7067,-97.79,4,27.259,NAVIGATING: Moving to goal
2026-08-18T13:02:02.742694,202.49,-432.435,227.027,-1.7068,-97.79,4,27.073,NAVIGATING: Moving to goal
2026-08-18T13:02:03.280721,203.03,-432.465,226.779,-1.707,-97.81,4,26.823,NAVIGATING: Moving to goal
2026-08-18T13:02:03.810486,203.56,-432.492,226.562,-1.7072,-97.82,4,26.605,NAVIGATING: Moving to goal
2026-08-18T13:02:04.316344,204.07,-432.517,226.361,-1.7074,-97.83,4,26.403,NAVIGATING: Moving to goal
2026-08-18T13:02:04.828111,204.58,-432.546,226.123,-1.7076,-97.84,4,26.164,NAVIGATING: Moving to goal
2026-08-18T13:02:05.336099,205.09,-432.574,225.903,-1.7065,-97.78,4,25.942,NAVIGATING: Moving to goal
2026-08-18T13:02:05.854624,205.6,-432.6,225.689,-1.7031,-97.58,4,25.727,NAVIGATING: Moving to goal
2026-08-18T13:02:06.355487,206.1,-432.628,225.463,-1.6998,-97.39,4,25.5,NAVIGATING: Moving to goal
2026-08-18T13:02:06.867342,206.62,-432.655,225.248,-1.6971,-97.24,4,25.284,NAVIGATING: Moving to goal
2026-08-18T13:02:07.374493,207.12,-432.682,225.032,-1.695,-97.12,4,25.067,NAVIGATING: Moving to goal
2026-08-18T13:02:07.935174,207.68,-432.712,224.795,-1.6931,-97.01,4,24.829,NAVIGATING: Moving to goal
2026-08-18T13:02:08.453129,208.2,-432.742,224.558,-1.6915,-96.92,4,24.59,NAVIGATING: Moving to goal
2026-08-18T13:02:08.957697,208.71,-432.77,224.341,-1.6903,-96.85,4,24.372,NAVIGATING: Moving to goal
2026-08-18T13:02:09.492449,209.24,-432.797,224.125,-1.6893,-96.79,4,24.155,NAVIGATING: Moving to goal
2026-08-18T13:02:10.008154,209.76,-432.828,223.882,-1.6884,-96.74,4,23.911,NAVIGATING: Moving to goal
2026-08-18T13:02:10.523768,210.27,-432.853,223.681,-1.6877,-96.7,4,23.709,NAVIGATING: Moving to goal
2026-08-18T13:02:11.037452,210.79,-432.882,223.449,-1.6871,-96.66,4,23.476,NAVIGATING: Moving to goal
2026-08-18T13:02:11.581689,211.33,-432.911,223.211,-1.6866,-96.63,4,23.237,NAVIGATING: Moving to goal
2026-08-18T13:02:12.102130,211.85,-432.937,223.005,-1.6862,-96.61,4,23.03,NAVIGATING: Moving to goal
2026-08-18T13:02:12.603133,212.35,-432.963,222.789,-1.6858,-96.59,4,22.812,NAVIGATING: Moving to goal
2026-08-18T13:02:13.162975,212.91,-432.993,222.546,-1.6854,-96.57,4,22.568,NAVIGATING: Moving to goal
2026-08-18T13:02:13.683701,213.43,-433.023,222.297,-1.6851,-96.55,4,22.319,NAVIGATING: Moving to goal
2026-08-18T13:02:14.217633,213.97,-433.049,222.081,-1.6849,-96.54,4,22.101,NAVIGATING: Moving to goal
2026-08-18T13:02:14.725190,214.47,-433.073,221.88,-1.6848,-96.53,4,21.9,NAVIGATING: Moving to goal
2026-08-18T13:02:15.271960,215.02,-433.102,221.642,-1.6846,-96.52,4,21.661,NAVIGATING: Moving to goal
2026-08-18T13:02:15.791172,215.54,-433.128,221.426,-1.6846,-96.52,4,21.443,NAVIGATING: Moving to goal
2026-08-18T13:02:16.292780,216.04,-433.153,221.22,-1.6845,-96.52,4,21.236,NAVIGATING: Moving to goal
2026-08-18T13:02:16.792851,216.54,-433.181,220.987,-1.6845,-96.52,4,21.003,NAVIGATING: Moving to goal
2026-08-18T13:02:17.297433,217.05,-433.207,220.77,-1.6845,-96.52,4,20.785,NAVIGATING: Moving to goal
2026-08-18T13:02:17.810899,217.56,-433.233,220.559,-1.6846,-96.52,4,20.573,NAVIGATING: Moving to goal
2026-08-18T13:02:18.368024,218.12,-433.264,220.305,-1.6847,-96.52,4,20.318,NAVIGATING: Moving to goal
2026-08-18T13:02:18.888217,218.64,-433.293,220.072,-1.6848,-96.53,4,20.085,NAVIGATING: Moving to goal
2026-08-18T13:02:19.408353,219.16,-433.32,219.855,-1.6849,-96.53,4,19.867,NAVIGATING: Moving to goal
2026-08-18T13:02:19.909277,219.66,-433.347,219.639,-1.6849,-96.54,4,19.649,NAVIGATING: Moving to goal
2026-08-18T13:02:20.430493,220.18,-433.374,219.417,-1.6836,-96.46,4,19.427,NAVIGATING: Moving to goal
2026-08-18T13:02:20.944829,220.69,-433.4,219.197,-1.6793,-96.22,4,19.207,NAVIGATING: Moving to goal
2026-08-18T13:02:21.455133,221.2,-433.427,218.962,-1.6748,-95.96,4,18.971,NAVIGATING: Moving to goal
2026-08-18T13:02:22.001045,221.75,-433.455,218.726,-1.671,-95.74,4,18.734,NAVIGATING: Moving to goal
2026-08-18T13:02:22.518393,222.27,-433.482,218.5,-1.6681,-95.58,4,18.507,NAVIGATING: Moving to goal
2026-08-18T13:02:23.026040,222.78,-433.504,218.305,-1.666,-95.45,4,18.312,NAVIGATING: Moving to goal
2026-08-18T13:02:23.601918,223.35,-433.532,218.062,-1.6638,-95.33,4,18.068,NAVIGATING: Moving to goal
2026-08-18T13:02:24.140682,223.89,-433.56,217.814,-1.6619,-95.22,4,17.82,NAVIGATING: Moving to goal
2026-08-18T13:02:24.674348,224.42,-433.584,217.603,-1.6605,-95.14,4,17.608,NAVIGATING: Moving to goal
2026-08-18T13:02:25.176872,224.93,-433.607,217.397,-1.6593,-95.07,4,17.401,NAVIGATING: Moving to goal
2026-08-18T13:02:25.750368,225.5,-433.634,217.148,-1.6581,-95.0,4,17.152,NAVIGATING: Moving to goal
2026-08-18T13:02:26.268920,226.02,-433.66,216.9,-1.6571,-94.94,4,16.903,NAVIGATING: Moving to goal
2026-08-18T13:02:26.778704,226.53,-433.683,216.683,-1.6563,-94.9,4,16.686,NAVIGATING: Moving to goal
2026-08-18T13:02:27.306623,227.06,-433.705,216.471,-1.6557,-94.86,4,16.473,NAVIGATING: Moving to goal
2026-08-18T13:02:27.807130,227.56,-433.73,216.233,-1.655,-94.82,4,16.235,NAVIGATING: Moving to goal
2026-08-18T13:02:28.307933,228.06,-433.751,216.026,-1.6545,-94.8,4,16.028,NAVIGATING: Moving to goal
2026-08-18T13:02:28.811349,228.56,-433.773,215.809,-1.6541,-94.77,4,15.811,NAVIGATING: Moving to goal
2026-08-18T13:02:29.313717,229.06,-433.795,215.586,-1.6537,-94.75,4,15.588,NAVIGATING: Moving to goal
2026-08-18T13:02:29.835056,229.58,-433.817,215.369,-1.6534,-94.73,4,15.37,NAVIGATING: Moving to goal
2026-08-18T13:02:30.341474,230.09,-433.838,215.152,-1.6532,-94.72,4,15.153,NAVIGATING: Moving to goal
2026-08-18T13:02:30.845321,230.59,-433.858,214.951,-1.653,-94.71,4,14.951,NAVIGATING: Moving to goal
2026-08-18T13:02:31.403182,231.15,-433.882,214.717,-1.6529,-94.71,4,14.718,NAVIGATING: Moving to goal
2026-08-18T13:02:31.913103,231.66,-433.907,214.468,-1.6529,-94.7,4,14.468,NAVIGATING: Moving to goal
2026-08-18T13:02:32.421484,232.17,-433.929,214.251,-1.6529,-94.7,4,14.251,NAVIGATING: Moving to goal
2026-08-18T13:02:32.942316,232.69,-433.951,214.039,-1.6529,-94.71,4,14.039,NAVIGATING: Moving to goal
2026-08-18T13:02:33.491139,233.24,-433.972,213.827,-1.653,-94.71,4,13.827,NAVIGATING: Moving to goal
2026-08-18T13:02:33.993932,233.74,-433.996,213.589,-1.6521,-94.66,4,13.589,NAVIGATING: Moving to goal
2026-08-18T13:02:34.501469,234.25,-434.015,213.395,-1.6483,-94.44,4,13.395,NAVIGATING: Moving to goal
2026-08-18T13:02:35.056147,234.81,-434.035,213.176,-1.6428,-94.13,4,13.176,NAVIGATING: Moving to goal
2026-08-18T13:02:35.560866,235.31,-434.058,212.93,-1.6376,-93.83,4,12.931,NAVIGATING: Moving to goal
2026-08-18T13:02:36.084226,235.83,-434.078,212.715,-1.6339,-93.62,4,12.715,NAVIGATING: Moving to goal
2026-08-18T13:02:36.599161,236.35,-434.099,212.489,-1.6307,-93.43,4,12.489,NAVIGATING: Moving to goal
2026-08-18T13:02:37.148118,236.9,-434.121,212.252,-1.6279,-93.27,4,12.252,NAVIGATING: Moving to goal
2026-08-18T13:02:37.661141,237.41,-434.141,212.019,-1.6256,-93.14,4,12.02,NAVIGATING: Moving to goal
2026-08-18T13:02:38.176417,237.93,-434.159,211.802,-1.6238,-93.04,4,11.803,NAVIGATING: Moving to goal
2026-08-18T13:02:38.707130,238.46,-434.178,211.585,-1.6222,-92.95,4,11.586,NAVIGATING: Moving to goal
2026-08-18T13:02:39.271755,239.02,-434.198,211.336,-1.6207,-92.86,4,11.338,NAVIGATING: Moving to goal
2026-08-18T13:02:39.791436,239.54,-434.216,211.103,-1.6194,-92.79,4,11.105,NAVIGATING: Moving to goal
2026-08-18T13:02:40.348587,240.1,-434.233,210.885,-1.6184,-92.73,4,10.888,NAVIGATING: Moving to goal
2026-08-18T13:02:40.853682,240.6,-434.25,210.657,-1.6174,-92.67,4,10.66,NAVIGATING: Moving to goal
2026-08-18T13:02:41.368258,241.12,-434.266,210.434,-1.6166,-92.62,4,10.437,NAVIGATING: Moving to goal
2026-08-18T13:02:41.871862,241.62,-434.28,210.227,-1.6159,-92.58,4,10.231,NAVIGATING: Moving to goal
2026-08-18T13:02:42.375361,242.12,-434.297,209.993,-1.6152,-92.55,4,9.997,NAVIGATING: Moving to goal
2026-08-18T13:02:42.889619,242.64,-434.311,209.786,-1.6147,-92.51,4,9.791,NAVIGATING: Moving to goal
2026-08-18T13:02:43.404562,243.15,-434.325,209.578,-1.6142,-92.49,4,9.584,NAVIGATING: Moving to goal
2026-08-18T13:02:43.976175,243.73,-434.341,209.334,-1.6137,-92.46,4,9.34,NAVIGATING: Moving to goal
2026-08-18T13:02:44.484404,244.23,-434.357,209.079,-1.6119,-92.36,4,9.086,NAVIGATING: Moving to goal
2026-08-18T13:02:44.995511,244.74,-434.37,208.864,-1.6062,-92.03,4,8.872,NAVIGATING: Moving to goal
2026-08-18T13:02:45.497007,245.25,-434.381,208.669,-1.6007,-91.71,4,8.678,NAVIGATING: Moving to goal
2026-08-18T13:02:46.028069,245.78,-434.395,208.432,-1.5951,-91.39,4,8.441,NAVIGATING: Moving to goal
2026-08-18T13:02:46.549459,246.3,-434.407,208.215,-1.591,-91.16,4,8.225,NAVIGATING: Moving to goal
2026-08-18T13:02:47.064229,246.81,-434.42,207.993,-1.5875,-90.96,4,8.004,NAVIGATING: Moving to goal
2026-08-18T13:02:47.573632,247.32,-434.433,207.765,-1.5846,-90.79,4,7.777,NAVIGATING: Moving to goal
2026-08-18T13:02:48.085835,247.84,-434.444,207.563,-1.5824,-90.67,4,7.576,NAVIGATING: Moving to goal
2026-08-18T13:02:48.604103,248.35,-434.456,207.346,-1.5805,-90.55,4,7.36,NAVIGATING: Moving to goal
2026-08-18T13:02:49.168877,248.92,-434.469,207.096,-1.5786,-90.45,4,7.111,NAVIGATING: Moving to goal
2026-08-18T13:02:49.685307,249.43,-434.48,206.857,-1.5771,-90.36,4,6.874,NAVIGATING: Moving to goal
2026-08-18T13:02:50.191840,249.94,-434.491,206.639,-1.5759,-90.29,4,6.657,NAVIGATING: Moving to goal
2026-08-18T13:02:50.699076,250.45,-434.5,206.421,-1.5733,-90.15,4,6.441,NAVIGATING: Moving to goal
2026-08-18T13:02:51.225235,250.97,-434.507,206.206,-1.5667,-89.77,4,6.227,NAVIGATING: Moving to goal
2026-08-18T13:02:51.748395,251.5,-434.514,205.992,-1.5579,-89.26,4,6.014,NAVIGATING: Moving to goal
2026-08-18T13:02:52.256544,252.01,-434.52,205.76,-1.5497,-88.79,4,5.784,NAVIGATING: Moving to goal
2026-08-18T13:02:52.772412,252.52,-434.526,205.528,-1.5431,-88.41,4,5.553,NAVIGATING: Moving to goal
2026-08-18T13:02:53.279997,253.03,-434.532,205.301,-1.5377,-88.1,4,5.328,NAVIGATING: Moving to goal
2026-08-18T13:02:53.807502,253.56,-434.536,205.105,-1.5338,-87.88,4,5.133,NAVIGATING: Moving to goal
2026-08-18T13:02:54.352208,254.1,-434.54,204.856,-1.5296,-87.64,4,4.886,NAVIGATING: Moving to goal
2026-08-18T13:02:54.866831,254.62,-434.543,204.627,-1.5264,-87.46,4,4.659,NAVIGATING: Moving to goal
2026-08-18T13:02:55.368374,255.12,-434.545,204.42,-1.524,-87.32,4,4.453,NAVIGATING: Moving to goal
2026-08-18T13:02:55.953507,255.7,-434.547,204.187,-1.5206,-87.12,4,4.222,NAVIGATING: Moving to goal
2026-08-18T13:02:56.468960,256.22,-434.546,203.941,-1.5125,-86.66,4,3.978,NAVIGATING: Moving to goal
2026-08-18T13:02:56.988394,256.74,-434.544,203.717,-1.5012,-86.01,4,3.757,NAVIGATING: Moving to goal
2026-08-18T13:02:57.488773,257.24,-434.541,203.52,-1.4891,-85.32,4,3.561,NAVIGATING: Moving to goal
2026-08-18T13:02:58.019960,257.77,-434.537,203.295,-1.4766,-84.61,4,3.339,NAVIGATING: Moving to goal
2026-08-18T13:02:58.536174,258.29,-434.532,203.064,-1.4663,-84.01,4,3.11,NAVIGATING: Moving to goal
2026-08-18T13:02:59.053155,258.8,-434.527,202.832,-1.4578,-83.53,4,2.881,NAVIGATING: Moving to goal
2026-08-18T13:02:59.581657,259.33,-434.52,202.616,-1.4506,-83.12,4,2.667,NAVIGATING: Moving to goal
2026-08-18T13:03:00.115342,259.86,-434.512,202.385,-1.4401,-82.51,4,2.44,NAVIGATING: Moving to goal
2026-08-18T13:03:00.630143,260.38,-434.501,202.157,-1.4262,-81.72,4,2.214,NAVIGATING: Moving to goal
2026-08-18T13:03:01.143542,260.89,-434.49,201.944,-1.4109,-80.84,4,2.005,NAVIGATING: Moving to goal
2026-08-18T13:03:01.233659,260.98,-434.488,201.914,-1.4084,-80.7,4,1.975,GOAL_REACHED: Target reached successfully
2026-08-18T13:03:03.237790,262.99,-434.488,201.914,-1.4084,-80.7,5,4.879,GOAL_REACHED: Target reached successfully
2026-08-18T13:03:03.246525,263.0,-434.435,201.203,-1.3431,-76.95,5,4.596,NAVIGATING: Moving to goal
2026-08-18T13:03:03.761942,263.51,-434.405,200.881,-1.306,-74.83,5,4.492,NAVIGATING: Moving to goal
2026-08-18T13:03:04.275302,264.02,-434.388,200.716,-1.2725,-72.91,5,4.446,NAVIGATING: Moving to goal
2026-08-18T13:03:04.825785,264.57,-434.371,200.561,-1.2283,-70.38,5,4.407,NAVIGATING: Moving to goal
2026-08-18T13:03:05.364918,265.11,-434.352,200.401,-1.1695,-67.01,5,4.371,NAVIGATING: Moving to goal
2026-08-18T13:03:05.883440,265.63,-434.337,200.277,-1.1142,-63.84,5,4.346,NAVIGATING: Moving to goal
2026-08-18T13:03:06.400533,266.15,-434.323,200.171,-1.0599,-60.73,5,4.327,NAVIGATING: Moving to goal
2026-08-18T13:03:06.904060,266.65,-434.308,200.058,-0.9943,-56.97,5,4.308,NAVIGATING: Moving to goal
2026-08-18T13:03:07.424213,267.17,-434.294,199.959,-0.9314,-53.36,5,4.294,NAVIGATING: Moving to goal
2026-08-18T13:03:07.941514,267.69,-434.278,199.861,-0.864,-49.5,5,4.28,NAVIGATING: Moving to goal
2026-08-18T13:03:08.445510,268.19,-434.262,199.77,-0.7972,-45.68,5,4.268,NAVIGATING: Moving to goal
2026-08-18T13:03:08.966416,268.72,-434.246,199.687,-0.7314,-41.91,5,4.257,NAVIGATING: Moving to goal
2026-08-18T13:03:09.484892,269.23,-434.227,199.602,-0.6602,-37.83,5,4.246,NAVIGATING: Moving to goal
2026-08-18T13:03:10.037286,269.79,-434.208,199.525,-0.5919,-33.91,5,4.234,NAVIGATING: Moving to goal
2026-08-18T13:03:10.554096,270.3,-434.184,199.447,-0.5207,-29.84,5,4.22,NAVIGATING: Moving to goal
2026-08-18T13:03:11.064435,270.81,-434.156,199.375,-0.4562,-26.14,5,4.203,NAVIGATING: Moving to goal
2026-08-18T13:03:11.584299,271.33,-434.119,199.3,-0.3905,-22.37,5,4.178,NAVIGATING: Moving to goal
2026-08-18T13:03:12.086081,271.84,-434.071,199.222,-0.3234,-18.53,5,4.145,NAVIGATING: Moving to goal
2026-08-18T13:03:12.623963,272.37,-434.013,199.146,-0.2605,-14.93,5,4.103,NAVIGATING: Moving to goal
2026-08-18T13:03:13.126384,272.88,-433.944,199.074,-0.2034,-11.66,5,4.051,NAVIGATING: Moving to goal
2026-08-18T13:03:13.686596,273.44,-433.861,199.001,-0.1472,-8.43,5,3.988,NAVIGATING: Moving to goal
2026-08-18T13:03:14.222937,273.97,-433.756,198.923,-0.0862,-4.94,5,3.907,NAVIGATING: Moving to goal
2026-08-18T13:03:14.753370,274.5,-433.656,198.861,-0.0375,-2.15,5,3.829,NAVIGATING: Moving to goal
2026-08-18T13:03:15.269464,275.02,-433.54,198.801,0.0094,0.54,5,3.737,NAVIGATING: Moving to goal
2026-08-18T13:03:15.835099,275.58,-433.401,198.741,0.0572,3.28,5,3.627,NAVIGATING: Moving to goal
2026-08-18T13:03:16.354353,276.1,-433.237,198.682,0.1071,6.14,5,3.495,NAVIGATING: Moving to goal
2026-08-18T13:03:16.863038,276.61,-433.088,198.637,0.1485,8.51,5,3.375,NAVIGATING: Moving to goal
2026-08-18T13:03:17.379182,277.13,-432.927,198.598,0.1899,10.88,5,3.245,NAVIGATING: Moving to goal
2026-08-18T13:03:17.937628,277.69,-432.744,198.563,0.2345,13.44,5,3.098,NAVIGATING: Moving to goal
2026-08-18T13:03:18.463609,278.21,-432.564,198.537,0.2766,15.85,5,2.952,NAVIGATING: Moving to goal
2026-08-18T13:03:18.982785,278.73,-432.389,198.519,0.3165,18.13,5,2.811,NAVIGATING: Moving to goal
2026-08-18T13:03:19.502595,279.25,-432.219,198.508,0.3542,20.3,5,2.674,NAVIGATING: Moving to goal
2026-08-18T13:03:20.006089,279.76,-432.03,198.504,0.3955,22.66,5,2.522,NAVIGATING: Moving to goal
2026-08-18T13:03:20.508621,280.26,-431.852,198.507,0.4339,24.86,5,2.379,NAVIGATING: Moving to goal
2026-08-18T13:03:21.017753,280.77,-431.678,198.516,0.4712,27.0,5,2.24,NAVIGATING: Moving to goal
2026-08-18T13:03:21.519629,281.27,-431.49,198.533,0.5113,29.29,5,2.091,NAVIGATING: Moving to goal
2026-08-18T13:03:22.029712,281.78,-431.298,198.558,0.5522,31.64,5,1.94,GOAL_REACHED: Target reached successfully
2026-08-18T13:03:22.233665,281.98,-431.228,198.569,0.5671,32.49,5,1.886,GOAL_REACHED: Target reached successfully
2026-08-18T13:03:24.236758,283.99,-431.228,198.569,0.5671,32.49,6,41.449,GOAL_REACHED: Target reached successfully
2026-08-18T13:03:24.244781,283.99,-430.613,198.707,0.6995,40.08,6,41.297,NAVIGATING: Moving to goal
2026-08-18T13:03:24.756766,284.51,-430.345,198.79,0.761,43.6,6,41.211,NAVIGATING: Moving to goal
2026-08-18T13:03:25.271648,285.02,-430.182,198.845,0.8098,46.4,6,41.156,NAVIGATING: Moving to goal
2026-08-18T13:03:25.785642,285.53,-430.055,198.891,0.8535,48.9,6,41.109,NAVIGATING: Moving to goal
2026-08-18T13:03:26.294177,286.04,-429.9,198.952,0.9135,52.34,6,41.048,NAVIGATING: Moving to goal
2026-08-18T13:03:26.819608,286.57,-429.775,199.006,0.967,55.4,6,40.994,NAVIGATING: Moving to goal
2026-08-18T13:03:27.337883,287.09,-429.66,199.061,1.0184,58.35,6,40.94,NAVIGATING: Moving to goal
2026-08-18T13:03:27.852625,287.6,-429.527,199.134,1.0778,61.75,6,40.868,NAVIGATING: Moving to goal
2026-08-18T13:03:28.369438,288.12,-429.403,199.214,1.1334,64.94,6,40.791,NAVIGATING: Moving to goal
2026-08-18T13:03:28.873598,288.62,-429.298,199.289,1.1806,67.64,6,40.717,NAVIGATING: Moving to goal
2026-08-18T13:03:29.442003,289.19,-429.178,199.386,1.2333,70.66,6,40.622,NAVIGATING: Moving to goal
2026-08-18T13:03:29.959410,289.71,-429.058,199.5,1.284,73.57,6,40.511,NAVIGATING: Moving to goal
2026-08-18T13:03:30.478563,290.23,-428.951,199.615,1.3281,76.09,6,40.399,NAVIGATING: Moving to goal
2026-08-18T13:03:30.994108,290.74,-428.852,199.733,1.3686,78.42,6,40.283,NAVIGATING: Moving to goal
2026-08-18T13:03:31.519437,291.27,-428.747,199.876,1.4107,80.83,6,40.143,NAVIGATING: Moving to goal
2026-08-18T13:03:32.036359,291.79,-428.651,200.026,1.4477,82.95,6,39.997,NAVIGATING: Moving to goal
2026-08-18T13:03:32.545863,292.3,-428.551,200.199,1.4846,85.06,6,39.828,NAVIGATING: Moving to goal
2026-08-18T13:03:33.061478,292.81,-428.468,200.361,1.5156,86.84,6,39.668,NAVIGATING: Moving to goal
2026-08-18T13:03:33.575969,293.33,-428.383,200.549,1.548,88.7,6,39.485,NAVIGATING: Moving to goal
2026-08-18T13:03:34.084605,293.83,-428.308,200.731,1.5745,90.21,6,39.306,NAVIGATING: Moving to goal
2026-08-18T13:03:34.603061,294.35,-428.238,200.919,1.5968,91.49,6,39.12,NAVIGATING: Moving to goal
2026-08-18T13:03:35.119301,294.87,-428.172,201.119,1.6159,92.58,6,38.924,NAVIGATING: Moving to goal
2026-08-18T13:03:35.680394,295.43,-428.105,201.344,1.6333,93.58,6,38.703,NAVIGATING: Moving to goal
2026-08-18T13:03:36.185399,295.93,-428.041,201.589,1.6487,94.46,6,38.461,NAVIGATING: Moving to goal
2026-08-18T13:03:36.700619,296.45,-427.994,201.796,1.6595,95.08,6,38.257,NAVIGATING: Moving to goal
2026-08-18T13:03:37.210610,296.96,-427.948,202.021,1.6695,95.66,6,38.034,NAVIGATING: Moving to goal
2026-08-18T13:03:37.751139,297.5,-427.906,202.259,1.6785,96.17,6,37.799,NAVIGATING: Moving to goal
2026-08-18T13:03:38.252565,298.0,-427.87,202.493,1.6862,96.61,6,37.567,NAVIGATING: Moving to goal
2026-08-18T13:03:38.776431,298.53,-427.841,202.712,1.6924,96.97,6,37.35,NAVIGATING: Moving to goal
2026-08-18T13:03:39.283486,299.03,-427.816,202.932,1.6979,97.28,6,37.133,NAVIGATING: Moving to goal
2026-08-18T13:03:39.796264,299.55,-427.793,203.168,1.7031,97.58,6,36.898,NAVIGATING: Moving to goal
2026-08-18T13:03:40.317801,300.07,-427.777,203.378,1.7073,97.82,6,36.69,NAVIGATING: Moving to goal
2026-08-18T13:03:40.845019,300.59,-427.762,203.603,1.7113,98.05,6,36.465,NAVIGATING: Moving to goal
2026-08-18T13:03:41.365580,301.11,-427.751,203.835,1.7151,98.27,6,36.235,NAVIGATING: Moving to goal
2026-08-18T13:03:41.867601,301.62,-427.743,204.043,1.7167,98.36,6,36.027,NAVIGATING: Moving to goal
2026-08-18T13:03:42.451437,302.2,-427.735,204.308,1.7131,98.15,6,35.764,NAVIGATING: Moving to goal
2026-08-18T13:03:42.961189,302.71,-427.731,204.536,1.7078,97.85,6,35.536,NAVIGATING: Moving to goal
2026-08-18T13:03:43.464046,303.21,-427.729,204.755,1.7035,97.6,6,35.318,NAVIGATING: Moving to goal
2026-08-18T13:03:43.984124,303.73,-427.73,204.952,1.7005,97.43,6,35.121,NAVIGATING: Moving to goal
2026-08-18T13:03:44.547710,304.3,-427.733,205.197,1.6976,97.26,6,34.877,NAVIGATING: Moving to goal
2026-08-18T13:03:45.085010,304.83,-427.739,205.448,1.6954,97.14,6,34.626,NAVIGATING: Moving to goal
2026-08-18T13:03:45.604783,305.35,-427.745,205.667,1.694,97.06,6,34.407,NAVIGATING: Moving to goal
2026-08-18T13:03:46.121510,305.87,-427.753,205.886,1.693,97.0,6,34.188,NAVIGATING: Moving to goal
2026-08-18T13:03:46.712388,306.46,-427.763,206.12,1.6922,96.96,6,33.954,NAVIGATING: Moving to goal
2026-08-18T13:03:47.225909,306.98,-427.775,206.371,1.6916,96.92,6,33.703,NAVIGATING: Moving to goal
2026-08-18T13:03:47.747353,307.5,-427.787,206.594,1.6913,96.91,6,33.479,NAVIGATING: Moving to goal
2026-08-18T13:03:48.256225,308.01,-427.798,206.792,1.6912,96.9,6,33.281,NAVIGATING: Moving to goal
2026-08-18T13:03:48.799919,308.55,-427.813,207.031,1.6911,96.89,6,33.041,NAVIGATING: Moving to goal
2026-08-18T13:03:49.335345,309.08,-427.827,207.249,1.6911,96.9,6,32.823,NAVIGATING: Moving to goal
2026-08-18T13:03:49.859306,309.61,-427.841,207.468,1.6912,96.9,6,32.604,NAVIGATING: Moving to goal
2026-08-18T13:03:50.404859,310.15,-427.859,207.723,1.6914,96.91,6,32.348,NAVIGATING: Moving to goal
2026-08-18T13:03:50.920204,310.67,-427.877,207.962,1.6915,96.92,6,32.108,NAVIGATING: Moving to goal
2026-08-18T13:03:51.420478,311.17,-427.893,208.17,1.6917,96.93,6,31.9,NAVIGATING: Moving to goal
2026-08-18T13:03:51.928397,311.68,-427.911,208.398,1.6919,96.94,6,31.671,NAVIGATING: Moving to goal
2026-08-18T13:03:52.428782,312.18,-427.929,208.621,1.6922,96.95,6,31.447,NAVIGATING: Moving to goal
2026-08-18T13:03:52.942425,312.69,-427.949,208.855,1.6924,96.97,6,31.213,NAVIGATING: Moving to goal
2026-08-18T13:03:53.495995,313.25,-427.97,209.094,1.6927,96.99,6,30.973,NAVIGATING: Moving to goal
2026-08-18T13:03:54.008599,313.76,-427.989,209.311,1.693,97.0,6,30.754,NAVIGATING: Moving to goal
2026-08-18T13:03:54.528679,314.28,-428.01,209.534,1.6933,97.02,6,30.531,NAVIGATING: Moving to goal
2026-08-18T13:03:55.044378,314.79,-428.029,209.741,1.6935,97.03,6,30.323,NAVIGATING: Moving to goal
2026-08-18T13:03:55.609674,315.36,-428.052,209.98,1.6938,97.05,6,30.083,NAVIGATING: Moving to goal
2026-08-18T13:03:56.132090,315.88,-428.076,210.229,1.6942,97.07,6,29.833,NAVIGATING: Moving to goal
2026-08-18T13:03:56.650850,316.4,-428.1,210.462,1.6945,97.09,6,29.599,NAVIGATING: Moving to goal
2026-08-18T13:03:57.154022,316.9,-428.121,210.669,1.6948,97.1,6,29.391,NAVIGATING: Moving to goal
2026-08-18T13:03:57.697486,317.45,-428.146,210.913,1.6951,97.12,6,29.146,NAVIGATING: Moving to goal
2026-08-18T13:03:58.224840,317.97,-428.17,211.146,1.6954,97.14,6,28.912,NAVIGATING: Moving to goal
2026-08-18T13:03:58.744088,318.49,-428.194,211.363,1.6957,97.15,6,28.694,NAVIGATING: Moving to goal
2026-08-18T13:03:59.258213,319.01,-428.217,211.58,1.6959,97.17,6,28.476,NAVIGATING: Moving to goal
2026-08-18T13:03:59.770953,319.52,-428.242,211.813,1.6962,97.18,6,28.242,NAVIGATING: Moving to goal
2026-08-18T13:04:00.275043,320.02,-428.266,212.025,1.6964,97.2,6,28.029,NAVIGATING: Moving to goal
2026-08-18T13:04:00.785143,320.53,-428.29,212.242,1.6966,97.21,6,27.811,NAVIGATING: Moving to goal
2026-08-18T13:04:01.350531,321.1,-428.317,212.485,1.6969,97.22,6,27.566,NAVIGATING: Moving to goal
2026-08-18T13:04:01.876093,321.63,-428.344,212.718,1.6971,97.24,6,27.332,NAVIGATING: Moving to goal
2026-08-18T13:04:02.377183,322.13,-428.369,212.94,1.6972,97.24,6,27.109,NAVIGATING: Moving to goal
2026-08-18T13:04:02.878197,322.63,-428.393,213.157,1.6974,97.25,6,26.891,NAVIGATING: Moving to goal
2026-08-18T13:04:03.379035,323.13,-428.418,213.374,1.6975,97.26,6,26.672,NAVIGATING: Moving to goal
2026-08-18T13:04:03.889360,323.64,-428.442,213.581,1.6976,97.27,6,26.465,NAVIGATING: Moving to goal
2026-08-18T13:04:04.470721,324.22,-428.47,213.824,1.6978,97.27,6,26.22,NAVIGATING: Moving to goal
2026-08-18T13:04:05.025150,324.77,-428.499,214.073,1.6979,97.28,6,25.97,NAVIGATING: Moving to goal
2026-08-18T13:04:05.551166,325.3,-428.524,214.29,1.6979,97.28,6,25.752,NAVIGATING: Moving to goal
2026-08-18T13:04:06.053999,325.8,-428.548,214.491,1.698,97.29,6,25.55,NAVIGATING: Moving to goal
2026-08-18T13:04:06.637147,326.39,-428.577,214.74,1.6981,97.29,6,25.3,NAVIGATING: Moving to goal
2026-08-18T13:04:07.173732,326.92,-428.607,214.994,1.6982,97.3,6,25.045,NAVIGATING: Moving to goal
2026-08-18T13:04:07.684687,327.43,-428.633,215.211,1.6983,97.3,6,24.827,NAVIGATING: Moving to goal
2026-08-18T13:04:08.196994,327.95,-428.658,215.417,1.6983,97.31,6,24.62,NAVIGATING: Moving to goal
2026-08-18T13:04:08.725397,328.47,-428.685,215.644,1.6984,97.31,6,24.391,NAVIGATING: Moving to goal
2026-08-18T13:04:09.235138,328.98,-428.711,215.861,1.6985,97.32,6,24.173,NAVIGATING: Moving to goal
2026-08-18T13:04:09.757882,329.51,-428.738,216.078,1.6986,97.32,6,23.956,NAVIGATING: Moving to goal
2026-08-18T13:04:10.271401,330.02,-428.766,216.31,1.6987,97.33,6,23.722,NAVIGATING: Moving to goal
2026-08-18T13:04:10.778514,330.53,-428.793,216.527,1.6989,97.34,6,23.504,NAVIGATING: Moving to goal
2026-08-18T13:04:11.290304,331.04,-428.819,216.744,1.699,97.34,6,23.286,NAVIGATING: Moving to goal
2026-08-18T13:04:11.808507,331.56,-428.849,216.981,1.6991,97.35,6,23.047,NAVIGATING: Moving to goal
2026-08-18T13:04:12.314110,332.06,-428.874,217.182,1.6992,97.36,6,22.846,NAVIGATING: Moving to goal
2026-08-18T13:04:12.888788,332.64,-428.905,217.431,1.6994,97.37,6,22.596,NAVIGATING: Moving to goal
2026-08-18T13:04:13.392125,333.14,-428.934,217.663,1.6995,97.38,6,22.362,NAVIGATING: Moving to goal
2026-08-18T13:04:13.893038,333.64,-428.961,217.879,1.6985,97.31,6,22.145,NAVIGATING: Moving to goal
2026-08-18T13:04:14.395519,334.14,-428.985,218.072,1.6955,97.14,6,21.951,NAVIGATING: Moving to goal
2026-08-18T13:04:14.966547,334.72,-429.015,218.313,1.6919,96.94,6,21.71,NAVIGATING: Moving to goal
2026-08-18T13:04:15.499595,335.25,-429.045,218.559,1.6889,96.77,6,21.462,NAVIGATING: Moving to goal
2026-08-18T13:04:16.014560,335.76,-429.072,218.774,1.6868,96.65,6,21.246,NAVIGATING: Moving to goal
2026-08-18T13:04:16.537791,336.29,-429.099,218.99,1.6851,96.55,6,21.029,NAVIGATING: Moving to goal
2026-08-18T13:04:17.114169,336.86,-429.127,219.222,1.6836,96.46,6,20.796,NAVIGATING: Moving to goal
2026-08-18T13:04:17.652455,337.4,-429.158,219.47,1.6822,96.38,6,20.547,NAVIGATING: Moving to goal
2026-08-18T13:04:18.166870,337.92,-429.184,219.686,1.6812,96.33,6,20.33,NAVIGATING: Moving to goal
2026-08-18T13:04:18.681809,338.43,-429.212,219.914,1.6804,96.28,6,20.102,NAVIGATING: Moving to goal
2026-08-18T13:04:19.238153,338.99,-429.241,220.151,1.6796,96.24,6,19.863,NAVIGATING: Moving to goal
2026-08-18T13:04:19.767882,339.52,-429.269,220.384,1.679,96.2,6,19.63,NAVIGATING: Moving to goal
2026-08-18T13:04:20.277926,340.03,-429.294,220.601,1.6785,96.17,6,19.412,NAVIGATING: Moving to goal
2026-08-18T13:04:20.801981,340.55,-429.321,220.823,1.6781,96.15,6,19.189,NAVIGATING: Moving to goal
2026-08-18T13:04:21.306719,341.06,-429.348,221.05,1.6777,96.12,6,18.961,NAVIGATING: Moving to goal
2026-08-18T13:04:21.810399,341.56,-429.372,221.257,1.6774,96.11,6,18.754,NAVIGATING: Moving to goal
2026-08-18T13:04:22.315183,342.06,-429.398,221.484,1.6771,96.09,6,18.526,NAVIGATING: Moving to goal
2026-08-18T13:04:22.829173,342.58,-429.426,221.722,1.6769,96.08,6,18.287,NAVIGATING: Moving to goal
2026-08-18T13:04:23.332740,343.08,-429.451,221.939,1.6767,96.07,6,18.069,NAVIGATING: Moving to goal
2026-08-18T13:04:23.890080,343.64,-429.479,222.182,1.6765,96.06,6,17.825,NAVIGATING: Moving to goal
2026-08-18T13:04:24.391153,344.14,-429.504,222.394,1.6764,96.05,6,17.613,NAVIGATING: Moving to goal
2026-08-18T13:04:24.911979,344.66,-429.529,222.611,1.6763,96.04,6,17.396,NAVIGATING: Moving to goal
2026-08-18T13:04:25.426418,345.18,-429.551,222.807,1.6762,96.04,6,17.199,NAVIGATING: Moving to goal
2026-08-18T13:04:25.991905,345.74,-429.58,223.06,1.6761,96.03,6,16.945,NAVIGATING: Moving to goal
2026-08-18T13:04:26.527808,346.28,-429.608,223.308,1.6752,95.98,6,16.696,NAVIGATING: Moving to goal
2026-08-18T13:04:27.054805,346.8,-429.632,223.523,1.6709,95.74,6,16.482,NAVIGATING: Moving to goal
2026-08-18T13:04:27.565746,347.31,-429.654,223.726,1.6662,95.47,6,16.278,NAVIGATING: Moving to goal
2026-08-18T13:04:28.079586,347.83,-429.68,223.967,1.6611,95.17,6,16.036,NAVIGATING: Moving to goal
2026-08-18T13:04:28.584808,348.33,-429.703,224.183,1.6573,94.96,6,15.82,NAVIGATING: Moving to goal
2026-08-18T13:04:29.089576,348.84,-429.724,224.383,1.6544,94.79,6,15.619,NAVIGATING: Moving to goal
2026-08-18T13:04:29.645664,349.39,-429.752,224.636,1.6514,94.62,6,15.366,NAVIGATING: Moving to goal
2026-08-18T13:04:30.166173,349.92,-429.776,224.869,1.6492,94.49,6,15.133,NAVIGATING: Moving to goal
2026-08-18T13:04:30.693443,350.44,-429.799,225.086,1.6474,94.39,6,14.915,NAVIGATING: Moving to goal
2026-08-18T13:04:31.198197,350.95,-429.822,225.308,1.6459,94.31,6,14.693,NAVIGATING: Moving to goal
2026-08-18T13:04:31.702152,351.45,-429.845,225.536,1.6446,94.23,6,14.465,NAVIGATING: Moving to goal
2026-08-18T13:04:32.208877,351.96,-429.867,225.753,1.6436,94.17,6,14.248,NAVIGATING: Moving to goal
2026-08-18T13:04:32.711087,352.46,-429.889,225.986,1.6426,94.12,6,14.014,NAVIGATING: Moving to goal
2026-08-18T13:04:33.222166,352.97,-429.912,226.214,1.6418,94.07,6,13.786,NAVIGATING: Moving to goal
2026-08-18T13:04:33.724276,353.47,-429.93,226.411,1.6412,94.03,6,13.59,NAVIGATING: Moving to goal
2026-08-18T13:04:34.286721,354.04,-429.951,226.628,1.6406,94.0,6,13.372,NAVIGATING: Moving to goal
2026-08-18T13:04:34.828115,354.58,-429.974,226.883,1.64,93.96,6,13.117,NAVIGATING: Moving to goal
2026-08-18T13:04:35.331498,355.08,-429.992,227.079,1.6396,93.94,6,12.921,NAVIGATING: Moving to goal
2026-08-18T13:04:35.852482,355.6,-430.01,227.286,1.6392,93.92,6,12.714,NAVIGATING: Moving to goal
2026-08-18T13:04:36.387479,356.14,-430.032,227.535,1.6388,93.89,6,12.465,NAVIGATING: Moving to goal
2026-08-18T13:04:36.916482,356.67,-430.051,227.753,1.6384,93.88,6,12.247,NAVIGATING: Moving to goal
2026-08-18T13:04:37.429664,357.18,-430.071,227.981,1.6381,93.86,6,12.019,NAVIGATING: Moving to goal
2026-08-18T13:04:37.994653,357.74,-430.091,228.22,1.6379,93.84,6,11.78,NAVIGATING: Moving to goal
2026-08-18T13:04:38.511509,358.26,-430.111,228.459,1.6376,93.83,6,11.542,NAVIGATING: Moving to goal
2026-08-18T13:04:39.051203,358.8,-430.13,228.682,1.6374,93.82,6,11.319,NAVIGATING: Moving to goal
2026-08-18T13:04:39.582078,359.33,-430.147,228.889,1.6373,93.81,6,11.112,NAVIGATING: Moving to goal
2026-08-18T13:04:40.084482,359.83,-430.165,229.111,1.6366,93.77,6,10.89,NAVIGATING: Moving to goal
2026-08-18T13:04:40.587502,360.34,-430.18,229.311,1.6332,93.58,6,10.69,NAVIGATING: Moving to goal
2026-08-18T13:04:41.149946,360.9,-430.197,229.537,1.6269,93.21,6,10.465,NAVIGATING: Moving to goal
2026-08-18T13:04:41.684940,361.43,-430.214,229.763,1.6214,92.9,6,10.239,NAVIGATING: Moving to goal
2026-08-18T13:04:42.220090,361.97,-430.23,229.985,1.617,92.65,6,10.018,NAVIGATING: Moving to goal
2026-08-18T13:04:42.726202,362.48,-430.246,230.207,1.6134,92.44,6,9.797,NAVIGATING: Moving to goal
2026-08-18T13:04:43.242056,362.99,-430.263,230.445,1.6102,92.26,6,9.559,NAVIGATING: Moving to goal
2026-08-18T13:04:43.771496,363.52,-430.28,230.678,1.6076,92.11,6,9.327,NAVIGATING: Moving to goal
2026-08-18T13:04:44.273345,364.02,-430.295,230.9,1.6056,91.99,6,9.104,NAVIGATING: Moving to goal
2026-08-18T13:04:44.849769,364.6,-430.31,231.129,1.6038,91.89,6,8.877,NAVIGATING: Moving to goal
2026-08-18T13:04:45.387721,365.14,-430.327,231.383,1.6022,91.8,6,8.623,NAVIGATING: Moving to goal
2026-08-18T13:04:45.892773,365.64,-430.341,231.601,1.601,91.73,6,8.406,NAVIGATING: Moving to goal
2026-08-18T13:04:46.394210,366.14,-430.354,231.814,1.6001,91.68,6,8.194,NAVIGATING: Moving to goal
2026-08-18T13:04:46.958596,366.71,-430.368,232.048,1.5991,91.62,6,7.961,NAVIGATING: Moving to goal
2026-08-18T13:04:47.471940,367.22,-430.383,232.309,1.5982,91.57,6,7.701,NAVIGATING: Moving to goal
2026-08-18T13:04:47.989837,367.74,-430.395,232.521,1.5976,91.53,6,7.489,NAVIGATING: Moving to goal
2026-08-18T13:04:48.501177,368.25,-430.406,232.743,1.5953,91.41,6,7.268,NAVIGATING: Moving to goal
2026-08-18T13:04:49.002447,368.75,-430.417,232.969,1.589,91.04,6,7.043,NAVIGATING: Moving to goal
2026-08-18T13:04:49.504609,369.25,-430.425,233.172,1.5812,90.59,6,6.841,NAVIGATING: Moving to goal
2026-08-18T13:04:50.026840,369.78,-430.433,233.381,1.5736,90.16,6,6.633,NAVIGATING: Moving to goal
2026-08-18T13:04:50.529235,370.28,-430.442,233.612,1.5664,89.75,6,6.404,NAVIGATING: Moving to goal
2026-08-18T13:04:51.032268,370.78,-430.45,233.817,1.5612,89.45,6,6.2,NAVIGATING: Moving to goal
2026-08-18T13:04:51.535990,371.29,-430.458,234.022,1.5568,89.2,6,5.995,NAVIGATING: Moving to goal
2026-08-18T13:04:52.066190,371.82,-430.465,234.255,1.5527,88.96,6,5.764,NAVIGATING: Moving to goal
2026-08-18T13:04:52.584435,372.33,-430.472,234.472,1.5495,88.78,6,5.548,NAVIGATING: Moving to goal
2026-08-18T13:04:53.102982,372.85,-430.479,234.701,1.5467,88.62,6,5.321,NAVIGATING: Moving to goal
2026-08-18T13:04:53.610411,373.36,-430.484,234.924,1.5443,88.48,6,5.099,NAVIGATING: Moving to goal
2026-08-18T13:04:54.127020,373.88,-430.49,235.157,1.5423,88.37,6,4.867,NAVIGATING: Moving to goal
2026-08-18T13:04:54.662514,374.41,-430.494,235.36,1.5407,88.28,6,4.667,NAVIGATING: Moving to goal
2026-08-18T13:04:55.191694,374.94,-430.498,235.615,1.5386,88.15,6,4.413,NAVIGATING: Moving to goal
2026-08-18T13:04:55.735951,375.49,-430.501,235.832,1.5333,87.85,6,4.198,NAVIGATING: Moving to goal
2026-08-18T13:04:56.252761,376.0,-430.501,236.057,1.5237,87.3,6,3.974,NAVIGATING: Moving to goal
2026-08-18T13:04:56.803003,376.55,-430.501,236.276,1.5111,86.58,6,3.758,NAVIGATING: Moving to goal
2026-08-18T13:04:57.307907,377.06,-430.499,236.521,1.4962,85.73,6,3.515,NAVIGATING: Moving to goal
2026-08-18T13:04:57.849552,377.6,-430.497,236.742,1.485,85.08,6,3.296,NAVIGATING: Moving to goal
2026-08-18T13:04:58.366707,378.12,-430.494,236.958,1.476,84.57,6,3.082,NAVIGATING: Moving to goal
2026-08-18T13:04:58.882857,378.63,-430.49,237.185,1.4681,84.12,6,2.857,NAVIGATING: Moving to goal
2026-08-18T13:04:59.383534,379.13,-430.485,237.402,1.4617,83.75,6,2.643,NAVIGATING: Moving to goal
2026-08-18T13:04:59.886474,379.64,-430.48,237.602,1.4542,83.32,6,2.446,NAVIGATING: Moving to goal
2026-08-18T13:05:00.392124,380.14,-430.472,237.82,1.4431,82.68,6,2.23,NAVIGATING: Moving to goal
2026-08-18T13:05:00.915275,380.66,-430.462,238.038,1.429,81.88,6,2.016,NAVIGATING: Moving to goal
2026-08-18T13:05:01.233499,380.98,-430.456,238.166,1.4195,81.33,6,1.889,GOAL_REACHED: Target reached successfully
2026-08-18T13:05:03.236756,382.99,-430.456,238.166,1.4195,81.33,7,4.818,GOAL_REACHED: Target reached successfully
2026-08-18T13:05:03.244795,382.99,-430.409,238.869,1.3584,77.83,7,4.551,NAVIGATING: Moving to goal
2026-08-18T13:05:03.751163,383.5,-430.382,239.173,1.3256,75.95,7,4.459,NAVIGATING: Moving to goal
2026-08-18T13:05:04.268912,384.02,-430.365,239.348,1.2931,74.09,7,4.413,NAVIGATING: Moving to goal
2026-08-18T13:05:04.806308,384.56,-430.347,239.519,1.2468,71.44,7,4.374,NAVIGATING: Moving to goal
2026-08-18T13:05:05.329346,385.08,-430.332,239.653,1.2001,68.76,7,4.346,NAVIGATING: Moving to goal
2026-08-18T13:05:05.841233,385.59,-430.318,239.772,1.1502,65.9,7,4.324,NAVIGATING: Moving to goal
2026-08-18T13:05:06.356506,386.11,-430.302,239.905,1.0854,62.19,7,4.303,NAVIGATING: Moving to goal
2026-08-18T13:05:06.887615,386.64,-430.288,240.016,1.0233,58.63,7,4.288,NAVIGATING: Moving to goal
2026-08-18T13:05:07.390438,387.14,-430.277,240.101,0.9716,55.67,7,4.278,NAVIGATING: Moving to goal
2026-08-18T13:05:07.941931,387.69,-430.26,240.213,0.8969,51.39,7,4.266,NAVIGATING: Moving to goal
2026-08-18T13:05:08.494876,388.24,-430.245,240.306,0.8303,47.57,7,4.256,NAVIGATING: Moving to goal
2026-08-18T13:05:09.005040,388.75,-430.232,240.383,0.7711,44.18,7,4.249,NAVIGATING: Moving to goal
2026-08-18T13:05:09.529594,389.28,-430.214,240.472,0.6985,40.02,7,4.24,NAVIGATING: Moving to goal
2026-08-18T13:05:10.067875,389.82,-430.196,240.549,0.6319,36.2,7,4.232,NAVIGATING: Moving to goal
2026-08-18T13:05:10.583160,390.33,-430.178,240.621,0.5667,32.47,7,4.224,NAVIGATING: Moving to goal
2026-08-18T13:05:11.095731,390.84,-430.154,240.696,0.4954,28.38,7,4.212,NAVIGATING: Moving to goal
2026-08-18T13:05:11.604517,391.35,-430.124,240.769,0.4295,24.61,7,4.195,NAVIGATING: Moving to goal
2026-08-18T13:05:12.124459,391.87,-430.09,240.835,0.37,21.2,7,4.174,NAVIGATING: Moving to goal
2026-08-18T13:05:12.641044,392.39,-430.045,240.908,0.3057,17.51,7,4.145,NAVIGATING: Moving to goal
2026-08-18T13:05:13.154156,392.9,-429.994,240.973,0.2494,14.29,7,4.111,NAVIGATING: Moving to goal
2026-08-18T13:05:13.656448,393.41,-429.926,241.045,0.19,10.89,7,4.062,NAVIGATING: Moving to goal
2026-08-18T13:05:14.183541,393.93,-429.851,241.11,0.137,7.85,7,4.008,NAVIGATING: Moving to goal
2026-08-18T13:05:14.716778,394.47,-429.764,241.174,0.0842,4.82,7,3.943,NAVIGATING: Moving to goal
2026-08-18T13:05:15.293482,395.04,-429.662,241.239,0.0304,1.74,7,3.866,NAVIGATING: Moving to goal
2026-08-18T13:05:15.809453,395.56,-429.531,241.306,-0.0261,-1.5,7,3.765,NAVIGATING: Moving to goal
2026-08-18T13:05:16.365387,396.11,-429.405,241.359,-0.0714,-4.09,7,3.666,NAVIGATING: Moving to goal
2026-08-18T13:05:16.873599,396.62,-429.282,241.403,-0.1107,-6.34,7,3.569,NAVIGATING: Moving to goal
2026-08-18T13:05:17.433230,397.18,-429.111,241.453,-0.1599,-9.16,7,3.434,NAVIGATING: Moving to goal
2026-08-18T13:05:17.985854,397.74,-428.93,241.495,-0.2076,-11.9,7,3.289,NAVIGATING: Moving to goal
2026-08-18T13:05:18.521389,398.27,-428.772,241.523,-0.2466,-14.13,7,3.163,NAVIGATING: Moving to goal
2026-08-18T13:05:19.024092,398.77,-428.614,241.544,-0.2841,-16.28,7,3.036,NAVIGATING: Moving to goal
2026-08-18T13:05:19.536532,399.29,-428.423,241.562,-0.3279,-18.79,7,2.883,NAVIGATING: Moving to goal
2026-08-18T13:05:20.072577,399.82,-428.259,241.571,-0.3648,-20.9,7,2.751,NAVIGATING: Moving to goal
2026-08-18T13:05:20.609443,400.36,-428.088,241.573,-0.4024,-23.05,7,2.614,NAVIGATING: Moving to goal
2026-08-18T13:05:21.139388,400.89,-427.907,241.569,-0.4417,-25.31,7,2.469,NAVIGATING: Moving to goal
2026-08-18T13:05:21.668124,401.42,-427.729,241.558,-0.48,-27.5,7,2.328,NAVIGATING: Moving to goal
2026-08-18T13:05:22.194130,401.94,-427.559,241.542,-0.5163,-29.58,7,2.193,NAVIGATING: Moving to goal
2026-08-18T13:05:22.702729,402.45,-427.377,241.517,-0.5554,-31.82,7,2.049,NAVIGATING: Moving to goal
2026-08-18T13:05:23.212728,402.96,-427.217,241.49,-0.5897,-33.79,7,1.923,GOAL_REACHED: Target reached successfully
2026-08-18T13:05:23.233298,402.98,-427.204,241.487,-0.5924,-33.94,7,1.913,GOAL_REACHED: Target reached successfully
2026-08-18T13:05:25.235781,404.98,-427.204,241.487,-0.5924,-33.94,8,41.505,GOAL_REACHED: Target reached successfully
2026-08-18T13:05:25.242688,404.99,-426.614,241.343,-0.7175,-41.11,8,41.348,NAVIGATING: Moving to goal
2026-08-18T13:05:25.764886,405.51,-426.34,241.251,-0.78,-44.69,8,41.252,NAVIGATING: Moving to goal
2026-08-18T13:05:26.273474,406.02,-426.208,241.203,-0.8181,-46.87,8,41.203,NAVIGATING: Moving to goal
2026-08-18T13:05:26.796861,406.55,-426.05,241.14,-0.8713,-49.92,8,41.14,NAVIGATING: Moving to goal
2026-08-18T13:05:27.319625,407.07,-425.914,241.082,-0.9233,-52.9,8,41.082,NAVIGATING: Moving to goal
2026-08-18T13:05:27.835684,407.58,-425.8,241.03,-0.971,-55.63,8,41.03,NAVIGATING: Moving to goal
2026-08-18T13:05:28.354854,408.1,-425.667,240.963,-1.0298,-59.0,8,40.964,NAVIGATING: Moving to goal
2026-08-18T13:05:28.865195,408.61,-425.545,240.892,-1.0836,-62.08,8,40.895,NAVIGATING: Moving to goal
2026-08-18T13:05:29.381413,409.13,-425.426,240.814,-1.1363,-65.11,8,40.819,NAVIGATING: Moving to goal
2026-08-18T13:05:29.921213,409.67,-425.302,240.722,-1.1919,-68.29,8,40.728,NAVIGATING: Moving to goal
2026-08-18T13:05:30.444183,410.19,-425.182,240.621,-1.2439,-71.27,8,40.629,NAVIGATING: Moving to goal
2026-08-18T13:05:30.980070,410.73,-425.073,240.514,-1.2897,-73.9,8,40.525,NAVIGATING: Moving to goal
2026-08-18T13:05:31.513031,411.26,-424.967,240.397,-1.3336,-76.41,8,40.411,NAVIGATING: Moving to goal
2026-08-18T13:05:32.076338,411.83,-424.846,240.248,-1.3828,-79.23,8,40.265,NAVIGATING: Moving to goal
2026-08-18T13:05:32.590606,412.34,-424.742,240.099,-1.4233,-81.55,8,40.118,NAVIGATING: Moving to goal
2026-08-18T13:05:33.110380,412.86,-424.646,239.944,-1.4589,-83.59,8,39.967,NAVIGATING: Moving to goal
2026-08-18T13:05:33.623827,413.37,-424.55,239.77,-1.4939,-85.6,8,39.797,NAVIGATING: Moving to goal
2026-08-18T13:05:34.140212,413.89,-424.456,239.579,-1.5287,-87.59,8,39.609,NAVIGATING: Moving to goal
2026-08-18T13:05:34.651219,414.4,-424.375,239.392,-1.5588,-89.31,8,39.425,NAVIGATING: Moving to goal
2026-08-18T13:05:35.187168,414.94,-424.293,239.183,-1.5859,-90.87,8,39.22,NAVIGATING: Moving to goal
2026-08-18T13:05:35.692047,415.44,-424.225,238.99,-1.606,-92.02,8,39.03,NAVIGATING: Moving to goal
2026-08-18T13:05:36.194872,415.94,-424.162,238.787,-1.6232,-93.01,8,38.831,NAVIGATING: Moving to goal
2026-08-18T13:05:36.703935,416.45,-424.105,238.585,-1.6375,-93.82,8,38.632,NAVIGATING: Moving to goal
2026-08-18T13:05:37.278027,417.03,-424.047,238.354,-1.651,-94.6,8,38.403,NAVIGATING: Moving to goal
2026-08-18T13:05:37.779918,417.53,-423.996,238.124,-1.6623,-95.24,8,38.177,NAVIGATING: Moving to goal
2026-08-18T13:05:38.283809,418.03,-423.959,237.935,-1.6703,-95.7,8,37.99,NAVIGATING: Moving to goal
2026-08-18T13:05:38.845328,418.59,-423.919,237.702,-1.6788,-96.19,8,37.76,NAVIGATING: Moving to goal
2026-08-18T13:05:39.346844,419.1,-423.886,237.484,-1.6858,-96.59,8,37.544,NAVIGATING: Moving to goal
2026-08-18T13:05:39.854077,419.6,-423.861,237.287,-1.6914,-96.91,8,37.348,NAVIGATING: Moving to goal
2026-08-18T13:05:40.377165,420.13,-423.835,237.056,-1.6972,-97.24,8,37.119,NAVIGATING: Moving to goal
2026-08-18T13:05:40.888930,420.64,-423.815,236.836,-1.7021,-97.52,8,36.901,NAVIGATING: Moving to goal
2026-08-18T13:05:41.393915,421.14,-423.798,236.616,-1.7066,-97.78,8,36.682,NAVIGATING: Moving to goal
2026-08-18T13:05:41.934027,421.68,-423.783,236.363,-1.7111,-98.04,8,36.431,NAVIGATING: Moving to goal
2026-08-18T13:05:42.450057,422.2,-423.773,236.121,-1.715,-98.26,8,36.19,NAVIGATING: Moving to goal
2026-08-18T13:05:42.968933,422.72,-423.766,235.896,-1.716,-98.32,8,35.965,NAVIGATING: Moving to goal
2026-08-18T13:05:43.479368,423.23,-423.76,235.678,-1.7126,-98.12,8,35.748,NAVIGATING: Moving to goal
2026-08-18T13:05:43.979712,423.73,-423.757,235.45,-1.7079,-97.86,8,35.521,NAVIGATING: Moving to goal
2026-08-18T13:05:44.482122,424.23,-423.756,235.232,-1.7045,-97.66,8,35.303,NAVIGATING: Moving to goal
2026-08-18T13:05:45.057469,424.81,-423.758,234.981,-1.7016,-97.49,8,35.053,NAVIGATING: Moving to goal
2026-08-18T13:05:45.560755,425.31,-423.763,234.747,-1.6995,-97.37,8,34.819,NAVIGATING: Moving to goal
2026-08-18T13:05:46.080739,425.83,-423.769,234.512,-1.698,-97.29,8,34.584,NAVIGATING: Moving to goal
2026-08-18T13:05:46.583790,426.33,-423.775,234.315,-1.697,-97.23,8,34.387,NAVIGATING: Moving to goal
2026-08-18T13:05:47.162545,426.91,-423.783,234.091,-1.6962,-97.19,8,34.163,NAVIGATING: Moving to goal
2026-08-18T13:05:47.673301,427.42,-423.795,233.83,-1.6956,-97.15,8,33.902,NAVIGATING: Moving to goal
2026-08-18T13:05:48.192802,427.94,-423.806,233.611,-1.6952,-97.13,8,33.683,NAVIGATING: Moving to goal
2026-08-18T13:05:48.706436,428.46,-423.817,233.398,-1.695,-97.12,8,33.47,NAVIGATING: Moving to goal
2026-08-18T13:05:49.255528,429.0,-423.83,233.164,-1.6949,-97.11,8,33.235,NAVIGATING: Moving to goal
2026-08-18T13:05:49.778459,429.53,-423.846,232.914,-1.6948,-97.11,8,32.984,NAVIGATING: Moving to goal
2026-08-18T13:05:50.290136,430.04,-423.86,232.696,-1.6949,-97.11,8,32.766,NAVIGATING: Moving to goal
2026-08-18T13:05:50.795079,430.54,-423.874,232.483,-1.6949,-97.11,8,32.553,NAVIGATING: Moving to goal
2026-08-18T13:05:51.313847,431.06,-423.892,232.244,-1.6951,-97.12,8,32.313,NAVIGATING: Moving to goal
2026-08-18T13:05:51.827339,431.58,-423.909,232.01,-1.6953,-97.13,8,32.078,NAVIGATING: Moving to goal
2026-08-18T13:05:52.333350,432.08,-423.925,231.808,-1.6955,-97.14,8,31.876,NAVIGATING: Moving to goal
2026-08-18T13:05:52.886487,432.64,-423.945,231.569,-1.6958,-97.16,8,31.636,NAVIGATING: Moving to goal
2026-08-18T13:05:53.397471,433.15,-423.965,231.33,-1.6961,-97.18,8,31.396,NAVIGATING: Moving to goal
2026-08-18T13:05:53.930978,433.68,-423.984,231.118,-1.6964,-97.2,8,31.183,NAVIGATING: Moving to goal
2026-08-18T13:05:54.446962,434.2,-424.005,230.89,-1.6968,-97.22,8,30.954,NAVIGATING: Moving to goal
2026-08-18T13:05:54.955068,434.7,-424.026,230.677,-1.6972,-97.25,8,30.741,NAVIGATING: Moving to goal
2026-08-18T13:05:55.467164,435.22,-424.047,230.46,-1.6977,-97.27,8,30.522,NAVIGATING: Moving to goal
2026-08-18T13:05:56.030939,435.78,-424.071,230.232,-1.6982,-97.3,8,30.293,NAVIGATING: Moving to goal
2026-08-18T13:05:56.566418,436.32,-424.098,229.972,-1.6987,-97.33,8,30.032,NAVIGATING: Moving to goal
2026-08-18T13:05:57.084433,436.83,-424.121,229.76,-1.6991,-97.35,8,29.819,NAVIGATING: Moving to goal
2026-08-18T13:05:57.589353,437.34,-424.142,229.564,-1.6995,-97.38,8,29.622,NAVIGATING: Moving to goal
2026-08-18T13:05:58.169177,437.92,-424.17,229.31,-1.7,-97.4,8,29.367,NAVIGATING: Moving to goal
2026-08-18T13:05:58.683152,438.43,-424.198,229.061,-1.7005,-97.43,8,29.117,NAVIGATING: Moving to goal
2026-08-18T13:05:59.187896,438.94,-424.223,228.844,-1.7008,-97.45,8,28.899,NAVIGATING: Moving to goal
2026-08-18T13:05:59.700390,439.45,-424.249,228.622,-1.7011,-97.47,8,28.675,NAVIGATING: Moving to goal
2026-08-18T13:06:00.206191,439.96,-424.275,228.394,-1.7014,-97.48,8,28.447,NAVIGATING: Moving to goal
2026-08-18T13:06:00.715212,440.46,-424.3,228.177,-1.7016,-97.49,8,28.229,NAVIGATING: Moving to goal
2026-08-18T13:06:01.221414,440.97,-424.325,227.961,-1.7018,-97.5,8,28.011,NAVIGATING: Moving to goal
2026-08-18T13:06:01.773127,441.52,-424.353,227.723,-1.7019,-97.51,8,27.772,NAVIGATING: Moving to goal
2026-08-18T13:06:02.290401,442.04,-424.38,227.49,-1.7021,-97.52,8,27.538,NAVIGATING: Moving to goal
2026-08-18T13:06:02.801178,442.55,-424.406,227.268,-1.7022,-97.53,8,27.315,NAVIGATING: Moving to goal
2026-08-18T13:06:03.314337,443.06,-424.431,227.051,-1.7022,-97.53,8,27.097,NAVIGATING: Moving to goal
2026-08-18T13:06:03.825647,443.57,-424.458,226.824,-1.7023,-97.53,8,26.868,NAVIGATING: Moving to goal
2026-08-18T13:06:04.326557,444.08,-424.484,226.607,-1.7023,-97.54,8,26.65,NAVIGATING: Moving to goal
2026-08-18T13:06:04.832455,444.58,-424.512,226.374,-1.7023,-97.54,8,26.416,NAVIGATING: Moving to goal
2026-08-18T13:06:05.365493,445.11,-424.54,226.136,-1.7024,-97.54,8,26.177,NAVIGATING: Moving to goal
2026-08-18T13:06:05.873677,445.62,-424.568,225.909,-1.7024,-97.54,8,25.949,NAVIGATING: Moving to goal
2026-08-18T13:06:06.383227,446.13,-424.591,225.713,-1.7024,-97.54,8,25.752,NAVIGATING: Moving to goal
2026-08-18T13:06:06.883499,446.63,-424.62,225.481,-1.7025,-97.55,8,25.518,NAVIGATING: Moving to goal
2026-08-18T13:06:07.395126,447.14,-424.647,225.264,-1.7026,-97.55,8,25.3,NAVIGATING: Moving to goal
2026-08-18T13:06:07.902229,447.65,-424.671,225.068,-1.7026,-97.55,8,25.103,NAVIGATING: Moving to goal
2026-08-18T13:06:08.406082,448.16,-424.701,224.83,-1.7028,-97.56,8,24.864,NAVIGATING: Moving to goal
2026-08-18T13:06:08.906356,448.66,-424.728,224.613,-1.7029,-97.57,8,24.646,NAVIGATING: Moving to goal
2026-08-18T13:06:09.413765,449.16,-424.755,224.407,-1.703,-97.58,8,24.439,NAVIGATING: Moving to goal
2026-08-18T13:06:09.929550,449.68,-424.784,224.176,-1.7014,-97.49,8,24.206,NAVIGATING: Moving to goal
2026-08-18T13:06:10.453503,450.2,-424.811,223.961,-1.6978,-97.28,8,23.991,NAVIGATING: Moving to goal
2026-08-18T13:06:10.983888,450.73,-424.838,223.751,-1.6948,-97.1,8,23.78,NAVIGATING: Moving to goal
2026-08-18T13:06:11.539203,451.29,-424.87,223.499,-1.6919,-96.94,8,23.526,NAVIGATING: Moving to goal
2026-08-18T13:06:12.051919,451.8,-424.899,223.268,-1.6897,-96.82,8,23.294,NAVIGATING: Moving to goal
2026-08-18T13:06:12.588730,452.34,-424.928,223.047,-1.6881,-96.72,8,23.072,NAVIGATING: Moving to goal
2026-08-18T13:06:13.095357,452.84,-424.953,222.847,-1.6869,-96.65,8,22.871,NAVIGATING: Moving to goal
2026-08-18T13:06:13.609570,453.36,-424.981,222.625,-1.6857,-96.58,8,22.648,NAVIGATING: Moving to goal
2026-08-18T13:06:14.128643,453.88,-425.011,222.393,-1.6847,-96.53,8,22.415,NAVIGATING: Moving to goal
2026-08-18T13:06:14.640601,454.39,-425.039,222.172,-1.684,-96.48,8,22.193,NAVIGATING: Moving to goal
2026-08-18T13:06:15.143897,454.89,-425.066,221.95,-1.6833,-96.45,8,21.97,NAVIGATING: Moving to goal
2026-08-18T13:06:15.652401,455.4,-425.095,221.718,-1.6827,-96.41,8,21.737,NAVIGATING: Moving to goal
2026-08-18T13:06:16.174570,455.92,-425.12,221.517,-1.6823,-96.39,8,21.535,NAVIGATING: Moving to goal
2026-08-18T13:06:16.714134,456.46,-425.151,221.264,-1.6818,-96.36,8,21.281,NAVIGATING: Moving to goal
2026-08-18T13:06:17.238505,456.99,-425.177,221.052,-1.6815,-96.34,8,21.068,NAVIGATING: Moving to goal
2026-08-18T13:06:17.749430,457.5,-425.201,220.852,-1.6812,-96.33,8,20.867,NAVIGATING: Moving to goal
2026-08-18T13:06:18.323332,458.07,-425.232,220.598,-1.6809,-96.31,8,20.612,NAVIGATING: Moving to goal
2026-08-18T13:06:18.857059,458.61,-425.262,220.349,-1.6806,-96.29,8,20.363,NAVIGATING: Moving to goal
2026-08-18T13:06:19.365563,459.11,-425.288,220.132,-1.6805,-96.28,8,20.145,NAVIGATING: Moving to goal
2026-08-18T13:06:19.883961,459.63,-425.315,219.905,-1.6803,-96.27,8,19.917,NAVIGATING: Moving to goal
2026-08-18T13:06:20.446558,460.2,-425.343,219.667,-1.6801,-96.26,8,19.678,NAVIGATING: Moving to goal
2026-08-18T13:06:20.991121,460.74,-425.371,219.429,-1.6799,-96.25,8,19.439,NAVIGATING: Moving to goal
2026-08-18T13:06:21.500345,461.25,-425.396,219.217,-1.6798,-96.25,8,19.226,NAVIGATING: Moving to goal
2026-08-18T13:06:22.002578,461.75,-425.422,219.0,-1.6797,-96.24,8,19.009,NAVIGATING: Moving to goal
2026-08-18T13:06:22.508996,462.26,-425.449,218.767,-1.6796,-96.24,8,18.775,NAVIGATING: Moving to goal
2026-08-18T13:06:23.023858,462.77,-425.474,218.55,-1.6795,-96.23,8,18.557,NAVIGATING: Moving to goal
2026-08-18T13:06:23.541571,463.29,-425.5,218.333,-1.6793,-96.22,8,18.34,NAVIGATING: Moving to goal
2026-08-18T13:06:24.088213,463.84,-425.528,218.079,-1.6759,-96.02,8,18.086,NAVIGATING: Moving to goal
2026-08-18T13:06:24.604023,464.35,-425.552,217.862,-1.672,-95.8,8,17.868,NAVIGATING: Moving to goal
2026-08-18T13:06:25.105615,464.85,-425.577,217.645,-1.6688,-95.62,8,17.65,NAVIGATING: Moving to goal
2026-08-18T13:06:25.612332,465.36,-425.604,217.396,-1.6658,-95.44,8,17.401,NAVIGATING: Moving to goal
2026-08-18T13:06:26.113334,465.86,-425.626,217.2,-1.6638,-95.33,8,17.204,NAVIGATING: Moving to goal
2026-08-18T13:06:26.621386,466.37,-425.646,217.02,-1.6623,-95.24,8,17.024,NAVIGATING: Moving to goal
2026-08-18T13:06:27.124533,466.87,-425.671,216.787,-1.6606,-95.15,8,16.791,NAVIGATING: Moving to goal
2026-08-18T13:06:27.643504,467.39,-425.689,216.618,-1.6596,-95.09,8,16.621,NAVIGATING: Moving to goal
2026-08-18T13:06:28.164573,467.91,-425.715,216.374,-1.6583,-95.01,8,16.377,NAVIGATING: Moving to goal
2026-08-18T13:06:28.664975,468.41,-425.737,216.173,-1.6574,-94.96,8,16.175,NAVIGATING: Moving to goal
2026-08-18T13:06:29.197216,468.95,-425.759,215.961,-1.6567,-94.92,8,15.963,NAVIGATING: Moving to goal
2026-08-18T13:06:29.708140,469.46,-425.785,215.718,-1.6559,-94.88,8,15.719,NAVIGATING: Moving to goal
2026-08-18T13:06:30.237932,469.99,-425.807,215.501,-1.6554,-94.85,8,15.502,NAVIGATING: Moving to goal
2026-08-18T13:06:30.750735,470.5,-425.829,215.294,-1.6549,-94.82,8,15.295,NAVIGATING: Moving to goal
2026-08-18T13:06:31.275458,471.02,-425.852,215.066,-1.6545,-94.8,8,15.067,NAVIGATING: Moving to goal
2026-08-18T13:06:31.819406,471.57,-425.874,214.849,-1.6542,-94.78,8,14.85,NAVIGATING: Moving to goal
2026-08-18T13:06:32.375573,472.12,-425.895,214.642,-1.654,-94.76,8,14.643,NAVIGATING: Moving to goal
2026-08-18T13:06:32.877106,472.63,-425.917,214.425,-1.6537,-94.75,8,14.425,NAVIGATING: Moving to goal
2026-08-18T13:06:33.378185,473.13,-425.939,214.208,-1.6535,-94.74,8,14.208,NAVIGATING: Moving to goal
2026-08-18T13:06:33.911433,473.66,-425.962,213.974,-1.6534,-94.73,8,13.974,NAVIGATING: Moving to goal
2026-08-18T13:06:34.443518,474.19,-425.984,213.746,-1.6531,-94.71,8,13.746,NAVIGATING: Moving to goal
2026-08-18T13:06:34.983576,474.73,-426.004,213.536,-1.6503,-94.55,8,13.536,NAVIGATING: Moving to goal
2026-08-18T13:06:35.485489,475.23,-426.024,213.322,-1.6451,-94.26,8,13.322,NAVIGATING: Moving to goal
2026-08-18T13:06:35.997914,475.75,-426.045,213.092,-1.6397,-93.95,8,13.092,NAVIGATING: Moving to goal
2026-08-18T13:06:36.506063,476.26,-426.064,212.882,-1.6357,-93.72,8,12.882,NAVIGATING: Moving to goal
2026-08-18T13:06:37.036613,476.79,-426.082,212.672,-1.6323,-93.52,8,12.672,NAVIGATING: Moving to goal
2026-08-18T13:06:37.538655,477.29,-426.1,212.472,-1.6296,-93.37,8,12.472,NAVIGATING: Moving to goal
2026-08-18T13:06:38.134452,477.88,-426.117,212.271,-1.6273,-93.24,8,12.272,NAVIGATING: Moving to goal
2026-08-18T13:06:38.652480,478.4,-426.138,212.033,-1.625,-93.11,8,12.034,NAVIGATING: Moving to goal
2026-08-18T13:06:39.155385,478.9,-426.152,211.864,-1.6236,-93.02,8,11.865,NAVIGATING: Moving to goal
2026-08-18T13:06:39.684874,479.43,-426.171,211.626,-1.6219,-92.93,8,11.627,NAVIGATING: Moving to goal
2026-08-18T13:06:40.201983,479.95,-426.187,211.424,-1.6207,-92.86,8,11.426,NAVIGATING: Moving to goal
2026-08-18T13:06:40.757851,480.51,-426.204,211.207,-1.6195,-92.79,8,11.209,NAVIGATING: Moving to goal
2026-08-18T13:06:41.281554,481.03,-426.223,210.963,-1.6184,-92.73,8,10.965,NAVIGATING: Moving to goal
2026-08-18T13:06:41.823972,481.57,-426.239,210.745,-1.6176,-92.68,8,10.748,NAVIGATING: Moving to goal
2026-08-18T13:06:42.339867,482.09,-426.253,210.549,-1.6169,-92.64,8,10.552,NAVIGATING: Moving to goal
2026-08-18T13:06:42.882368,482.63,-426.27,210.315,-1.6162,-92.6,8,10.319,NAVIGATING: Moving to goal
2026-08-18T13:06:43.429898,483.18,-426.285,210.092,-1.6157,-92.57,8,10.096,NAVIGATING: Moving to goal
2026-08-18T13:06:43.960866,483.71,-426.3,209.874,-1.6152,-92.54,8,9.879,NAVIGATING: Moving to goal
2026-08-18T13:06:44.478042,484.23,-426.316,209.646,-1.6148,-92.52,8,9.651,NAVIGATING: Moving to goal
2026-08-18T13:06:44.980875,484.73,-426.33,209.438,-1.6144,-92.5,8,9.444,NAVIGATING: Moving to goal
2026-08-18T13:06:45.502122,485.25,-426.345,209.21,-1.614,-92.47,8,9.216,NAVIGATING: Moving to goal
2026-08-18T13:06:46.019991,485.77,-426.36,208.972,-1.6108,-92.29,8,8.979,NAVIGATING: Moving to goal
2026-08-18T13:06:46.559421,486.31,-426.373,208.74,-1.604,-91.9,8,8.748,NAVIGATING: Moving to goal
2026-08-18T13:06:47.077602,486.83,-426.388,208.487,-1.5965,-91.47,8,8.496,NAVIGATING: Moving to goal
2026-08-18T13:06:47.626331,487.38,-426.399,208.292,-1.5916,-91.19,8,8.301,NAVIGATING: Moving to goal
2026-08-18T13:06:48.152297,487.9,-426.412,208.043,-1.5866,-90.9,8,8.054,NAVIGATING: Moving to goal
2026-08-18T13:06:48.665635,488.41,-426.425,207.81,-1.5827,-90.68,8,7.822,NAVIGATING: Moving to goal
2026-08-18T13:06:49.171651,488.92,-426.436,207.593,-1.5797,-90.51,8,7.605,NAVIGATING: Moving to goal
2026-08-18T13:06:49.719921,489.47,-426.447,207.375,-1.5772,-90.37,8,7.388,NAVIGATING: Moving to goal
2026-08-18T13:06:50.222654,489.97,-426.459,207.114,-1.5747,-90.22,8,7.129,NAVIGATING: Moving to goal
2026-08-18T13:06:50.757198,490.51,-426.469,206.902,-1.5729,-90.12,8,6.918,NAVIGATING: Moving to goal
2026-08-18T13:06:51.269827,491.02,-426.478,206.694,-1.5715,-90.04,8,6.712,NAVIGATING: Moving to goal
2026-08-18T13:06:51.837505,491.59,-426.488,206.434,-1.5699,-89.95,8,6.452,NAVIGATING: Moving to goal
2026-08-18T13:06:52.350583,492.1,-426.496,206.2,-1.5687,-89.88,8,6.22,NAVIGATING: Moving to goal
2026-08-18T13:06:52.857628,492.61,-426.503,205.982,-1.5672,-89.79,8,6.003,NAVIGATING: Moving to goal
2026-08-18T13:06:53.382529,493.13,-426.509,205.765,-1.5627,-89.53,8,5.788,NAVIGATING: Moving to goal
2026-08-18T13:06:53.941231,493.69,-426.514,205.513,-1.5527,-88.97,8,5.537,NAVIGATING: Moving to goal
2026-08-18T13:06:54.448914,494.2,-426.518,205.284,-1.5426,-88.38,8,5.309,NAVIGATING: Moving to goal
2026-08-18T13:06:54.967649,494.72,-426.522,205.058,-1.5344,-87.92,8,5.085,NAVIGATING: Moving to goal
2026-08-18T13:06:55.479029,495.23,-426.524,204.842,-1.528,-87.55,8,4.871,NAVIGATING: Moving to goal
2026-08-18T13:06:55.988009,495.74,-426.527,204.61,-1.5223,-87.22,8,4.64,NAVIGATING: Moving to goal
2026-08-18T13:06:56.509633,496.26,-426.529,204.388,-1.5178,-86.96,8,4.42,NAVIGATING: Moving to goal
2026-08-18T13:06:57.049778,496.8,-426.53,204.154,-1.5138,-86.74,8,4.188,NAVIGATING: Moving to goal
2026-08-18T13:06:57.631514,497.38,-426.531,203.926,-1.5106,-86.55,8,3.962,NAVIGATING: Moving to goal
2026-08-18T13:06:58.175875,497.93,-426.531,203.676,-1.5067,-86.33,8,3.714,NAVIGATING: Moving to goal
2026-08-18T13:06:58.718703,498.47,-426.529,203.46,-1.4996,-85.92,8,3.5,NAVIGATING: Moving to goal
2026-08-18T13:06:59.220948,498.97,-426.526,203.271,-1.4905,-85.4,8,3.313,NAVIGATING: Moving to goal
2026-08-18T13:06:59.738482,499.49,-426.521,203.027,-1.4754,-84.53,8,3.071,NAVIGATING: Moving to goal
2026-08-18T13:07:00.260078,500.01,-426.515,202.814,-1.4599,-83.64,8,2.861,NAVIGATING: Moving to goal
2026-08-18T13:07:00.778232,500.53,-426.507,202.591,-1.4441,-82.74,8,2.64,NAVIGATING: Moving to goal
2026-08-18T13:07:01.337972,501.09,-426.499,202.356,-1.4306,-81.97,8,2.408,NAVIGATING: Moving to goal
2026-08-18T13:07:01.848285,501.6,-426.489,202.12,-1.4184,-81.27,8,2.175,NAVIGATING: Moving to goal
2026-08-18T13:07:02.355198,502.1,-426.478,201.911,-1.4053,-80.52,8,1.97,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:02.878867,502.63,-426.465,201.7,-1.39,-79.64,8,1.762,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:03.233884,502.98,-426.454,201.543,-1.3776,-78.93,8,1.608,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:05.237330,504.99,-426.454,201.543,-1.3776,-78.93,9,4.714,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:05.243517,504.99,-426.393,200.834,-1.3128,-75.22,9,4.471,NAVIGATING: Moving to goal
2026-08-18T13:07:05.757477,505.51,-426.356,200.516,-1.2772,-73.18,9,4.387,NAVIGATING: Moving to goal
2026-08-18T13:07:06.267561,506.02,-426.334,200.339,-1.2434,-71.24,9,4.347,NAVIGATING: Moving to goal
2026-08-18T13:07:06.769196,506.52,-426.313,200.185,-1.2011,-68.82,9,4.317,NAVIGATING: Moving to goal
2026-08-18T13:07:07.271695,507.02,-426.294,200.051,-1.1546,-66.16,9,4.295,NAVIGATING: Moving to goal
2026-08-18T13:07:07.783092,507.53,-426.278,199.938,-1.1075,-63.46,9,4.278,NAVIGATING: Moving to goal
2026-08-18T13:07:08.318067,508.07,-426.258,199.806,-1.0431,-59.76,9,4.262,NAVIGATING: Moving to goal
2026-08-18T13:07:08.861370,508.61,-426.241,199.694,-0.9812,-56.22,9,4.252,NAVIGATING: Moving to goal
2026-08-18T13:07:09.382158,509.13,-426.225,199.603,-0.9249,-52.99,9,4.244,NAVIGATING: Moving to goal
2026-08-18T13:07:09.906826,509.66,-426.206,199.495,-0.8533,-48.89,9,4.237,NAVIGATING: Moving to goal
2026-08-18T13:07:10.420537,510.17,-426.189,199.407,-0.79,-45.26,9,4.231,NAVIGATING: Moving to goal
2026-08-18T13:07:10.920913,510.67,-426.173,199.326,-0.7275,-41.68,9,4.227,NAVIGATING: Moving to goal
2026-08-18T13:07:11.431301,511.18,-426.152,199.235,-0.6533,-37.43,9,4.222,NAVIGATING: Moving to goal
2026-08-18T13:07:11.938009,511.69,-426.132,199.158,-0.5867,-33.62,9,4.217,NAVIGATING: Moving to goal
2026-08-18T13:07:12.451631,512.2,-426.111,199.085,-0.5199,-29.79,9,4.211,NAVIGATING: Moving to goal
2026-08-18T13:07:12.987915,512.74,-426.086,199.009,-0.4463,-25.57,9,4.204,NAVIGATING: Moving to goal
2026-08-18T13:07:13.511155,513.26,-426.055,198.936,-0.3762,-21.55,9,4.192,NAVIGATING: Moving to goal
2026-08-18T13:07:14.064998,513.81,-426.019,198.869,-0.3129,-17.93,9,4.175,NAVIGATING: Moving to goal
2026-08-18T13:07:14.600330,514.35,-425.974,198.801,-0.2496,-14.3,9,4.151,NAVIGATING: Moving to goal
2026-08-18T13:07:15.118880,514.87,-425.919,198.733,-0.1866,-10.69,9,4.118,NAVIGATING: Moving to goal
2026-08-18T13:07:15.630167,515.38,-425.856,198.672,-0.1324,-7.58,9,4.079,NAVIGATING: Moving to goal
2026-08-18T13:07:16.134205,515.88,-425.775,198.607,-0.075,-4.3,9,4.024,NAVIGATING: Moving to goal
2026-08-18T13:07:16.646685,516.4,-425.684,198.547,-0.0209,-1.2,9,3.961,NAVIGATING: Moving to goal
2026-08-18T13:07:17.159586,516.91,-425.586,198.492,0.0308,1.76,9,3.891,NAVIGATING: Moving to goal
2026-08-18T13:07:17.691500,517.44,-425.475,198.44,0.0799,4.58,9,3.809,NAVIGATING: Moving to goal
2026-08-18T13:07:18.225903,517.98,-425.325,198.386,0.1349,7.73,9,3.696,NAVIGATING: Moving to goal
2026-08-18T13:07:18.748757,518.5,-425.191,198.348,0.1776,10.17,9,3.593,NAVIGATING: Moving to goal
2026-08-18T13:07:19.251991,519.0,-425.048,198.315,0.2188,12.54,9,3.483,NAVIGATING: Moving to goal
2026-08-18T13:07:19.833114,519.58,-424.878,198.286,0.2639,15.12,9,3.35,NAVIGATING: Moving to goal
2026-08-18T13:07:20.362468,520.11,-424.693,198.264,0.31,17.76,9,3.204,NAVIGATING: Moving to goal
2026-08-18T13:07:20.905987,520.66,-424.522,198.252,0.3505,20.08,9,3.069,NAVIGATING: Moving to goal
2026-08-18T13:07:21.416790,521.17,-424.365,198.247,0.3867,22.16,9,2.944,NAVIGATING: Moving to goal
2026-08-18T13:07:21.946044,521.7,-424.184,198.249,0.4274,24.49,9,2.799,NAVIGATING: Moving to goal
2026-08-18T13:07:22.478460,522.23,-424.001,198.258,0.4679,26.81,9,2.653,NAVIGATING: Moving to goal
2026-08-18T13:07:23.008302,522.76,-423.833,198.273,0.5044,28.9,9,2.519,NAVIGATING: Moving to goal
2026-08-18T13:07:23.530138,523.28,-423.639,198.298,0.5464,31.31,9,2.363,NAVIGATING: Moving to goal
2026-08-18T13:07:24.054583,523.8,-423.476,198.325,0.5819,33.34,9,2.232,NAVIGATING: Moving to goal
2026-08-18T13:07:24.573516,524.32,-423.287,198.364,0.6228,35.68,9,2.081,NAVIGATING: Moving to goal
2026-08-18T13:07:25.076888,524.83,-423.099,198.41,0.6637,38.03,9,1.932,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:25.233577,524.98,-423.052,198.423,0.6738,38.61,9,1.896,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:27.236341,526.99,-423.052,198.423,0.6738,38.61,10,41.59,GOAL_REACHED: Target reached successfully
2026-08-18T13:07:27.243717,526.99,-422.452,198.628,0.8072,46.25,10,41.374,NAVIGATING: Moving to goal
2026-08-18T13:07:27.762307,527.51,-422.185,198.746,0.8691,49.8,10,41.255,NAVIGATING: Moving to goal
2026-08-18T13:07:28.287659,528.04,-422.037,198.817,0.9102,52.15,10,41.183,NAVIGATING: Moving to goal
2026-08-18T13:07:28.791232,528.54,-421.902,198.885,0.9548,54.7,10,41.115,NAVIGATING: Moving to goal
2026-08-18T13:07:29.361398,529.11,-421.759,198.964,1.0082,57.77,10,41.037,NAVIGATING: Moving to goal
2026-08-18T13:07:29.893029,529.64,-421.615,199.051,1.0648,61.01,10,40.95,NAVIGATING: Moving to goal
2026-08-18T13:07:30.437606,530.19,-421.49,199.136,1.1152,63.9,10,40.867,NAVIGATING: Moving to goal
2026-08-18T13:07:30.949417,530.7,-421.381,199.217,1.1607,66.5,10,40.788,NAVIGATING: Moving to goal
2026-08-18T13:07:31.481684,531.23,-421.257,199.318,1.2128,69.49,10,40.689,NAVIGATING: Moving to goal
2026-08-18T13:07:32.022501,531.77,-421.145,199.423,1.2592,72.15,10,40.586,NAVIGATING: Moving to goal
2026-08-18T13:07:32.555611,532.3,-421.04,199.532,1.3014,74.57,10,40.479,NAVIGATING: Moving to goal
2026-08-18T13:07:33.060970,532.81,-420.934,199.656,1.3443,77.02,10,40.358,NAVIGATING: Moving to goal
2026-08-18T13:07:33.607557,533.36,-420.848,199.765,1.3789,79.0,10,40.252,NAVIGATING: Moving to goal
2026-08-18T13:07:34.122599,533.87,-420.751,199.903,1.4175,81.21,10,40.117,NAVIGATING: Moving to goal
2026-08-18T13:07:34.652944,534.4,-420.666,200.037,1.4497,83.06,10,39.986,NAVIGATING: Moving to goal
2026-08-18T13:07:35.164213,534.91,-420.573,200.2,1.4842,85.04,10,39.826,NAVIGATING: Moving to goal
2026-08-18T13:07:35.670054,535.42,-420.492,200.359,1.5144,86.77,10,39.67,NAVIGATING: Moving to goal
2026-08-18T13:07:36.170366,535.92,-420.414,200.529,1.544,88.47,10,39.503,NAVIGATING: Moving to goal
2026-08-18T13:07:36.688128,536.44,-420.34,200.706,1.5703,89.97,10,39.329,NAVIGATING: Moving to goal
2026-08-18T13:07:37.195393,536.94,-420.267,200.901,1.5934,91.3,10,39.137,NAVIGATING: Moving to goal
2026-08-18T13:07:37.700994,537.45,-420.199,201.102,1.6127,92.4,10,38.94,NAVIGATING: Moving to goal
2026-08-18T13:07:38.240678,537.99,-420.136,201.312,1.6291,93.34,10,38.733,NAVIGATING: Moving to goal
2026-08-18T13:07:38.784036,538.53,-420.079,201.521,1.6427,94.12,10,38.527,NAVIGATING: Moving to goal
2026-08-18T13:07:39.322304,539.07,-420.028,201.733,1.6542,94.78,10,38.317,NAVIGATING: Moving to goal
2026-08-18T13:07:39.834315,539.58,-419.988,201.917,1.6628,95.27,10,38.137,NAVIGATING: Moving to goal
2026-08-18T13:07:40.337015,540.09,-419.945,202.138,1.6718,95.79,10,37.918,NAVIGATING: Moving to goal
2026-08-18T13:07:40.844850,540.59,-419.915,202.313,1.678,96.14,10,37.745,NAVIGATING: Moving to goal
2026-08-18T13:07:41.369393,541.12,-419.877,202.563,1.6857,96.59,10,37.497,NAVIGATING: Moving to goal
2026-08-18T13:07:41.892913,541.64,-419.848,202.788,1.6918,96.93,10,37.274,NAVIGATING: Moving to goal
2026-08-18T13:07:42.399527,542.15,-419.826,202.987,1.6966,97.21,10,37.077,NAVIGATING: Moving to goal
2026-08-18T13:07:42.910016,542.66,-419.804,203.212,1.7015,97.49,10,36.853,NAVIGATING: Moving to goal
2026-08-18T13:07:43.418585,543.17,-419.79,203.395,1.705,97.69,10,36.672,NAVIGATING: Moving to goal
2026-08-18T13:07:43.970387,543.72,-419.775,203.626,1.7092,97.93,10,36.442,NAVIGATING: Moving to goal
2026-08-18T13:07:44.503178,544.25,-419.764,203.852,1.7129,98.14,10,36.217,NAVIGATING: Moving to goal
2026-08-18T13:07:45.014234,544.76,-419.757,204.051,1.7157,98.3,10,36.019,NAVIGATING: Moving to goal
2026-08-18T13:07:45.529779,545.28,-419.751,204.26,1.7163,98.33,10,35.811,NAVIGATING: Moving to goal
2026-08-18T13:07:46.042100,545.79,-419.747,204.451,1.7134,98.17,10,35.62,NAVIGATING: Moving to goal
2026-08-18T13:07:46.546961,546.3,-419.745,204.668,1.7088,97.91,10,35.404,NAVIGATING: Moving to goal
2026-08-18T13:07:47.092105,546.84,-419.744,204.858,1.7053,97.71,10,35.214,NAVIGATING: Moving to goal
2026-08-18T13:07:47.599323,547.35,-419.746,205.059,1.7024,97.54,10,35.013,NAVIGATING: Moving to goal
2026-08-18T13:07:48.107593,547.86,-419.75,205.261,1.7001,97.41,10,34.812,NAVIGATING: Moving to goal
2026-08-18T13:07:48.619796,548.37,-419.756,205.484,1.6983,97.3,10,34.589,NAVIGATING: Moving to goal
2026-08-18T13:07:49.127640,548.88,-419.763,205.692,1.6969,97.23,10,34.381,NAVIGATING: Moving to goal
2026-08-18T13:07:49.631680,549.38,-419.772,205.915,1.6959,97.17,10,34.158,NAVIGATING: Moving to goal
2026-08-18T13:07:50.138672,549.89,-419.781,206.107,1.6953,97.13,10,33.966,NAVIGATING: Moving to goal
2026-08-18T13:07:50.712265,550.46,-419.792,206.314,1.6948,97.1,10,33.758,NAVIGATING: Moving to goal
2026-08-18T13:07:51.218090,550.97,-419.805,206.554,1.6944,97.08,10,33.518,NAVIGATING: Moving to goal
2026-08-18T13:07:51.718262,551.47,-419.815,206.724,1.6942,97.07,10,33.348,NAVIGATING: Moving to goal
2026-08-18T13:07:52.260185,552.01,-419.83,206.969,1.694,97.06,10,33.102,NAVIGATING: Moving to goal
2026-08-18T13:07:52.801663,552.55,-419.844,207.187,1.694,97.06,10,32.884,NAVIGATING: Moving to goal
2026-08-18T13:07:53.323502,553.07,-419.858,207.384,1.694,97.06,10,32.687,NAVIGATING: Moving to goal
2026-08-18T13:07:53.833584,553.58,-419.873,207.591,1.694,97.06,10,32.479,NAVIGATING: Moving to goal
2026-08-18T13:07:54.379611,554.13,-419.887,207.782,1.6941,97.06,10,32.287,NAVIGATING: Moving to goal
2026-08-18T13:07:54.954364,554.7,-419.904,208.006,1.6942,97.07,10,32.063,NAVIGATING: Moving to goal
2026-08-18T13:07:55.501038,555.25,-419.922,208.234,1.6943,97.07,10,31.834,NAVIGATING: Moving to goal
2026-08-18T13:07:56.003695,555.75,-419.939,208.436,1.6944,97.08,10,31.631,NAVIGATING: Moving to goal
2026-08-18T13:07:56.535970,556.29,-419.959,208.675,1.6945,97.09,10,31.391,NAVIGATING: Moving to goal
2026-08-18T13:07:57.084556,556.83,-419.977,208.893,1.6947,97.1,10,31.173,NAVIGATING: Moving to goal
2026-08-18T13:07:57.597020,557.35,-419.996,209.11,1.6949,97.11,10,30.955,NAVIGATING: Moving to goal
2026-08-18T13:07:58.123991,557.87,-420.016,209.328,1.6951,97.12,10,30.736,NAVIGATING: Moving to goal
2026-08-18T13:07:58.642450,558.39,-420.036,209.546,1.6953,97.13,10,30.518,NAVIGATING: Moving to goal
2026-08-18T13:07:59.152717,558.9,-420.06,209.795,1.6956,97.15,10,30.267,NAVIGATING: Moving to goal
2026-08-18T13:07:59.654398,559.4,-420.079,209.991,1.6958,97.16,10,30.07,NAVIGATING: Moving to goal
2026-08-18T13:08:00.170142,559.92,-420.1,210.192,1.6961,97.18,10,29.868,NAVIGATING: Moving to goal
2026-08-18T13:08:00.693673,560.44,-420.124,210.426,1.6965,97.2,10,29.634,NAVIGATING: Moving to goal
2026-08-18T13:08:01.212647,560.96,-420.147,210.643,1.6968,97.22,10,29.416,NAVIGATING: Moving to goal
2026-08-18T13:08:01.721845,561.47,-420.17,210.855,1.6972,97.24,10,29.203,NAVIGATING: Moving to goal
2026-08-18T13:08:02.250154,562.0,-420.194,211.077,1.6976,97.26,10,28.979,NAVIGATING: Moving to goal
2026-08-18T13:08:02.778463,562.53,-420.219,211.294,1.698,97.29,10,28.761,NAVIGATING: Moving to goal
2026-08-18T13:08:03.299118,563.05,-420.242,211.5,1.6983,97.31,10,28.554,NAVIGATING: Moving to goal
2026-08-18T13:08:03.799998,563.55,-420.269,211.733,1.6988,97.33,10,28.32,NAVIGATING: Moving to goal
2026-08-18T13:08:04.318987,564.07,-420.295,211.955,1.6991,97.35,10,28.096,NAVIGATING: Moving to goal
2026-08-18T13:08:04.858402,564.61,-420.32,212.162,1.6994,97.37,10,27.889,NAVIGATING: Moving to goal
2026-08-18T13:08:05.397893,565.15,-420.347,212.389,1.6998,97.39,10,27.66,NAVIGATING: Moving to goal
2026-08-18T13:08:05.940917,565.69,-420.373,212.606,1.7,97.4,10,27.442,NAVIGATING: Moving to goal
2026-08-18T13:08:06.446365,566.2,-420.397,212.807,1.7002,97.42,10,27.24,NAVIGATING: Moving to goal
2026-08-18T13:08:06.947662,566.7,-420.423,213.029,1.7004,97.43,10,27.017,NAVIGATING: Moving to goal
2026-08-18T13:08:07.459885,567.21,-420.45,213.246,1.7006,97.44,10,26.799,NAVIGATING: Moving to goal
2026-08-18T13:08:07.997415,567.75,-420.478,213.479,1.7007,97.44,10,26.565,NAVIGATING: Moving to goal
2026-08-18T13:08:08.513723,568.26,-420.504,213.695,1.7008,97.45,10,26.347,NAVIGATING: Moving to goal
2026-08-18T13:08:09.027987,568.78,-420.531,213.918,1.7008,97.45,10,26.124,NAVIGATING: Moving to goal
2026-08-18T13:08:09.540392,569.29,-420.558,214.145,1.7009,97.45,10,25.895,NAVIGATING: Moving to goal
2026-08-18T13:08:10.042645,569.79,-420.583,214.351,1.7009,97.45,10,25.688,NAVIGATING: Moving to goal
2026-08-18T13:08:10.542889,570.29,-420.606,214.542,1.7009,97.45,10,25.497,NAVIGATING: Moving to goal
2026-08-18T13:08:11.068110,570.82,-420.636,214.79,1.7008,97.45,10,25.247,NAVIGATING: Moving to goal
2026-08-18T13:08:11.616860,571.37,-420.662,215.002,1.7008,97.45,10,25.034,NAVIGATING: Moving to goal
2026-08-18T13:08:12.120050,571.87,-420.685,215.192,1.7008,97.45,10,24.843,NAVIGATING: Moving to goal
2026-08-18T13:08:12.627514,572.38,-420.713,215.424,1.7008,97.45,10,24.609,NAVIGATING: Moving to goal
2026-08-18T13:08:13.128982,572.88,-420.735,215.599,1.7008,97.45,10,24.434,NAVIGATING: Moving to goal
2026-08-18T13:08:13.635658,573.38,-420.764,215.837,1.7008,97.45,10,24.195,NAVIGATING: Moving to goal
2026-08-18T13:08:14.158186,573.91,-420.792,216.059,1.7008,97.45,10,23.972,NAVIGATING: Moving to goal
2026-08-18T13:08:14.680415,574.43,-420.816,216.254,1.7009,97.45,10,23.775,NAVIGATING: Moving to goal
2026-08-18T13:08:15.189005,574.94,-420.841,216.455,1.701,97.46,10,23.573,NAVIGATING: Moving to goal
2026-08-18T13:08:15.691468,575.44,-420.865,216.645,1.7005,97.43,10,23.383,NAVIGATING: Moving to goal
2026-08-18T13:08:16.201138,575.95,-420.891,216.849,1.6972,97.24,10,23.177,NAVIGATING: Moving to goal
2026-08-18T13:08:16.703164,576.45,-420.914,217.038,1.6938,97.05,10,22.987,NAVIGATING: Moving to goal
2026-08-18T13:08:17.219958,576.97,-420.942,217.259,1.6906,96.86,10,22.766,NAVIGATING: Moving to goal
2026-08-18T13:08:17.726139,577.48,-420.967,217.454,1.6883,96.73,10,22.57,NAVIGATING: Moving to goal
2026-08-18T13:08:18.231054,577.98,-420.994,217.659,1.6863,96.62,10,22.364,NAVIGATING: Moving to goal
2026-08-18T13:08:18.745184,578.49,-421.02,217.859,1.6847,96.52,10,22.162,NAVIGATING: Moving to goal
2026-08-18T13:08:19.259981,579.01,-421.046,218.065,1.6833,96.45,10,21.956,NAVIGATING: Moving to goal
2026-08-18T13:08:19.801228,579.55,-421.073,218.271,1.6822,96.38,10,21.749,NAVIGATING: Moving to goal
2026-08-18T13:08:20.320454,580.07,-421.101,218.487,1.6813,96.33,10,21.532,NAVIGATING: Moving to goal
2026-08-18T13:08:20.852017,580.6,-421.129,218.704,1.6805,96.28,10,21.314,NAVIGATING: Moving to goal
2026-08-18T13:08:21.363717,581.11,-421.16,218.941,1.6797,96.24,10,21.076,NAVIGATING: Moving to goal
2026-08-18T13:08:21.917874,581.67,-421.187,219.153,1.6792,96.21,10,20.863,NAVIGATING: Moving to goal
2026-08-18T13:08:22.433593,582.18,-421.216,219.385,1.6786,96.18,10,20.63,NAVIGATING: Moving to goal
2026-08-18T13:08:22.947226,582.7,-421.241,219.586,1.6782,96.16,10,20.428,NAVIGATING: Moving to goal
2026-08-18T13:08:23.495055,583.24,-421.269,219.808,1.6778,96.13,10,20.205,NAVIGATING: Moving to goal
2026-08-18T13:08:23.995520,583.74,-421.295,220.025,1.6774,96.11,10,19.988,NAVIGATING: Moving to goal
2026-08-18T13:08:24.500012,584.25,-421.316,220.199,1.6771,96.09,10,19.812,NAVIGATING: Moving to goal
2026-08-18T13:08:25.000154,584.75,-421.344,220.432,1.6768,96.07,10,19.579,NAVIGATING: Moving to goal
2026-08-18T13:08:25.508152,585.26,-421.365,220.612,1.6765,96.06,10,19.398,NAVIGATING: Moving to goal
2026-08-18T13:08:26.027087,585.78,-421.394,220.855,1.6761,96.04,10,19.154,NAVIGATING: Moving to goal
2026-08-18T13:08:26.532322,586.28,-421.417,221.056,1.6759,96.02,10,18.953,NAVIGATING: Moving to goal
2026-08-18T13:08:27.050808,586.8,-421.443,221.273,1.6756,96.0,10,18.735,NAVIGATING: Moving to goal
2026-08-18T13:08:27.562767,587.31,-421.469,221.501,1.6753,95.99,10,18.507,NAVIGATING: Moving to goal
2026-08-18T13:08:28.077442,587.83,-421.493,221.718,1.6751,95.97,10,18.289,NAVIGATING: Moving to goal
2026-08-18T13:08:28.604944,588.35,-421.516,221.919,1.6749,95.96,10,18.088,NAVIGATING: Moving to goal
2026-08-18T13:08:29.117805,588.87,-421.541,222.136,1.6747,95.95,10,17.87,NAVIGATING: Moving to goal
2026-08-18T13:08:29.620858,589.37,-421.563,222.331,1.6745,95.94,10,17.674,NAVIGATING: Moving to goal
2026-08-18T13:08:30.139436,589.89,-421.586,222.543,1.6744,95.94,10,17.462,NAVIGATING: Moving to goal
2026-08-18T13:08:30.675367,590.42,-421.611,222.76,1.6743,95.93,10,17.244,NAVIGATING: Moving to goal
2026-08-18T13:08:31.196515,590.95,-421.635,222.981,1.6725,95.83,10,17.023,NAVIGATING: Moving to goal
2026-08-18T13:08:31.705193,591.45,-421.657,223.181,1.6687,95.61,10,16.822,NAVIGATING: Moving to goal
2026-08-18T13:08:32.254353,592.0,-421.679,223.382,1.6653,95.41,10,16.621,NAVIGATING: Moving to goal
2026-08-18T13:08:32.779216,592.53,-421.706,223.63,1.6618,95.21,10,16.372,NAVIGATING: Moving to goal
2026-08-18T13:08:33.311467,593.06,-421.73,223.847,1.6594,95.08,10,16.155,NAVIGATING: Moving to goal
2026-08-18T13:08:33.819378,593.57,-421.752,224.038,1.6576,94.98,10,15.964,NAVIGATING: Moving to goal
2026-08-18T13:08:34.364347,594.11,-421.779,224.286,1.6558,94.87,10,15.715,NAVIGATING: Moving to goal
2026-08-18T13:08:34.865990,594.62,-421.802,224.487,1.6546,94.8,10,15.514,NAVIGATING: Moving to goal
2026-08-18T13:08:35.429889,595.18,-421.825,224.694,1.6535,94.74,10,15.307,NAVIGATING: Moving to goal
2026-08-18T13:08:35.975001,595.72,-421.852,224.943,1.6525,94.68,10,15.058,NAVIGATING: Moving to goal
2026-08-18T13:08:36.503968,596.25,-421.876,225.165,1.6517,94.64,10,14.835,NAVIGATING: Moving to goal
2026-08-18T13:08:37.009474,596.76,-421.897,225.361,1.6511,94.6,10,14.639,NAVIGATING: Moving to goal
2026-08-18T13:08:37.542193,597.29,-421.923,225.605,1.6505,94.57,10,14.395,NAVIGATING: Moving to goal
2026-08-18T13:08:38.049773,597.8,-421.943,225.801,1.6501,94.54,10,14.199,NAVIGATING: Moving to goal
2026-08-18T13:08:38.610992,598.36,-421.965,226.018,1.6496,94.51,10,13.982,NAVIGATING: Moving to goal
2026-08-18T13:08:39.118992,598.87,-421.987,226.236,1.6492,94.49,10,13.764,NAVIGATING: Moving to goal
2026-08-18T13:08:39.634413,599.38,-422.007,226.437,1.6488,94.47,10,13.563,NAVIGATING: Moving to goal
2026-08-18T13:08:40.167060,599.92,-422.028,226.649,1.6484,94.45,10,13.351,NAVIGATING: Moving to goal
2026-08-18T13:08:40.670582,600.42,-422.047,226.851,1.6481,94.43,10,13.149,NAVIGATING: Moving to goal
2026-08-18T13:08:41.179871,600.93,-422.066,227.051,1.6459,94.3,10,12.949,NAVIGATING: Moving to goal
2026-08-18T13:08:41.703367,601.45,-422.083,227.251,1.6409,94.02,10,12.749,NAVIGATING: Moving to goal
2026-08-18T13:08:42.221971,601.97,-422.104,227.486,1.6351,93.68,10,12.514,NAVIGATING: Moving to goal
2026-08-18T13:08:42.728466,602.48,-422.122,227.701,1.6306,93.43,10,12.299,NAVIGATING: Moving to goal
2026-08-18T13:08:43.232384,602.98,-422.137,227.875,1.6275,93.25,10,12.126,NAVIGATING: Moving to goal
2026-08-18T13:08:43.734741,603.48,-422.156,228.107,1.624,93.05,10,11.894,NAVIGATING: Moving to goal
2026-08-18T13:08:44.238344,603.99,-422.171,228.291,1.6217,92.92,10,11.71,NAVIGATING: Moving to goal
2026-08-18T13:08:44.821143,604.57,-422.19,228.529,1.6192,92.77,10,11.472,NAVIGATING: Moving to goal
2026-08-18T13:08:45.339692,605.09,-422.209,228.762,1.6171,92.66,10,11.24,NAVIGATING: Moving to goal
2026-08-18T13:08:45.863049,605.61,-422.223,228.953,1.6157,92.57,10,11.049,NAVIGATING: Moving to goal
2026-08-18T13:08:46.379991,606.13,-422.24,229.17,1.6144,92.5,10,10.832,NAVIGATING: Moving to goal
2026-08-18T13:08:46.894568,606.64,-422.255,229.372,1.6133,92.44,10,10.631,NAVIGATING: Moving to goal
2026-08-18T13:08:47.405456,607.15,-422.271,229.579,1.6124,92.38,10,10.425,NAVIGATING: Moving to goal
2026-08-18T13:08:47.938215,607.69,-422.286,229.78,1.6116,92.34,10,10.224,NAVIGATING: Moving to goal
2026-08-18T13:08:48.459165,608.21,-422.302,229.998,1.611,92.3,10,10.006,NAVIGATING: Moving to goal
2026-08-18T13:08:49.004818,608.75,-422.318,230.221,1.6104,92.27,10,9.784,NAVIGATING: Moving to goal
2026-08-18T13:08:49.536003,609.29,-422.333,230.439,1.61,92.24,10,9.567,NAVIGATING: Moving to goal
2026-08-18T13:08:50.051885,609.8,-422.348,230.646,1.6096,92.23,10,9.36,NAVIGATING: Moving to goal
2026-08-18T13:08:50.553581,610.3,-422.362,230.848,1.6094,92.21,10,9.159,NAVIGATING: Moving to goal
2026-08-18T13:08:51.087021,610.84,-422.377,231.061,1.6091,92.19,10,8.947,NAVIGATING: Moving to goal
2026-08-18T13:08:51.594414,611.34,-422.391,231.277,1.6062,92.03,10,8.732,NAVIGATING: Moving to goal
2026-08-18T13:08:52.122526,611.87,-422.403,231.487,1.5998,91.66,10,8.522,NAVIGATING: Moving to goal
2026-08-18T13:08:52.641310,612.39,-422.417,231.736,1.5924,91.24,10,8.274,NAVIGATING: Moving to goal
2026-08-18T13:08:53.157548,612.91,-422.43,231.954,1.5869,90.92,10,8.057,NAVIGATING: Moving to goal
2026-08-18T13:08:53.671567,613.42,-422.441,232.156,1.5825,90.67,10,7.856,NAVIGATING: Moving to goal
2026-08-18T13:08:54.247550,614.0,-422.452,232.38,1.5785,90.44,10,7.634,NAVIGATING: Moving to goal
2026-08-18T13:08:54.791304,614.54,-422.465,232.63,1.5747,90.22,10,7.385,NAVIGATING: Moving to goal
2026-08-18T13:08:55.314782,615.06,-422.475,232.848,1.572,90.07,10,7.167,NAVIGATING: Moving to goal
2026-08-18T13:08:55.833732,615.58,-422.485,233.051,1.5698,89.94,10,6.966,NAVIGATING: Moving to goal
2026-08-18T13:08:56.334840,616.08,-422.495,233.29,1.5676,89.81,10,6.728,NAVIGATING: Moving to goal
2026-08-18T13:08:56.880763,616.63,-422.504,233.514,1.5658,89.71,10,6.505,NAVIGATING: Moving to goal
2026-08-18T13:08:57.386500,617.14,-422.511,233.711,1.5644,89.63,10,6.309,NAVIGATING: Moving to goal
2026-08-18T13:08:57.922478,617.67,-422.519,233.946,1.563,89.55,10,6.077,NAVIGATING: Moving to goal
2026-08-18T13:08:58.437608,618.19,-422.525,234.164,1.5613,89.45,10,5.86,NAVIGATING: Moving to goal
2026-08-18T13:08:58.940574,618.69,-422.53,234.371,1.5571,89.21,10,5.654,NAVIGATING: Moving to goal
2026-08-18T13:08:59.454561,619.2,-422.535,234.602,1.5483,88.71,10,5.425,NAVIGATING: Moving to goal
2026-08-18T13:08:59.982215,619.73,-422.537,234.817,1.5385,88.15,10,5.211,NAVIGATING: Moving to goal
2026-08-18T13:09:00.505727,620.25,-422.54,235.038,1.5299,87.66,10,4.991,NAVIGATING: Moving to goal
2026-08-18T13:09:01.005887,620.76,-422.542,235.255,1.523,87.26,10,4.776,NAVIGATING: Moving to goal
2026-08-18T13:09:01.554352,621.3,-422.544,235.472,1.5172,86.93,10,4.56,NAVIGATING: Moving to goal
2026-08-18T13:09:02.092060,621.84,-422.545,235.69,1.5124,86.66,10,4.345,NAVIGATING: Moving to goal
2026-08-18T13:09:02.640533,622.39,-422.546,235.913,1.5083,86.42,10,4.124,NAVIGATING: Moving to goal
2026-08-18T13:09:03.213379,622.96,-422.546,236.131,1.505,86.23,10,3.908,NAVIGATING: Moving to goal
2026-08-18T13:09:03.732612,623.48,-422.545,236.348,1.5016,86.04,10,3.692,NAVIGATING: Moving to goal
2026-08-18T13:09:04.243990,623.99,-422.544,236.532,1.4962,85.72,10,3.51,NAVIGATING: Moving to goal
2026-08-18T13:09:04.763534,624.51,-422.541,236.736,1.4871,85.2,10,3.308,NAVIGATING: Moving to goal
2026-08-18T13:09:05.268228,625.02,-422.536,236.933,1.4756,84.54,10,3.113,NAVIGATING: Moving to goal
2026-08-18T13:09:05.777489,625.53,-422.531,237.125,1.4624,83.79,10,2.924,NAVIGATING: Moving to goal
2026-08-18T13:09:06.285467,626.03,-422.525,237.305,1.4485,82.99,10,2.746,NAVIGATING: Moving to goal
2026-08-18T13:09:06.806854,626.56,-422.518,237.507,1.4328,82.09,10,2.547,NAVIGATING: Moving to goal
2026-08-18T13:09:07.314461,627.06,-422.51,237.705,1.4197,81.34,10,2.351,NAVIGATING: Moving to goal
2026-08-18T13:09:07.831599,627.58,-422.501,237.894,1.4088,80.72,10,2.165,NAVIGATING: Moving to goal
2026-08-18T13:09:08.344900,628.09,-422.491,238.076,1.3973,80.06,10,1.986,GOAL_REACHED: Target reached successfully
2026-08-18T13:09:08.853950,628.6,-422.478,238.293,1.3818,79.17,10,1.772,GOAL_REACHED: Target reached successfully
2026-08-18T13:09:09.234010,628.98,-422.47,238.416,1.3724,78.63,10,1.652,GOAL_REACHED: Target reached successfully


==> csv_files/mean_flow_tikz_light.csv <==
X,Y,U,V,Un,Vn,Speed
-1059.781666,148.527725,-1.2902189928517571,-5.444908181847738,-0.23057391585637507,-0.9730548131152003,5.595684958811373
-1050.584457304348,187.2873896956521,-1.2137327992594182,-5.112165166990461,-0.23099920841658986,-0.9729539381239529,5.254272547421642
-1043.686550782609,216.3571382173911,-1.054286283334548,-4.441342463468175,-0.23096199276336501,-0.9729627731310049,4.564760940622513
-1038.503166869499,200.8364625598767,-1.3451024041996378,-4.904223158435938,-0.2645057799384341,-0.9643841000240313,5.085342197485142
-1034.489342086957,255.1168029130434,-0.8346174673226008,-3.517758819298137,-0.23084980746286393,-0.9729893968560801,3.615413313510617
-1029.89073773913,274.4966352608695,-0.7486195256316877,-3.153994040927023,-0.23093983610284446,-0.9729680324146274,3.2416214468009965
-1027.247279606763,248.2805907325013,-1.0663067628263,-3.7539983565393285,-0.27323677115940365,-0.961946810840591,3.902500963913921
-1022.992831217391,303.5663837826086,-0.6387527528131937,-2.6781674968371423,-0.23199647648277114,-0.9727166262070259,2.7532864399370722
-1020.80513764552,189.2386947536905,-1.7166874117090647,-4.935487199634084,-0.3285199782450462,-0.9444970216437287,5.225519071563347
-1016.70059811757,195.8863370619158,-1.7891339663298056,-4.713405026588985,-0.3548780321055317,-0.9349126067868083,5.0415461213946395
-1014.32154997433,238.8029516414044,-1.3707137153597106,-3.734496554635245,-0.34456447548255825,-0.9387626549002839,3.978105152715013
-1013.078754961808,306.2652821581383,-0.8175239178784146,-2.775031342037517,-0.2825920495987809,-0.9592401855132844,2.8929473388905325
-1009.350738543388,233.4976480835828,-1.5061334007174636,-3.6945144188092924,-0.37750342833449535,-0.9260081865705629,3.989721119520325
-1006.897716,371.395797,-0.1820632763030364,-1.2458409350883517,-0.14460096428814692,-0.9894900510500032,1.2590737357756354
-1005.818451809524,390.462799095238,-0.017521865742384866,-0.30769458714773706,-0.05685353391404438,-0.9983825297357144,0.308193080290766
-1004.319274728906,345.252052363136,-0.6856132376654381,-1.9880183666353604,-0.3260287893051309,-0.9453598407718781,2.102922380341607
-1003.120291333333,438.1303043333331,0.06792164669365927,1.2228084500294267,0.055460124340956714,0.9984609028940921,1.2246933720539797
-1001.501395047619,466.7308074761903,0.10232717489091037,1.8245602285021771,0.055995206846746436,0.998431037583563,1.827427393401191
-999.828483966171,364.6005954344021,-0.5920591961269348,-1.472064774277249,-0.37314672409624455,-0.9277723440026875,1.5866659356608122
-998.6587053795369,195.6001580972053,-2.3098968198696817,-4.422979222757317,-0.4629212696653048,-0.886399400999043,4.989826502333221
-997.7239703809524,533.4653148095238,0.11935711636679423,2.1216954000741164,0.05616673325642814,0.9984214030534909,2.125049997511367
-996.6447061904762,552.532316904762,0.10114383347655657,1.8253110280704485,0.055326960156607825,0.9984682906731837,1.8281111629892564
-995.4975994783068,433.6733061806429,-0.15180279893293924,0.9177921821095771,-0.16318292042292065,0.9865958313728306,0.930261564994133
-993.590932431044,423.106763080115,-0.2706800399925799,0.569554830310006,-0.4292398807981364,0.9031905251564598,0.6306031943939424
-992.79349382056,357.8556660700945,-0.884606539869155,-1.729778185485385,-0.4553141543584801,-0.8903308490897203,1.9428487592605839
-991.2911261380629,319.8996997217257,-1.0902504023778616,-2.5040910200831488,-0.39919263801692384,-0.9168670774725687,2.731138549533171
-990.3244783638144,205.1984370469469,-2.521396620572333,-3.724937689669136,-0.5605512176151749,-0.8281197572997185,4.498066441277988
-989.1282445884598,249.0022904659517,-1.446534404124378,-3.0035614161600805,-0.4339069828839181,-0.9009576739251268,3.3337430859262414
-988.2093590974248,430.6200698676162,-0.36845671298920907,0.6578192756667164,-0.48868203854743486,0.8724619563059031,0.7539804697639693
-987.420363042734,566.1737049899664,0.5984098946134468,1.2164989149157108,0.4413979015653021,0.8973114801972323,1.3557153137596323
-985.9408424799268,415.5155931195287,-0.5666286228449997,0.1700592319407528,-0.9577934127130385,0.28745743782951777,0.5915979535085459
-984.0396348176002,232.9790625308617,-1.7360603624821198,-2.8952100802556164,-0.5142636173069639,-0.8576321658580424,3.3758179736169547
-983.3078803486,424.5930566299175,-0.5571790477160955,0.37945144327068453,-0.8265333408606651,0.5628877654077301,0.6741156347497219
-981.9600770869038,242.4720849477193,-1.552624628611472,-2.8181616085040697,-0.48254755102124725,-0.875869773998051,3.2175577833221825
-980.8652502882378,287.0271903507396,-1.2361675946112463,-2.7077497356790325,-0.4152981812568927,-0.9096853415575724,2.9765783969243653
-979.7076003552844,331.8431251900203,-1.2372159615038443,-2.2381126372078466,-0.4837952169517067,-0.8751812315484438,2.5573133386875657
-978.7926912652551,296.5569247940751,-1.2390397165525024,-2.6180973981557876,-0.4277728506209819,-0.9038862695447913,2.896489842106236
-977.6600833873914,452.2485496740447,-0.43058674553735515,0.9268012637134836,-0.4213416512573728,0.9069019863886671,1.0219420374235328
-976.700275628516,418.2665606615797,-0.8134055565723282,0.06216528513423348,-0.9970922694594372,0.07620371502905292,0.8157776180666882
-974.9563027822892,373.7178792966388,-1.3003604043729986,-1.362869288318337,-0.6903200999274581,-0.7235040840493882,1.8837064204122784
-973.9469912850112,385.6900380862181,-1.260896493595045,-1.0095792834401194,-0.7806083950936225,-0.6250204264736944,1.6152740625391546
-972.7174977350512,210.8731448252797,-2.4045234817006684,-2.0695689524976153,-0.7579235377980915,-0.6523433994849837,3.172514589910026
-971.7024732149782,402.5507392192327,-1.1579489771113864,-0.5006502571864256,-0.9178814174553263,-0.3968547637237092,1.2615452879758777
-970.7012948188084,558.812844185989,0.6477579599358337,1.3007293271061482,0.44577790246945453,0.8951435983516463,1.453095715035402
-969.66338521642,411.8521164307238,-1.0989703620198579,-0.25443879367437733,-0.9742296845720312,-0.22555824458148369,1.12804031679924
-968.5582309735404,264.4347069286111,-1.3062597953071435,-2.5511098328013424,-0.45576358936354944,-0.8901008654138326,2.866090722892692
-966.6703665123216,543.2219003137925,0.39243270581894946,1.3542904356540568,0.2783206470881812,0.9604882182538295,1.4100021321616636
-965.9088993556118,352.86664840251,-1.4808248547071055,-1.8094284207284674,-0.6333360139395868,-0.773876923966024,2.3381346111929133
-964.6658527163348,396.1502911030424,-1.4542919534433552,-0.7983666877168254,-0.8765958694922573,-0.48122726604912286,1.6590221378589332
-963.5713636280376,439.7068364886102,-0.8744807592444478,0.334529920470172,-0.9339913845874765,0.35729552686308363,0.936283539307685
-962.6282697275248,405.4399788733272,-1.393396881642885,-0.5511672345512925,-0.9298946717896596,-0.3678259090618839,1.4984459250219995
-961.3919176772029,257.8716725529376,-1.2764414597777514,-2.348331351840744,-0.47756369696433754,-0.8785971291449536,2.6728192864983846
-960.2167373275612,302.4104059209219,-1.3629180173628639,-2.373942857248033,-0.49789471159394805,-0.8672374854483512,2.7373619072989372
-958.7260906019728,346.5262154769787,-1.5666481267705097,-1.8699555698017287,-0.6422026645703564,-0.7665348900204962,2.4394917884973615
-957.5434645040724,467.5723583136299,-0.6055333046579402,0.7456672015588853,-0.6303911251031173,0.7762776754430246,0.9605676230909644
-956.5370035334072,433.294428905441,-1.1221808377646332,0.058009771014848645,-0.9986665483676573,0.051624850328399426,1.1236792096409585
-955.6027908706492,477.01712767698,-0.48921980828084316,0.8334539089866233,-0.5062148838689133,0.8624073813167316,0.9664271515326065
-954.3615179023312,226.6867548463195,-1.3260164076736842,-1.4204813265663012,-0.6823825596004441,-0.7309952409921329,1.9432155599787124
-953.5696665029516,408.350991669447,-1.6011456169922387,-0.594492714620185,-0.9374670246580448,-0.34807409797167155,1.7079487329981347
-952.1749432823564,260.7826668974548,-1.1660751889817282,-2.160397537082899,-0.47497877001809785,-0.8799972545594077,2.4550048604010195
-950.6518439080852,383.5206460338853,-1.8796180356684387,-1.2273612906812434,-0.837299944829902,-0.5467438178780285,2.2448562755492407
-949.4966360334952,426.894996466545,-1.384495671753492,-0.19839936186024398,-0.9898879137261098,-0.141851747465337,1.3986388282507765
-948.475826790045,470.4900190007477,-0.6856895551713608,0.5925440523528392,-0.7566277675961209,0.6538458696837584,0.9062442386298646
-947.7587331331464,358.5166513938083,-1.7901135470931553,-1.6384234512699674,-0.7376699483332018,-0.6751614972183259,2.4267133982318203
-946.5289581229264,401.9905968411096,-1.8815160765292607,-0.8349010928410308,-0.9140508762520261,-0.40559955081693944,2.0584369266667393
-944.8567752264148,489.2463619102169,-0.40720510556090206,0.7303657206727018,-0.4869641063674878,0.8734219822684302,0.836211745868605
-943.6522449769902,377.1304079762295,-1.9773371787963965,-1.3484040265982011,-0.8261846363169308,-0.5633994557273381,2.3933356926258242
-942.4815777595256,420.5024736455087,-1.6603625636307326,-0.4361585722628562,-0.967186117605242,-0.254068915673876,1.7166939572517845
-940.8931678801238,273.2758208919415,-1.1097425450879561,-2.082519436163951,-0.47027989319329544,-0.8825173211093948,2.359749079537677
-939.9519736355002,228.2393320433708,-0.7384768567322822,-0.8005440572752988,-0.6780386927300722,-0.7350262112067124,1.0891367478732819
-939.3658125140178,473.36237446149,-0.7467266946056837,0.4510667293931758,-0.8559564564187515,0.5170479133649549,0.8723886466490647
-937.921528764134,247.7901253219038,-0.7756277912511456,-1.4487683966095162,-0.4719858646865552,-0.8816061158681268,1.643328432656004
-936.6254000883592,370.7072965206916,-2.0372945272463,-1.4315183511011782,-0.8182094592075803,-0.5749202386968466,2.4899425254987637
-935.4802362282654,571.1785069921636,0.8752077888823009,0.9874083276091365,0.6633096165592404,0.7483450758707733,1.3194559026932724
-934.2872148888888,621.1255572222223,1.7891815905087736,1.4469608733429176,0.7775474693704627,0.628824246411976,2.3010576987117908
-932.7579771072968,611.3398248360824,1.661154514180822,1.3535136235561096,0.7752394840352913,0.6316674302136331,2.1427630408272664
-931.6353442763328,354.9809429009712,-1.9859133362317791,-1.6170278860103087,-0.775449811592138,-0.6314092093893766,2.5609824214855914
-930.5712378229116,320.4174902197993,-1.7018003134210298,-1.9988290548452625,-0.6482664558053505,-0.7614135553544931,2.6251555948654777
-929.6823746859992,285.6972190310063,-1.1669557494078724,-2.0223349185377892,-0.49979445204620815,-0.8661440444313121,2.334871354874468
-928.4576822240672,407.7416972960956,-2.2125707647352524,-0.8507058115265899,-0.9333855926994384,-0.3588750971314647,2.3704788053737693
-927.1933518466589,529.6586593865171,0.12550428414148868,0.6628206001073628,0.18604306940369544,0.9825415901257574,0.674598008642593
-926.1906574851262,574.1416963306003,0.8679975977105894,0.9001768104631155,0.6941231222164629,0.7198562989961741,1.2504951498214225
-925.1346934278616,539.0959441680002,0.26483894333528707,0.6853134829254554,0.36046883682163056,0.9327712568901664,0.7347069046812952
-923.496635923098,392.117881012151,-2.3748393448560576,-1.135552209063993,-0.9021697828786045,-0.4313811341039055,2.632364095900577
-922.5556954078558,357.8864919388799,-2.120592277067162,-1.5406758536366267,-0.809021460889165,-0.5877791046139366,2.6211817356940057
-921.3814694788877,323.3530270736806,-1.8049412850257263,-1.8987920292742049,-0.6889678957987889,-0.7247918587833262,2.619775603525152
-920.3112030289112,444.7943257626021,-1.613239425348335,-0.23897219828532035,-0.9892057942795218,-0.14653291972734372,1.6308430810631491
-918.9812680166772,567.573298470279,0.6987118763432901,0.7681142983123627,0.6728974649976566,0.7397357647158392,1.038363068206422
-917.9898243936468,532.5827691118436,0.1191158180234368,0.5421396927190787,0.2145955698086078,0.9767029954999212,0.5550711887000888
-916.8983573462197,577.1007372125554,0.8551191416746163,0.8105720227861889,0.725758093307376,0.687949990914196,1.1782426535234694
-915.5213344951044,351.4973882579658,-2.1500853848560877,-1.572503614666389,-0.8071608336152675,-0.5903315921391187,2.663763274074971
-914.350805,230.371932,0.40860954078087497,0.1942681322754161,0.9031244588723037,0.42937886741968156,0.4524399010199433
-913.3322617859224,438.3435978785004,-1.8584040889935893,-0.41019893697340787,-0.9764953745506274,-0.21553835733165935,1.9031366020026534
-912.2781347591635,326.1696895666011,-1.9072607205451975,-1.796682492661435,-0.727892578887152,-0.685691179468579,2.620250262011378
-911.3078797222222,639.6978965555556,1.72468051199547,1.3950459200286245,0.7774926133005734,0.6288920704405843,2.2182596753864208
-910.4177237977236,413.4672922651474,-2.456757682505596,-0.8510007435496968,-0.9449165453908592,-0.32731135367812175,2.59997318756798
-908.9389593252308,456.6935246612616,-1.5081181268838844,-0.18260729243603382,-0.9927491003139585,-0.1202049242994068,1.5191332093949415
-907.448122222476,388.5749928931862,-2.534044461819564,-1.1634727189458665,-0.9087881019154248,-0.4172579367932498,2.78837768284888
-906.19518265865,500.8958805022532,-0.4777256301506933,0.22244234897533247,-0.9065436995887226,0.4221119765370222,0.5269747397366791
-905.4492070487834,397.8319829933694,-2.617593406115377,-1.0712051435744874,-0.9255009211819238,-0.3787453562638232,2.8282990823742704
-904.2498556926296,285.0483126149603,-0.7668911183637116,-1.4848764777449708,-0.4588806915686752,-0.8884978958362559,1.6712211528057725
-903.121665836697,328.8785417026102,-2.0172476759421634,-1.68065176388495,-0.768293944344751,-0.6400971919038426,2.625619648300883
-902.176474141782,294.3798875245823,-1.0901704034440274,-1.606518833751237,-0.5615129237737152,-0.8274679670144905,1.9414876439840527
-901.4001465761046,416.323969900997,-2.5499733865066996,-0.8455139483814262,-0.9491820775135982,-0.3147274753290053,2.68649550693836
-899.4673935902658,348.0892809846593,-2.2844845655829418,-1.483491211998527,-0.8386823751039019,-0.5446208531538966,2.7238971908762526
-898.2789400640742,583.033780492784,0.8244240348533928,0.6281326938944775,0.795431675423045,0.6060432738127598,1.0364485854990981
-897.1664269682406,278.5996085344655,-0.31023259495522065,-1.0829752907325794,-0.27538670484336103,-0.9613335335852566,1.1265343950851943
-896.089236322915,247.227267587165,0.8911639484291517,0.16394908711179357,0.9834949828912315,0.18093539904556113,0.9061194657133386
-895.2191380731701,557.1807320665292,0.37976906165057983,0.41875577251865703,0.6717832150383297,0.740747805931793,0.5653149009221844
-894.3400562801,332.2872234594081,-2.1338517749607124,-1.55663170833244,-0.8078816851133203,-0.589344706312411,2.6412924247210783
-893.0733225675098,297.2650685355171,-1.0608514597708927,-1.4059116494526942,-0.6023295148058365,-0.7982475528266689,1.7612476787109839
-892.1238416566117,531.8082458938204,-0.022874292283435266,0.24670617719332796,-0.0923227762970438,0.9957291323330889,0.24776434592736252
-890.4713345974889,350.9775588769322,-2.3873080354371488,-1.3776415440107745,-0.866130860217294,-0.4998172995998142,2.7562902386808195
-889.4003740436549,394.1848617922156,-2.731035429569319,-1.0757966045917806,-0.930416041513254,-0.3665051018673641,2.93528411776681
-888.3056143109518,437.4530415661683,-2.2353325839812808,-0.5910870196651422,-0.9667713849222777,-0.2556425029126836,2.3121625431238715
-887.461862685961,630.508980741591,1.387676381556058,0.8845846449158964,0.8432434622111078,0.5375318255119635,1.6456414354134064
-886.4565589559917,515.5446875922537,-0.31094886139334904,0.11921772521915336,-0.9337253794892832,0.3579901055861658,0.33301960964521254
-885.4145188080327,335.4159111921556,-2.2312647786348254,-1.4212254162469071,-0.8434337562691524,-0.5372331884626153,2.6454534953694635
-884.2899999446321,265.8753427859788,0.7351421233833361,-0.15538447914802453,0.9783837390619745,-0.2067976284658751,0.7513842412059645
-883.22363054474,344.6936048018121,-2.3794218391805537,-1.3457378609368018,-0.8704300391747819,-0.49229213573059183,2.7336164103853577
-881.2180937543447,431.0577696989312,-2.4954959599108952,-0.7087868219624306,-0.9619516594313049,-0.2732197008221749,2.594201003183678
-880.4166139929597,465.2015283312252,-1.6085553157196355,-0.3014210396203448,-0.9828924443402938,-0.1841804627498871,1.6365527326840725
-879.1905010525998,509.176512000666,-0.47481469918749625,0.025412830602779882,-0.9985707903066621,0.053445081591558904,0.47549428022191614
-878.2374061474088,553.5886352225451,0.23055708740608968,0.20227914030920993,0.7517007923068092,0.6595042978217166,0.3067139076687138
-877.2996294144485,363.3418404958553,-2.565474794733786,-1.1744190622331343,-0.9092558282204947,-0.41623771915464625,2.8215104210601307
-876.1616376331564,563.1024973449998,0.3601081057459268,0.22928500719645503,0.8435285168633165,0.5370843893080245,0.426906854417914
-874.9650535240221,303.0700770139096,-1.0203586725922036,-0.9451854326306653,-0.733614102174349,-0.6795662948461495,1.390865673884916
-873.3201272118374,390.6349457964271,-2.7919963834025503,-1.0272428149722352,-0.9384943120633236,-0.34529469475332103,2.9749742193580437
-872.3455832634413,582.3116950925837,0.64886674630223,0.2853440550591317,0.9153968248256238,0.40255267121106814,0.7088365708782464
-871.1802342857145,251.0578305714285,1.8045858590368278,0.8621385877842735,0.9023140137773759,0.4310793668699089,1.999953266249576
-870.2731354883587,591.9312075256435,0.7822946900416096,0.30364373588302723,0.932238750926782,0.3618437663833291,0.8391570177316636
-869.1051480268167,477.4802622157931,-1.3589744967103898,-0.2526596831960023,-0.9831525196538653,-0.18278709773464866,1.3822621307921164
-868.0164871048603,521.5567852421441,-0.2826455588664854,-0.010179927826481467,-0.9993520331346986,-0.03599324755484437,0.2828288225720643
-866.8133686251534,566.0232254071966,0.3557780673400906,0.14196313050150935,0.9287897176861192,0.37060715093011776,0.3830555620560007
-865.9444392401994,305.9809897319408,-1.0034627735190906,-0.6891281699315671,-0.8243303999886701,-0.5661089927341899,1.2173065236134475
-864.3187143246478,655.5013507291293,1.265328949587923,0.4667961553630094,0.9381933437140078,0.3461116146718131,1.3486867691673123
-863.8641825134423,540.4619478727175,-0.010116908489873417,0.0264066558756957,-0.3577620216922265,0.9338127948548846,0.02827831876066693
-862.6386680396458,436.6456257039729,-2.573949882590201,-0.690297351277371,-0.965868618830446,-0.2590324519410002,2.664906833505942
-861.1060817860869,445.9522290674298,-2.3369641570632065,-0.5940180075009011,-0.9691809511120518,-0.246349921862254,2.4112774341899117
-860.6761380620143,402.4215376270014,-2.9404526623800478,-0.9399490071867636,-0.9525177422242624,-0.30448308778648686,3.087031907157633
-858.8925112476644,524.5089439266975,-0.26528070702121337,-0.07064541420764746,-0.9663220425614673,-0.2573357924188427,0.27452618830677145
-857.9124367413522,489.7506819882358,-1.0895420833453398,-0.22839626583454106,-0.9787270712378274,-0.2051665665410048,1.1132236098950048
-856.7816192698974,533.9752285870405,-0.11987460474885216,-0.05074299307407192,-0.9208933158933956,-0.38981470052175626,0.13017208690732757
-855.832675494713,658.2037738676757,1.2407420746261797,0.1834611289529643,0.9892441680649,0.14627363381547495,1.254232387392533
-854.8389175842223,276.3567780407623,1.2046113890536863,0.4858667309791404,0.9274050642188205,0.37405861420542846,1.2989053387026352
-853.8822228266059,353.6803797350584,-2.553624877289739,-0.922928402797253,-0.9404613817711266,-0.33990055810066455,2.715289459818773
-852.8302620450651,327.0170263815549,-1.8256581770285745,-0.647886232080919,-0.9424160249616951,-0.3344428738893948,1.937210455544598
-851.7867694695066,518.039764755661,-0.4142926333937998,-0.1462355183530338,-0.9429799115018395,-0.3328496454917491,0.4393440712156588
-850.3822266104953,642.5603296399379,1.2643198172918853,0.06255090613148977,0.9987784058068191,0.04941352136803394,1.265866192081476
-849.0013536,679.0670588,0.836953182890032,-0.36090920004414295,0.9182628504296111,-0.3959713847248128,0.9114527310981401
-847.977754392603,669.8060309345842,1.175723920075857,-0.21486248759628457,0.9837083385110349,-0.17977181298484768,1.1951956429031205
-847.4056933356189,616.9660179242387,1.0425827273154107,0.009475993334612767,0.9999586979565018,0.009088585211000944,1.042625789891137
-845.9653476661597,390.1054353178362,-2.8417317716465593,-0.8736795452962394,-0.9558451147500313,-0.2938709182762042,2.9730044416136576
-845.2778918571431,263.4693697142856,2.1465744841432848,1.0264199916987855,0.9021673596478871,0.43138620189565635,2.3793528564157826
-844.2295161602084,398.9367899761702,-2.9158546345434657,-0.8624624896454384,-0.9589318754587091,-0.28363648959406285,3.040731786237322
-843.0353053810449,296.2017148374056,0.1334165371193311,0.3098883051502242,0.3954393612609276,0.9184920857392019,0.33738810596372887
-841.0912251369637,374.7369950570318,-2.725011785730995,-0.8483806239281021,-0.9547972057859182,-0.2972579617493918,2.8540215338061943
-840.2110939248103,341.396717842271,-2.135116172188161,-0.5649102427057949,-0.9667351901616238,-0.25577934260445856,2.2085843092472937
-839.3317912286932,665.6141237058886,1.370953436273183,-0.4107174557607915,0.9579355601862544,-0.28698338371872173,1.4311541331721982
-838.279593117913,350.4634052089683,-2.3651331887487967,-0.6807224231916572,-0.9609887036845937,-0.2765876197348756,2.461145671827853
-837.1726351925898,584.6483895049258,0.5956305258615097,-0.18231418789850115,0.9562096998376405,-0.2926824387222603,0.6229078474759717
-836.2353220564412,436.0920968865714,-2.86013497998468,-0.7390928574401733,-0.9681959002181045,-0.2501933228542566,2.9540870595923616
-835.0474675447409,402.0263655238184,-2.939377731081141,-0.8183623590873838,-0.9633598158546232,-0.26821235093959894,3.0511732819928112
-833.8948952777832,445.2930684125201,-2.605947250198455,-0.6584701181748126,-0.9695281008543639,-0.2449801250177866,2.687851180282502
-832.2867501400879,377.5223804628081,-2.739099562544539,-0.7951196348301458,-0.9603558785366648,-0.2787769476841134,2.8521713916285094
-831.6342342284186,331.336307865329,-1.544952166831968,-0.10686380432615429,-0.9976163295900524,-0.06900477472807262,1.548643622811217
-830.4101189473979,498.4725302755412,-0.9983247703467745,-0.3462272809533003,-0.9447947891671226,-0.3276626410847789,1.0566577862128568
-829.0871511070706,542.8340150304899,-0.04733639093776914,-0.266223643534214,-0.17506109349766277,-0.984557572487969,0.2703992645767469
-828.1624374307673,395.690247494518,-2.877916774150176,-0.7804738589770439,-0.9651384765174904,-0.26173979664066677,2.9818692800794393
-826.9473769137753,552.3761421685695,0.10120462098662525,-0.29417520603967806,0.3253151820768852,-0.9456056431252318,0.31109713460193344
-825.7746449547774,597.181110734969,0.7868544829505765,-0.3475241866888525,0.9147535077466461,-0.4040124008804762,0.8601819793934116
-824.8454433862502,561.8513782876255,0.25494207802158114,-0.33134312215928063,0.609805058421194,-0.7925514435820076,0.41807143857027823
-823.6514172205086,311.0616674012364,-0.4293407576411772,0.6296042156500126,-0.5633951899128925,0.8261875452843717,0.7620596791171723
-822.6860810426336,347.0291159219689,-1.9155773086500754,-0.4184655936272897,-0.9769603405697631,-0.21342092904355145,1.960752375611185
-821.4988702917079,318.6787906172106,-0.733066672646669,0.5742842130151199,-0.7872026899903339,0.6166943528782975,0.9312298877633032
-819.8827627831639,432.4416192106724,-3.045788667851419,-0.7553871351656577,-0.9705951829491409,-0.24071765792297745,3.138062831299893
-819.0207164681862,510.8047178952249,-0.6811314197006574,-0.3770936974919757,-0.8748720879305122,-0.48435403349214096,0.7785497206932919
-818.0026646101437,295.7251100828021,0.4921030015994509,0.8943140249834233,0.48209194804778016,0.8761206273267949,1.0207658592768667
-816.9184123243865,520.2872297021147,-0.4547980255458987,-0.3763339883785441,-0.7704364090623328,-0.6375168543584849,0.5903122181094934
-815.7216412584934,451.0678146567292,-2.5708520914060524,-0.6354944668909644,-0.9707804731882774,-0.23996931653097675,2.6482321826712827
-814.3748881053518,609.6913438974307,0.9895412806198866,-0.5520666179956745,0.873286131351672,-0.4872076895830262,1.1331237782149075
-813.5544996455485,494.1620812940308,-1.2034156418732926,-0.4539101450055569,-0.9356553755032742,-0.35291502984688383,1.286174026655909
-811.5999938667511,469.8452036199521,-2.0014746133874137,-0.5448943684480635,-0.9648814919648138,-0.262685565769714,2.0743216965554576
-810.8834650553438,300.4124026174101,0.15077425805170666,1.0269183765068253,0.14526468054148733,0.9893928302687359,1.0379278534168241
-809.5616530007408,513.3458896475852,-0.6318078495795034,-0.4345771042552357,-0.8239145395575073,-0.5667140650325707,0.7668366307976833
-808.6571446649212,444.5760103239043,-2.814583082639628,-0.6794009379209257,-0.9720807264196122,-0.234646673369812,2.8954211375081558
-807.400525540825,321.3893173035515,-0.4663015268038815,1.1547775285861137,-0.37442788374443553,0.9272560379283941,1.2453707297134793
-806.2378341374447,567.734194871284,0.3905989335482481,-0.5730735595986582,0.5632058650323695,-0.8263166182481992,0.6935278160247833
-804.953853784185,306.2345806836223,-0.19250163959399305,1.3163942623011986,-0.14469510646974068,0.9894762888334973,1.3303949545401517
-803.749929686132,428.8182927963724,-3.1185875983818634,-0.7290135826111611,-0.9737483250759347,-0.22762732571422936,3.202662862746049
-802.4454929660208,361.7167597580602,-2.38861079571276,-0.6262199300948179,-0.9673095255810182,-0.2535986626940793,2.469334512423034
-801.0724886199973,551.4600484651362,0.1408195808295255,-0.577071389660215,0.23706813921483696,-0.971493024869049,0.5940046658986569
-800.1781335245632,516.1246890118256,-0.5643142818638723,-0.5002978199398119,-0.7482744267957794,-0.6633893142065584,0.754154173463269
-798.9716036793768,561.0751138968569,0.31105081204236146,-0.6456029557512977,0.4340477676662569,-0.9008898575208509,0.7166280654195902
-797.8515284319913,606.0581968688975,0.9624622873697132,-0.8207302688488589,0.7609094577300041,-0.6488580716435847,1.264884116752859
-796.7453289293635,422.3079681072012,-3.0498318396403516,-0.6796770095478943,-0.976055633619686,-0.2175210336479517,3.1246495943372627
-795.073854900749,647.9478690897205,1.5858883733792886,-0.7818677764250803,0.8969189116686563,-0.44219505412330545,1.7681513375928841
-793.81900266737,544.8114454511551,0.0524872514568527,-0.6347503933337179,0.08240833627304149,-0.996598648460206,0.6369167711740714
-792.646897777966,589.8897878044868,0.7685951906898078,-0.8684835759810993,0.6627292683705114,-0.7488590767594975,1.1597423372889426
-791.1853069579507,339.9096300441674,0.2224628596994076,-0.16362573499359687,0.805564415527113,-0.5925082045309253,0.2761577540063525
-789.6506849178468,415.6672946939599,-2.944777023993892,-0.6094630848625037,-0.9792472964985055,-0.20266902156069114,3.007184226623378
-788.3563176813059,642.5079005947543,1.4551244587629462,-0.8193167091126867,0.8713684020191234,-0.49062929790488413,1.6699302561249076
-787.0948953357909,390.6791339426038,-2.782011024615857,-0.522763959934958,-0.9827993623803004,-0.1846765098892517,2.8307008847441035
-785.3856849910206,583.2573906020789,0.709437963349694,-0.9578803409785337,0.5951717375190066,-0.803598533385052,1.191988662477506
-784.0296444285715,333.8913634285714,0.7132663922233907,0.1823529350019514,0.9688387517036777,0.2476922953934164,0.7362075381162555
-782.5316871133524,409.037985639936,-2.865240396179045,-0.5374015676855898,-0.9828616851660036,-0.18434453567340564,2.9152020466594046
-780.4979247023468,486.5672407843624,-1.4838608548237862,-0.5754665359946655,-0.9323418399974938,-0.36157805988484376,1.5915416333002657
-779.6284036738034,351.8006437356682,-1.526252783017909,-0.28680662654183275,-0.9827981336310772,-0.18468304884658882,1.5529667088183887
-778.1107457364199,576.6480143185084,0.658144295007045,-1.0369681173947731,0.5358641263555801,-0.8443042331323295,1.2281924887995286
-777.1929361282978,541.1383854956214,0.07989491255048593,-0.8175031080923044,0.0972670023203245,-0.9952583233812305,0.821397911363322
-775.25928726697,369.115925571531,-2.5410555972603657,-0.334269568058253,-0.9914583248496093,-0.13042388618043294,2.562947461907498
-773.6218822986435,445.4765982405481,-2.91119848881724,-0.6085943869380637,-0.9788395600410124,-0.20462921516420238,2.974132439738402
-772.0698027607426,524.9055224451832,-0.2434407658133351,-0.7708918602024718,-0.30113275259907285,-0.9535822278713595,0.8084167654039657
-770.5476877020586,386.5359439396913,-2.6966025287991964,-0.36032594529339695,-0.9911903521753764,-0.13244502917985768,2.7205697905361297
-769.092055005465,499.1385636042212,-0.9961464248149235,-0.6454370325809152,-0.8392350439535301,-0.5437688304788317,1.186969528967956
-767.7973847860707,544.1083168935207,0.20831319205100662,-0.9479860715929286,0.21462224377023995,-0.9766971344685249,0.9706039243258151
-766.0309605168778,371.6488821717629,-2.523951960049454,-0.22111564366723638,-0.9961844633699526,-0.08727264714857391,2.533619076442206
-764.0112533657832,482.9587886259002,-1.5549322581226521,-0.5725476896161328,-0.9384061568553134,-0.3455342020351111,1.656992813573789
-762.7257499936054,527.8660664532106,-0.09827501248568406,-0.8730659304967249,-0.11185669862318655,-0.9937243475799119,0.8785795906309077
-761.1813579465515,358.0633040512657,-2.0787845478700318,-0.04508424428347995,-0.9997649027982819,-0.02168269200865033,2.079273379223094
-759.8197844545456,626.7153830000001,0.9685159059986117,-1.462258099324221,0.552201947731346,-0.8337103867181384,1.7539161351705488
-757.639818507523,511.6536573754643,-0.5036032077633827,-0.7777382598227202,-0.5435257333381327,-0.8393925048505289,0.9265489688417131
-755.8882107197453,611.3803609396409,1.0828657966950261,-1.5867597078989992,0.5636865063882267,-0.8259888150064961,1.9210426086538712
-754.6511226152361,576.5187749681421,0.811661739475442,-1.3456680340810512,0.516488017765621,-0.8562944163688909,1.5715015867875735
-753.3771413404958,567.4919857216794,0.7066601737423183,-1.28816197763587,0.4809627745531494,-0.8767410162038368,1.4692616791369326
-751.4485876202297,583.9280458714586,0.9124015618432012,-1.4393964208290926,0.535380306056437,-0.8446111104448697,1.704212036792815
-749.4442524482113,435.4303668358452,-2.9034701994724803,-0.43030211559488213,-0.9891956385620235,-0.14660146196362003,2.935182977245234
-747.445769466784,479.285639966652,-1.605373410214516,-0.5192650827011556,-0.9514654209129061,-0.3077556706334207,1.6872640612353547
-746.2553952857143,345.7632702857143,0.6751434578894226,0.16833506959749497,0.9702947480709122,0.2419258189321778,0.6958127509519211
-744.3926098860626,568.0028717802243,0.7861115680984774,-1.369054157309206,0.49794997111400185,-0.8672057577458562,1.5786958805114644
-742.4210134292192,428.8759244082277,-2.804746367340705,-0.324857163388171,-0.9933591337191117,-0.11505490627007617,2.823496832248177
-740.4280958924334,404.1999802125206,-2.6699065990387765,-0.19313066290498446,-0.9973939660790803,-0.07214760168600443,2.676882646016617
-738.2583146897668,413.4613982396938,-2.7002389631167514,-0.21222890529752758,-0.9969255442667265,-0.07835470112565783,2.7085663304002017
-737.1541555983785,574.3643724214637,0.948769978600949,-1.5234691972637713,0.5286366736742311,-0.8488482003554254,1.794748691963854
-735.1295166845082,456.3968472167918,-2.598769647492091,-0.3651898074012561,-0.9902703503393852,-0.13915686558237558,2.6243031982139438
-732.8019910403028,556.5506513959965,0.7331691997410476,-1.3460551553491116,0.4783277598581036,-0.8781813902316129,1.5327757685620063
-730.8363790538754,475.5113266032719,-1.6274080174834753,-0.395847859415247,-0.9716687199640094,-0.23634698780289853,1.6748589144083537
-729.4132637538871,520.7669403362087,0.04643689010298745,-0.9624858891497502,0.048190771332098856,-0.9988381498313014,0.9636054543093985
-726.8915366291243,348.4322838934038,-0.8466057813616951,0.03356443308473892,-0.9992150272536039,0.03961476127126836,0.8472708659002421
-725.4606496458314,424.2956833832146,-2.693401953619201,-0.1343325963096863,-0.9987585730290003,-0.049812777488061365,2.696749771519603
-722.9614330627336,399.8195035244706,-2.5880538217173306,-0.04576449362907353,-0.9998436928353372,-0.017680212029156865,2.588458416313232
-721.3587305454547,568.4228480000003,0.9911656703887365,-1.5007862663751415,0.5510926623450384,-0.8344440529534964,1.7985463028505522
-719.813421,324.177985,0.46613184444965405,-0.3979012598766079,0.7605775293871458,-0.6492471192014218,0.6128656533216953
-717.1063991034691,497.6206354658694,-0.4806573013435846,-0.6669073293772717,-0.5846924278860764,-0.8112550553141011,0.8220686268870879
-715.6886560502228,426.8726205122296,-2.6702689781304927,-0.03575162992428082,-0.9999103824034853,-0.013387574900474517,2.6705083026660503
-713.0822111293028,516.8020802417257,0.13856940073695992,-0.9474856840034768,0.1447101872827139,-0.98947408338804,0.9575649326349291
-711.0488670615973,376.9981680720173,-2.2775714478069298,-0.00010517338799821653,-0.9999999989338024,-4.617786545724053e-05,2.277571450235271
-709.1488093854744,455.3292500383581,-2.6148441055075824,-0.06885438963790468,-0.9996534899065016,-0.026322995987385023,2.6157504894542516
-706.95315862986,464.8849080554068,-2.1038444933634293,-0.0482225784246868,-0.9997374134342893,-0.02291515174981163,2.1043970797654965
-704.8751741988017,359.5298458213267,-1.7683398110430113,-0.15188219636281683,-0.9963317618522661,-0.0855746476730068,1.7748503849315374
-702.8618671513625,483.8480973016319,-0.7173735518658032,-0.3109253026310757,-0.9175260252212758,-0.39767573856302413,0.781856353004044
-701.1324376029849,413.4409488214503,-2.6268932501182367,0.15618876264909093,-0.9982370698908376,0.059352778332231945,2.6315324579215447
-698.9615523257185,422.9905193104379,-2.6326553894481015,0.1839120466213111,-0.9975688244960768,0.06968816537630844,2.6390714352746447
-696.7453428761249,432.4560345257541,-2.644683044039414,0.20733770459686618,-0.9969409753606386,0.07815811952048618,2.652798018541381
-694.5809120966028,441.9267625983381,-2.65937816072888,0.22621610659203828,-0.9964016137111749,0.08475744329418276,2.6689821896452175
-693.3244258122199,371.8202797853319,-2.3166597941724145,0.028287408640488718,-0.9999254610535453,0.012209518289220856,2.316832488425214
-690.3893600516726,460.9451014075171,-2.328330755264353,0.2208230820774267,-0.9955326317778913,0.09441810771978838,2.3387789419883287
-688.1040176848661,320.4294259612698,0.965433545589899,-0.8764537781578913,0.740402956873469,-0.6721632699374639,1.303929889295251
-685.787274857853,364.8245182728233,-2.265645412039779,-0.010376598488507516,-0.9999895120812301,-0.004579926587119131,2.2656691741940373
-683.6450362498556,314.3538564155423,1.4680318214270733,-0.9579300290711602,0.837475366951079,-0.5464750769707211,1.7529253747147264
-681.6425315323229,383.8330636787555,-2.611014185095581,0.2694687879514303,-0.9947165696723239,0.10265936888236145,2.6248825692686433
-678.5912912659721,358.2956352583286,-2.2182674508089772,-0.04537389869672953,-0.9997908691359287,-0.020450378784372874,2.21873145603552
-676.4701946488326,312.6879117449089,1.578128460854891,-1.021572272734957,0.8394657375727733,-0.5434126198768297,1.8799200374965666
-675.1317134228611,412.4732294184136,-2.689051276517001,0.5004978418707594,-0.9831162911527054,0.18298185175079287,2.735232139591629
-671.9088040909091,493.4753030000001,0.15461126976274756,-0.22985311268840877,0.5581339761696638,-0.8297508449197513,0.2770146172139648
-669.313952423461,361.0795742002986,-2.4848371648053544,0.17723607502496255,-0.9974658920256786,0.07114628764325999,2.491150007905619
-667.2384148800743,370.5228079210058,-2.661653680881156,0.3555294561658639,-0.9911965377247968,0.13239872961012727,2.6852935614472027
-665.0859804985241,380.0591844758567,-2.746810827828149,0.4844363805309317,-0.9848016506451948,0.1736827823547857,2.789202095699749
-661.480625564306,434.3043636422076,-2.7438285093745396,0.8357411257905186,-0.9566094826506205,0.2913731245377859,2.868284873961112
-660.0443309140342,363.8985478118939,-2.67843589257047,0.4249249762996746,-0.9876482896708314,0.15668712745558103,2.711932902210718
-657.9045508944546,373.4186293155185,-2.7802775304315817,0.5622850497573316,-0.9801560640992034,0.1982273694764636,2.83656616764061
-654.942717340562,347.8214679376428,-2.332940121204502,0.3328546557629392,-0.9899745784161391,0.14124565157833294,2.3565656856936408
-652.0479745116555,436.8792022002692,-2.820087392561875,1.0327581455130372,-0.9390133397726601,0.34388071729742975,3.0032452928140856
-649.3451604293571,444.9838439093173,-2.769396644489865,1.1458025700242673,-0.9240350632082723,0.3823077320192259,2.9970687853277473
-647.2377916286932,451.8484043396676,-2.5275218465260116,1.190657676074658,-0.9046482422686777,0.42615907565155947,2.7939277704088497
-644.1451515336628,314.9908037134705,0.5771235508586686,-0.1741044961703622,0.9573834490786914,-0.2888198944501374,0.6028133778728322
-641.4007987583863,369.6743484703479,-2.8601704671644548,0.8725543803968234,-0.9564810634792182,0.29179440571344695,2.9903053770458663
-639.9192359800609,414.4150552012083,-2.8779382023989695,1.0388113326697777,-0.9406002613740162,0.33951605014068553,3.0596825459041614
-635.9386783102709,311.2479280499057,0.6323468604031264,0.0876204487611046,0.9905360865075218,0.1372525457919207,0.6383885140749231
-633.0105902483748,442.7802963962479,-2.8520359637286927,1.313484841048499,-0.9083031515965573,0.418312544396844,3.1399604402071777
-631.4944750770168,303.2609270851388,1.1602893633208609,-0.018766250946064014,0.9998692302703039,-0.01617165293560615,1.1604411138916526
-628.2944293591238,312.4848220209096,0.19139323885970963,0.513009856230929,0.34954507206540825,0.9369195496918551,0.5475495269574144
-624.4289264085055,436.1914182300914,-3.0204308962698962,1.3932614728703925,-0.9080489932912548,0.41886397049965846,3.3262862671343765
-622.8595135833333,277.4323510833333,1.383589022135421,-0.6552906096700357,0.9037615072336614,-0.42803637467245764,1.5309227169571225
-620.6171757320474,427.9665303996936,-3.076588374265317,1.3876335547531937,-0.9115698201410979,0.41114530644034647,3.375044134073137
-616.4010543863084,403.8741982973025,-2.971205807776572,1.2688982907728097,-0.9196458566678261,0.3927486452092489,3.230815195038458
-614.3389508576233,282.8934065858882,1.2199580692722485,0.2184084827162248,0.984349448515728,0.17622758923273704,1.2393546530775101
-612.9139247063167,343.285560388609,-2.3719950330011232,1.4097305717254853,-0.8596385332209616,0.5109027228364648,2.759293518536849
-608.615690051156,362.2269031741299,-2.736473705497854,1.3516802992463282,-0.8965865186171587,0.4428686200601297,3.052102221789401
-605.840570822128,336.6712561751958,-2.0981287584457955,1.4649107941273998,-0.8199251770233251,0.5724707015064341,2.5589271036448586
-604.3213425911075,381.1120084338177,-2.8933999607988716,1.3416478799340659,-0.9072144134034881,0.42066852522260934,3.1893231831977276
-600.0048164943996,400.0410305487327,-3.015550663446016,1.3990358888681647,-0.90712856301754,0.4208536208205093,3.3242814595263805
-597.2381322816859,374.5032477414805,-2.839822689249955,1.3918009466774184,-0.8979543371557015,0.4400886369622201,3.1625468821111578
-595.0777366299305,383.9426215231647,-2.9155262269161297,1.401026838869767,-0.9013331091657827,0.43312657078681177,3.2346822692606483
-590.1665677016645,402.6644782156609,-3.0923746443971782,1.4842429689024055,-0.9015340733619382,0.43270811705748163,3.43012508985413
-588.5144719292682,411.6397812838435,-3.2012261430812727,1.5543759284788135,-0.8995639585792051,0.4367890617052011,3.5586420649148427
-585.2333067293594,351.9781910677253,-2.50692553240425,1.4260060074254846,-0.869215715930529,0.4944330482273389,2.884123568475162
-580.9612837173629,370.7606557424169,-2.7994936110933217,1.444803408133602,-0.8886331435559749,0.45861872636627704,3.1503367068786154
-578.850309412863,380.1722348211354,-2.9053618624487574,1.4654304460843068,-0.8928544637986768,0.45034531914385123,3.254015049762764
-576.0814799434897,320.4151629668153,-1.5426270884941105,1.1525714872879729,-0.8010951460532189,0.5985370222216602,1.9256477786617743
-573.2256842806167,329.6119097687173,-1.9370979712062704,1.251048496583815,-0.8400381807127114,0.5425272849773345,2.305964199820993
-571.0302582934809,291.300571578598,-0.4057994825481357,0.053028870816828146,-0.9915695133950103,0.12957584692211116,0.40924965629361565
-568.7372630628876,324.063741261869,-1.7992890405942954,1.1460665144238784,-0.8434354191350664,0.5372305778233912,2.1332860818667614
-566.1694780003775,272.7444183333502,-0.18411781492487742,-0.5347611293371018,-0.32554411414177625,-0.945526853001884,0.565569478687282
-563.430782990534,399.7825478143527,-3.2191390567783076,1.60959620283946,-0.894424226426803,0.44721952459705394,3.599118809246333
-561.9711385439391,288.6175982148561,-0.6944155869341029,0.10302502016451663,-0.9891727471269345,0.14675583920701007,0.7020164970689319
-560.0068806431958,350.9935790049666,-2.57318846694583,1.3794765765281713,-0.8813398192834897,0.4724829340255006,2.9196325987378815
-558.0137188333333,202.670816,0.3561750926420369,-1.4842857313963782,0.23333982254346486,-0.97239525256728,1.5264222315746863
-555.6731401257099,227.615781579319,0.2907877454355821,-1.5061151144037266,0.18957045423695534,-0.9818671207859005,1.533929675940478
-554.2138090357139,411.9356608214283,-2.8831014659760554,1.4507537761576703,-0.8932837147451448,0.4494932757796437,3.2275316547090624
-552.829048352163,320.0542852460679,-1.9389326961746551,1.0220263524279964,-0.884629323813328,0.4662949275400428,2.1918024238859655
-550.4801992783734,310.8146985991554,-1.7101068277310947,0.8346661642917282,-0.8986715741199554,0.4386221629931183,1.9029274731491934
-548.2635314203112,301.6070092962419,-1.4857320893908803,0.6214961338390035,-0.9225378821010358,0.385906538022531,1.6104835565204072
-546.1821610069039,348.2124338743596,-2.616214860878423,1.3470955557319133,-0.8890646722206526,0.45778161672262857,2.9426597891284985
-544.7297744,182.1468071,1.0293838282861707,-0.2878679360886433,0.9630513050205615,-0.26931799772423914,1.068877455354461
-542.9847885820723,203.3700346753424,0.6999735065916776,-1.1372419537714482,0.5241692850231392,-0.8516140913807915,1.3353958856264871
-541.3674247839504,196.5115355424282,0.8913062592692116,-0.9275964383837244,0.6928609175090775,-0.721071250979041,1.286414396807905
-539.1691048418986,298.9225650666759,-1.6258473642921427,0.6176852003960268,-0.934809695407715,0.3551490298054258,1.739228179039193
-537.128481720556,387.0229399625218,-3.202315940255854,1.6144191782262385,-0.8929431812568163,0.4501693848397028,3.586248271417
-535.8266933796543,394.2657106753933,-3.1934480518018256,1.6128488718307807,-0.8926170677027142,0.45081567236045406,3.5776237844304837
-533.980076229835,281.3559503798351,-1.2861353015332224,0.28130399749278695,-0.9769060583864817,0.21366926098011363,1.316539385227565
-531.5526004288619,232.7770621004221,-0.23296691058370822,-0.7110486400475762,-0.31135300820567346,-0.9502943250810655,0.7482404359164406
-529.5188536656431,186.0853934717385,1.4920111925601764,-0.5650631823928249,0.9351786647047676,-0.354176319198514,1.5954290328374832
-528.0460323436581,224.2267217049979,0.027211308730998682,-0.7237778835276858,0.03756967220996664,-0.9992940106545398,0.7242892240028634
-525.8679107673145,240.0728294172436,-0.5738358793231534,-0.39484486389070694,-0.8238188813246359,-0.566853112166658,0.6965558720874065
-523.632562810095,255.9856032921575,-0.9827173404513531,-0.032580313927801315,-0.9994508822757694,-0.03313508590884021,0.9832572644427371
-521.4962848505618,271.4129994573216,-1.3088851496603155,0.2813711538444063,-0.9776651236085023,0.21016875619266479,1.3387867870639594
-519.4467593006143,344.8900484654177,-2.7783481424647287,1.3559115146136733,-0.898689440943765,0.43858555463692944,3.091555342574212
-518.0989285999999,175.3474424,1.7917078256355514,-0.46249087529740923,0.9682623294669253,-0.2499361145078548,1.8504363653411697
-516.0871693947574,310.105107602106,-2.3191592764298035,0.9913502489473923,-0.9195143024375697,0.3930565450577684,2.5221568281013904
-514.175607603214,300.1194237412943,-2.1348212514061298,0.8572993515191879,-0.9279705724478982,0.37265348069046694,2.30052688607859
-511.9444154445367,205.8664023520102,0.7771964105190023,-0.3188298106938523,0.9251769779147997,-0.3795359792383831,0.8400516107422801
-509.9422461379626,343.604610347489,-2.842827463593087,1.3723077580328,-0.9005630100787186,0.43472550520754777,3.1567224411588857
-508.4674703659134,197.4459175740331,1.156074466759037,-0.2687750284020081,0.9740228024416192,-0.22644995103504503,1.1869069839649156
-506.3026196893513,213.1291322730284,0.36764293623735905,-0.08844802815433261,0.9722588932145894,-0.2339073418367659,0.37813275744057995
-503.2713895512047,269.4377310592694,-1.5343214563597585,0.5296939207337851,-0.9452556690902062,0.3263306912517219,1.623181438135694
-501.5988188434397,325.0915429510668,-2.7175568379105792,1.2393494391107058,-0.9098491188739884,0.41493924963086704,2.9868214207579546
-500.3450314,170.8145326,1.6728390669700453,-0.4317416947635631,0.9682715408954568,-0.2499004263540534,1.72765489464144
-498.2645264289408,357.3304696753578,-3.090695420137948,1.5183562255030452,-0.8975405493117323,0.44093192483783017,3.4435161982464293
-495.3965025829116,253.3122551054533,-1.2734352447382231,0.514191318357777,-0.9272622156610145,0.37441258446722425,1.3733280869537354
-493.302831785714,381.2440830714285,-2.913739750147039,1.4679746277651151,-0.8930616031327607,0.4499344096753918,3.2626413899399145
-491.8671746106932,362.4062954144676,-3.2369673803177057,1.5969672323721966,-0.896798923728829,0.4424383464380254,3.6094684044207095
-490.3235790133476,194.8902174499976,1.0601354926572228,0.18797278183244184,0.9846417560474036,0.17458697616914468,1.0766712727204155
-487.372891665853,258.3716026861621,-1.4221765428152349,0.6435168808726448,-0.9110715204468377,0.4122483288391687,1.5609933039260455
-484.8921452072964,282.9217849117829,-2.1079303574877097,0.8762685219379818,-0.9233932233087389,0.3838553831164771,2.282808996512332
-483.9589965497471,367.2971837737159,-3.299513237064049,1.640763229290071,-0.8954012878915504,0.44526007416133,3.6849547590372476
-482.6639857558521,307.6458772519845,-2.671101716198965,1.158676186922967,-0.9174053508211307,0.39795404544338797,2.9115828829733497
-480.5722096274442,264.7847584842651,-1.6355761619449467,0.7464660577953618,-0.909732129529202,0.41519567977312005,1.7978656671072817
-477.8161216183237,185.8402695719365,1.0722655178567846,0.37232015677429603,0.9446720970175476,0.32801620252126146,1.1350663592606005
-475.8996954285712,372.4750608571428,-2.9554863483030123,1.4887124274398733,-0.8930973718164407,0.449863406440851,3.3092543339277194
-474.9875760115722,305.2050988118689,-2.7064290052905435,1.1687088667258878,-0.9180594381182872,0.39644276772560116,2.9479888696943326
-472.3622110143314,192.444403171479,0.8632172989357997,0.6416591633576686,0.8025604339690392,0.5965708254913473,1.0755791868118687
-470.1098207510365,312.5974291412886,-2.8497230419973314,1.247274733025091,-0.9160958329747938,0.40095938049410784,3.1107259081657026
-468.1471784021344,329.2635477960982,-3.051963983668608,1.3931542337145517,-0.9097030556977738,0.4152593773223347,3.3549013214291623
-466.3783550412826,303.9685386470389,-2.7649844332187485,1.1844889696774927,-0.9192057278083053,0.3937776402545016,3.0080147997025635
-464.7607094431841,320.4655983468547,-2.988915706089092,1.3275553400278184,-0.9139081669807708,0.4059210050315795,3.2704770720710505
-462.4184928349871,231.0786775722071,-0.6200409332755433,0.8377126123444748,-0.5949258328242416,0.8037806003122884,1.0422155150534897
-459.5295385160385,286.7052465334788,-2.484821416870828,1.0427225461384277,-0.9221016256823331,0.3869477896486791,2.694737052471976
-457.9200064047402,353.919115825972,-3.401663966027717,1.6679480978677665,-0.8978721288599236,0.44025633466941605,3.788583982829484
-456.1304523150864,278.1249479813742,-2.2755403586460985,0.9673750242211048,-0.9202915516099854,0.39123325527782726,2.4726298472100505
-454.4274314141115,190.6734596387363,0.7329336950766052,1.0316638924006216,0.5791595312498308,0.8152142278950216,1.2655126187683186
-451.311808465746,245.3656008663461,-1.0802814391513518,0.7394414064581869,-0.8251999230981216,0.5648407624444736,1.3091148083188797
-449.2300006331639,260.9781055082715,-1.7182597557768229,0.8031513736228003,-0.9059209546351229,0.4234468372216134,1.8966994272352218
-447.9714264284282,236.9028067696756,-0.7494120755496497,0.7277567696061326,-0.7173958859899443,0.6966657324461301,1.0446283428507899
-444.699402430528,292.832797038626,-2.7675472326136537,1.100475726739447,-0.9292323231059726,0.3694959941529508,2.9783157169598735
-441.2104826757395,219.8231165098343,-0.02231473157282843,0.7061172061180819,-0.0315862536610057,0.9995010298042031,0.7064697134493263
-440.2284055450578,335.6017677254729,-3.434695812010064,1.5760204680378322,-0.90888584209716,0.41704499281892393,3.779017840221671
-437.1361203333333,188.8202583333333,-0.6917972613538859,-0.014256963825274896,-0.999787710696798,-0.020604211697026528,0.6919441536961287
-434.4371020643612,266.8588065606723,-2.1096634589371086,0.8236787484911651,-0.9315184726128839,0.3636940131222395,2.264757512558565
-431.9356995004581,282.768393768205,-2.6547924088671557,0.980333126835522,-0.9380847527224025,0.34640582661056507,2.8300133875566362
-430.1016233546458,234.2895353377428,-0.630438281361071,0.4465108755726652,-0.8160547471884306,0.5779746098153679,0.7725441014014469
-427.155462493297,226.2583817348342,-0.28528165942015227,0.33223596050341203,-0.6514598293124951,0.7586831293709745,0.43791135935613784
-424.3719802353384,241.3682401870948,-1.0422223081168405,0.4476437954827725,-0.9188328508685223,0.3946469208860293,1.1342893401467795
-423.0926199962004,195.2186535547607,-0.1543878574932939,-0.17606349284319325,-0.6593079595846739,-0.7518730041890679,0.23416653060058515
-421.0215482882465,322.1825821553842,-3.5763979323935686,1.3702527775059645,-0.9338071693232367,0.3577767048321115,3.8299105531450475
-418.6770115294197,248.4836516135626,-1.4736810114363124,0.4936651883830842,-0.9482116065274404,0.3176393383172974,1.5541689231512958
-415.699366177344,194.700039352582,0.19000851863252483,0.5305902192015519,0.3371419927503501,0.941453810191622,0.5635860341290205
-414.9887181785714,341.7834831071428,-3.5472144704820643,1.8402667747194865,-0.8876552792271556,0.4605085289765657,3.9961621966248835
-412.4995988002744,230.6784891835275,-0.6648110835198644,0.1699750890110053,-0.9688351889667346,0.24770623048238383,0.6861962603039711
-409.7119488030535,155.7570513716916,-0.7558913139911008,0.303533282955611,-0.9279776976412346,0.37263573725620225,0.8145576299004288
-407.0521309593315,224.4179676178836,-0.4512366079537129,0.01191878134640484,-0.9996513434069267,0.02640438646752969,0.4513939894442063
-405.2168947419588,174.7426729112921,0.24335443382624652,0.15601833123323647,0.8418447182929392,0.5397198071984035,0.2890728284424133
-403.4893487185702,328.2502221061603,-4.11754107206756,1.1343677098746812,-0.9640829381448216,0.26560137119007493,4.270940713867333
-400.6187381288998,269.8096720540698,-2.5713952233605926,0.6803544183508436,-0.9667339613734031,0.25578398684688497,2.659878856130705
-398.0722409863748,285.9437708004876,-2.985236955169705,0.7996451787822186,-0.965945776023307,0.2587445801997235,3.090480883367593
-395.3007526000565,229.6141169800147,-0.9253706330463263,0.03817185306846764,-0.9991502889740954,0.04121528894696057,0.9261575993702365
-394.6099905427138,252.6600133914608,-2.0282634106698665,0.4376422427503803,-0.977503791228554,0.2109178468831014,2.074941733085954
-391.2238220466467,244.4454958332986,-1.7235384163441385,0.3033257241457863,-0.9848644359513878,0.17332640536904506,1.75002604767547
-388.6846860408972,284.4930291365148,-3.012338367176401,0.7331144829023676,-0.9716391858699609,0.23646837522586336,3.100264389274597
-386.4238617667609,190.4138371344793,0.5020880574713047,-0.7962589991407474,0.5333759425097797,-0.8458783032752432,0.9413399020374802
-384.8760530223985,164.3865287642103,0.09409703789255935,-0.770642666811729,0.12120188387198166,-0.9926278775784421,0.7763661329880686
-382.1321136091876,267.0021597095081,-2.668801814910573,0.5749882623962194,-0.9775690064340232,0.21061537849738474,2.73003930908758
-379.2569525155667,283.0757079182396,-3.037516846130695,0.6786408031990341,-0.9759389633492115,0.21804389424349033,3.1124045254906045
-376.0060352403609,250.5033056563029,-2.2024657312668054,0.374894205569855,-0.9858206943187093,0.1678021413837675,2.234144346897594
-374.8706797589024,213.2705201096906,-0.5894386547488571,-0.25870804374950923,-0.9156839962104114,-0.40189901602782163,0.6437140511227329
-372.3270516289186,180.236040486867,0.44345801938408763,-0.9307286926691571,0.43013430398461966,-0.9027649087861507,1.0309757098562973
-369.4796509891339,172.7274891997625,0.5155866981444938,-0.9184307274132341,0.48951776659485,-0.8719933234767283,1.0532543113419206
-366.612587094734,249.306204774938,-2.278188161297871,0.3613874691276647,-0.9876509416326962,0.15667041039088578,2.306673405820658
-364.7883226346558,321.1640886428075,-3.8166081443205573,0.7357214557990766,-0.9819224561473389,0.18928362346906127,3.886873266240761
-361.5091802085896,312.3515080356992,-3.63807542338698,0.7127202832059524,-0.9813457136052138,0.1922513729175257,3.7072311754657985
-359.4967034509364,232.0207427385053,-1.6675459950632552,0.15257816646060843,-0.9958401026120592,0.09111800057948535,1.6745117922940953
-357.1899114685507,209.4004639658618,-0.7577870560014398,-0.16032682921370944,-0.9783429788306014,-0.2069903760392386,0.7745617563558449
-355.2568789553863,319.3824089130713,-3.7919123608960867,0.7178295297149124,-0.9825493817699223,0.1860019149996672,3.8592588130944607
-352.2358090035191,195.0206928117945,-0.26462008146418303,-0.29632342893043195,-0.6660796212714863,-0.7458806460331526,0.39727995424788254
-350.4571801431266,214.8280998344214,-1.078748190616905,-0.019250684674082686,-0.9998408090072335,-0.01784255149245796,1.0789199449540579
-347.6464800250146,246.6065872896731,-2.3995603675117763,0.3613602649770499,-0.9888499654085079,0.14891523062330767,2.426617233606803
-345.5049488181819,146.2383765151515,1.1082997248954494,-0.04296588716968747,0.9992493907218963,-0.038738290384567275,1.1091322498528329
-342.3418443481398,308.9078821409529,-3.6315045682014127,0.6788927576335851,-0.9829708064811307,0.18376178494408327,3.6944175190732116
-340.2818148331239,227.5116929156366,-1.7207854438439252,0.19062046396344004,-0.9939203170052345,0.11010178674396745,1.731311267515686
-338.0176294547445,244.8656334406349,-2.431409894099779,0.3689104264603127,-0.9886844663488562,0.1500100863291442,2.4592374785444022
-335.3322491420125,284.4485696429535,-3.2935735487994684,0.5999987215767489,-0.983808491708848,0.17922291048178388,3.3477791425428975
-332.8645021486359,306.7190118677008,-3.629369909169274,0.6676586618640775,-0.9834970689990996,0.18092405940112052,3.690270183380279
-330.9799938572186,227.2465817930684,-1.8035842980706605,0.2354942349173341,-0.9915831899248825,0.12947114527335574,1.8188935798793555
-328.1649106524541,267.0572401412324,-3.0640443386591474,0.5326529240395663,-0.9852239299301079,0.17127115312589572,3.10999788533
-325.5876172727274,145.6660393939394,1.3807508677077511,-0.043189251432246334,0.9995111538910366,-0.03126424871012399,1.3814261725170063
-323.3484201976327,212.5995989747156,-1.2577283249546685,0.15931330150957795,-0.9920729360594347,0.12566339776726065,1.2677780828801064
-320.2168003914989,180.4712615985109,0.16223180175545118,0.006476059657407433,0.9992042052892501,0.039886791451282995,0.16236100778667983
-317.732918876405,217.3894286901228,-1.5061140931182375,0.22456483105885225,-0.9890662470779689,0.147471891867916,1.5227636142349414
-315.3229685606623,233.4167510053495,-2.183585450902015,0.34958027883374226,-0.9874260523060485,0.15808159673818023,2.2113913703233163
-312.2057834338017,249.6787931327262,-2.781831951076733,0.47261287530526647,-0.9858733233553094,0.1674926574401328,2.821693097049304
-309.7000046397052,193.8127020030714,-0.480513075486811,0.13142794860845064,-0.9645704731125144,0.26382532554608923,0.49816274588654186
-306.49137199919,280.7186626093016,-3.3437819454234834,0.5893626467805839,-0.9848196536665872,0.17358067217297846,3.395324141810362
-303.924823737695,299.4111272760923,-3.6017015017977982,0.6451937043658686,-0.9843312911877572,0.17632898000227493,3.659033837532234
-301.1094743750003,317.9216246875001,-3.619774126147822,0.6700998680919344,-0.9832931250849276,0.18202920139559228,3.681276756445521
-299.2096212586127,207.2021527499906,-1.1689035490028916,0.23987496851012055,-0.9795862204854497,0.20102446775214128,1.1932625475515801
-296.0120732277392,230.6117505217468,-2.208644775561683,0.3893612048973396,-0.9848140400766975,0.17361251817715442,2.24270236377791
-292.9419496860269,246.7626136666928,-2.80825407154593,0.49497584569788144,-0.9848194520826531,0.1735818158668208,2.851542042155196
-290.8260583358867,286.8121342725204,-3.472153875741323,0.6162277721898253,-0.984613486257792,0.17474633809976317,3.5264130790427157
-287.6158180155985,309.9611152077193,-3.7397584825911365,0.6913240781774612,-0.9833395698827965,0.1817781348312187,3.8031200992317187
-285.7529541818183,144.5213651515152,1.2534623431525123,-0.035755891694651966,0.9995933903301861,-0.028514101918247537,1.253972220382998
-282.6995916946315,220.3739830056065,-1.8727039064951247,0.35410349885207326,-0.9825886254654488,0.1857944915919737,1.905888036926981
-279.9951193537452,259.9522781864845,-3.1249330896877274,0.561942537894509,-0.9842132603107412,0.17698660465837845,3.1750568862495374
-277.6065988226909,178.9117531895416,0.09208335532597293,0.14144282546529294,0.5455943237870631,0.83804942208162,0.16877623411989826
-274.4389131290295,242.6562491104259,-2.7812120377805285,0.5067328633010734,-0.9838039789412234,0.17924768065282434,2.8269981595049942
-271.0008748891008,208.799305061255,-1.4288366673821007,0.2982590138854193,-0.9789003606916709,0.20433816050291861,1.4596344273205846
-269.158427416538,302.4121807427086,-3.7939603079635016,0.6974860020391417,-0.9835178520878277,0.18081104674368198,3.8575408671124993
-265.8356226363638,143.949028030303,1.093185540731062,-0.03203790300933326,0.9995708286115145,-0.029294343974398528,1.093654906125648
-262.8630468750004,310.8389529375001,-3.593385313438317,0.6658814040379916,-0.9832604572334471,0.18220557961015452,3.6545609934816796
-260.7097274866708,149.6562148641941,1.1090220223120375,-0.007592589998324939,0.9999765655753952,-0.0068460426552384955,1.109048012214063
-257.7363917576012,247.9883308750123,-2.976896309460852,0.5510332186924877,-0.9832964247676405,0.1820113761257138,3.02746581242204
-254.5299642820491,240.0231534967888,-2.7984626041652203,0.5219006649897763,-0.9830505883936907,0.18333450482333746,2.846712709605231
-251.292629545492,189.8110345465091,-0.6096916016448828,0.18477370133114043,-0.9570162701757188,0.2900342369772159,0.637075482042679
-249.9966114285407,298.7390745189041,-3.785799727567023,0.7011304148883849,-0.9832793825149795,0.18210342094798973,3.850177065529338
-245.9182910909093,143.3766909090909,1.0040895640213494,-0.03011771144431327,0.999550451966029,-0.029981560574914693,1.0045411535219582
-242.9879657408502,188.1961908080949,-0.5834582011843894,0.16905927862518189,-0.9604923503179472,0.27830638688450093,0.6074574159713505
-240.3782546969703,205.0043039764091,-1.4694203676496793,0.28836156328691837,-0.9812834847787906,0.19256874746540045,1.4974473640315356
-236.9700072081429,195.8434241696299,-1.0319313824551053,0.2172279546285536,-0.9785537528856907,0.20599163262941236,1.0545474680486457
-234.2047444522524,212.7853162609998,-1.886441241219736,0.35656377985864135,-0.9826016758775304,0.18572546018968064,1.9198432971682193
-231.6862408159115,229.6210157341558,-2.603627459255852,0.4875121526755768,-0.9829178347927165,0.18404491312285162,2.6488759966441346
-228.9363188017217,246.2576326032458,-3.0412169826970907,0.5680536842847442,-0.98299926183234,0.1836095074800724,3.093814106256979
-226.0009595454548,142.8043537878788,0.9510898366266084,-0.02843889134050037,0.9995532535179346,-0.029888014014179915,0.9515149225708998
-223.4127643564615,185.3138672477768,-0.5685533497369392,0.13640091130764523,-0.9724074389649079,0.2332890324162474,0.5846863433522715
-220.280060736539,270.6729510700733,-3.4189705280173635,0.6401793710316213,-0.9829178566208734,0.18404479654646042,3.478388865343519
-217.2652134105578,192.9934455340088,-1.031118009029014,0.20138618487163748,-0.9814561485481982,0.1916867978681295,1.0506001827532256
-214.7448401884494,209.881234008429,-1.8956192035744086,0.3418096256253262,-0.9841291341249241,0.17745378938339745,1.9261894987591954
-211.120868542194,200.7164845568897,-1.4782341064338815,0.2670958382586555,-0.9840654508450334,0.17780660407634305,1.5021705163660581
-208.6250898957499,217.5875577003927,-2.2861771650887603,0.4048498719726033,-0.9846796820958417,0.1743729441961458,2.3217470682676686
-205.4934056250003,300.2149453125,-3.6078389294067104,0.6681668258827488,-0.983279637976872,0.18210204155931767,3.6691890994813536
-203.3733576407454,166.2379357625677,0.30612024608381533,0.040769980940142475,0.9912474252885126,0.132017202889981,0.3088232446048633
-200.8677974149344,150.23494723691,0.90752678257619,-0.010056498744808934,0.9999386089987583,-0.011080533995632,0.9075824999745729
-196.8439843502433,164.3225424062119,0.37030994547377194,0.05065363745197133,0.9907739095950254,0.13552512706427755,0.3737582730909159
-195.1344769462077,275.6471496631253,-3.587868966779414,0.6621762818933532,-0.9833919424550739,0.1814945936231618,3.6484628477046175
-190.9890466070645,266.7121094569329,-3.4490976929282975,0.6273376249472121,-0.9838584136484887,0.17894865714243072,3.5056850102423227
-187.9357916740939,188.6679263182876,-0.9884071961129144,0.1940125024178989,-0.9812748943663872,0.1926125169510942,1.007268403367369
-185.9661343770615,155.5279038188315,0.6907092054119621,0.04074531989869919,0.998264585138128,0.058888182677014636,0.6919099562330863
-182.9429212711874,222.4828998796128,-2.629559520536988,0.43230569084970166,-0.986753855347705,0.16222462500015344,2.664858623339661
-179.4113453066868,213.2866930227204,-2.2974550670217595,0.36448746064479076,-0.9876480349083409,0.1566887332953221,2.3261880607447125
-176.7818996828866,230.2302156749149,-2.87801291431394,0.46689544233501423,-0.9870951440505991,0.16013487000565152,2.9156388131987523
-173.501773867925,285.8975277498841,-3.882043779093491,0.7065965588070225,-0.9838355281858665,0.17907443558262892,3.9458259717980972
-170.6116882905478,237.8699782986994,-3.059153770561751,0.4869537381148661,-0.9875667690343275,0.15720011672737164,3.0976677896453357
-167.1893389813052,228.6722445256384,-2.883277329695995,0.43742326149972793,-0.9886868888582893,0.1499941192171101,2.916269409646497
-164.2256843690108,245.5431271093127,-3.220037067036435,0.5039829662935039,-0.987972120624814,0.1546321081409288,3.2592387981555766
-161.0151470783214,167.3937650815722,0.07078750928432091,0.06446591359655056,0.7393490491386948,0.6733223474218777,0.09574301795178457
-157.6853712500001,291.361605625,-3.670769995973591,0.6800300655031336,-0.9832696365543591,0.18215603704038605,3.7332282616159644
-154.8644179266387,175.1143559393061,-0.36596828370223927,0.06004214905414692,-0.9868072752435677,0.16189935616414822,0.37086095014034987
-151.3576943199935,234.9236662294159,-3.081241628465657,0.4175575615881418,-0.9909422728258768,0.13428853981887454,3.109405777673466
-148.3812636680517,251.7663018283453,-3.4018835037530546,0.4948322293624956,-0.9895859084673092,0.14394349503513607,3.4376838581118854
-145.7273144470616,157.7031375486498,0.4823077385505367,-0.0217295636073178,0.9989866417240473,-0.04500766220222889,0.4827969848707605
-142.2940962541205,259.4074558704875,-3.5613912046628795,0.5251260142462605,-0.989303401797498,0.14587247578586734,3.599897865702342
-138.9409222973254,181.422296446294,-0.8252338782400007,0.044541301426894685,-0.9985465701242018,0.05389570755814135,0.8264350436228087
-136.3729675909095,140.2288367424242,0.7723598049714672,-0.022957474657054434,0.9995585401172719,-0.02971068626989506,0.7727009214296254
-132.9523482846832,189.185810196629,-1.3369327611520596,0.07088038111468419,-0.9985975460955322,0.052942808123309405,1.3388103809982326
-130.7591772830529,206.0728149705263,-2.305225078886045,0.17784417314697454,-0.9970372893529841,0.07691972204612982,2.3120750883670502
-127.1699221680872,264.6124603246243,-3.7990940583965638,0.5250739280355391,-0.9905836478064337,0.13690886274635217,3.8352077250713217
-124.6366241376315,213.7642262794749,-2.672830656916741,0.2026484335501719,-0.9971381545649595,0.0756009306211698,2.6805018388679227
-121.2903881310462,150.010336190934,0.741098192146067,-0.06761258418441526,0.9958640742565761,-0.09085563056350908,0.7441760490248684
-117.3690827211194,263.3717867031143,-3.8828751814690907,0.4580941798387482,-0.9931124033165541,0.11716549995121353,3.909804336852518
-114.8977652666031,212.3237072114677,-2.678567657531721,0.15055122386024059,-0.9984241827656504,0.05611729919323462,2.6827952525268843
-112.0395935864839,162.7548586711401,0.19234676778309412,-0.08207168369439131,0.919771730805521,-0.392453772068783,0.209124461364604
-108.7790118190826,220.0248626766395,-2.9577415266304956,0.15311109225890276,-0.998662816224535,0.05169699691936357,2.961701866313895
-106.1458006861561,236.8646203035024,-3.3565556584095355,0.19542737976362767,-0.9983093618031735,0.05812416138010296,3.3622399897631263
-101.5371570114713,201.7484867077182,-2.2838464611376,0.04202417390511685,-0.9998307517056654,0.01839749829961581,2.284233063687492
-99.02951737862372,218.5821116040628,-2.964790363410034,0.09570071059442065,-0.9994794372005484,0.03226227848858381,2.9663345268154226
-95.49568116916134,166.4485567418971,-0.03463838578278471,-0.10343840571571401,-0.3175386138911863,-0.9482453420334128,0.10908401141618179
-91.7909855056584,200.3179264035255,-2.263522980781341,0.0012039603323826167,-0.999999858542997,0.0005318965931851965,2.2635233009725635
-89.29913854524801,217.141289045576,-2.9641001395950806,0.04280272970274948,-0.9998957540288402,0.014438873747521199,2.9644091673076414
-85.91299228520523,273.5471324268839,-4.2754315076723515,-0.02180796322333435,-0.9999869913617969,-0.00510069673489015,4.275487125937515
-81.89791969686871,198.9433162460523,-2.2326520734948896,-0.035822386470163115,-0.9998713075429566,-0.0160427040220215,2.232939435957332
-79.55325688515046,215.699650712734,-2.9519207416678435,-0.006144200165146101,-0.9999978338430558,-0.002081419995163137,2.951927136005308
-75.9182555725713,206.5691776536362,-2.633626613545776,-0.03751272104685193,-0.9998985732154894,-0.01424230605024069,2.6338937609206887
-72.10798500293134,197.5056493938371,-2.1833731809339523,-0.06686552779876913,-0.9995313881584539,-0.030610522472417027,2.1843968151481663
-69.81312157553106,214.2607007377244,-2.9291430841233037,-0.05028130741765022,-0.9998526989007571,-0.017163347600973638,2.9295746136842133
-66.38958945373105,163.8800594849057,0.14084230171756423,-0.1220145046595688,0.7558187416475912,-0.654780902114785,0.18634401868700087
-62.41074976304418,265.0919212030185,-3.951816675340688,-0.08274820992620957,-0.9997808452663343,-0.02093469461286933,3.9526829245142747
-60.07818747542228,212.820131478175,-2.901532813127387,-0.08612340953814639,-0.9995597791486591,-0.029668972147412237,2.902810690921026
-56.4471181888166,203.7215253471451,-2.5459441568024643,-0.1022718525242366,-0.9991941405829365,-0.04013812931275072,2.5479974845700593
-52.74050613725308,263.4255561774171,-3.8953995330443494,-0.10372591746569217,-0.9996456685639199,-0.02661836436360668,3.896780284798751
-50.3287683861239,211.3847663458344,-2.8687045238821764,-0.11209983323403798,-0.9992373745861997,-0.03904701307499719,2.870893940561574
-46.70330892665072,202.3001309644173,-2.4859140267734325,-0.12410240014109049,-0.9987562092841988,-0.049860148578373606,2.4890098340966196
-42.92450028148517,261.235755025477,-3.84076133772565,-0.12085793407230445,-0.9995052756151965,-0.031451613907557685,3.842662396515774
-40.60119985454185,209.9500319824397,-2.8278559583609932,-0.1309082368452014,-0.9989302259656647,-0.046242876772385595,2.830884364948821
-36.94366351230622,266.6367753994434,-3.9348692488700507,-0.12873799455523688,-0.999465220949749,-0.0326997264800416,3.936974660439823
-33.02500044379411,259.8928730562104,-3.8100234969193454,-0.13296621570147577,-0.9993915837218205,-0.03487782083203465,3.812342988451523
-30.85710118164582,208.518281585776,-2.782728869963418,-0.14641829661078587,-0.9986186036886113,-0.05254411829128365,2.7865782388639806
-27.21979297553332,199.4257796607786,-2.339819884998485,-0.1530442691345339,-0.9978676990884118,-0.0652690977109308,2.34481974628099
-23.31051565370979,258.6709704228147,-3.7905760803662787,-0.1397503425806842,-0.9993210733213237,-0.03684280684092147,3.793151352015419
-21.10777372651421,207.0870721146636,-2.7348967367817543,-0.16155935331543247,-0.9982597264824674,-0.058970488239029256,2.7396645023621393
-17.13740762332668,265.8651850002535,-3.9101707657138562,-0.13747962163402894,-0.9993824774986662,-0.03513778121378588,3.912586876148301
-13.62070909576971,257.3486551246917,-3.778204542978731,-0.14365329308540778,-0.9992779626205041,-0.03799412350633038,3.7809345190308976
-11.35917640657124,205.6536118646954,-2.681221242307982,-0.17524878454564033,-0.9978707535832112,-0.06522238222630515,2.6869424047955106
-7.50065188749295,196.671444576062,-2.1885590057194757,-0.17809928527306332,-0.9967052130234421,-0.0811092986771244,2.195793678133398
-3.932854499904465,256.0528475127981,-3.7714068527467326,-0.1464774058107775,-0.9992466209938571,-0.03880966931524919,3.7742502936819213
-1.665710397649775,269.4286737587247,-3.9900418281744727,-0.1326284302749843,-0.9994480132366652,-0.03322151166462268,3.9922454948436092
2.194566621240313,275.9198594699208,-4.117760864434271,-0.12488536372685333,-0.9995404091538784,-0.030314525701341254,4.119654219802879
4.497785618988019,211.9309674233094,-2.9682332323434437,-0.1868280940118896,-0.9980249857500957,-0.06281821247473963,2.974107136318415
8.124077733007823,202.7750042916655,-2.5516969388912156,-0.18912210261348994,-0.9972646580273448,-0.07391347542636022,2.558695847036874
11.9420661269254,261.520870851075,-3.8675869488679893,-0.14022070919828117,-0.9993434220936391,-0.036231543138189,3.8701279894006184
14.23550537960801,210.4947291832581,-2.9211529939053307,-0.18936242169154208,-0.9979054879023407,-0.06468877193448058,2.9272842261302476
17.14324017033539,268.5469755967472,-3.9865714741209324,-0.1297756949051084,-0.9994705650367687,-0.032535974322007936,3.9886832224761655
20.42935418331336,175.3697315957649,-0.6080503225473576,-0.171440436084514,-0.9624748726589838,-0.27137081549067316,0.6317570877123532
23.04157250856008,235.0913067659583,-3.5021880503128386,-0.1618034653367617,-0.9989344541423384,-0.04615144989432503,3.5059237728662938
26.55719381792915,225.953306115059,-3.3716648827706908,-0.1652950770336711,-0.998800448074746,-0.048965956803545325,3.3757142272711214
30.10772719696399,216.7746805077302,-3.1673883712554307,-0.16969620324019088,-0.9985678849787871,-0.053499337276193604,3.171930941202577
32.92435054545467,135.3639712121212,1.7891552532386301,-0.05127069219488256,0.9995896589808122,-0.028644609591047816,1.7898897184099163
35.78582002614985,181.7118887588222,-1.1309237911161893,-0.16874978291358123,-0.9890500882930973,-0.14758022512320748,1.14344440640811
38.85090462183325,241.3358289993744,-3.60398246420964,-0.14075275549884564,-0.9992382332539456,-0.0390250330369282,3.606729951148423
42.43770616290686,232.2359133230956,-3.480067015617538,-0.13808406600748835,-0.9992137340259071,-0.03964736730230423,3.4828054270191893
45.20927588105576,180.2721199482489,-1.0088015038471714,-0.1495261698216423,-0.9891929272689983,-0.14661975528894475,1.0198228030524936
48.50198052412964,170.5870060298047,-0.17446230220543715,-0.1316557776098322,-0.7982196946300096,-0.6023664325846638,0.21856426667886694
50.8676828060303,187.9364502704546,-1.6241917711584681,-0.13786860816314953,-0.9964166687935204,-0.08458027045608109,1.6300327182654113
54.58981024063883,247.4260404501498,-3.683765713821374,-0.11573075458365008,-0.9995068690818963,-0.03140093403236405,3.6855831888430357
57.31606689602495,169.1237471132227,-0.03971580203126528,-0.11142419252554357,-0.33574738886379835,-0.9419520639985569,0.1182907249574372
60.48715866947356,186.4435700867321,-1.5120458028282417,-0.10238989181120271,-0.9977151177505046,-0.06756140771251476,1.5155085614392325
63.71731912676938,151.2110601064429,1.3062092103768697,-0.078883984065663,0.9981814040209902,-0.06028171088053694,1.308589005079684
66.60939410271442,194.1818259778607,-2.079890116587082,-0.07836690118027703,-0.99929092453653,-0.03765166847468076,2.081365962121324
69.86169850422607,270.8292675908746,-4.014189171262183,-0.1104817681593132,-0.9996214624936179,-0.02751239215554154,4.015709267834785
72.75901363636387,134.219296969697,1.9033105948267732,-0.0544975412609885,0.9995903268041386,-0.028621295561091276,1.9040906497284573
75.19435050996003,218.8010912658694,-3.2431252523066374,-0.041639567511320585,-0.9999175859436473,-0.012838275609628077,3.243392553443311
79.04635067105647,269.1804319255995,-3.968323059984436,-0.11231331528909685,-0.9995997257607817,-0.02829113392867408,3.969912113535445
82.4802493988422,200.4878416309887,-2.453944040858381,-0.00345165329101605,-0.9999990107765998,-0.0014065723663985712,2.4539464683596504
84.95024670597331,217.3777113073768,-3.187968678253645,0.0019998205467723833,-0.9999998032458792,0.0006273023216761786,3.1879693054997427
87.9464003115566,142.373732050843,1.7380461357714851,-0.029566623424781984,0.9998553372835124,-0.017008953691322947,1.7382976026247448
91.06523651620284,225.1095107036041,-3.3513241905458107,0.00248584858757265,-0.9999997249027259,0.0007417509504855225,3.351325112486214
93.61525573644178,242.0341727694082,-3.5558023656832263,-0.042702305949721214,-0.9999278974775679,-0.01200832403337022,3.556058766490207
97.27827947137604,232.8766055826048,-3.4274493884645363,-0.0073296462831819,-0.9999977133881629,-0.0021385084628221308,3.4274572257287996
99.8693507019496,153.5200802372188,1.1381050937244557,0.06104516413053031,0.9985646033093584,0.05356055467994942,1.1397410742906808
103.3604608836991,240.5701331641771,-3.500788625290761,-0.0185160916959703,-0.9999860128974275,-0.005289046181118307,3.500837591865248
106.8401238168395,139.3800903842345,1.6970457971004578,-0.0014603903641608198,0.9999996297282696,-0.0008605482691832764,1.6970464254687743
109.436267799765,248.2671181002048,-3.5633584507253464,-0.04169852170098032,-0.9999315382971034,-0.011701227234293243,3.5636024210155357
112.5936767272729,133.0746227272727,1.7352134314043297,-0.05394688246058918,0.9995170721854948,-0.031074465558340175,1.7360518191152028
115.4323337449895,187.0174358315244,-1.5469336792532344,0.23051488393317313,-0.9890789486095425,0.1473866799186484,1.5640143604592232
119.0956974514024,177.8219070903287,-0.8196618168960489,0.26714809399276995,-0.9507752782822608,0.30988121951368625,0.8620983692139209
121.5131301302296,263.3059020094832,-3.676457659937201,-0.15211911820314908,-0.9991450882969962,-0.041341172358651014,3.679603395942805
124.0137373851391,211.700731015234,-2.889858746958568,0.21764149899345886,-0.9971760466855433,0.07509948013529136,2.8980426842020575
127.6678929326323,202.5299175046451,-2.4596085001095696,0.2615999965475208,-0.9943914850784181,0.10576187594562712,2.4734810555176905
131.269916362003,262.1756612864273,-3.560512338320688,-0.12451018512845786,-0.9993891189170858,-0.034948376072872135,3.5626887174624975
132.8812390625,289.4138715,-3.7902824825963695,-0.3949812129608363,-0.9946140781693837,-0.10364765075614092,3.810807192245353
136.7545122991687,158.3749388569719,0.6142455071180113,0.30679528811663626,0.8946178844388877,0.4468320051675899,0.686600969869132
138.6538965200562,174.9848639714096,-0.5837890372846951,0.36976312701313757,-0.8447994055514545,0.535083137820572,0.6910386459181026
142.42316153649,166.0829870098122,0.07932902312662725,0.3562515467690381,0.21735344651013663,0.97609296652018,0.3649770656980478
144.750876311692,182.7418881990295,-1.1666647585094534,0.3788172304468631,-0.9511176250711063,0.3088288575879829,1.2266251068812153
148.2919982365825,283.1115462810144,-3.727661562222782,-0.3104188244219358,-0.9965506159737895,-0.08298716649133708,3.7405642046392797
152.0702909272195,164.5843501648532,0.1518928287872831,0.3562734676315198,0.3921827017003761,0.9198873455412863,0.38730119438905747
153.3400270887174,207.4493076145331,-2.640195050206381,0.4561382829130833,-0.9854017998814862,0.17024480253542917,2.6793081264149468
157.0560516705007,267.1229185052695,-3.3260252585129177,-0.09960431680684757,-0.9995518914326027,-0.029933531925025215,3.327516347096206
160.663156005543,189.0806476958641,-1.673323892779638,0.4724447229577718,-0.9623772795085412,0.2717167125624393,1.7387400226594678
162.3870055909092,131.6437799242424,0.8528976234275615,-0.019077632598859032,0.9997499296353659,-0.022362428179445597,0.8531109611967013
165.5699407576059,222.9550008158879,-2.7951151698554817,0.4236181207354572,-0.9887094352147191,0.14984542941775453,2.8270339801586535
169.2340232267613,213.7859434033743,-2.6562316275028777,0.5541135280453267,-0.9789265256692847,0.20421277467647114,2.7134126595321666
171.6835529486968,230.7004892582241,-2.8266579964299265,0.37262359402622575,-0.9914227422435106,0.130694093831196,2.8511127251664865
174.1226381737602,178.4725884959528,-0.9811062296213598,0.49873096072106166,-0.8914352744032177,0.453148045951497,1.100591661327485
177.5306005963537,145.1217994935168,0.6971315569631878,0.18487982372909828,0.9665867939986214,0.2563395593104326,0.7212301691804225
180.1778931163894,255.3030976234699,-2.9322183654285694,0.13546350942892452,-0.998934563602647,0.04614908059744305,2.9353457896717026
182.554388403433,271.635867441771,-3.039857286360126,-0.04347712317244328,-0.9998977369853933,-0.014300894080068705,3.0401681831234435
186.3185014559409,263.0181340496987,-2.9344714964403784,0.07298345002054213,-0.9996908583164419,0.024863382684900886,2.9353789444291403
187.7067136714588,280.1320915237596,-3.1038930345485016,-0.15465217543243523,-0.9987610297513119,-0.04976349515557571,3.1077434362065173
191.3132811875,295.4341425,-3.0198485758723685,-0.30157935548614473,-0.9950504105570276,-0.09937142672967421,3.034869936068729
194.7768098274214,149.4566467834024,0.43691821379462464,0.20978883233438728,0.901468244415136,0.4328452429114735,0.48467399323432964
197.4504898598111,235.643817780944,-2.5607233490328247,0.4908885242929794,-0.9821171110045502,0.1882710287645868,2.6073503051113835
200.846085457549,157.2692269285626,0.08674196259002463,0.30253189121679874,0.2756148622467542,0.9612681455809834,0.31472164411934267
203.3839526835093,174.2946326433406,-1.3142856818708049,0.9080774860163356,-0.8227228551780796,0.5684427003380627,1.5974828869757431
206.5428049356227,287.0167589061917,-2.981550667462738,-0.15747529848458028,-0.9986081160449869,-0.05274306180989091,2.985706424329141
209.5260017600593,182.0321413779979,-1.8630796834462349,1.332272738136483,-0.8134232872750391,0.5816722064175571,2.290418423705984
212.1470069096579,267.8952869505107,-2.5655230744546134,0.17770376156189593,-0.9976097018185455,0.06910052704222254,2.571670132896577
214.4863952860364,215.8740440838199,-2.192002509398109,0.893640468454644,-0.9260034138224588,0.37751513557624733,2.367164609415121
217.391682141125,138.6944027699768,0.3407084552455683,-0.14268123454417286,0.922383997573923,-0.3862742044449116,0.3693781073194115
220.52930225,298.444278,-2.4868489460006695,-0.24384634130816393,-0.9952270629998896,-0.09758633650575065,2.4987754437712124
222.9307382573377,282.5771182135054,-2.614729715459517,-0.0032964837376354334,-0.9999992052733864,-0.001260734942637368,2.614731793456461
226.325752598839,291.4980031664709,-2.6715623858356827,-0.12266779854743633,-0.9989475185383686,-0.04586780140834895,2.674377118173972
228.5653799813216,155.2906912828083,-1.185988076863059,1.938373077475074,-0.5219070715103288,0.8530023497667004,2.272412353852515
231.5902188793121,265.0646817213874,-2.2284768530768404,0.37622288907096063,-0.9860466133879091,0.16646944532326455,2.2600116696513224
234.0077180630337,281.9031723439912,-2.404620099070279,0.10123699835237572,-0.9991149277838659,0.04206377395622568,2.4067502468449353
236.5044819821087,138.9753018959535,-0.6285288145852493,2.1895816336056733,-0.27591170522126784,0.9611829851396103,2.2780070678088835
240.006649625,300.451035,-2.0525916116542984,-0.1983919728377724,-0.9953614403872255,-0.09620604445806683,2.0621570500619137
242.5393480077065,237.6769516419101,-1.90751164927983,0.8874752469150256,-0.9066737535057924,0.4218325552914538,2.1038566980726476
245.3712473310567,140.6310488168388,-0.5853241214906189,1.9130476912101029,-0.2925759172784421,0.9562422980754817,2.000588862321059
248.3430548975871,150.3980227869193,-0.7848611425319426,1.8665078974901095,-0.38762196721413716,0.9218184260108074,2.024810792259241
251.1011906831045,193.3021110928813,-1.4881210744877882,1.4547429093592548,-0.7150808413711817,0.6990417657793295,2.081052922120367
254.0591591160739,278.7158786645326,-1.9992316194123225,0.3842847305109392,-0.9820231029899392,0.1887607617965424,2.0358295169689145
255.9580367964974,227.1228937124791,-1.7824694436063657,1.110832766861501,-0.8486846365622913,0.5288992225964522,2.100273018758172
259.4839969999999,302.457792,-1.4110812734064293,-0.13320170944328527,-0.9955741681915629,-0.09397912337151193,1.4173542449073637
262.061426641968,234.8588531592973,-1.731682965449598,1.0854541567596787,-0.8473043618986335,0.5311076334487669,2.0437555184647644
264.5715688875184,182.7077335690482,-1.219053744001073,1.624497931395877,-0.6002143470052442,0.7998391948692364,2.0310306644343203
268.1552032015236,242.5897408702477,-1.649569722894326,1.0770859187199067,-0.8373132845767749,0.5467233884436012,1.970074705942485
270.6880884942891,190.4646706218658,-1.2926690494848658,1.5806694460491604,-0.6330600153594466,0.7741027173141155,2.041937601683623
273.4928875595447,147.3739889369203,-0.5801949904817485,1.9183883664111125,-0.2894887559633032,0.9571814144512101,2.0042056160388366
276.6467271681163,155.9995208186289,-0.7184296381821067,1.8789165269002783,-0.3571463044385455,0.9340484555021168,2.011583570244467
279.1223851107666,215.1604078826822,-1.3360138902288032,1.4840637755324444,-0.6690633599927118,0.7432053688687017,1.9968421081126855
282.7181426533999,274.9372714536096,-1.5767371873042537,1.0334078929444157,-0.8363703758718851,0.5481647511140438,1.8852140544320017
285.215161912334,222.9052624196738,-1.3414611868853263,1.4680016419316673,-0.6745742268308609,0.7382070254986376,1.9886042684842702
287.815859603497,170.703394195847,-0.8265605207084471,1.837640339926289,-0.4102088186339286,0.911991625572821,2.014975015556825
290.2700100000001,141.72836,-0.38733290205138354,1.9604138691405488,-0.19383008081255004,0.9810351164826876,1.9983116161725536
293.7379502643043,247.5152711457393,-1.460796040168307,1.353334202395341,-0.7335740699043589,0.6796095084413951,1.9913408885332617
296.1666571269207,195.4790943335462,-1.1486882371588076,1.682477778291652,-0.5638541955129737,0.8258743525515353,2.0372079276873585
299.8070961994397,255.2466660470248,-1.5000976100287238,1.4970937990160171,-0.7078150942128892,0.7063977579270752,2.119335434202453
302.307738115567,203.3097429365445,-1.2028919641365132,1.6681726104720627,-0.5848834446991178,0.811117350398137,2.056635343397894
304.8694449666307,299.0750886049696,0.31930180680842574,0.38505028705193806,0.6383261713231184,0.7697660027592599,0.5002173201618524
308.280444886296,279.7119561035574,-0.7724451220787026,1.0841317030634228,-0.5802754287891404,0.8144203010384622,1.3311697924045525
310.2568298443299,293.3719304585686,0.10181287526273142,0.5225926067660625,0.19122734599633542,0.9815457718024146,0.5324179694711786
313.366793060644,155.0428482300545,-0.5298988625502391,1.9312336570728565,-0.26460381178444115,0.9643572070499314,2.0026123545866374
316.2450801727554,165.4579253545022,-0.6783402045389295,1.8948117350680014,-0.33705094412142045,0.9414864104525668,2.0125747053079364
319.3561820000001,147.77224,-0.38792677474046516,1.9585198016175713,-0.19429672227335665,0.9809428034874562,1.9965688056985842
322.8519838168268,157.3711765656819,-0.5316193351847766,1.9292071828159303,-0.2656616200323709,0.9640663377806407,2.0011145573831803
325.3542480615185,260.1392526815481,-0.9011183380127994,1.2876908876115842,-0.5733490568717143,0.8193112100931585,1.5716749285844256
327.8793558671802,208.2368105921165,-1.17213891028683,1.847789326136476,-0.5356626354975325,0.8444320818940015,2.1882036054243876
331.4121318289372,267.8250359025072,-0.44215312623762837,0.7775867849463096,-0.49429879026144635,0.8692920717147204,0.8945057826335425
333.7291979798977,284.497896131052,0.15050727692091892,0.4151955166377069,0.34079712643401305,0.9401368616400056,0.441633057460832
337.3933865,310.48482,1.7036091181202764,0.17807826731491316,0.99458110619976,0.10396356664938826,1.7128910930448635
340.0057375290181,223.6640891877171,-1.2534649027302152,2.0002246484726127,-0.5310113244338265,0.8473647227274884,2.3605238627757728
343.2623419633082,170.7046805533709,-0.7087134170798469,1.9262244864016231,-0.34529854241458074,0.9384928964069819,2.0524657072804384
346.0703004993945,231.3642684534225,-0.8601905270238001,1.3750294220126145,-0.5303523158581506,0.8477773416787548,1.6219228262102448
348.6015870676539,297.902207181045,0.8716262331386032,0.1761699862603002,0.9801797072795859,0.19811042738156207,0.8892514573248362
351.2566555002714,162.9120414039163,-0.5735842377999555,1.9330622197986438,-0.2844644668769047,0.9586865843874307,2.016365151321907
354.5629501076111,255.7459393824888,-0.22062393482292095,0.3576911915129349,-0.5249709314442199,0.851120156698564,0.4202593355330629
357.3500364644615,297.2948921740763,0.8205360974558608,0.1372619747052458,0.9862951243940173,0.16499068942394873,0.8319377001483208
360.6090346835749,263.3690008746092,-0.06729237270063824,0.13520228620508568,-0.4455772263042316,0.8952435062032159,0.1510229175283126
362.9916495100422,211.88260898592,-0.5747388539839737,0.9817475881822019,-0.5052167409873606,0.8629924939569927,1.1376084902902148
366.6094075625,313.4949555,1.8418987261888298,0.18980050659171654,0.9947326606832172,0.10250333540957399,1.8516520055989207
369.003998594883,219.5866807647653,-0.35287835979454824,0.5764674499274247,-0.5220883267488268,0.8528914227922628,0.6758978159730349
372.6086244431572,210.6308837335573,-0.38942742577349393,0.6221073059762331,-0.5305968256080181,0.8476243322691335,0.7339422457479721
375.2858937156984,295.3563120606422,0.6267664524758826,0.07364777848480118,0.9931670425207498,0.11670143808277268,0.6310785856174721
377.528526,159.86,-0.5464436677245796,0.9944292292267424,-0.4815855373940122,0.876399092978148,1.1346762419019725
380.9753361610441,234.8543176218697,-0.05169950816839231,0.03967160568841078,-0.793344611242732,0.6087728047573401,0.06516652087345472
383.3850517769417,251.3370273993783,-0.0024482217117890834,-0.029709719621723463,-0.08212637021645074,-0.9966219239586647,0.029810421492348874
386.0867549375,315.5017125,1.8301188155043306,0.18812047226993944,0.9947584646550408,0.10225261364457204,1.8397619930170421
389.2637598488203,191.5577847290434,-0.47133043777474787,0.26247238267619893,-0.8736672617419987,0.48652391077956075,0.5394850630375752
391.7458009429826,181.9639842298782,-0.7036839441710269,0.15731445649492826,-0.9759101304035691,0.21817290706155235,0.7210540420151512
395.335883193324,266.5471913109459,-0.0117768448871305,-0.024904772190083867,-0.42748879109006566,-0.9040206488196794,0.027548897497640567
398.5459707036326,174.3889242040585,-1.019458832661276,-0.14148012035601257,-0.9905070137193207,-0.13746219761386466,1.0292292922119168
401.1894908404015,182.3279182868917,-0.8095467537465622,-0.05416405429744908,-0.9977692373892932,-0.06675738850185901,0.811356697932256
404.7962779736596,264.900959814751,-0.012276545115371934,-0.0142205428259527,-0.6534725124788378,-0.7569502463402699,0.018786628176299155
407.3180094180244,281.5753442401051,0.07431341797052944,-0.015373557846254883,0.9792646862993689,-0.20258498011204762,0.07588695784727935
410.320644794651,297.6011174026759,0.5998831138711221,-0.04803328592393588,0.9968096442181562,-0.07981561998551931,0.6018030798063136
413.2490943863888,289.1608883303703,0.26268917693269733,-0.036829745226381085,0.9903141572772803,-0.13884476906311655,0.26525842835057684
416.0417278341004,303.0843419495806,0.8929248608726688,-0.13859904695840516,0.9881669029571531,-0.1533824367392439,0.9036174538942091
418.8506554391163,229.4445759963133,0.0139678957325911,-0.020621446927755683,0.5608076467669332,-0.8279461234450795,0.024906749779744063
422.3119093426972,196.8022882371375,-0.45629796225228836,-0.1053269219735808,-0.9743783781564088,-0.22491504214099653,0.4682964775097284
424.5053251286139,305.1988750792937,1.09792475741896,-0.2915386295491768,0.9665064487954335,-0.25664232783553076,1.135972510879068
428.2456811594334,228.1093372140919,0.019127955177066915,-0.00839645783552395,0.9156648387795551,-0.40194266136205475,0.020889690601816308
431.7805191444174,219.2778487791873,0.003037252736445783,-0.004179143981499816,0.5879026747830536,-0.8089316689207631,0.005166250923363434
434.809491886326,302.9955157932469,1.1684216363265485,-0.3682144425100217,0.9537608306479096,-0.3005665948201987,1.2250677515586537
437.6290216840121,226.7608951351072,0.022662666262779147,0.004543047972336433,0.980493094276867,0.1965535348839464,0.02311353990666636
441.2272689679596,283.8320552315824,0.31684838849687347,-0.10309447754194044,0.9509292504767084,-0.3094084041971154,0.33319869836587196
443.7244866910784,300.0138783730945,1.1644564587935071,-0.38464992600665554,0.9495365660123747,-0.31365635623310284,1.2263418813702973
446.977974546469,225.4548362322207,0.0166591802373487,0.00985317558161935,0.8607202066744755,0.5090783101078341,0.019354931031204666
450.4610551881652,216.7256672257159,-0.07623222320841946,-0.025757904010955235,-0.9473810343982074,-0.32010806872458325,0.08046627538500754
453.6686045119269,208.2032314245743,-0.33551398222043255,-0.11532463747488582,-0.9456937858907244,-0.32505886132771217,0.3547807834059316
457.5600514990439,200.7010843890804,-0.7030398154524141,-0.2324318037214189,-0.9494562258545266,-0.3138994666865147,0.7404657490340499
461.281036704847,295.4453355473105,1.2001137873482592,-0.42204970692883176,0.9433646900529191,-0.3317575342947919,1.272163141150574
464.4012050631842,287.3024052306998,0.797967285535479,-0.3296291732010536,0.9242475346584244,-0.3817937855411278,0.8633696662554637
467.9032774096994,239.0101734408122,-0.00047767816450664994,-0.05152134294817392,-0.009271063366924952,-0.999957022768502,0.05152355728802309
471.4095513115842,230.2867063159633,-0.04056982517661748,-0.13111685601430761,-0.29559088313163834,-0.9553146234667709,0.1372499203859076
475.2782366361215,205.5671607056389,-0.6593833683795621,-0.3467829642445473,-0.8850625195767138,-0.46547216505449507,0.7450133225559207
478.0459287890678,280.0060727237926,0.58133291601135,-0.44979487498079623,0.7909010369165596,-0.6119440740821916,0.7350261143641424
482.6252904810664,244.8603930249817,0.019924871578305667,-0.4872204331925627,0.040860829958414155,-0.9991648475477455,0.48762767664249784
486.6979235851353,286.9066683981649,0.8622897683140135,-0.5476377444257537,0.8441453965954655,-0.5361143062880191,1.0214943679035937
491.0364747729951,217.8903003272829,-0.22276944897107237,-0.7366481507952676,-0.2894631589396423,-0.9571891556096337,0.7695951698555302
495.1221704439123,234.942146381559,0.009009750291622634,-1.0979448552711515,0.008205737211158338,-0.999966332371656,1.0979818217150534
498.5410326428572,194.9360892857143,-0.8543592189715911,-0.27662438986036775,-0.951374684388082,-0.3080360529312719,0.8980260175002547
502.7501628000001,280.9264699,0.09297762089037064,-1.0386189082314834,0.0891638766027291,-0.9960169692877593,1.042772302337568
506.1498456,225.3983233,0.09348920102894259,-1.4907803746158372,0.06258863383118965,-0.9980394095000182,1.4937089261461773


==> csv_files/mean_flow_tikz_unique.csv <==
X,Y,U,V,Un,Vn,Speed
-1059.781666,148.527725,-1.2902189928517571,-5.444908181847738,-0.23057391585637507,-0.9730548131152003,5.595684958811373
-1057.482363826087,158.217641173913,-1.2888871792520746,-5.432695517249414,-0.2308388019477455,-0.9729920079401113,5.583494492160106
-1055.183061652174,167.907557347826,-1.277531832506432,-5.372616709164703,-0.23133560129651135,-0.9728740101229869,5.522417757347139
-1052.883759478261,177.5974735217391,-1.2476758096762577,-5.26106808508126,-0.23075241342540978,-0.9730124992508312,5.406989210449
-1052.055114909091,153.3353567272727,-1.3282527280809695,-5.562443145525912,-0.23225947868593472,-0.9726538616386293,5.718831091828359
-1050.828214620096,160.695149796543,-1.3389136963532917,-5.521749260136767,-0.2356511941341631,-0.971837699774578,5.681760711091534
-1050.584457304348,187.2873896956521,-1.2137327992594182,-5.112165166990461,-0.23099920841658986,-0.9729539381239529,5.254272547421642
-1048.285155130435,196.9773058695651,-1.167020133292301,-4.917495056187103,-0.23090668174360396,-0.9729759012052447,5.054076930472485
-1046.766226936722,173.3279774874233,-1.3599332059702278,-5.427064538686426,-0.24306835845116911,-0.9700091613587235,5.594859053789306
-1045.985852956522,206.6672220434781,-1.113602467462869,-4.6879028720418,-0.231116738835309,-0.9729260264943741,4.818354884526165
-1045.091968894944,165.8722052791578,-1.386890637644955,-5.525142803773233,-0.24346155497497934,-0.9699105480657303,5.696548836170402
-1044.328563818182,158.1429884545455,-1.3741084364639338,-5.580694393158782,-0.2390845112016366,-0.9709987623593939,5.74737539273321
-1043.686550782609,216.3571382173911,-1.054286283334548,-4.441342463468175,-0.23096199276336501,-0.9729627731310049,4.564760940622513
-1043.342394824154,180.4511775151085,-1.384859180453878,-5.3349247274945375,-0.2512563473212668,-0.9679205793507931,5.511738092264549
-1041.387248608696,226.0470543913042,-0.9959072261816972,-4.194980750294104,-0.23098445583206526,-0.9729574405717675,4.311576822752786
-1041.110154950924,190.3513708718293,-1.3723264414568783,-5.146778111286998,-0.2576367588173323,-0.9662418436944757,5.3265941077525945
-1039.216535446075,210.1786999441978,-1.2390965635829696,-4.658386247294082,-0.25705448803270214,-0.9663969113062424,4.82036541383138
-1039.087946434783,235.7369705652172,-0.9395564306548572,-3.9553864732746007,-0.23110785594563762,-0.9729281365651886,4.065445663066791
-1038.503166869499,200.8364625598767,-1.3451024041996378,-4.904223158435938,-0.2645057799384341,-0.9643841000240313,5.085342197485142
-1037.579920889552,173.2609488405369,-1.4618529053234621,-5.406661311473087,-0.26100770918896504,-0.9653367162518625,5.600803554293127
-1036.78864426087,245.4268867391303,-0.8836221447611048,-3.726592793253372,-0.23071560328741825,-0.9730212281341669,3.8299193126540128
-1036.602012727273,162.9506201818182,-1.4371808587050323,-5.5060265189771345,-0.25255781890120793,-0.9675818043513761,5.69050233707953
-1035.814869833512,217.9750667280357,-1.2337694696066837,-4.465853334696649,-0.26629200136394254,-0.9638924058262861,4.63314505613139
-1035.0729618823,183.3711363093182,-1.4914835407830698,-5.23399249531484,-0.27405125712245215,-0.9617150869512258,5.44235248706282
-1034.489342086957,255.1168029130434,-0.8346174673226008,-3.517758819298137,-0.23084980746286393,-0.9729893968560801,3.615413313510617
-1032.896706048147,192.8123117925888,-1.4973779430384433,-5.03047626338341,-0.28529076759365446,-0.9584410143174297,5.248602875124194
-1032.190039913044,264.8067190869564,-0.7899377449498167,-3.326935303798481,-0.23101446474178333,-0.9729503158332738,3.419429799916514
-1031.714305988469,208.8109683294653,-1.4100609023939217,-4.659549926650366,-0.289645412780993,-0.9571340213653092,4.868231431167524
-1030.835295395226,227.1695183149259,-1.2397425006427585,-4.234558805540572,-0.28097378678499213,-0.9597154427952599,4.412306624145828
-1030.749324639976,200.0813377474724,-1.4960636223214396,-4.845495110813112,-0.29501198767207126,-0.955493551589844,5.071196035546971
-1029.89073773913,274.4966352608695,-0.7486195256316877,-3.153994040927023,-0.23093983610284446,-0.9729680324146274,3.2416214468009965
-1029.407155976046,238.2860254195728,-1.1380549642840483,-3.972184610702699,-0.2754247599599072,-0.9613226313787829,4.1319994776421405
-1028.875461636364,167.7582519090909,-1.5289148632127427,-5.401697378235826,-0.27234433176345985,-0.9621998570756048,5.613903742049078
-1028.298846011939,177.3841507535336,-1.58066362368037,-5.261556842948801,-0.2877146745751931,-0.9577161719601954,5.49385819827994
-1027.622185245031,217.6294858287332,-1.4031979612921552,-4.397115764662835,-0.3040132635023803,-0.9526677991905848,4.615581389859883
-1027.591435565217,284.1865514347825,-0.7104473613241605,-2.9938939818005217,-0.23088708857812273,-0.9729805508477125,3.077033738436068
-1027.247279606763,248.2805907325013,-1.0663067628263,-3.7539983565393285,-0.27323677115940365,-0.961946810840591,3.902500963913921
-1027.122877349773,186.5807156271145,-1.606892303062606,-5.079554944788342,-0.3016130402989992,-0.9534304242689102,5.327661899066563
-1025.302805375871,194.775813387979,-1.6204927108053546,-4.879085698896805,-0.31520013244001416,-0.9490252243801518,5.141154917229456
-1025.292133391304,293.8764676086956,-0.6733879506368531,-2.8391114050731296,-0.2307801190521332,-0.9730059283736576,2.9178767798656646
-1023.858176065872,202.9077646216237,-1.6060473042917376,-4.670073555902179,-0.32520825334265485,-0.945642422883946,4.938519511063976
-1023.03001775083,256.7225805078112,-1.0520632088328201,-3.58698144516277,-0.28144449810196515,-0.9595775083275623,3.7380841193479855
-1022.992831217391,303.5663837826086,-0.6387527528131937,-2.6781674968371423,-0.23199647648277114,-0.9727166262070259,2.7532864399370722
-1022.148312086097,211.7040938244682,-1.5676290648497002,-4.4353825644462175,-0.33323592968415966,-0.9428434733122639,4.704261831356228
-1021.89533491514,233.1125609131103,-1.3330494006806974,-3.9923391351839608,-0.3167130450533166,-0.9485214004402093,4.209013242433027
-1021.465214935627,241.4255377721887,-1.2418746130317042,-3.833859966017285,-0.3081590395555165,-0.9513348550012355,4.029979502866324
-1021.228337595663,266.7479882614577,-0.9864415506933949,-3.410316541132865,-0.2778617553387666,-0.9606210724942793,3.5501163141027954
-1021.148910545455,172.5658836363637,-1.6589204664694928,-5.290915207813403,-0.2991800705592329,-0.954196670178728,5.544889615704041
-1020.80513764552,189.2386947536905,-1.7166874117090647,-4.935487199634084,-0.3285199782450462,-0.9444970216437287,5.225519071563347
-1020.799023400544,181.4788389736795,-1.7116760289151598,-5.114211148386398,-0.3173855173426015,-0.9482965956815248,5.39305020357149
-1020.693529043478,313.2562999565217,-0.5957395085553967,-2.5055562231698882,-0.23131865107075264,-0.9728780404895607,2.575406288242533
-1020.584765071145,222.6446650126102,-1.478862082546851,-4.166677917083408,-0.3344828583241361,-0.9424018344036241,4.421338928865931
-1019.07733227449,276.5703736883665,-0.9368831096975958,-3.250762507461078,-0.2769322833894235,-0.9608894371449402,3.383076534923689
-1018.394226869565,322.9462161304348,-0.5528084212612613,-2.325407315700827,-0.23128002015130614,-0.9728872248512731,2.3902126128301417
-1016.70059811757,195.8863370619158,-1.7891339663298056,-4.713405026588985,-0.3548780321055317,-0.9349126067868083,5.0415461213946395
-1016.58820056821,286.4747109524046,-0.8994083988178847,-3.097843558044092,-0.27882004790439563,-0.9603433661386903,3.2257666031471386
-1016.094924695652,332.6361323043478,-0.5063961014913475,-2.1304058106283,-0.23125602806915266,-0.9728929280664339,2.189763898132504
-1015.665956908538,248.5788229832942,-1.2421608944058105,-3.6309765775218388,-0.3236841091472752,-0.9461652062327883,3.8375714448207017
-1015.50070770102,205.4627032712084,-1.7568163124750233,-4.441082539193351,-0.36784711341109216,-0.9298862839912885,4.775941548606557
-1015.485611041373,230.1783960881905,-1.4662928935719148,-3.903237731244194,-0.35166560150515047,-0.9361256885258628,4.169565881041793
-1014.32154997433,238.8029516414044,-1.3707137153597106,-3.734496554635245,-0.34456447548255825,-0.9387626549002839,3.978105152715013
-1013.909138176724,186.3439312525406,-1.8678506693263095,-4.938843455675097,-0.3537428425806402,-0.9353427186454003,5.280250070078829
-1013.795622521739,342.3260484782609,-0.4566221791235295,-1.9175391767865786,-0.23165184517905013,-0.9727987575162406,1.9711570990103426
-1013.520922596541,214.790314784605,-1.7006686090568248,-4.164195641864556,-0.3780869707126757,-0.9257700808393585,4.4980883785842884
-1013.422359454545,177.3735153636364,-1.8305482577855567,-5.156226004481231,-0.33455912813952665,-0.9423747607923928,5.4715238767065815
-1013.210404560047,296.2670222910278,-0.8837775932331726,-2.949988708426383,-0.28698470337641707,-0.9579351648352563,3.0795285701133186
-1013.078754961808,306.2652821581383,-0.8175239178784146,-2.775031342037517,-0.2825920495987809,-0.9592401855132844,2.8929473388905325
-1012.917051840063,259.2164004326517,-1.1669398845114582,-3.4465346394457494,-0.32069984913586796,-0.9471808733099669,3.6387291345967285
-1011.512105127107,224.073688429653,-1.6111575167975065,-3.913957888373325,-0.3806544134627964,-0.9247173716932621,4.232599071007421
-1011.496320347826,352.0159646521739,-0.40051708102625644,-1.68466299907478,-0.23129634658729126,-0.9728833434977555,1.7316187087940071
-1011.229759501919,269.0939430509517,-1.1015783378858424,-3.3084204346103157,-0.31591067680727813,-0.9487889355800728,3.486993060883036
-1010.834334284702,316.1053785580126,-0.7853896904437111,-2.59853251121425,-0.2893175531287194,-0.9572331761131196,2.714628552434514
-1009.350738543388,233.4976480835828,-1.5061334007174636,-3.6945144188092924,-0.37750342833449535,-0.9260081865705629,3.989721119520325
-1009.197018173913,361.705880826087,-0.3445841987052958,-1.4393590033638208,-0.23282223945333505,-0.9725193081969806,1.4800312870212786
-1008.960642683515,279.129009408567,-1.0554031464484968,-3.169304515155069,-0.31594978609119817,-0.9487759127786319,3.34041418260007
-1008.675586462121,326.1133869075062,-0.7506258006020775,-2.405293892452555,-0.2979030871925284,-0.95459611912115,2.5196979584067356
-1007.303318523969,200.0739585629357,-2.005052458886237,-4.432042627739659,-0.4121816571786591,-0.9111016855902828,4.864487353975464
-1007.001792653448,242.9215659228866,-1.4036292110282902,-3.5087934694493708,-0.37141618457420367,-0.9284664871907553,3.7791277529745475
-1006.897716,371.395797,-0.1820632763030364,-1.2458409350883517,-0.14460096428814692,-0.9894900510500032,1.2590737357756354
-1006.536148946297,208.6973731355213,-1.9347691771079578,-4.150139556040309,-0.42253346867443886,-0.9063473218639457,4.578972603466575
-1006.410498425417,335.2805576436008,-0.7244159358981931,-2.2152684315403177,-0.3108138857086977,-0.9504707930550315,2.330706474861722
-1006.358083904762,380.929298047619,-0.04141289525743757,-0.714815182392493,-0.05783812380410535,-0.9983259745367847,0.7160138077386612
-1006.1165805391,288.7476023916963,-1.029629688969295,-3.031659178040334,-0.3215851120693333,-0.9468806765877918,3.2017330726035236
-1005.977176649409,190.9236085523019,-2.079670072808995,-4.711346285457237,-0.40382467361653174,-0.9148363968374353,5.149933148423296
-1005.818451809524,390.462799095238,-0.017521865742384866,-0.30769458714773706,-0.05685353391404438,-0.9983825297357144,0.308193080290766
-1005.695808363636,182.1811470909092,-2.0425832636445143,-4.971636490847042,-0.3800241016363138,-0.9249765846633701,5.374878211275356
-1005.500536494123,252.5621101371335,-1.30450518099582,-3.371377222556459,-0.3608632079828773,-0.9326187565797219,3.6149575577062367
-1005.278819714286,399.996300142857,0.002843060187342733,0.0520593758005071,0.054530619147937075,0.9985120988627743,0.05213695042834091
-1004.739187619048,409.529801190476,0.021460499794500137,0.3835342919982416,0.05586718951994558,0.9984382089719637,0.38413422939126657
-1004.441339595456,217.6607123046027,-1.841090403924597,-3.8517456128834877,-0.4312555486347833,-0.9022298220363323,4.26914021107183
-1004.319274728906,345.252052363136,-0.6856132376654381,-1.9880183666353604,-0.3260287893051309,-0.9453598407718781,2.102922380341607
-1004.19955552381,419.0633022380949,0.03824727979958744,0.689738457171878,0.055366800590735406,0.9984660822443323,0.690798084619457
-1003.659923428571,428.596803285714,0.05374867043246717,0.9686598977143781,0.0554024361639813,0.9984641055476636,0.9701499456338115
-1003.623791443132,298.1178547102346,-1.0104407722261068,-2.8979493060267676,-0.3292351089710524,-0.9442479775042248,3.069055348878204
-1003.578757132694,262.1070084427546,-1.2294655677408577,-3.248898130308355,-0.3539305656143032,-0.9352717010173778,3.4737479245595058
-1003.373500184093,308.1268641506679,-0.9661738229155875,-2.758463135183684,-0.330567351653858,-0.943782403957901,2.922774490831395
-1003.120291333333,438.1303043333331,0.06792164669365927,1.2228084500294267,0.055460124340956714,0.9984609028940921,1.2246933720539797
-1002.580659238095,447.6638053809521,0.08087399382873185,1.4519738620729514,0.055613144739942375,0.9984523915200635,1.4542244321358557
-1002.429193090682,227.0711820211525,-1.7021430790925092,-3.5987721542593367,-0.42756548305332764,-0.9039843791246477,3.981011439317264
-1002.086616252456,354.8339291385768,-0.648614546035902,-1.7504029997994335,-0.3474637495113351,-0.9376934161950398,1.8667114107532035
-1002.041027142857,457.1973064285712,0.09235610405672053,1.6533499537248189,0.055773037677774716,0.9984434727455498,1.6559274499320302
-1001.689830567098,271.8476144590914,-1.171672076798201,-3.1371022113685125,-0.3498818650853521,-0.9367938302979986,3.348764808122813
-1001.501395047619,466.7308074761903,0.10232717489091037,1.8245602285021771,0.055995206846746436,0.998431037583563,1.827427393401191
-1001.163896487817,318.2327308830304,-0.9501661226784327,-2.589842104248996,-0.3444327374730275,-0.9388109976756964,2.75864056840079
-1000.961762952381,476.2643085238094,0.11020792808936035,1.962253836456135,0.056075578413264354,0.9984265268439224,1.9653462560323995
-1000.422130857143,485.7978095714285,0.11590094236494368,2.0647213559228006,0.05604570776637545,0.9984282040492276,2.067971785601721
-1000.421301603633,236.5373655501493,-1.560190450946713,-3.4051367240200907,-0.4165450046955638,-0.909115096708427,3.745550740878514
-999.8824987619048,495.3313106190476,0.11995766712791955,2.1364168416608877,0.05606069699063453,0.9984273625321596,2.139781942917328
-999.828483966171,364.6005954344021,-0.5920591961269348,-1.472064774277249,-0.37314672409624455,-0.9277723440026875,1.5866659356608122
-999.5192150568856,281.5082175921901,-1.1334932609270483,-3.0241353807652978,-0.35097209447709876,-0.9363859187847489,3.229582290910623
-999.3428666666666,504.8648116666666,0.12287932178780227,2.181301365224065,0.056243861254606176,0.9984170611879449,2.1847597061579567
-998.9548377483208,327.9517155308908,-0.9392615951557565,-2.411803694146873,-0.36289523975560534,-0.9318299442294832,2.5882444635766224
-998.8032345714286,514.3983127142857,0.12393651560905916,2.196603756901401,0.05633228726256882,0.9984120759544967,2.2000973443769856
-998.6994167966284,203.2462671266227,-2.243411221036381,-4.118103474746657,-0.47838745395048765,-0.8781488734279456,4.689527709204034
-998.6587053795369,195.6001580972053,-2.3098968198696817,-4.422979222757317,-0.4629212696653048,-0.886399400999043,4.989826502333221
-998.3781929551676,246.0368881842633,-1.4364510335301424,-3.257481371523969,-0.40348193817605277,-0.914987609514848,3.560137140273601
-998.2933232345506,374.3794989524274,-0.4914289556037494,-1.1235165977144936,-0.40074384636373095,-0.9161901383455305,1.2262919569766995
-998.2636024761904,523.9318137619048,0.12204913222502682,2.179803078917681,0.05590333879828717,0.9984361855978598,2.1832172254578524
-997.9692572727272,186.9887788181819,-2.2864868759441306,-4.7104525163788855,-0.4366803168452707,-0.8996167522228085,5.236065807734365
-997.8320137628994,385.2287134682549,-0.3880060487325397,-0.6855698721425552,-0.4925478709416404,-0.8702853525314884,0.7877529710782419
-997.7239703809524,533.4653148095238,0.11935711636679423,2.1216954000741164,0.05616673325642814,0.9984214030534909,2.125049997511367
-997.466030380935,211.5712221713156,-2.1173081219764764,-3.7859948592907564,-0.4881033038231062,-0.8727858642284306,4.337827884778693
-997.4048480531924,393.4591184232719,-0.3401332107963016,-0.3655729306098829,-0.6811741204957376,-0.7321214500114435,0.49933372475860227
-997.1843382857144,542.9988158571429,0.11174317057368377,2.013136200926016,0.055421697428549,0.9984630365988207,2.0162350804528457
-997.0469429840242,403.4321926970387,-0.2866914390268916,-0.00228652822061655,-0.9999681966426898,-0.007975318374010049,0.28670055706714903
-996.8917345929708,290.9889451047994,-1.1139371921426748,-2.9036364977428075,-0.35818173561413413,-0.9336518860220047,3.1099776492866993
-996.6447061904762,552.532316904762,0.10114383347655657,1.8253110280704485,0.055326960156607825,0.9984682906731837,1.8281111629892564
-996.6227443957648,337.4040102774635,-0.9348758331854402,-2.222365671536077,-0.38775502319672894,-0.921762465055778,2.410996060033315
-996.333081737108,255.5515204091946,-1.338106469273544,-3.142242500294295,-0.3917985981639024,-0.9200510086276744,3.4152916206039348
-996.105074095238,562.0658179523809,0.0900471765968248,1.4613158573967062,0.061503953722249316,0.9981068398105142,1.4640876097734488
-995.5842433239608,412.818868453664,-0.2768483952336552,0.2900889990377616,-0.690404314806907,0.7234237223757631,0.40099459012084016
-995.565442,571.599319,0.27845075668068386,0.5897070707038571,0.42697868778830034,0.9042616878838676,0.6521420498128987
-995.4975994783068,433.6733061806429,-0.15180279893293924,0.9177921821095771,-0.16318292042292065,0.9865958313728306,0.930261564994133
-995.4880081817848,442.9631132750389,-0.1032373648183963,1.1609851066200123,-0.08857272305830148,0.9960697127862274,1.1655661162234119
-995.334804057298,220.5872857667059,-1.9491510475733131,-3.476624884867036,-0.4890313573145615,-0.8722662045287997,3.985738375299221
-994.6006922769805,452.3618253335815,-0.07795846459605639,1.3590515913516403,-0.057268260983347447,0.9983588264166062,1.3612856974777927
-994.2684752141196,265.0838910522435,-1.2666797214522476,-3.0458998329174936,-0.3839837009655422,-0.9233398710078564,3.2987851262101264
-994.179638843278,299.9054256609505,-1.1083452560763598,-2.781728769904405,-0.3701390813579595,-0.9289763508569451,2.9944021366511286
-993.590932431044,423.106763080115,-0.2706800399925799,0.569554830310006,-0.4292398807981364,0.9031905251564598,0.6306031943939424
-993.5149570009944,461.4967218492072,-0.05740017290474614,1.5191472268659403,-0.03775752709714612,0.9992869303395838,1.5202312576525887
-993.2639976266146,230.0147829894459,-1.7532323366808853,-3.2551050954532372,-0.4742011865617475,-0.8804165120347476,3.697233128817974
-993.2549329905248,309.9475206834181,-1.0897316658057257,-2.6547024341417904,-0.3797421639426029,-0.9250923677796663,2.869662021440516
-993.1545405911236,347.4117864083566,-0.9539450282330026,-2.0021271349329504,-0.43013614988460713,-0.9027640292803246,2.217774601109249
-992.98076559165,471.0219212174318,-0.023956105783680515,1.6709354528187754,-0.014335469427525754,0.9998972418785305,1.6711071726526114
-992.79349382056,357.8556660700945,-0.884606539869155,-1.729778185485385,-0.4553141543584801,-0.8903308490897203,1.9428487592605839
-992.6851238103573,480.5762754537603,0.009521346523310433,1.7970985115835871,0.005298102930587637,0.9999859649541772,1.7971237342975472
-992.4826899196554,490.121139118855,0.04192565916496288,1.890995031467643,0.02216576866536679,0.9997543091677442,1.8914597457867637
-992.2292683051415,274.634870237348,-1.2187244778020638,-2.955905831223648,-0.38117410756176917,-0.9245032718841446,3.19729082753757
-991.9078191852182,198.3364537458112,-2.5459094391859702,-4.114285761495209,-0.526200795168197,-0.8503603490076176,4.8382850473880135
-991.5063626880752,499.623720022963,0.06647725672932982,1.9351913688619937,0.03433152370418953,0.9994104994846456,1.9363328380679325
-991.2911261380629,319.8996997217257,-1.0902504023778616,-2.5040910200831488,-0.39919263801692384,-0.9168670774725687,2.731138549533171
-991.1912823010766,239.5052378784671,-1.580577513778062,-3.1064203893665443,-0.45348414144503996,-0.8912643454429527,3.4854085718223957
-991.1737606104534,557.039596297187,0.2503860109458764,1.5656275616249027,0.15792014952747632,0.9874518855991008,1.5855228841605935
-991.1576785414738,508.9423069713774,0.09418015649226556,1.9694597896731867,0.047765715566075256,0.998858566773325,1.9717103653976311
-990.8820629351648,538.7582008022795,0.1763526959309805,1.8833727824486968,0.09322882344415655,0.9956447089595858,1.8916113001963883
-990.6682584042488,367.4141267204433,-0.8604900836569129,-1.4590043625201525,-0.5080076277945401,-0.8613525701491602,1.6938526836548442
-990.3244783638144,205.1984370469469,-2.521396620572333,-3.724937689669136,-0.5605512176151749,-0.8281197572997185,4.498066441277988
-990.242706181818,191.7964105454546,-2.584485414314424,-4.3671667056061665,-0.5092969202619937,-0.8605908708623677,5.074614260351127
-990.084107834468,284.1154474586253,-1.1907826701022388,-2.861853150875977,-0.3841600843413003,-0.9232664997707244,3.099704312445717
-989.9552967420922,518.2435257174236,0.12020501077163169,1.9518382401285301,0.061469080378206024,0.9981089881157555,1.9555361822893091
-989.219319163472,329.7270376201092,-1.0984145376588819,-2.3387395473793453,-0.4251097293391047,-0.905141822048475,2.5838376820180713
-989.1688633461451,386.0453953930083,-0.7257630841351523,-0.7947514625915026,-0.6743303924157329,-0.7384297677263855,1.0762722432473584
-989.1282445884598,249.0022904659517,-1.446534404124378,-3.0035614161600805,-0.4339069828839181,-0.9009576739251268,3.3337430859262414
-989.10694979188,376.9055067734658,-0.817843725099002,-1.137298034419321,-0.5838293776511931,-0.8118763808557435,1.4008266051791933
-989.0380913801632,396.5247529903933,-0.6330436250047927,-0.4069350175227186,-0.8411915301249127,-0.5407372833882534,0.7525558714443891
-988.8034538769044,548.0251613800385,0.24311059193926776,1.7101206804431814,0.1407448308129759,0.9900459042890015,1.7273145346440268
-988.3315442053718,214.1449575345403,-2.26138142179435,-3.29349358245121,-0.5660365913428326,-0.8243801169733457,3.9951152564705743
-988.247372446559,529.4335152679299,0.16157746181447602,1.8817149072413426,0.0855523153214228,0.9963336797193718,1.8886392636765506
-988.2093590974248,430.6200698676162,-0.36845671298920907,0.6578192756667164,-0.48868203854743486,0.8724619563059031,0.7539804697639693
-987.9879989059134,406.2655583967309,-0.5849474193822505,-0.08638411988258615,-0.9892707198062528,-0.14609395242109985,0.591291552121154
-987.9320357087546,438.9451445718505,-0.3115995276869779,0.8689957202005566,-0.3375311346419881,0.9413143646770148,0.9231726964017252
-987.9056636111112,577.7900987777778,1.0675546706177668,0.8825911704926422,0.7707142002892706,0.6371809958500568,1.3851498651732168
-987.8270738409626,293.5391228150995,-1.1796032627086799,-2.7598095270729996,-0.3930261756244116,-0.9195272835941569,3.001335116763181
-987.448655228804,475.7527501497615,-0.0836142355075335,1.592460680017218,-0.05243408252046278,0.9986243873400236,1.594654306669759
-987.420363042734,566.1737049899664,0.5984098946134468,1.2164989149157108,0.4413979015653021,0.8973114801972323,1.3557153137596323
-987.0607060215352,258.5155620125582,-1.3493983898237296,-2.9251270229844484,-0.4188892073897676,-0.9080373516174168,3.221373017061628
-986.9253272057678,338.4469809589537,-1.1173109836895059,-2.175582097551938,-0.4568435686128689,-0.8895470498051572,2.4457189735253113
-986.8798214670184,448.0318701096082,-0.2701663191160017,1.061187084040087,-0.2467187065739741,0.9690871373754093,1.0950378383043171
-986.331423406823,484.62386393306,-0.047952714528028816,1.6712770757480273,-0.028680455783734828,0.9995886311158393,1.6719648700709844
-986.2215008678036,223.647408738329,-1.9737830767227056,-3.037325738931821,-0.5448954542903042,-0.838503991578909,3.622315182081024
-985.9408424799268,415.5155931195287,-0.5666286228449997,0.1700592319407528,-0.9577934127130385,0.28745743782951777,0.5915979535085459
-985.7931308773748,352.1984210915753,-1.098882243073596,-1.8929263148290105,-0.5020547889696433,-0.864835816136593,2.1887695670203833
-985.7828165866274,303.0931282158816,-1.1801775641510053,-2.6506832144446766,-0.4067416367036982,-0.9135432343198634,2.9015410709249254
-985.0735404734846,493.9290543638912,-0.007848299006586583,1.7239003151271557,-0.00455259367664493,0.9999896368917107,1.7239181802779397
-984.9988538810596,458.0644853337691,-0.23798351585032199,1.2277819530047207,-0.19029034148411825,0.9817278573707979,1.250633710540607
-984.9985782532706,268.0130960047196,-1.2866180248678571,-2.8566801040168177,-0.4106598064553314,-0.9117886396320529,3.133050774979621
-984.0396348176002,232.9790625308617,-1.7360603624821198,-2.8952100802556164,-0.5142636173069639,-0.8576321658580424,3.3758179736169547
-983.9041547001736,556.7279951064188,0.42491358185675737,1.4561697072265811,0.28011993972810223,0.9599650094491593,1.5168987336967112
-983.8961125775488,345.470673893801,-1.1572775153034554,-2.0282069246185017,-0.4955907230128323,-0.8685561785305648,2.3351476562516083
-983.8659065091758,312.6993940044737,-1.1901167954714653,-2.5288943985188386,-0.42581134349258914,-0.9048119692803783,2.7949391524187477
-983.8179324101934,503.3078590426364,0.036614902804561714,1.7518597771520696,0.020896026366881343,0.9997816542035939,1.7522423719082605
-983.7181017973996,468.205741881506,-0.1885655907542496,1.3819632158608766,-0.13519489707686685,0.9908190247489072,1.3947685514123964
-983.3078803486,424.5930566299175,-0.5571790477160955,0.37945144327068453,-0.8265333408606651,0.5628877654077301,0.6741156347497219
-982.9256806487864,277.525699351703,-1.2510938304065786,-2.7861693309379976,-0.4096341812005492,-0.9122498767290438,3.0541734255180883
-982.8100399755014,512.2420141710014,0.08244223453874285,1.759474171451342,0.04680482589840684,0.9989040535870398,1.7614045764787054
-982.6051786801254,360.3029256986399,-1.1459978651956355,-1.6996634196348654,-0.5590455084637965,-0.8291369726809046,2.049918741579246
-982.5161550909093,196.6040422727273,-3.0399599732129037,-3.7960548874320663,-0.6250856609791896,-0.7805561584141204,4.863269409269188
-982.451179685694,539.8681966967622,0.2572835226917089,1.6737093090653496,0.15193591203108225,0.9883903472997313,1.6933687319366284
-981.9600770869038,242.4720849477193,-1.552624628611472,-2.8181616085040697,-0.48254755102124725,-0.875869773998051,3.2175577833221825
-981.793871224954,322.2737035715764,-1.210236445900019,-2.3914935240119592,-0.4515331906343204,-0.8922543234726243,2.6802823601956285
-981.6655325051884,370.3065282461993,-1.1213746178988349,-1.423343156149812,-0.6188561333364487,-0.785504351504089,1.8120118028937522
-981.3376691477876,207.6733060243243,-2.7286941685384196,-2.9850232258254743,-0.6747059072845926,-0.7380866742295751,4.044271939933453
-981.1897976307154,433.8924214929978,-0.522390512303985,0.580486961162983,-0.6689309473449147,0.7433245507073172,0.7809333898774303
-981.1479322951266,390.0360629946786,-0.9809501605132801,-0.7684254276570973,-0.7872224168028308,-0.6166691710172564,1.246090227584272
-980.8652502882378,287.0271903507396,-1.2361675946112463,-2.7077497356790325,-0.4152981812568927,-0.9096853415575724,2.9765783969243653
-980.706537553966,399.706775832011,-0.8957402548096846,-0.44164825992193096,-0.8969052888985554,-0.4422226845671746,0.9987010511552434
-980.5917294336416,521.562826429486,0.13721627679866108,1.712464327055401,0.07987196382597712,0.9968051311036584,1.7179529615375952
-980.3097038367775,477.9658296464237,-0.16627720422914097,1.4434228370646753,-0.11443964475692592,0.9934302027359087,1.4529685458419586
-980.2458852222222,583.9808785555555,1.365937375532661,1.114640875167183,0.7747751239641352,0.6322369075642128,1.7630113994159304
-979.8725980620274,251.9736139182697,-1.4243668380229826,-2.7688018111331894,-0.45745255518077943,-0.8892340298023778,3.1136930418064686
-979.7076003552844,331.8431251900203,-1.2372159615038443,-2.2381126372078466,-0.4837952169517067,-0.8751812315484438,2.5573133386875657
-979.5807479310084,443.2711547208037,-0.47191107179236474,0.7721548168362472,-0.5214811328435129,0.8532628130231895,0.9049437114227806
-979.3383033519136,217.2070313887606,-2.2320386613755208,-2.678768082009165,-0.6401390253534741,-0.7682590892527756,3.4868029802479645
-979.1353295434044,548.7237959381531,0.3802592426855255,1.5104410027244877,0.24413597190791936,0.9697410103839971,1.5575715438974627
-979.0669301382412,379.5063708116202,-1.1426421742498512,-1.1548283447247416,-0.7033462737847466,-0.7108473951229702,1.6245798361896882
-978.953949918282,573.679809393319,1.0426829299991096,1.1881507801466082,0.6595970381418524,0.7516194165097757,1.5807877684479097
-978.7926912652551,296.5569247940751,-1.2390397165525024,-2.6180973981557876,-0.4277728506209819,-0.9038862695447913,2.896489842106236
-978.7174767084751,408.9891466962908,-0.8604944510880044,-0.17554408737808033,-0.9798190086705183,-0.19988674355224936,0.8782177560073863
-978.6029189669756,487.4284411887411,-0.11209860429725173,1.5078847445480232,-0.07413704289306378,0.9972480628565151,1.5120457995464454
-978.1651303654664,531.1199276622405,0.20996933124196768,1.6317213973799687,0.12762732852116332,0.9918221942538648,1.6451753215781706
-978.153576220105,563.6394916188949,0.6950169906905884,1.2892517375833505,0.4745255909090247,0.8802417074715563,1.464656499050303
-977.8049813679016,261.4735172520475,-1.339929928785444,-2.7296359533996815,-0.44065379896992724,-0.897677129848684,3.040776981652412
-977.6600833873914,452.2485496740447,-0.43058674553735515,0.9268012637134836,-0.4213416512573728,0.9069019863886671,1.0219420374235328
-977.2760648566766,340.5658843782068,-1.2742380905481447,-2.080520473283391,-0.5222880254319465,-0.8527691472434954,2.4397229660670754
-977.2147750579752,555.7682598300929,0.5153447907242571,1.3920088753257307,0.34718754118660444,0.9377957193572596,1.4843412553426634
-977.1132066549942,496.7466051203797,-0.05101989488694638,1.5476101402150373,-0.032948991172571336,0.9994570345846338,1.548450895498686
-977.0558696582868,226.6866850400982,-1.8767103996427492,-2.578586837790402,-0.5884535514330261,-0.8085310246402786,3.1892243577636794
-976.83663606313,364.9333499848249,-1.271565784865603,-1.585803221131712,-0.6255715616437175,-0.7801667906689189,2.032646403433856
-976.700275628516,418.2665606615797,-0.8134055565723282,0.06216528513423348,-0.9970922694594372,0.07620371502905292,0.8157776180666882
-976.6519712289758,306.1012145918195,-1.2567272196324162,-2.5149901130738868,-0.4469950976197183,-0.8945364065838451,2.8115011245639625
-976.6493773557772,350.48155245576,-1.2901335949801163,-1.9028502577317639,-0.5611778597532088,-0.827695239640055,2.2989745096990872
-975.7392950718104,270.9663120206118,-1.2934002011634462,-2.688783992549435,-0.43348923066813344,-0.9011587467781411,2.983696271231327
-975.660066560397,461.8044379377613,-0.37915028811934043,1.0699547555805096,-0.33400993453918104,0.942569553735496,1.135146739399945
-975.428639773818,505.7836663821016,0.010901663227531317,1.5584219478029944,0.006995150779807437,0.9999755336334823,1.5584600776584574
-974.9563027822892,373.7178792966388,-1.3003604043729986,-1.362869288318337,-0.6903200999274581,-0.7235040840493882,1.8837064204122784
-974.8074493020596,235.9903888420322,-1.638109295482523,-2.546429204985975,-0.5410190893985719,-0.841010312009514,3.027821619572684
-974.789604,201.411674,-3.6189128861799866,-2.1560071232345956,-0.8590953833213322,-0.5118155159390669,4.212469251305922
-974.6578853379608,427.5750300672443,-0.7583641510520708,0.27295748290091376,-0.9409086085315386,0.33866058287206097,0.8059912983851194
-974.572937559339,315.6636293185528,-1.2848203640399154,-2.399010773290871,-0.47211748695660516,-0.8815356365512286,2.7213996505874185
-974.5133355916277,540.4988113670345,0.31830610112176166,1.5077097740931948,0.20656568941995412,0.9784327345068026,1.5409437163334323
-973.9469912850112,385.6900380862181,-1.260896493595045,-1.0095792834401194,-0.7806083950936225,-0.6250204264736944,1.6152740625391546
-973.6904272993328,471.1400935790221,-0.3202526066667133,1.1816486734306118,-0.26158498783747647,0.965180446413036,1.2242774683449618
-973.675142884563,280.4603132682232,-1.275300580062961,-2.637088583139746,-0.43536451270311083,-0.9002542646823635,2.9292708589058334
-973.50895904789,393.548928938583,-1.2050323477764942,-0.7624521837425698,-0.8450519729800675,-0.5346841712286753,1.4259860769592188
-973.44550744052,515.1751392372405,0.0813049696602867,1.5417675695844562,0.05266173264831509,0.998612408251809,1.5439098862025014
-973.1608799100878,359.1586244236819,-1.3580264721952189,-1.715367079561853,-0.620710680691873,-0.7840396998080084,2.187857426074092
-972.7174977350512,210.8731448252797,-2.4045234817006684,-2.0695689524976153,-0.7579235377980915,-0.6523433994849837,3.172514589910026
-972.7059896056144,245.4449683478792,-1.473282010888978,-2.544506455074863,-0.5010736372724034,-0.8654046510336098,2.94025049673097
-972.5861068333334,590.1716583333333,1.5318668615086215,1.242212848186142,0.776716398348149,0.6298504874468857,1.9722344793626851
-972.5485081683285,436.8451359513725,-0.7022486312930791,0.45805410996798385,-0.8375746463961872,0.5463229005947873,0.8384310990245799
-972.4818745326136,325.2322712843633,-1.3221143650242109,-2.2684345940674233,-0.5035472797541115,-0.8639676713003991,2.625601245765474
-971.755234781277,480.5132535250262,-0.2516417905776091,1.2629486856580006,-0.19540828379001848,0.9807219802911729,1.287774426431266
-971.7024732149782,402.5507392192327,-1.1579489771113864,-0.5006502571864256,-0.9178814174553263,-0.3968547637237092,1.2615452879758777
-971.6400579063594,549.2392558688405,0.45722719813662466,1.3945951036865185,0.3115401498184483,0.9502329898772715,1.4676349048527975
-971.5868234990322,289.9880652891956,-1.27847596242269,-2.5700522518754796,-0.44538714133409424,-0.8953380894021228,2.8704824270256117
-971.3343371496132,524.5357202332854,0.16424187183743694,1.4988623305267694,0.10892569126080111,0.994049895017024,1.507834101728968
-970.9993446655126,368.5089153586432,-1.4072548794764368,-1.50685151927064,-0.6825411748927904,-0.7308471417307243,2.0617875246830057
-970.8841240725249,580.1397048267777,1.27580691545654,1.2374182343922557,0.717823868040152,0.6962247442255084,1.777325848665117
-970.7012948188084,558.812844185989,0.6477579599358337,1.3007293271061482,0.44577790246945453,0.8951435983516463,1.453095715035402
-970.6240848170872,446.1189729685282,-0.6415446714659813,0.6289600067218494,-0.7140758201331804,0.7000683703047337,0.8984265443217618
-970.6194790648858,254.9424639747619,-1.3665653839849352,-2.5497065449365923,-0.47239630370311336,-0.8813862559897537,2.8928367416773435
-970.3657384971816,220.2166861699923,-1.9688977248449253,-2.106992755132129,-0.6827575709868372,-0.7306449885273654,2.8837435255373878
-970.3523554282089,334.6797713219672,-1.3675128686214277,-2.1241271797669046,-0.5413183622309482,-0.8408177155077097,2.5262635891113403
-970.15911760835,490.2058553914276,-0.16866699683765338,1.3241379476629167,-0.12635774612898293,0.9919847377823932,1.334837016366865
-969.66338521642,411.8521164307238,-1.0989703620198579,-0.25443879367437733,-0.9742296845720312,-0.22555824458148369,1.12804031679924
-969.47731962331,299.5240724419729,-1.300226111658293,-2.487227179558822,-0.4632778925113915,-0.8862130637212496,2.806579231764921
-969.4442366858676,378.0460964258069,-1.4369391828527096,-1.2747567470259706,-0.7480610356993987,-0.6636299321672755,1.9208849469204676
-969.0936115303184,569.2673942993889,0.9259279928600727,1.2251579158221493,0.6029380113063918,0.7977880385928918,1.5356935132582787
-969.0241683862982,533.8695645908033,0.2644881612017222,1.4322158798887834,0.18159998377781914,0.9833724858322485,1.456432735838312
-968.6455075673044,455.3886141771814,-0.577841520338785,0.7805050796645019,-0.5950211519010719,0.8037100402448146,0.9711276960366896
-968.5582309735404,264.4347069286111,-1.3062597953071435,-2.5511098328013424,-0.45576358936354944,-0.8901008654138326,2.866090722892692
-968.3762790553234,499.423502257529,-0.08762633556532333,1.3510921412463535,-0.06471995602439942,0.9979034659185225,1.353930703109381
-968.0643142325052,343.6833172138285,-1.421776746192366,-1.9729506102285435,-0.5846438191119879,-0.8112900866978155,2.4318682584413436
-967.6240421241896,421.1500834160251,-1.027155949943569,-0.03519217728748263,-0.9994135819119816,-0.034241674752598955,1.0277586462038202
-967.538895128912,229.5420357900679,-1.6641609713251804,-2.141992035296125,-0.6135195109417535,-0.7896795614005668,2.7124825562119295
-967.3872537794452,309.0334309208125,-1.3351104709345585,-2.3900605798806485,-0.48767894306450393,-0.8730230515235484,2.737683244113263
-966.6703665123216,543.2219003137925,0.39243270581894946,1.3542904356540568,0.2783206470881812,0.9604882182538295,1.4100021321616636
-966.6239507687668,464.6834461498534,-0.5029026736990084,0.9072179653230593,-0.48482698293584753,0.8746100826181478,1.0372827656037302
-966.5668982579302,387.3127312604021,-1.4743968561130594,-1.0370576830782825,-0.8179319447234249,-0.5753149865951316,1.8025911148532183
-966.4973690457164,273.9151176068427,-1.2856940113866668,-2.5382507500635447,-0.4518660591344492,-0.8920857944179487,2.845298922980446
-966.3202878023856,508.7074808579814,-0.0037995776813301873,1.3522434727296815,-0.0028098214255858414,0.9999960524439866,1.3522488108076063
-966.1554898571428,205.5488537142857,-2.361537648050026,-1.143939774989296,-0.8999708610554343,-0.43595005361983874,2.6240156767748566
-965.9088993556118,352.86664840251,-1.4808248547071055,-1.8094284207284674,-0.6333360139395868,-0.773876923966024,2.3381346111929133
-965.5789266448712,430.4337118282687,-0.9505338183932365,0.15889462817330802,-0.9863143321406656,0.16487582665118863,0.9637230114361491
-965.5075962880368,238.9688219087174,-1.4721527915241444,-2.222034674077497,-0.5523074131840764,-0.8336405228525745,2.665459047592932
-965.3062752895408,318.5871252339505,-1.3805234177574777,-2.279004196799609,-0.5181119688539085,-0.8553128011028049,2.6645271693129757
-964.9263284444444,596.3624381111111,1.6355008417905135,1.324225386213523,0.7771871148336628,0.6292695674641567,2.104384916546836
-964.9210516001364,552.7225380542009,0.5588312497827179,1.2850226036021732,0.3988015946253178,0.9170372337720556,1.4012763672817088
-964.6658527163348,396.1502911030424,-1.4542919534433552,-0.7983666877168254,-0.8765958694922573,-0.48122726604912286,1.6590221378589332
-964.6316668438438,474.1347625771324,-0.41463207438771343,1.0071368807049963,-0.38069379395348474,0.9247011599675334,1.0891484993274554
-964.4184574883434,283.4237920586344,-1.2919814364351552,-2.5044482645595894,-0.45846441099100066,-0.888712767914738,2.8180626575625647
-964.2788600093818,518.0784991843858,0.08873273802372693,1.334563870388769,0.066341715349147,0.9977969617134204,1.337510457134537
-964.1272334010048,214.1836992619472,-1.9331059302874605,-1.4800834999040335,-0.7939957860050718,-0.6079232614452157,2.4346551510225676
-963.9609045678473,362.0281138720533,-1.5442551843768195,-1.6395478327140751,-0.6856357206049725,-0.7279448183966284,2.252296865475798
-963.5713636280376,439.7068364886102,-0.8744807592444478,0.334529920470172,-0.9339913845874765,0.35729552686308363,0.936283539307685
-963.4559667509492,248.4184692470531,-1.3487164167193313,-2.2926584837271986,-0.5070463191281043,-0.861918807231076,2.6599471603275373
-963.183489256492,328.1795537837747,-1.4357224762117156,-2.1522734731342985,-0.554933912653999,-0.8318944359631958,2.5871954181810612
-963.1824923255656,586.7029544879545,1.429270165149662,1.2860176798281728,0.7433783125993698,0.6688712016202474,1.9226686344291308
-963.0059619343152,562.1206211911262,0.762979458878713,1.2272726025851786,0.5279741868362205,0.8492604182667597,1.4451075031730516
-962.834740350352,483.9932113532984,-0.3115039666633945,1.084639209503562,-0.2760374707048106,0.9611468747110874,1.128484353475732
-962.6282697275248,405.4399788733272,-1.393396881642885,-0.5511672345512925,-0.9298946717896596,-0.3678259090618839,1.4984459250219995
-962.3279863141032,292.9066244241676,-1.318983046574127,-2.4495251859769045,-0.4741020373262255,-0.8804699076079332,2.7820657637599355
-962.2205383815632,527.4617265760536,0.19345948661058876,1.299446835250639,0.14725534349759192,0.9890985106709069,1.3137688725961405
-961.879389052284,371.3842652484521,-1.6153486572237528,-1.4556310702218103,-0.7428784397523748,-0.6694263393018514,2.1744454688470976
-961.604909522364,448.9662063049482,-0.7967021666303511,0.49467785093106853,-0.8495574696281987,0.5274960718327031,0.9377848999185667
-961.5867645296491,577.2819011101724,1.1482229968700315,1.2170499880550805,0.6862402317291278,0.727374968194777,1.673208511801822
-961.3919176772029,257.8716725529376,-1.2764414597777514,-2.348331351840744,-0.47756369696433754,-0.8785971291449536,2.6728192864983846
-961.0943989867798,493.0178514437507,-0.21442409735133428,1.1275598208526996,-0.18681850684046267,0.9823944449669388,1.1477668940713992
-960.9997083161592,337.4901932335057,-1.497916433642937,-2.0143272516959567,-0.5967241475256655,-0.802446441676806,2.5102326424263075
-960.8816461119828,223.1426567925578,-1.6061241624936518,-1.6263751041876218,-0.7026631141356362,-0.7115226967800885,2.285767005813854
-960.5949752813724,414.735734643723,-1.3096511168406442,-0.32489754719720715,-0.9705795098057463,-0.24078084463934715,1.349349644835136
-960.4472780662088,569.4183549091849,0.9436262074593612,1.2017174539012405,0.6175866720883512,0.7865028305472495,1.5279251481715383
-960.2167373275612,302.4104059209219,-1.3629180173628639,-2.373942857248033,-0.49789471159394805,-0.8672374854483512,2.7373619072989372
-960.1784182330158,536.8719104146346,0.31549706130070276,1.255595611567489,0.24369729095995513,0.9698513444743885,1.2946268711396793
-959.7986134390852,380.6892595627118,-1.6760896840228783,-1.2571542223975316,-0.7999800772536528,-0.6000265627430504,2.0951642818117757
-959.5792522673672,458.2651818408154,-0.7083679704593263,0.6334277089500963,-0.7454374899271047,0.6665755385634682,0.9502714580783919
-959.3217011137232,267.347424048792,-1.252622008589172,-2.382907331756641,-0.4652984880176547,-0.8851538380691147,2.692082697121603
-959.252238903586,502.3157228176564,-0.1127257598947436,1.1508924159166491,-0.09747992164647946,0.9952374916952215,1.1563997794700192
-958.7260906019728,346.5262154769787,-1.5666481267705097,-1.8699555698017287,-0.6422026645703564,-0.7665348900204962,2.4394917884973615
-958.5548997586992,424.0202315160076,-1.2163654464067286,-0.12336436973201705,-0.9948962824153937,-0.10090286039567568,1.2226052784654653
-958.3552667089724,232.4833689150612,-1.3858450512660008,-1.7793832248940766,-0.6144599410562518,-0.788948021632064,2.2553871435194686
-958.198444597108,311.8456521119812,-1.4164130237942227,-2.2821900500381775,-0.527330951243598,-0.8496599719067165,2.686003960992454
-958.1430234808992,546.3006466148412,0.462716413539425,1.2101417221367579,0.3571476796370098,0.9340479296748639,1.295588463600578
-957.6665107582824,389.876092823256,-1.7028049778475756,-1.0441761051767584,-0.8524849228901479,-0.5227518113263491,1.997460520562193
-957.5434645040724,467.5723583136299,-0.6055333046579402,0.7456672015588853,-0.6303911251031173,0.7762776754430246,0.9605676230909644
-957.5213757142858,209.6860334285714,-1.6427072128960611,-0.7860213112818499,-0.9020532569859179,-0.43162474623345876,1.8210756406832704
-957.2697540877778,276.8671606683777,-1.2650128899616095,-2.392737817378816,-0.4673881971413,-0.884052189168154,2.706557199558835
-957.2665500555556,602.5532178888889,1.7040642275069624,1.3799768870916609,0.7771341660010809,0.6293349569456671,2.192754227079745
-957.183213008414,511.6122767038084,-0.009841313166461717,1.1518235500997358,-0.008543803404583232,0.999963501045605,1.151865591989447
-956.8273234957604,355.6436891971958,-1.637306124131781,-1.7205503399194189,-0.6893651768627872,-0.7244140065797584,2.375092591103821
-956.5370035334072,433.294428905441,-1.1221808377646332,0.058009771014848645,-0.9986665483676573,0.051624850328399426,1.1236792096409585
-956.1705594088878,241.6231859962168,-1.2631087111081147,-1.9266852327677668,-0.5482684943714018,-0.8363023723987133,2.3038141422958986
-956.0555470500074,555.6908093351374,0.6362054152803541,1.1712598244345365,0.4773112695169115,0.8787342897555293,1.3328941843846678
-956.0136520122478,321.5682139842189,-1.4823434035730312,-2.1707828887738967,-0.5639246839182376,-0.8258262231654525,2.628619469666544
-955.9935604266844,592.9173760389665,1.5291864055612114,1.3207602334785185,0.7567987100427155,0.6536480034985818,2.0205985888571356
-955.6862269528888,217.7597938637636,-1.4626997854218338,-1.1133102510074566,-0.7957273596680524,-0.6056549917863387,1.8381921491703104
-955.6027908706492,477.01712767698,-0.48921980828084316,0.8334539089866233,-0.5062148838689133,0.8624073813167316,0.9664271515326065
-955.5948894424154,399.0907544587589,-1.6805667913417794,-0.8201986671293362,-0.8986820381598168,-0.4386007230829853,1.8700349177813615
-955.185648418241,286.3433468293824,-1.299864366157878,-2.3783635556651634,-0.4795842079987398,-0.8774958617784026,2.7103986004503584
-955.1142962186044,520.9858327028519,0.10047194950035515,1.1374565385869582,0.08798777895703398,0.9961215542062165,1.1418852787432834
-954.8234137966232,364.9319779764812,-1.7178232162015599,-1.5637495381709587,-0.7394916478502862,-0.6731657320152804,2.32297852341578
-954.5269255145726,442.5657097628101,-1.0302677065917172,0.2225516847058591,-0.9774550855822868,0.21114344808524008,1.0540307394052475
-954.3615179023312,226.6867548463195,-1.3260164076736842,-1.4204813265663012,-0.6823825596004441,-0.7309952409921329,1.9432155599787124
-954.221184877762,251.304304220953,-1.1897586290382103,-2.063039811746653,-0.49957858415306344,-0.8662685716656358,2.3815244823899135
-954.1199583881144,583.3906485554617,1.2666431978753214,1.2222629397055296,0.719600974475862,0.694387814937294,1.7602021714852598
-953.9038779117838,330.9058674086374,-1.5530172916491198,-2.0486720681111623,-0.6041030737654908,-0.7969061903807034,2.5707819726340144
-953.874082289756,564.8037135636733,0.8273484360001432,1.1510389187973964,0.5836542880991971,0.8120022610703861,1.417531667067146
-953.8447869343644,486.3693696248026,-0.36850076286057326,0.8973403577954321,-0.37987497816585436,0.9250378375847615,0.9700580033983837
-953.5696665029516,408.350991669447,-1.6011456169922387,-0.594492714620185,-0.9374670246580448,-0.34807409797167155,1.7079487329981347
-953.1409883485696,573.7235161009219,1.0316770174804233,1.1683503494993932,0.6619028357006951,0.7495896451335081,1.558653267270388
-953.1061922483088,295.7958274853713,-1.3571826702308503,-2.3383827304044345,-0.5019728784935528,-0.8648833616487814,2.70369720831099
-952.99265395843,530.3705284025676,0.21990417593622516,1.1124236966091852,0.19392744692711567,0.9810158741469635,1.1339507605587795
-952.7619800444148,374.2668185653935,-1.8034438559484356,-1.4001665328397426,-0.7898851095762848,-0.6132548521370709,2.283172367834419
-952.5298234205882,451.8515011137036,-0.9311277479034473,0.3693732628316296,-0.9295324171546431,0.3687404038868626,1.001716272309994
-952.1749432823564,260.7826668974548,-1.1660751889817282,-2.160397537082899,-0.47497877001809785,-0.8799972545594077,2.4550048604010195
-952.0992310687024,495.7994472177901,-0.24747654673954964,0.9413975427474078,-0.2542438184498441,0.9671401557065257,0.973382748294313
-951.7381879183264,340.1119560630507,-1.6281788269916448,-1.9166946230970494,-0.6474148658026007,-0.7621377772672082,2.514892556526626
-951.5333637242992,417.6196614568042,-1.4955495888452208,-0.38624372717974276,-0.9682310280581976,-0.2500573460335965,1.5446205972603138
-951.0419205868268,305.2597234231079,-1.4274057677123755,-2.272946785906558,-0.5318233458574447,-0.8468553175135602,2.683984783351334
-950.9360394874836,539.7876312749981,0.35500926595707955,1.0863676716902908,0.3106207594396317,0.9505339256466054,1.142902575467029
-950.6518439080852,383.5206460338853,-1.8796180356684387,-1.2273612906812434,-0.837299944829902,-0.5467438178780285,2.2448562755492407
-950.4988145452066,461.1542280960941,-0.815939374609779,0.4933582326254468,-0.8557321967240747,0.517418986402499,0.9534985100868809
-950.1107435742716,270.3008184869618,-1.1877676231397734,-2.2242318817854136,-0.4710545920827319,-0.8821040592117071,2.5215073647581896
-950.108463962195,505.1647388153129,-0.13012489035705926,0.9624453813363237,-0.1339833231742405,0.9909835867012062,0.9712021412384026
-949.7151439783468,349.2873884903073,-1.7065556631799774,-1.7794411505176688,-0.692171264666363,-0.7217332889441692,2.4655107056525423
-949.6067716666666,608.7439976666667,1.7487102711457052,1.4152252174824707,0.777331249283927,0.6290915107412349,2.249633309810466
-949.4966360334952,426.894996466545,-1.384495671753492,-0.19839936186024398,-0.9898879137261098,-0.141851747465337,1.3986388282507765
-949.0613627942416,233.535564721715,-1.0962542222083063,-1.4125569411595005,-0.6131035329107273,-0.7900025683074611,1.7880409480007506
-948.939458356754,314.7138506836425,-1.504634312429564,-2.1856785913386414,-0.5670354785061975,-0.823693368988271,2.6535099997506046
-948.910826247009,549.2327037275772,0.5084669266472325,1.0670004365883707,0.4301897605809757,0.9027384836658305,1.1819596216342823
-948.8872615714288,213.8232131428571,-1.1224765593509505,-0.5346621445339516,-0.9028138393892897,-0.43003159349886105,1.2433089861695652
-948.5865988094092,392.7486174082388,-1.9106927661369368,-1.0369415041078751,-0.8789096889377589,-0.47698821651203505,2.1739352634127633
-948.475826790045,470.4900190007477,-0.6856895551713608,0.5925440523528392,-0.7566277675961209,0.6538458696837584,0.9062442386298646
-948.0752883043208,599.0150451056409,1.5884086342888948,1.3400305461808772,0.7643363628872145,0.6448177450786727,2.0781539534359172
-948.0521556115734,279.7856799745471,-1.233295166579876,-2.2585743380958987,-0.47925505514333083,-0.8776756759302168,2.5733587018942017
-947.9811621148696,514.5133793581832,-0.0103325519801445,0.9659408404185207,-0.010696266744962303,0.9999427933025572,0.965996101865251
-947.95180980445,222.984847710458,-1.0779108612782404,-0.9447761816772545,-0.7520217896199878,-0.659138246452708,1.4333505706303153
-947.7776940425492,589.5497168647119,1.3632008032577982,1.2333454033792675,0.7415430189457302,0.6709053219738627,1.8383300340361832
-947.7587331331464,358.5166513938083,-1.7901135470931553,-1.6384234512699674,-0.7376699483332018,-0.6751614972183259,2.4267133982318203
-947.4817021030208,436.1616507628326,-1.2749402349803847,-0.029390397672030933,-0.9997343999053433,-0.02304625014840739,1.2752789491900032
-946.9491848207302,244.5051016247181,-1.0221240713101702,-1.6673763707724103,-0.522630341616618,-0.85255939735698,1.9557304463963976
-946.8326330811212,558.7036507847588,0.680335466823788,1.0604714161622386,0.5399732771090585,0.8416821609183028,1.2599428447018879
-946.823019561062,324.0672093954841,-1.5877258578106497,-2.078621159021234,-0.6070138552410572,-0.7946912479355671,2.615633636863416
-946.5645247212824,479.799929294861,-0.5472924972931891,0.6685557667458714,-0.6334404366984954,0.7737914532709828,0.8639999368301917
-946.5289581229264,401.9905968411096,-1.8815160765292607,-0.8349010928410308,-0.9140508762520261,-0.40559955081693944,2.0584369266667393
-945.9936225958888,289.2600336962003,-1.303956118115392,-2.262733422541462,-0.4993009361777614,-0.8664286324516353,2.6115635354049425
-945.9242725227704,523.8917384384656,0.11387668660828598,0.9606939286494988,0.11771178097204735,0.9930478017801504,0.9674196216207783
-945.7175329171424,367.8278010053147,-1.8820036723975235,-1.494510073079508,-0.7831153573497105,-0.6218764644871481,2.403226618830168
-945.4700083563134,445.4487482713466,-1.1645003142698387,0.12136848854259559,-0.9946125655447239,0.1036621650388532,1.17080796544338
-945.0117022751284,254.2663961384614,-1.0094086624502436,-1.8513751778453382,-0.47869410518142724,-0.8779817501887796,2.108671595334714
-944.8567752264148,489.2463619102169,-0.40720510556090206,0.7303657206727018,-0.4869641063674878,0.8734219822684302,0.836211745868605
-944.7537790639228,333.4713696494411,-1.67183445549976,-1.9559024719941343,-0.6497482090234482,-0.7601495016579446,2.5730497326225437
-944.7410962546292,568.1691931805602,0.8686466007921307,1.0723226131558758,0.6294503064861591,0.7770407400287841,1.3800082259730082
-944.512083519572,411.2395588636201,-1.7849625114327548,-0.629157502061907,-0.943127768844388,-0.3324304613518541,1.8925988295518694
-944.0767505630612,579.2772852864787,1.1082871167109434,1.1295557931944513,0.7003547395640626,0.7137949556911661,1.5824653623402323
-943.9215346202088,298.6860496967049,-1.396123531526684,-2.234758266504022,-0.5298350837894052,-0.848100692126751,2.63501526086484
-943.6522449769902,377.1304079762295,-1.9773371787963965,-1.3484040265982011,-0.8261846363169308,-0.5633994557273381,2.3933356926258242
-943.5901183512292,533.2415476819401,0.24212235183327546,0.9452419053964668,0.24813746914746396,0.9687248300756471,0.975758931793514
-943.4494007465444,454.7406971268864,-1.0417910911742712,0.25256553958329586,-0.9718479433039573,0.23560894527981757,1.0719692297053494
-943.0227969658946,498.7034859061854,-0.27278553703084524,0.7733134004711685,-0.3326589652965828,0.9430471954296916,0.820015587999087
-942.967484814984,263.7297353478742,-1.042075026207259,-1.9850600548163122,-0.46480540034993606,-0.885412864038882,2.241959808175026
-942.72382470093,342.7887947581007,-1.7568529499221037,-1.827358680919198,-0.6930630653293123,-0.7208769572377367,2.534910656488853
-942.4815777595256,420.5024736455087,-1.6603625636307326,-0.4361585722628562,-0.967186117605242,-0.254068915673876,1.7166939572517845
-941.9469932777778,614.9347774444444,1.776339174147177,1.4366935122427833,0.7775220742353384,0.6288556464537607,2.28461574662576
-941.8691563710204,308.1065546400253,-1.4944168769625163,-2.180019718926049,-0.5654115700682886,-0.8248089211647222,2.64306030522514
-941.6588477183884,542.7028612928922,0.38211048327856595,0.9394652800966329,0.37676015585490297,0.9263108468328487,1.0142008844101962
-941.5660051772936,386.3833644235557,-2.0636623079324043,-1.1964229347028201,-0.8651223644820375,-0.5015608581947049,2.3853993292243136
-941.4115878388042,464.0443138836179,-0.9004766815975387,0.3626491643703796,-0.9276008321861885,0.3735728792718906,0.9707588117135222
-940.8931678801238,273.2758208919415,-1.1097425450879561,-2.082519436163951,-0.47027989319329544,-0.8825173211093948,2.359749079537677
-940.890836642053,508.0440504753495,-0.14112544665453172,0.7930069397772103,-0.17520956375082103,0.9845311619091835,0.805466571763383
-940.7136824458642,352.0913395051267,-1.8460168335950973,-1.6960442395698934,-0.7363862568159135,-0.6765613651197114,2.5068594321370887
-940.4472208496982,429.7740433280582,-1.532475327177738,-0.2627615327945762,-0.9856167407610158,-0.16899597726464535,1.5548389792917692
-940.2531474285717,217.9603928571428,-0.6843400295159657,-0.3255509208760922,-0.9030270656415068,-0.4295836574159795,0.7578289240199166
-940.133832094794,605.2248985724916,1.6295161063432484,1.34880218099136,0.7703392571848623,0.6376342437792017,2.115322685615391
-939.9519736355002,228.2393320433708,-0.7384768567322822,-0.8005440572752988,-0.6780386927300722,-0.7350262112067124,1.0891367478732819
-939.7922022949429,317.510762666103,-1.5984621717360248,-2.096012349583297,-0.6064032892990342,-0.7951572490566328,2.6359721326441865
-939.6892272788187,238.2263619158605,-0.7700929297057973,-1.1888968230053454,-0.5436526660026788,-0.8393102994412613,1.416516422825751
-939.6249955810242,552.1775652322785,0.5329736689818707,0.9421641237954869,0.4923695725626135,0.8703862384105745,1.08246670525948
-939.5751082232498,587.2229002735977,1.2454743750816522,1.1528134000042705,0.733879223635664,0.679279975500467,1.6971108255545475
-939.5113854474528,395.6302498688677,-2.0970931675630036,-1.0273143688459918,-0.8980345076294516,-0.43992501986898697,2.3352033243117973
-939.3658125140178,473.36237446149,-0.7467266946056837,0.4510667293931758,-0.8559564564187515,0.5170479133649549,0.8723886466490647
-938.8559626184748,282.7342998319398,-1.1982211269139282,-2.1397103054889643,-0.4885982022186846,-0.8725089092889937,2.4523649933071874
-938.6759764189226,361.4040377918946,-1.9396159363363934,-1.563580241647486,-0.778535837977473,-0.6276001505614175,2.4913637134229347
-938.6658903351816,517.3816390133114,-0.008816827173149201,0.7994808953266043,-0.011027519379179599,0.9999391950595505,0.7995295106708882
-938.4272377830724,439.0469179546716,-1.4069299412864815,-0.1088816219495523,-0.9970188160704629,-0.07715879989639782,1.4111367996359345
-938.4105326905049,596.2050645857269,1.4174280512275743,1.2256172279615891,0.7564335340919989,0.654070568441272,1.8738302670954616
-937.921528764134,247.7901253219038,-0.7756277912511456,-1.4487683966095162,-0.4719858646865552,-0.8816061158681268,1.643328432656004
-937.7599187094554,326.9148461510835,-1.7000906042993054,-1.9866763725350154,-0.6501794050780263,-0.7597807191633542,2.6148023007515624
-937.558911141278,561.6678424847884,0.6976865870748591,0.956781264460793,0.58919067254072,0.8079940293040625,1.1841439784955876
-937.498590415206,404.8693718534034,-2.0581968616393094,-0.8449416682389144,-0.9250812802987106,-0.3797691731050567,2.22488218654118
-937.3606741626091,482.6969247140266,-0.592203191184642,0.5209042442527149,-0.7508609945657345,0.660460268933534,0.7886988343656695
-936.8113448745016,292.1963359706252,-1.3136160393090044,-2.1555784192773975,-0.5203876323539659,-0.8539301564490117,2.5243029573298683
-936.6254000883592,370.7072965206916,-2.0372945272463,-1.4315183511011782,-0.8182094592075803,-0.5749202386968466,2.4899425254987637
-936.4049605700824,448.3260129071757,-1.2771764468215874,0.028040050288141268,-0.9997590822419445,0.021949429941222634,1.277484215454726
-936.396703399512,526.7292037919693,0.12296915984710437,0.8019950124133272,0.15155788432969208,0.988448383931861,0.8113676196455929
-935.8212947942928,257.3549425779626,-0.817092869293992,-1.655909845740604,-0.4425014780236277,-0.8967677748151441,1.8465313900044482
-935.7056825702192,336.2883180884386,-1.795349499030231,-1.865832324718731,-0.6933655211379274,-0.7205860490580778,2.5893261840937316
-935.6278604613436,492.1493999224377,-0.44012624704473474,0.5801424341110722,-0.6044023392093876,0.7966792405719008,0.7282007670924294
-935.4802362282654,571.1785069921636,0.8752077888823009,0.9874083276091365,0.6633096165592404,0.7483450758707733,1.3194559026932724
-935.4660643312528,414.1214444429869,-1.9461611427480634,-0.6559751703873232,-0.9476182276188366,-0.3194052201898625,2.0537396664882155
-934.762106233584,301.6262705957081,-1.4388110613922045,-2.136650862922681,-0.558558211235964,-0.82946532456811,2.5759375342606425
-934.5710770951516,379.9975710572098,-2.137556051810845,-1.3001681177377655,-0.8543676785509637,-0.5196690002755955,2.501915867693183
-934.3747401103356,457.6219514867335,-1.1294324687446975,0.14737978869523266,-0.9915933710447892,0.12939314703658378,1.139007683718856
-934.3647076651092,536.1667252317181,0.25908285914916696,0.8076875278117392,0.3054417444630018,0.9522107648726716,0.8482234790947172
-934.2872148888888,621.1255572222223,1.7891815905087736,1.4469608733429176,0.7775474693704627,0.628824246411976,2.3010576987117908
-933.7656482401446,266.8041294342372,-0.9040492328688664,-1.823611172986043,-0.4441624197519079,-0.8959462845953043,2.0354023498292215
-933.6828863450836,345.6500250625141,-1.8894463557624632,-1.741479520016101,-0.7353123517763812,-0.6777283713443665,2.569583322241091
-933.6280268942678,580.9468183836137,1.0644921511314593,1.0402737721943278,0.7151957245600323,0.6989242273458907,1.4883927777760473
-933.582849592668,501.5299636323012,-0.29304821321721314,0.6135397430225676,-0.43099600620355527,0.9023538344998512,0.6799325492561741
-933.4370844541202,423.3781714399748,-1.8034927531365492,-0.47868273261612454,-0.9665343130190077,-0.25653736912363256,1.8659376380578452
-932.7579771072968,611.3398248360824,1.661154514180822,1.3535136235561096,0.7752394840352913,0.6316674302136331,2.1427630408272664
-932.6930762338576,311.0334187626934,-1.569478462053926,-2.0846148237133666,-0.6014748450251134,-0.7988917390998707,2.6093833766038803
-932.522346226121,389.2586572725817,-2.2285562372669623,-1.166271875044792,-0.8860058526045053,-0.4636740548602689,2.5152838784483107
-932.3731618968671,545.6363575162277,0.39803795340831805,0.8177136025831939,0.43767139744925354,0.8991349997941452,0.9094447471963693
-932.27790820255,466.9254149388364,-0.9643355675030264,0.24679066186395385,-0.9687785386126212,0.24792769737081424,0.9954138423463039
-931.7037369067568,276.2423042494557,-1.0230310504831672,-1.9469935452730187,-0.4651401995276585,-0.8852370274583921,2.199403645442894
-931.6353442763328,354.9809429009712,-1.9859133362317791,-1.6170278860103087,-0.775449811592138,-0.6314092093893766,2.5609824214855914
-931.6190332857144,222.0975725714285,-0.29719739647836024,-0.14426988408645014,-0.8996070349164766,-0.4367003351599188,0.3303635753648295
-931.4063136566411,510.8584113819321,-0.14929639484447133,0.6295922276395128,-0.23073336412065953,0.9730170166454248,0.6470516104744972
-931.4015876378984,432.6432476575469,-1.6596246945003663,-0.3208428708611348,-0.9818211942974936,-0.18980817271193376,1.6903532986857657
-931.3030180025806,590.1532954460279,1.2317984699245188,1.0994663871922616,0.746044070455182,0.6658965722532767,1.6511068430219742
-931.0032655223538,231.7859398406331,-0.37453413471998487,-0.570920750868893,-0.548520686146283,-0.8361369845124725,0.6828076755889234
-930.5712378229116,320.4174902197993,-1.7018003134210298,-1.9988290548452625,-0.6482664558053505,-0.7614135553544931,2.6251555948654777
-930.4899096463656,398.5030189284018,-2.26093338775496,-1.015877642123552,-0.9121542210845477,-0.40984713852562404,2.478674477948169
-930.3560981315188,555.108315376817,0.5445271977863376,0.8349020762695893,0.5462859707006807,0.8375987334133302,0.9967804904231986
-930.2858543099198,241.7662071945473,-0.44762415391610083,-0.9553024364759947,-0.42429875656046806,-0.9055222610081104,1.0549739941373328
-930.2476663403376,476.2575100006998,-0.7917010247762285,0.329746236454116,-0.9231303948539303,0.3844870272152582,0.8576264297976037
-930.005429522198,601.1106817963889,1.430730138201956,1.1987478273862384,0.7665131013052752,0.6422286707453732,1.8665436191052742
-929.6823746859992,285.6972190310063,-1.1669557494078724,-2.0223349185377892,-0.49979445204620815,-0.8661440444313121,2.334871354874468
-929.5906970362188,364.2907854724667,-2.083275993485603,-1.493990148491834,-0.8126368853094129,-0.58277036012019,2.563600091438616
-929.3690408048736,441.9192614295498,-1.5194806242981045,-0.17962139472135866,-0.9930853051439705,-0.11739496031391979,1.530060525946279
-929.3243336207612,520.2595911393034,-0.011329146886348984,0.6448615171898308,-0.017565630197634387,0.9998457124155506,0.6449610266686995
-928.7431466219087,251.0684876431015,-0.5182902971885408,-1.240898724605244,-0.38540672467789217,-0.9227467998172951,1.344787892898619
-928.5476717040084,329.8131644875185,-1.817837018940985,-1.8933858050922467,-0.6925688325691323,-0.721351795002847,2.624774511145112
-928.4576822240672,407.7416972960956,-2.2125707647352524,-0.8507058115265899,-0.9333855926994384,-0.3588750971314647,2.3704788053737693
-928.2760491632756,564.6192780834381,0.7018026525149302,0.8604026666117246,0.6320700619755674,0.7749112444365498,1.110324147170347
-928.2536371059108,485.5996878051478,-0.6246586002678299,0.39623258973574876,-0.8444427709849418,0.5356457845734187,0.739728755732304
-927.6173769541492,295.0854278860286,-1.3279668880257927,-2.0504849510066516,-0.5435924295184018,-0.8393493137962773,2.442945883558958
-927.5506013216268,373.5850971585035,-2.1822918043213586,-1.372629418102098,-0.8464786754637602,-0.5324226253504993,2.57808243441661
-927.3269780124784,451.2038797399789,-1.3694401945764767,-0.0532627686525781,-0.9992444922006763,-0.03886444141644864,1.3704755995807427
-927.1933518466589,529.6586593865171,0.12550428414148868,0.6628206001073628,0.18604306940369544,0.9825415901257574,0.674598008642593
-926.6274365,627.316337,1.78670193494456,1.4459196243401813,0.7773423371539717,0.6290778098677469,2.298475008432044
-926.61498253492,260.4128235555643,-0.6125990847750031,-1.4693149573802187,-0.38482118978417185,-0.9229911439949435,1.591905802065061
-926.6063887546998,339.2092636827212,-1.922423184164135,-1.777343251718267,-0.7342704290728377,-0.6788570814163987,2.6181405488323644
-926.4330082268276,416.990088861464,-2.084723052723844,-0.6778776905269904,-0.9509881051752911,-0.30922746290572156,2.192165224127148
-926.3639785140432,495.0501045858256,-0.4590490103504596,0.44514137180415597,-0.7178980975642787,0.6961482036991758,0.63943477759301
-926.1906574851262,574.1416963306003,0.8679975977105894,0.9001768104631155,0.6941231222164629,0.7198562989961741,1.2504951498214225
-925.55740057974,617.7561580448059,1.6836749100623436,1.3547723316395206,0.7790977122163014,0.6269025082254219,2.1610574433247773
-925.5410533021576,304.4713706983805,-1.4902981157556991,-2.0359005517478,-0.5906686818648799,-0.8069141889098279,2.52306946603378
-925.527563673519,382.8709466046056,-2.2832339374318438,-1.2539318302373668,-0.876515119156174,-0.48137433031959453,2.604899661776429
-925.2351805482148,460.4952910773591,-1.1977766451340763,0.05611075273691945,-0.9989045402424805,0.04679443859005783,1.199090200194025
-925.1513277354444,608.8720963624673,1.5189584570340853,1.2345732752374288,0.7760090937958476,0.6307217186256926,1.9573977536836609
-925.1346934278616,539.0959441680002,0.26483894333528707,0.6853134829254554,0.36046883682163056,0.9327712568901664,0.7347069046812952
-924.5932225097916,269.8091499826247,-0.7578933977202866,-1.6632381502481464,-0.4146534228526364,-0.9099794167543531,1.8277755734085288
-924.5729873425734,348.5603865055358,-2.022367506197735,-1.657501144483921,-0.7734253172600405,-0.6338874337145403,2.614819376953206
-924.3988484711642,426.2441794094333,-1.9249417678208676,-0.5157026219072826,-0.9659363595641269,-0.2587797311846536,1.9928246294502114
-924.1853113160336,504.3743295220774,-0.3001925171624006,0.47021855428420917,-0.5381029715325351,0.8428791087859846,0.5578718814866277
-924.1091569014592,583.6811831821151,1.0400465185255878,0.9562144622951005,0.7361525715411228,0.6768156258637887,1.4128138088932682
-923.496635923098,392.117881012151,-2.3748393448560576,-1.135552209063993,-0.9021697828786045,-0.4313811341039055,2.632364095900577
-923.3883097510892,313.8678881718764,-1.6557450486952476,-1.9799203280696531,-0.6415122678067466,-0.7671127754466385,2.5810029391270115
-923.1179016409504,548.5670139414092,0.40448770771041914,0.7103493720800702,0.4948231029463385,0.8689937265542009,0.817439010632218
-922.9849191428572,226.2347522857143,0.0680867004771561,0.030714632249275602,0.9115422715369849,0.4112063803021468,0.0746939583639414
-922.9435336418488,469.7519743841575,-1.015087844046762,0.1452461562839335,-0.989917574445226,0.14164461092636244,1.0254266317229916
-922.5561741571546,279.2091327041475,-0.9365382422239069,-1.8090424454521792,-0.45974302974551073,-0.8880519954374396,2.0370906824673876
-922.5556954078558,357.8864919388799,-2.120592277067162,-1.5406758536366267,-0.809021460889165,-0.5877791046139366,2.6211817356940057
-922.410607851018,236.0390312670562,-0.04861815848552695,-0.3996741410889831,-0.12075435025107788,-0.992682419958891,0.4026203477095267
-922.3526957263256,435.5130616120344,-1.768063350338994,-0.3702331375519954,-0.9787713766217128,-0.20495509826798,1.8064109684547265
-922.0746395371028,513.7318218382349,-0.15313983542940957,0.4889589613025873,-0.2988797519870941,0.9542907805549277,0.512379424873259
-922.0229469481924,593.2388661622819,1.2055659817761664,1.0256717707248912,0.7616459703179433,0.6479933764309929,1.58284298579419
-921.4698856113264,401.3660204562233,-2.4045790892359977,-1.0018481474771372,-0.9230850739403342,-0.3845958219593235,2.6049376781401876
-921.3814694788877,323.3530270736806,-1.8049412850257263,-1.8987920292742049,-0.6889678957987889,-0.7247918587833262,2.619775603525152
-921.2426251898376,245.2330347350075,-0.14175241065276048,-0.7431975322686811,-0.18735567979255724,-0.9822921404803506,0.7565952140319988
-921.0707874429454,558.0556190670263,0.5489611902411492,0.7370112829134227,0.597352240415092,0.8019789902928068,0.918990761396799
-920.9065507506364,479.1218103514374,-0.8274364504065806,0.22333192273676464,-0.9654513710789221,0.2605832881860029,0.8570462223093583
-920.5206543439764,367.1730884467619,-2.2181567704389535,-1.4270726424836992,-0.840986178280739,-0.5410566032687865,2.637566261759044
-920.4980793312258,288.5890140646684,-1.138050086002241,-1.9003371266670845,-0.5137811488203861,-0.8579212849188464,2.215048350090584
-920.3112030289112,444.7943257626021,-1.613239425348335,-0.23897219828532035,-0.9892057942795218,-0.14653291972734372,1.6308430810631491
-920.0297309796044,523.1484571545739,-0.018335134807760636,0.512265110493784,-0.035769372639772826,0.999360071236067,0.512593133584159
-919.969210877024,602.7609782950369,1.3598945913567124,1.1050279390258722,0.7760822748116407,0.6306316696164164,1.7522557021248373
-919.5737142320428,254.1098126604912,-0.2511950518354115,-1.0255895440569724,-0.23789577063775547,-0.9712906888839553,1.0559038151960545
-919.4384641382296,410.6064045391951,-2.3448313636232787,-0.8527596723230914,-0.9397813589821773,-0.341776238655662,2.4950817987737377
-919.3927060873168,332.7747267133178,-1.937125607048954,-1.8000071823274186,-0.7325581761843365,-0.6807044281518071,2.644330061455088
-918.9812680166772,567.573298470279,0.6987118763432901,0.7681142983123627,0.6728974649976566,0.7397357647158392,1.038363068206422
-918.9676581111112,633.5071167777778,1.7669935104570864,1.4286492196845835,0.7776265480260419,0.6287264522867652,2.2722906193757053
-918.916449496061,488.7066803976569,-0.6413564562775936,0.28598376269848924,-0.9133159485578887,0.4072517380071003,0.7022284646296665
-918.4962658350324,376.4612751443054,-2.3166086039074636,-1.3159139086047775,-0.869511523139699,-0.4939126553625455,2.664264408529602
-918.4014643461628,297.9244176104795,-1.3473228895618865,-1.937696717265113,-0.5708817185614801,-0.8210323156930492,2.360073629537305
-918.2551934398708,454.0827148267547,-1.4423773974448986,-0.12121943813727648,-0.9964871178363724,-0.08374618789031157,1.4474621614543974
-917.9898243936468,532.5827691118436,0.1191158180234368,0.5421396927190787,0.2145955698086078,0.9767029954999212,0.5550711887000888
-917.9680006298634,612.4955159402393,1.499271006971048,1.1901060359711184,0.7832358841618235,0.6217246575142782,1.9142011203629752
-917.521993278866,342.1370839301826,-2.049485369616938,-1.6861521841078142,-0.7722369525570093,-0.6353346276612534,2.653959206213507
-917.4868459350134,263.3476816702668,-0.39988558307850736,-1.275797201085963,-0.2990918543451612,-0.9542243251271542,1.3369992437742122
-917.4064909471992,419.8501096181766,-2.201100855499827,-0.6945942253008344,-0.953643638980036,-0.3009382159728386,2.308095776587994
-917.0215604546016,623.6515476111183,1.6689892622116413,1.320082657157519,0.784320303482719,0.6203560764148083,2.127943462384707
-916.8983573462197,577.1007372125554,0.8551191416746163,0.8105720227861889,0.725758093307376,0.687949990914196,1.1782426535234694
-916.7503518311177,497.9784424952686,-0.4664726643563339,0.325685997539586,-0.8199289848447947,0.5724652476887869,0.5689183733938044
-916.4889226870594,385.7352861362838,-2.415595197975092,-1.2086346380680786,-0.8943032009849672,-0.44746148963686394,2.701091973409695
-916.3009878397544,307.2915192881385,-1.55410619141165,-1.926106668548124,-0.6279469142501853,-0.7782561743305801,2.4749005945309355
-915.91876621333,542.0314930175493,0.2603306025461891,0.5760017332429995,0.4118505455172606,0.9112514077668877,0.6320996909673359
-915.8178372526396,463.2667331000939,-1.2555795808300672,-0.0233674547154866,-0.9998268623435241,-0.01860766874983244,1.255797006580796
-915.5213344951044,351.4973882579658,-2.1500853848560877,-1.572503614666389,-0.8071608336152675,-0.5903315921391187,2.663763274074971
-915.4431586223216,272.7415179876331,-0.6067003056360697,-1.4939135461858053,-0.3762694743357587,-0.926510271223742,1.6124090499424606
-915.3727973155228,429.0967929449088,-2.0264129911235393,-0.5450360043738378,-0.9656799371448834,-0.2597349783834556,2.098431284711998
-914.8144175531168,586.6440991605949,1.0164664030960087,0.8681623471707524,0.7603993065356054,0.6494558450119381,1.3367534588202745
-914.5947264712212,507.2834214649243,-0.30218929260510735,0.35532469656988486,-0.6478516443758086,0.7617665304275063,0.4664482914082288
-914.4754464240034,394.9887004770799,-2.5043493126880634,-1.1036032905272668,-0.9150873013087708,-0.4032557885305939,2.7367326692287257
-914.350805,230.371932,0.40860954078087497,0.1942681322754161,0.9031244588723037,0.42937886741968156,0.4524399010199433
-914.2017668523172,316.7502316620796,-1.7459397832067125,-1.8741640764602039,-0.6816335689900981,-0.7316937047876121,2.5614052221540096
-913.8539027331806,551.4743545028349,0.40086161410931104,0.6118486302467918,0.5480217331028888,0.8364640936985318,0.7314702864786768
-913.6928162356784,239.8681501971816,0.2742241410021627,-0.211629693407373,0.7916630679179009,-0.6109579256338499,0.34638996324961946
-913.4906734780708,360.7791304149002,-2.248375531599113,-1.4648047939899052,-0.8378708868309036,-0.5458684612625968,2.6834391395351975
-913.3981393684264,282.1329325941737,-0.850604683991215,-1.6612371535366186,-0.45576003984879526,-0.8901026828838483,1.8663432719406796
-913.3322617859224,438.3435978785004,-1.8584040889935893,-0.41019893697340787,-0.9764953745506274,-0.21553835733165935,1.9031366020026534
-912.9741424851022,472.4034278746389,-1.0642467831027427,0.05402692831495252,-0.9987139216390692,0.05070012548614867,1.0656172503895032
-912.7520020906212,596.226890389493,1.1710118715241393,0.9379777307425671,0.7804888421555753,0.6251697107751217,1.5003569663981446
-912.7284877344772,516.6109597948599,-0.15712196636476838,0.38535582932818085,-0.3775547850386018,0.9259872484513245,0.416156734309973
-912.4498092124744,404.2273216038286,-2.5290631178918583,-0.9859400198477221,-0.9317037556633677,-0.36321909597758684,2.714449847946765
-912.401916883242,248.6262002378281,0.15463099747509396,-0.5381074483999592,0.2761838683031385,-0.9611048178472078,0.5598842482189129
-912.2781347591635,326.1696895666011,-1.9072607205451975,-1.796682492661435,-0.727892578887152,-0.685691179468579,2.620250262011378
-911.7691080867158,560.9837354066038,0.5463874716530155,0.6478274357083919,0.644721405433119,0.7644176275939376,0.8474784101296536
-911.6567456197374,482.0917206814922,-0.8478019071988355,0.13781433363003748,-0.9870441578878016,0.16044884038085322,0.8589300695655463
-911.4743722004316,370.061801204433,-2.3435573563221315,-1.3600541295451876,-0.8649044883333452,-0.5019364761210667,2.709614053267457
-911.412251430193,631.9656436902869,1.690326570274721,1.332669767981874,0.7852889793872861,0.6191294039640455,2.1524898663337684
-911.3397420574609,291.506511710024,-1.1155240938583344,-1.7671509979985178,-0.5337975623575236,-0.8456123003014833,2.0897886624502524
-911.3078797222222,639.6978965555556,1.72468051199547,1.3950459200286245,0.7774926133005734,0.6288920704405843,2.2182596753864208
-911.2732953169992,447.6056982006628,-1.6892767367821728,-0.2880425494128028,-0.9857722755432825,-0.16808634914893802,1.7136581933704438
-910.7080704439836,605.8538672355826,1.3151554070437508,1.0159818244855028,0.7913649475136397,0.611344027407428,1.6618823100211715
-910.6841082368676,526.0370965597785,-0.02481031162878675,0.41428612198423614,-0.05977979775923872,0.9982115886824119,0.41502836340647237
-910.471321675108,335.7508885918259,-2.0572440460366344,-1.6965711379698547,-0.7714938803446875,-0.6362367425657662,2.6665720862458433
-910.4504872869164,257.1360930942741,0.019216459670819933,-0.8065694558528164,0.0238181696062869,-0.9997163071574886,0.8067983387668746
-910.4177237977236,413.4672922651474,-2.456757682505596,-0.8510007435496968,-0.9449165453908592,-0.32731135367812175,2.59997318756798
-909.6775685096196,570.50250867449,0.6924460636225412,0.6828567597791301,0.7120197782440569,0.70215940881632,0.9725095914192338
-909.459046696898,379.3149897604942,-2.43875415899151,-1.2594882362636326,-0.888505343264065,-0.4588662713593209,2.7447827719666384
-909.2434406523172,300.8172609012934,-1.3754562477782235,-1.8148263053937395,-0.6040216880943323,-0.7969678790965625,2.277163676221198
-909.0442245365756,491.5201808725022,-0.6583992180334236,0.18775359051842822,-0.9616629019634014,0.274234321315421,0.6846465811348109
-908.9897205282632,616.0491039980591,1.4528846307422392,1.1075675361124746,0.7952713071410827,0.6062536994015904,1.8269043755208618
-908.9389593252308,456.6935246612616,-1.5081181268838844,-0.18260729243603382,-0.9927491003139585,-0.1202049242994068,1.5191332093949415
-908.7693840293372,535.5120809941673,0.11329889941304044,0.44709942116999385,0.24564430164237241,0.9693600348016371,0.46123153948830276
-908.4742391107962,345.1090682338748,-2.1718200616803576,-1.5878934230747273,-0.8072504836676839,-0.5902089940167722,2.6903917750694317
-908.3851109844228,422.7082035303004,-2.2963016073707108,-0.7051706588797679,-0.955940772470797,-0.29355960132132614,2.4021379498601316
-908.3643749696214,266.3835868582146,-0.18679106370860485,-1.072188896782521,-0.17162962031848208,-0.9851615468690064,1.0883381514332353
-907.5916212743894,580.0662474381495,0.840890731862525,0.7232604832503745,0.7581430949026288,0.6520882207580992,1.1091451435965711
-907.448122222476,388.5749928931862,-2.534044461819564,-1.1634727189458665,-0.9087881019154248,-0.4172579367932498,2.78837768284888
-907.1339785425146,310.113484753487,-1.6230818761599088,-1.811438267704481,-0.6673247517705219,-0.7447668599463938,2.4322219007366455
-906.682259734112,544.9713373321574,0.25291518870779744,0.4794834386996188,0.46654865806817064,0.8844955339936936,0.5420982020504328
-906.4804257916176,354.4190609296803,-2.269784861072926,-1.483135117513001,-0.837130901877321,-0.5470026079664183,2.71138582506366
-906.3613759781036,431.9216056210075,-2.109691486111846,-0.5667065795452281,-0.9657635331156122,-0.25942397364940956,2.1844803761701916
-906.2970707323688,275.6705518269284,-0.45434782156896003,-1.3033621642125854,-0.32916972730581456,-0.9442707718792399,1.3802843453670604
-906.19518265865,500.8958805022532,-0.4777256301506933,0.22244234897533247,-0.9065436995887226,0.4221119765370222,0.5269747397366791
-905.998508688056,625.7596016471283,1.5555573210806009,1.177305266654047,0.7973751199939092,0.6034839832296289,1.9508475773516525
-905.7166908571428,234.5091117142857,0.734600238856696,0.3503859106604577,0.9025854894482361,0.43051066681034533,0.8138843881766458
-905.6092856512108,465.8749507066518,-1.313967958794266,-0.09782667765832875,-0.997239967713126,-0.07424585372614025,1.3176045900040105
-905.5148680721412,589.6286965614336,0.9901628632074093,0.7758470396764431,0.7871433512107884,0.6167700905885833,1.2579193633336738
-905.4633774033308,510.0605519114377,-0.30650135775178156,0.271210850562525,-0.7489055709282635,0.6626767279998684,0.40926569336622126
-905.4492070487834,397.8319829933694,-2.617593406115377,-1.0712051435744874,-0.9255009211819238,-0.3787453562638232,2.8282990823742704
-905.0998786246552,319.5107216560922,-1.8366175668289018,-1.7619738726224938,-0.7216187045291511,-0.6922907230879739,2.5451357556304974
-904.8497603372766,243.4855264301817,0.5941488479022555,-0.015077224941143367,0.9996781802982634,-0.02536800811164642,0.5943401182618446
-904.5779438116404,554.2357231428391,0.38844896655225036,0.513630494330722,0.603201344228752,0.7975889532338237,0.643978947110799
-904.4580119437144,363.6783697276276,-2.365447276412121,-1.3854624026111544,-0.8628855659093533,-0.5053993471951613,2.7413221055787282
-904.3245502593508,441.1346372619126,-1.9318546242063794,-0.441033598556944,-0.9749169205672987,-0.22256908588475466,1.9815582060902626
-904.2498556926296,285.0483126149603,-0.7668911183637116,-1.4848764777449708,-0.4588806915686752,-0.8884978958362559,1.6712211528057725
-903.6973874575888,475.2474445906697,-1.0906882143930463,-0.012138228538265667,-0.9999380788455834,-0.01112827365783571,1.0907557552485978
-903.6481013333332,645.8886763333334,1.6602444963220213,1.3424064880227373,0.7776114436818631,0.628745133305228,2.135056665911493
-903.4916082800564,252.1260816236663,0.44349423536267857,-0.33245448220110374,0.8001439024144583,-0.599808082163755,0.5542680935571981
-903.482498649268,599.2348349220279,1.1335844576585488,0.8400493379978632,0.803436104515771,0.5953909857904495,1.4109204842639695
-903.4266764385357,407.0676603116213,-2.6359193223818536,-0.9681764865100907,-0.9386836372549944,-0.34477968204309006,2.808101918224663
-903.121665836697,328.8785417026102,-2.0172476759421634,-1.68065176388495,-0.768293944344751,-0.6400971919038426,2.625619648300883
-903.073456727962,519.3343125433287,-0.164875273771285,0.2982405578378374,-0.48381676313639516,0.875169320593576,0.3407804076536393
-902.6922675491656,635.4957474842765,1.6215316414758065,1.2366221964270774,0.7951551726383143,0.6064060120303333,2.0392644068397194
-902.4375242105946,372.9197069071178,-2.4547686348416002,-1.2908334609096623,-0.8850890614748733,-0.4654216940125676,2.773470763214588
-902.4149780665348,563.7920817567647,0.5337944984100426,0.5507556398545587,0.6959633261372838,0.7180773277801833,0.7669865327138627
-902.1949793834224,450.2310137684713,-1.7527692105121229,-0.3289545755218829,-0.9828406513049057,-0.18445664569906026,1.783370690035045
-902.176474141782,294.3798875245823,-1.0901704034440274,-1.606518833751237,-0.5615129237737152,-0.8274679670144905,1.9414876439840527
-901.8079316327742,484.9919991581579,-0.8677589391571024,0.06064538226576407,-0.9975667880644363,0.06971731026656175,0.8698755306808098
-901.6759742376772,260.8825940134848,0.2489377744154305,-0.6213957916510474,0.37187929599909936,-0.9282810938542346,0.6694047694874452
-901.516792883844,528.9521670175142,-0.0255874558314473,0.332108923155676,-0.07681771567706773,0.9970451537208117,0.3330931622467639
-901.4369513070636,609.0320532112983,1.2689834362879002,0.9126821764763074,0.8118333162964797,0.5838892588077468,1.563108350956701
-901.407777737904,338.6999206402539,-2.1731431607398894,-1.5833745301634379,-0.8082215365417997,-0.5888785510357905,2.688796403568118
-901.4001465761046,416.323969900997,-2.5499733865066996,-0.8455139483814262,-0.9491820775135982,-0.3147274753290053,2.68649550693836
-900.4090730257955,382.1368762776393,-2.545794490667793,-1.2020394042390754,-0.9042680288841551,-0.42696525846720196,2.8153096309390055
-900.3728932238593,573.4815940810245,0.6821932018071432,0.5896345830450755,0.7565663524388363,0.6539169323066918,0.9016964600765723
-900.1079969862287,303.6877445210494,-1.4039679027551621,-1.6686714957782733,-0.6438059066107545,-0.7651888359177128,2.1807316278693323
-899.9566448033504,459.0390167979237,-1.5613080915355086,-0.23141728386948046,-0.9891931381230534,-0.14661833272229516,1.5783652669669908
-899.5855146054265,538.3841921324279,0.11179218507843984,0.3600858311370813,0.296499393373815,0.9550330411713301,0.37704018145324353
-899.4673935902658,348.0892809846593,-2.2844845655829418,-1.483491211998527,-0.8386823751039019,-0.5446208531538966,2.7238971908762526
-899.4133873963193,494.3474306087725,-0.6691937866632675,0.11119436704798026,-0.9864745861203627,0.1639142792396656,0.6783690082631456
-899.3649034148242,425.4891780421716,-2.375347688380815,-0.711307886322602,-0.9579700666045188,-0.2868681778966325,2.4795635805199288
-899.2978575270992,269.5494646705275,0.010639283553330716,-0.8586472561169027,0.012389799004558964,-0.9999232434945328,0.8587131679388724
-899.2363732517583,618.9042120881121,1.3852477303414765,0.984892142648793,0.815003367767365,0.57945621968174,1.699683443193921
-898.3932132096012,391.3545043658776,-2.6382213455732066,-1.1192437310246806,-0.9205819936830115,-0.39054934759465654,2.8658189750359577
-898.2789400640742,583.033780492784,0.8244240348533928,0.6281326938944775,0.795431675423045,0.6060432738127598,1.0364485854990981
-898.0546713327992,312.9797940748509,-1.6937284292662758,-1.6741832044496396,-0.7111984046923121,-0.702991343590453,2.381513257188813
-897.5594233557873,503.4936310597699,-0.4833825356391304,0.15554203853516765,-0.9519315086809088,0.3063109576565764,0.5077912972005239
-897.4575718980683,357.3223331279121,-2.375734375065299,-1.3871443710570752,-0.8635732688072864,-0.5042233725260049,2.7510513130478382
-897.4491928295806,547.7259800629813,0.244745723308319,0.38886077001829916,0.5326690343798027,0.846323637749111,0.4594705295630361
-897.326567505529,434.6874925928401,-2.1790544155194276,-0.5820266182304503,-0.9661304998242825,-0.258053981386225,2.2554452177172224
-897.1664269682406,278.5996085344655,-0.31023259495522065,-1.0829752907325794,-0.27538670484336103,-0.9613335335852566,1.1265343950851943
-897.0891668989248,468.591063834268,-1.3374577507203507,-0.14140627893764773,-0.9944572568537322,-0.10514163918709807,1.3449122538979752
-897.0825767142858,238.6462914285714,1.0436676486891168,0.4984252384298755,0.9023764393074626,0.43094867650659435,1.1565767934833155
-896.5544538160102,627.8381956915268,1.4636995081113087,1.034584238738158,0.8166037674073744,0.5771986547594188,1.7924231635109777
-896.3939302741451,400.589079206168,-2.7173440143546,-1.0400524735520582,-0.933929333555498,-0.3574576896984919,2.9095820387283338
-896.2050605391088,592.6173135236427,0.9631108443843776,0.6751178177228802,0.8188561879864911,0.5739987311799847,1.1761660454109755
-896.089236322915,247.227267587165,0.8911639484291517,0.16394908711179357,0.9834949828912315,0.18093539904556113,0.9061194657133386
-896.0487273679282,322.3428822299537,-1.9317125635958812,-1.6341223866166859,-0.7634649420210784,-0.6458492721252779,2.530191574327127
-895.9883229444445,652.0794561111112,1.5694882344318575,1.269584105605803,0.7774759276604859,0.6289126981612525,2.018696886416313
-895.6482237786743,512.7101495522822,-0.314960610510626,0.19109369495946318,-0.8549468958037846,0.5187155341374234,0.3683978643077164
-895.4470234383091,366.5495201564475,-2.464839803264379,-1.3013047402699716,-0.8843229774744941,-0.4668756488730648,2.7872619688155402
-895.2985962775742,443.9017672433075,-1.9904192643502931,-0.4641279423548142,-0.9738740293734709,-0.22708891411048626,2.043815939553089
-895.2191380731701,557.1807320665292,0.37976906165057983,0.41875577251865703,0.6717832150383297,0.740747805931793,0.5653149009221844
-895.129037186942,287.9457103139416,-0.6823721442440239,-1.2728045625083493,-0.4724971582094993,-0.8813321936046291,1.4441825361020875
-895.0420210770637,255.5312326600808,0.6994650564562579,-0.14734073118850946,0.9785258265395063,-0.20612425086625857,0.7148151203426804
-894.8483446289039,642.8289600327928,1.5669153408374064,1.1691747370916195,0.8014735821014297,0.5980301808383108,1.9550430305251245
-894.6102002902588,478.2010351753159,-1.10266838488863,-0.06337055348970112,-0.9983526685631535,-0.057375510218475236,1.1044878424330848
-894.3736937657314,409.7924162098396,-2.728551622025573,-0.9502492974347568,-0.944369158201151,-0.328887356154732,2.8892849775218843
-894.3400562801,332.2872234594081,-2.1338517749607124,-1.55663170833244,-0.8078816851133203,-0.589344706312411,2.6412924247210783
-894.1180975890128,602.2051829259499,1.096044787057861,0.7294012712571565,0.8325040833913242,0.5540189086455184,1.316563857071987
-894.0739818301416,634.9089757863327,1.5025547344850116,1.0644877060323001,0.8159788577988543,0.5780817447604424,1.8414138064045333
-893.6546583437238,522.1726867506018,-0.16486669958276065,0.21878808448300688,-0.6018104887156088,0.7986389269700545,0.2739511900741729
-893.4406948599501,375.7787737046958,-2.54983605101137,-1.2192864148292117,-0.9021618166782518,-0.43139779383742394,2.8263621934253806
-893.2844741661769,453.130838214558,-1.792094975428789,-0.35624283523192934,-0.9808090467302858,-0.1949708025629175,1.8271599159929037
-893.0733225675098,297.2650685355171,-1.0608514597708927,-1.4059116494526942,-0.6023295148058365,-0.7982475528266689,1.7612476787109839
-893.0139654050691,566.7171692823852,0.5209433170925232,0.4509788487773407,0.7560519610854128,0.6545115981698884,0.6890311035562159
-892.9445045463458,264.2376462319197,0.466668195056789,-0.42024135437461735,0.7431041054526797,-0.6691758277608156,0.6279984078038526
-892.5660856327635,487.6374321535824,-0.8812774462539399,0.0003782765694752377,-0.9999999078779664,0.0004292365999329462,0.8812775274390179
-892.4615778278999,341.7437676553021,-2.279545503671071,-1.4702577306331681,-0.8403666365665006,-0.5420183725169353,2.7125606901585795
-892.3417060467491,419.0048529618798,-2.6309309115215727,-0.8392100525525462,-0.9527062673554945,-0.3038926918199269,2.7615341702584417
-892.1238416566117,531.8082458938204,-0.022874292283435266,0.24670617719332796,-0.0923227762970438,0.9957291323330889,0.24776434592736252
-892.0645648836162,611.9714863671566,1.2199244927553132,0.789008490019984,0.8396814033586883,0.5430793135938653,1.4528420992482023
-891.4209524726234,384.9867434944852,-2.638550264614157,-1.1436272714250542,-0.9175232097520726,-0.39768223441116185,2.8757313565148177
-891.0268797705057,306.5599962271336,-1.428462267146177,-1.4840809338620442,-0.6934772574209928,-0.7204785169870495,2.0598545256675855
-890.9548861486369,576.4077947696459,0.6665631029381331,0.48644655883517446,0.8077703782336714,0.5894972570319829,0.8251888419029277
-890.5264899157814,462.1076013689969,-1.5874558301071098,-0.2665579982282286,-0.9861935232179538,-0.16559690444860115,1.6096798374088226
-890.4713345974889,350.9775588769322,-2.3873080354371488,-1.3776415440107745,-0.866130860217294,-0.4998172995998142,2.7562902386808195
-890.4173180846478,272.5577880774425,0.18933346954668903,-0.6381404159105806,0.28444024744362595,-0.9586937705201848,0.6656353003778539
-890.3043647923699,428.224725822473,-2.442340131936481,-0.7129993378892681,-0.9599312855783463,-0.280235484847839,2.5442864178189613
-890.2673815787595,496.8445128486801,-0.6798582592759477,0.04827099298508205,-0.9974888800107402,0.0708232606910969,0.681569762731217
-890.2270148928418,541.3024590303401,0.11099133487589562,0.2719454488667749,0.37787713047058014,0.9258557524081815,0.29372334530453126
-889.8637288909788,621.4516564017207,1.31935540286454,0.8432143201020846,0.8426114049966751,0.5385220702715248,1.5657934310416153
-889.4003740436549,394.1848617922156,-2.731035429569319,-1.0757966045917806,-0.930416041513254,-0.3665051018673641,2.93528411776681
-889.0260198078122,315.9340955176623,-1.758954952776724,-1.5078810087718486,-0.7592128079103657,-0.6508424635077663,2.316814119111107
-888.973849083892,586.0091601521792,0.8058295498954364,0.5248312893414717,0.8379481201367487,0.5457498950611799,0.9616699775684553
-888.4484625714286,242.7834711428571,1.3310217510436768,0.6365574539329253,0.9021390140337281,0.4314454766923079,1.4754064842981218
-888.3689873189905,506.103260935194,-0.48765456674144164,0.08854829344464558,-0.9839111375829025,0.1786585383918686,0.49562866819398393
-888.3285445555555,658.2702358888889,1.4514097890797786,1.1741101880626157,0.777465025603224,0.6289261752891021,1.8668489787738691
-888.3056143109518,437.4530415661683,-2.2353325839812808,-0.5910870196651422,-0.9667713849222777,-0.2556425029126836,2.3121625431238715
-888.0598008432594,281.5143868973656,-0.17829272827303044,-0.85552258431869,-0.20401880114983856,-0.9789669702177815,0.873903420999352
-887.9509959550363,258.4307948146482,0.8934551638508053,0.00542082524232688,0.9999815946830353,0.006067148850488115,0.8934716084789583
-887.7659538052698,550.5806412376114,0.23720544851660796,0.2940108190557236,0.6279127530058086,0.7782837365721234,0.37776816505335997
-887.6589098481746,471.5931157313627,-1.351761813742768,-0.18306251681378224,-0.9909542529157795,-0.1342001066621375,1.364101127539793
-887.4921458149219,360.3664875440724,-2.476500169389326,-1.2795785773173896,-0.8884180813945732,-0.4590351976168989,2.7875391341674387
-887.461862685961,630.508980741591,1.387676381556058,0.8845846449158964,0.8432434622111078,0.5375318255119635,1.6456414354134064
-887.3829777300166,403.3938501369207,-2.808067261002826,-1.009651375206251,-0.9410211411563946,-0.33834776768395697,2.9840639473328627
-887.3687545387442,326.0783420312039,-2.0398973030030785,-1.4825150017843711,-0.8089334748199766,-0.587900189926554,2.5217120647121765
-887.0431986357548,250.6008299640411,1.1860580792515931,0.36099181712847755,0.9566699217751912,0.291174622470176,1.2397777459656625
-886.8694268989586,595.5861576414667,0.9371593837652954,0.5646627763012362,0.8565369630208503,0.5160856818194228,1.0941260263422894
-886.7478804406463,648.8705059704893,1.4832905859549574,1.05755946984229,0.8142352475324272,0.5805350649838537,1.8216978329667373
-886.4565589559917,515.5446875922537,-0.31094886139334904,0.11921772521915336,-0.9337253794892832,0.3579901055861658,0.33301960964521254
-886.2615694264064,639.0952443180411,1.4392116838014648,0.943793156613268,0.8362316339708299,0.5483763801865247,1.7210682128436061
-886.1835439217241,446.8053927874188,-2.032962256420474,-0.47973515795803373,-0.9732684830816377,-0.22967032860160239,2.088799022838541
-886.0324540909251,290.8402330990479,-0.6082936773146096,-1.0484955967887999,-0.5018207013443808,-0.8649716664158622,1.2121733433574722
-885.8272394980005,560.1574654849346,0.37175970653417484,0.3258136913464586,0.7520511848428579,0.6591047074452234,0.49432766549241525
-885.8038629305479,369.500162446791,-2.553496014957941,-1.2089194717764313,-0.9038242653493002,-0.4279038412608583,2.8252129455399095
-885.4145188080327,335.4159111921556,-2.2312647786348254,-1.4212254162469071,-0.8434337562691524,-0.5372331884626153,2.6454534953694635
-885.3277018720494,481.0316961162925,-1.1108859308033276,-0.11056819817381158,-0.9950832363505551,-0.09904217654163884,1.1163748822434958
-885.2981200406423,412.6014919002629,-2.809260280483223,-0.9294963144530558,-0.9493829231895462,-0.3141210995079321,2.9590381413700113
-884.7596712187001,605.1757267732197,1.0628727767353299,0.6076984213149111,0.86812259431501,0.49634983755389345,1.2243348850676867
-884.4637715514568,378.6429022712203,-2.6331150596664146,-1.1468329935819939,-0.916815187861576,-0.39931179710389636,2.8720238217344756
-884.4527773420015,525.1352320947606,-0.1559785924454219,0.14192422746962782,-0.7396437735887789,0.6729985796354634,0.210883398218318
-884.2899999446321,265.8753427859788,0.7351421233833361,-0.15538447914802453,0.9783837390619745,-0.2067976284658751,0.7513842412059645
-884.0000505328651,300.1515712077894,-1.0366312143800938,-1.183207111981714,-0.6589815251810122,-0.7521591250992752,1.573080844861845
-883.6363590779508,569.746376463662,0.5118259048085807,0.3552485719997116,0.8215098722911649,0.570194291209719,0.6230307414092475
-883.5415415465416,455.9520616291787,-1.8294613659789911,-0.3848927861323727,-0.978577486056949,-0.2058788570554583,1.8695109912558567
-883.2658439563862,490.397408182974,-0.8857462045264194,-0.052893891789125215,-0.9982217091536172,-0.059610564285463075,0.8873241248954957
-883.2431008616711,421.8223807396166,-2.6974990696011356,-0.8266917794431347,-0.9561079683064023,-0.2930145950989533,2.8213331119699157
-883.22363054474,344.6936048018121,-2.3794218391805537,-1.3457378609368018,-0.8704300391747819,-0.49229213573059183,2.7336164103853577
-882.6576866184321,614.7957905217467,1.1749009115089721,0.6512353563476375,0.8746269208423683,0.4847966061533411,1.3433166570923805
-882.5511997263193,534.663367772099,-0.018764914322061184,0.15968532177423853,-0.11670877495384677,0.9931661803790806,0.16078409125176654
-882.4468278916041,387.8318638038785,-2.721075535238116,-1.0853214331625838,-0.9288421663579027,-0.37047568070732806,2.9295348917112225
-882.0248455232509,309.6009595326612,-1.4512448186162743,-1.275511050152155,-0.7511200632540571,-0.6601656235954892,1.9321076477828134
-881.6324138634367,579.3628435470866,0.6541287889211375,0.3864127875835106,0.860994465600336,0.508614323633922,0.7597363456512353
-881.2180937543447,431.0577696989312,-2.4954959599108952,-0.7087868219624306,-0.9619516594313049,-0.2732197008221749,2.594201003183678
-881.2141513076383,499.7834993367368,-0.6736608465453551,-0.00784571158729925,-0.9999321877910038,-0.011645592277622714,0.6737065320735102
-880.9966021997221,275.0961327037081,0.3980372555331118,-0.38182591588324716,0.7216498019318968,-0.6922583068274836,0.5515656686491757
-880.6687661666666,664.4610156666668,1.2936692367491531,1.045018109501969,0.7779025511805789,0.6283849304898604,1.6630222317510388
-880.533827579679,624.3720820216063,1.2654953206959958,0.6891573537604199,0.8782200189430401,0.47825683301724625,1.4409775379739707
-880.4206089229546,397.0266439448712,-2.814491136602236,-1.0328463162409063,-0.9387828939773863,-0.34450932930102673,2.9980213259723416
-880.4166139929597,465.2015283312252,-1.6085553157196355,-0.3014210396203448,-0.9828924443402938,-0.1841804627498871,1.6365527326840725
-880.3589124424172,544.1116588922962,0.10634990321807626,0.17803115258370464,0.5128326150660945,0.8584886189836595,0.20737741729700587
-880.1586465798968,319.4786926494593,-1.8386223636250183,-1.322180567173137,-0.8118749826959408,-0.5838313219350822,2.2646619280220013
-879.8143484285716,246.9206508571428,1.5886437040950583,0.758644206979939,0.9023865350152243,0.43092753616265644,1.7604913664500281
-879.6222393441003,588.966109843306,0.7896235599566749,0.41668564949842396,0.8844125467965723,0.4667059535390574,0.8928226570470621
-879.579361615749,354.2503918280098,-2.4967608922723383,-1.2457986906744534,-0.894796987754722,-0.44647323626962904,2.7903098987149697
-879.1905010525998,509.176512000666,-0.47481469918749625,0.025412830602779882,-0.9985707903066621,0.053445081591558904,0.47549428022191614
-879.1372828043203,654.7320631056411,1.387990940080378,0.9204203865310484,0.8334076301854526,0.5526587753294685,1.6654406436997915
-879.1242601447831,440.3796080094585,-2.2792211747946762,-0.5945470150535226,-0.9676206342286883,-0.2524090097735638,2.3554904620357684
-879.0867556913064,256.87831745571,1.3139478725878022,0.3901474400148667,0.9586330976989714,0.28464466268678623,1.370647305774963
-878.9764255365671,284.4203160710192,-0.060211336843624,-0.6246189820127924,-0.0959521251474809,-0.9953859501116551,0.6275143645966946
-878.3482026446194,633.8424537118619,1.327892095340836,0.7168642065365661,0.8799601170871578,0.4750475684980984,1.5090366819537477
-878.2374061474088,553.5886352225451,0.23055708740608968,0.20227914030920993,0.7517007923068092,0.6595042978217166,0.3067139076687138
-878.2227645317073,474.577278657626,-1.3584514631757774,-0.22033154845681105,-0.9871006411121346,-0.16010098162101608,1.376203607410541
-878.0106804081989,406.1543816314479,-2.892932765337051,-0.9791281689273745,-0.947217789678575,-0.3205907966808079,3.0541368594003364
-877.9711545251522,329.0287021819643,-2.113728301828759,-1.3029828887498025,-0.8512577442494625,-0.524747799285825,2.4830649895495425
-877.5170391667732,598.5538382934161,0.9157896746399871,0.445339014911213,0.8993047225267955,0.43732255377581825,1.0183307745419967
-877.5047870632613,372.3208876965513,-2.6234138148503194,-1.130639847987268,-0.9183421502646458,-0.3957874366971577,2.856684531026165
-877.2996294144485,363.3418404958553,-2.565474794733786,-1.1744190622331343,-0.9092558282204947,-0.41623771915464625,2.8215104210601307
-877.1742413294079,518.5796709591943,-0.29878408485517777,0.05000691675818003,-0.9862815128537846,0.1650720370106633,0.30293996284149377
-876.9756929632504,293.7466119576791,-0.554649097488424,-0.8138759867387916,-0.5631522002207324,-0.8263531928821647,0.9849008798527722
-876.7772377348832,449.4708126563031,-2.0736938747868243,-0.49528987657001716,-0.9726418168690472,-0.23230991386008237,2.132022126564623
-876.6961520859629,644.6927063028448,1.3646606548821438,0.7631429283949522,0.8727967945442467,0.4880837586247752,1.5635491140807138
-876.1909550943606,483.9383426686447,-1.109593247904699,-0.15174708873867124,-0.990777625476758,-0.13549795885782523,1.1199215841907688
-876.1616376331564,563.1024973449998,0.3601081057459268,0.22928500719645503,0.8435285168633165,0.5370843893080245,0.426906854417914
-875.9018341176674,415.3576478667707,-2.883614375480647,-0.9071647003700033,-0.9539098555214487,-0.3000932980575356,3.022942219109727
-875.5031617444843,381.4906473918207,-2.706874254015253,-1.0756297302639293,-0.9293171997674516,-0.3692824694138383,2.912756004830869
-875.400892826252,608.1411203664408,1.035680339045584,0.47475863100861915,0.9090409483790917,0.4167067964049081,1.1393109858167585
-875.3084021399405,338.6135331770078,-2.3156665245119776,-1.2547359619734226,-0.8792257156034432,-0.47640543764908194,2.633756592210972
-875.0623398263406,528.0528418336798,-0.14371640847255482,0.06796547677904628,-0.9040070939482959,0.4275174547210405,0.15897708041744038
-874.9650535240221,303.0700770139096,-1.0203586725922036,-0.9451854326306653,-0.733614102174349,-0.6795662948461495,1.390865673884916
-874.2168116343323,268.4851326467019,1.0005887239511346,0.11290789754846503,0.9936935641914362,0.11212983761925245,1.0069389196108047
-874.1409864811427,493.3094299080354,-0.8782464125761434,-0.09948676583830661,-0.9936450438140055,-0.11255899299417549,0.8838633252827225
-874.033334152668,572.6162756777596,0.5009474351099711,0.2562056593535637,0.8903151947948387,0.4553447637970906,0.5626630187137351
-873.9173319553238,424.6006388096689,-2.7556788029572594,-0.8107422671824224,-0.9593420795349925,-0.28224594670867487,2.872467352097156
-873.6503985209224,458.7915896685187,-1.8576741189463657,-0.40830893314492595,-0.9766863032069896,-0.21467152845187554,1.9020171705558033
-873.3201272118374,390.6349457964271,-2.7919963834025503,-1.0272428149722352,-0.9384943120633236,-0.34529469475332103,2.9749742193580437
-873.2807809248761,617.7122357765949,1.1422761935000183,0.4984679257248596,0.9165334569401924,0.39995802568427186,1.2463005958489048
-873.0474874166066,537.5373322192413,-0.014399556357085784,0.0841542103911676,-0.1686579606180401,0.9856746381642187,0.0853772706863003
-873.0089877777777,670.6517954444445,1.0731686901059405,0.8631433278306814,0.7792338668625528,0.6267332612319481,1.3772100209489921
-872.9948777400089,312.5045270375746,-1.4617372855001003,-1.0444195539505026,-0.8136488226368926,-0.5813566834754703,1.7965211093931985
-872.4014534927283,347.9973799938916,-2.4779371084906203,-1.1886966960284422,-0.9016242584197154,-0.43252016904313084,2.748303503760782
-872.3455832634413,582.3116950925837,0.64886674630223,0.2853440550591317,0.9153968248256238,0.40255267121106814,0.7088365708782464
-872.087603202855,502.6934915422971,-0.6605106579390659,-0.06210291062930354,-0.9956089699940339,-0.09360971566786808,0.6634237716269511
-871.9319338468182,278.0079603395802,0.5537301261001534,-0.1495467950045661,0.9654116790905036,-0.26073030103088246,0.5735689116810895
-871.8842933075844,660.6986459765042,1.2670439053744909,0.7503115067308889,0.8604491462664219,0.5095363251912327,1.4725378145499077
-871.8828753993288,433.8468725772904,-2.5418528214354557,-0.7012070207378632,-0.9639920113068462,-0.26593119812572064,2.636798636940534
-871.6702084130708,652.36943761742,1.3206277908023814,0.6804170093828648,0.888948904573321,0.45800638102311697,1.48560596003688
-871.1802342857145,251.0578305714285,1.8045858590368278,0.8621385877842735,0.9023140137773759,0.4310793668699089,1.999953266249576
-871.1766121306991,399.8461833363833,-2.885139693910382,-0.9886877609389781,-0.9459965319249696,-0.32417674436321026,3.049841724091239
-871.1510267302444,468.1287816725056,-1.6181178976085315,-0.32716488396782123,-0.9801659822025802,-0.198178322055797,1.6508611061693628
-871.1453435240521,627.2648351714868,1.2259032353413633,0.5127601365612138,0.9225504922400158,0.3858763911768954,1.328819664238416
-870.9509787182229,546.999976045309,0.1052187958577558,0.10487512910541329,0.7082625024291619,0.7059491678958065,0.14855903778172902
-870.935753450168,322.4022273120727,-1.879138659124923,-1.110890407601928,-0.8608281417581415,-0.5088957755348585,2.1829428755512112
-870.2731354883587,591.9312075256435,0.7822946900416096,0.30364373588302723,0.932238750926782,0.3618437663833291,0.8391570177316636
-870.2235752719141,443.1878864158979,-2.3123334090505145,-0.5948381590643131,-0.9684688714810662,-0.24913459208265298,2.3876176892648027
-870.0631261969886,512.1195203988314,-0.45862416811711154,-0.03388841732743523,-0.9972811533121708,-0.07369057774469212,0.45987449636837985
-869.9220014521318,287.3448827945884,0.030344705876558634,-0.37620832254237485,0.08039820738913045,-0.9967628244716062,0.3774301301232884
-869.7558865681433,260.5654516191261,1.5291422313969862,0.5583368473875749,0.9393417701258526,0.3429825635463555,1.627886973654022
-869.6934167667534,357.3684931982341,-2.574237812484936,-1.1279857307737957,-0.9159276621853251,-0.4013433911798287,2.8105252398896052
-869.1051480268167,477.4802622157931,-1.3589744967103898,-0.2526596831960023,-0.9831525196538653,-0.18278709773464866,1.3822621307921164
-868.9931907059866,636.9683044289235,1.2799798032482246,0.516947983119286,0.9272335206837364,0.3744836419931356,1.3804287428094437
-868.8982762905434,556.5067809780776,0.22767104132760627,0.12413463993905564,0.8779759111564885,0.47870481450360797,0.25931353973904947
-868.4754797556449,366.2413784649092,-2.632682661991493,-1.0847843806837587,-0.9245867497157128,-0.380971576695866,2.8474155213677648
-868.4750311006965,331.8690632826676,-2.160827074399773,-1.1103669726149676,-0.8894410217722599,-0.4570499631207932,2.4294214248115145
-868.1658901527722,601.5119984882658,0.9029300120989338,0.3189013625085097,0.9429181478364477,0.3330245733886362,0.9575910848367191
-868.0164871048603,521.5567852421441,-0.2826455588664854,-0.010179927826481467,-0.9993520331346986,-0.03599324755484437,0.2828288225720643
-867.9458920130265,296.6931738479461,-0.5147739362287326,-0.5565615307220823,-0.6790096523758233,-0.7341293428139646,0.7581246222753424
-867.5223535165195,408.7236270259344,-2.969099916024424,-0.9464183103446584,-0.9527675971528277,-0.3037003553103404,3.1162897698211376
-867.4546817334656,452.2738884288513,-2.100671575306511,-0.5051986958617455,-0.9722782232614184,-0.23382697999080274,2.1605663122434238
-867.1709167671384,375.2583865031819,-2.6946733380056087,-1.0403635625245737,-0.9328865847819922,-0.36017026519937906,2.8885326276133894
-867.053418811388,486.8398167458347,-1.1031281671079995,-0.19108402049295067,-0.9853267821071683,-0.17067844756246361,1.1195556511200349
-866.8133686251534,566.0232254071966,0.3557780673400906,0.14196313050150935,0.9287897176861192,0.37060715093011776,0.3830555620560007
-866.3656778762057,384.3297214969638,-2.766668930431442,-1.0066177000750574,-0.9397327258806235,-0.3419099353762228,2.944101928384793
-866.3145995428388,646.2224219729806,1.2966466989093315,0.49297941009136426,0.9347228476465638,0.3553775430264252,1.3871991063169324
-866.1802695996266,418.1598361029016,-2.947442987288649,-0.8834057413788811,-0.9579002406418488,-0.2871012521363995,3.076983241296287
-866.0501661125172,611.0774777804918,1.0200747128923404,0.3298045845894089,0.9515044887992585,0.30763486115013344,1.0720650558145168
-865.9574480447711,531.0020002610888,-0.12958654526309754,0.009231094111592618,-0.997472404783627,0.07105492027416807,0.12991491758732676
-865.9444392401994,305.9809897319408,-1.0034627735190906,-0.6891281699315671,-0.8243303999886701,-0.5661089927341899,1.2173065236134475
-865.5157468260891,341.2965147975559,-2.372996077377335,-1.0743772447987292,-0.9109811569785479,-0.4124479744525679,2.604879430489927
-865.3492093888889,676.8425752222223,0.751398072219156,0.599819853897518,0.7815272407952197,0.6238711180163821,0.9614483449797518
-865.005608140586,496.2221813717352,-0.8630581471403267,-0.1449868181171713,-0.9861811637010142,-0.16567049333334347,0.8751517255727921
-864.9222884271868,575.6486919525091,0.5038766973359702,0.16075415567809467,0.9526907262730571,0.30394140894803245,0.5288985013081262
-864.8460704122946,271.5905112759059,1.1766474279016268,0.32788260339545966,0.9632988461163707,0.268431244587639,1.2214770448915109
-864.3187143246478,655.5013507291293,1.265328949587923,0.4667961553630094,0.9381933437140078,0.3461116146718131,1.3486867691673123
-864.0895754552557,461.6762151195406,-1.8740555351092592,-0.42475522764664775,-0.9752638728224089,-0.22104383811234415,1.9215881848322256
-864.0890171205559,427.3049794389102,-2.8085292866267904,-0.7943526053584153,-0.96225219260805,-0.2721593610754555,2.9187039616035215
-864.0078747050769,393.2846148046453,-2.845546369308471,-0.9706709905537201,-0.9464493877278286,-0.3228522207909038,3.0065489039407227
-863.9181016273508,620.6167285682385,1.1256409976502946,0.3311660541127152,0.9593435415764866,0.28224097724370895,1.173345051972239
-863.9037807702813,315.3866564006353,-1.4529056199689128,-0.7946621895934388,-0.8773445917066022,-0.479860883385149,1.6560261882309377
-863.8641825134423,540.4619478727175,-0.010116908489873417,0.0264066558756957,-0.3577620216922265,0.9338127948548846,0.02827831876066693
-863.0261057653797,281.3548731406464,0.6377927047899933,0.06802435701660929,0.9943603292753365,0.10605439907634377,0.6414100462503364
-862.9670291114078,666.0584816823018,1.1346233591070627,0.4453416128406032,0.930864050104856,0.3653657348772383,1.2188926610488982
-862.9567530606446,585.2464027418758,0.6527042852662164,0.17414279880525896,0.9662023813394185,0.25778471307282125,0.6755357861583732
-862.9523422254676,505.6424737157716,-0.638055710569552,-0.11424421053468241,-0.9843458579911333,-0.17624764354651637,0.6482027687622977
-862.7427426441161,350.8171567151193,-2.5280887376041052,-1.044110199046219,-0.9242743733637531,-0.38172880785060165,2.7352145753035635
-862.6386680396458,436.6456257039729,-2.573949882590201,-0.690297351277371,-0.965868618830446,-0.2590324519410002,2.664906833505942
-862.5461201428574,255.1950102857142,1.9749841452765224,0.9439779002218773,0.9022372804054366,0.43123994463245363,2.188985301504087
-862.0344629468647,471.0226325729503,-1.6203360974305958,-0.34902913786084255,-0.9775775996027674,-0.2105754894447389,1.65750125421144
-861.804573821627,549.9911626506807,0.11163964479782873,0.04165565634440498,0.9369051423799506,0.3495836869506421,0.11915789523178283
-861.7852262626304,630.1427202536574,1.2079169157239964,0.32012238462968795,0.9666300267975245,0.25617648466129134,1.2496165877712933
-861.6033396663644,324.950166371859,-1.87711936733316,-0.8755977571628756,-0.9062555179864281,-0.4227303349880997,2.07129151776516
-861.1060817860869,445.9522290674298,-2.3369641570632065,-0.5940180075009011,-0.9691809511120518,-0.246349921862254,2.4112774341899117
-861.087331446929,262.9175534584355,1.724165058255151,0.7284480311500482,0.921160086807466,0.3891838825964685,1.8717322677654435
-861.0045225107165,290.4714666219849,0.07340637447386696,-0.13197766255742835,0.48607525135413704,-0.8739169583095481,0.15101853935037252
-860.9380721836734,594.9015541798813,0.7846064222879295,0.1828264546781685,0.9739093889546169,0.22693722062730212,0.8056256887821125
-860.9294131328916,515.0616388289584,-0.4395164467029889,-0.09187863663848951,-0.9788411374088092,-0.20462166971322618,0.44901713864057446
-860.7756244888351,360.0780846980059,-2.619071823464873,-1.0178824172075809,-0.9320822524271687,-0.36224670420901794,2.8099149153894256
-860.6761380620143,402.4215376270014,-2.9404526623800478,-0.9399490071867636,-0.9525177422242624,-0.30448308778648686,3.087031907157633
-859.9727795233792,480.3812808715857,-1.3527673475473019,-0.28293429591470837,-0.9788200762359096,-0.20472239339536874,1.3820388244889918
-859.741267042064,559.5212517719385,0.23516676883485677,0.052358649070017166,0.9760996408142859,0.21732347135599972,0.2409249619625666
-859.6696201758167,639.6446891607097,1.2570928219555815,0.2947279215558875,0.9735996532733435,0.22826238224031825,1.2911804330754477
-859.233378592493,369.0800153857234,-2.680900900557369,-0.9917032948415928,-0.9378880308821339,-0.346938094662482,2.8584445181967384
-858.9598207585198,299.6330133926836,-0.4805324637427248,-0.2967519608365276,-0.8508355987173885,-0.5254319974603976,0.5647771020243093
-858.8925112476644,524.5089439266975,-0.26528070702121337,-0.07064541420764746,-0.9663220425614673,-0.2573357924188427,0.27452618830677145
-858.8709426793478,334.3840964895745,-2.1740493973969466,-0.9022675043305659,-0.9236169476602486,-0.38331675412739996,2.353843119600993
-858.8240535541482,604.4638083752401,0.9038394267602291,0.18325842723693864,0.9800578984810092,0.19871214262089765,0.922230643884498
-858.5812614729845,387.6388681398707,-2.8111888332366517,-0.9504105265637122,-0.9473252851686913,-0.32027301491080645,2.967501107854479
-858.4362234567056,454.8861013701907,-2.119666086768501,-0.5127275336864393,-0.9719687198237963,-0.23511020327516738,2.1807966074800897
-858.2502963848859,411.7534446797017,-3.021484039248394,-0.9121268364098624,-0.9573294016325263,-0.28899899094963816,3.1561592426764298
-857.9124367413522,489.7506819882358,-1.0895420833453398,-0.22839626583454106,-0.9787270712378274,-0.2051665665410048,1.1132236098950048
-857.715317464182,569.0828458529973,0.37056644285403667,0.057942315470156436,0.9879952292059702,0.15448439101165695,0.37506906096282744
-857.689431,683.033355,0.22369723104051797,0.027974781803950202,0.9922709810699657,0.1240898872851762,0.22543965842808913
-857.4527272273126,649.1218213709697,1.2715139813922436,0.24627326293109852,0.9817548094615787,0.19015124006710887,1.295144132871197
-857.1097839159758,379.2621184835874,-2.7505428140747523,-0.9554034466398278,-0.9446360009203386,-0.3281201392252996,2.91174887617554
-856.9286248966237,308.8782439367081,-0.9799018091272963,-0.43043750049183593,-0.9155626052729702,-0.40217547889667715,1.0702728611716767
-856.7816192698974,533.9752285870405,-0.11987460474885216,-0.05074299307407192,-0.9208933158933956,-0.38981470052175626,0.13017208690732757
-856.7112775897043,614.0189751081708,1.0217708282095013,0.1739641987044068,0.9858138656280847,0.16784225432057487,1.0364743932248381
-856.5753262853111,673.5457122028432,0.9259692335988072,0.09889835087507026,0.9943446607408483,0.10620120364745107,0.9312356873409496
-856.5040084499358,420.9759124363037,-2.99484275484926,-0.8588874784910203,-0.9612506277874253,-0.275675952121836,3.1155691016220084
-856.1537980864282,343.9984911910539,-2.3932907802221073,-0.9172498842479228,-0.9337693589355609,-0.3578753753935464,2.5630427442492976
-855.8834013265373,499.1558832232682,-0.8393755971823474,-0.18780521238920755,-0.9758715613919926,-0.21834535870119662,0.8601291710817497
-855.832675494713,658.2037738676757,1.2407420746261797,0.1834611289529643,0.9892441680649,0.14627363381547495,1.254232387392533
-855.7110173381475,578.6522391253077,0.5230229671082985,0.057510016655253265,0.994009004566582,0.10929821060087216,0.5261752808128256
-855.4050212340176,464.4432456909649,-1.8767039874461897,-0.4367297482419367,-0.9739751595742265,-0.2266547783135397,1.9268499499171943
-854.9826584140523,430.2014657721236,-2.835989495958408,-0.7753740192664017,-0.9645976545341562,-0.2637259275596631,2.9400750485216802
-854.8555652796625,666.1856971003469,1.1679150456245966,0.10342469614327143,0.996101919153022,0.08820978777701703,1.1724854888520504
-854.8526441686643,318.2632422957318,-1.429333505982543,-0.5423515999731938,-0.934956174274468,-0.35476323398296317,1.5287705940780754
-854.8389175842223,276.3567780407623,1.2046113890536863,0.4858667309791404,0.9274050642188205,0.37405861420542846,1.2989053387026352
-854.682782343082,543.4552260998711,-0.0006491533228889641,-0.03682910144663045,-0.017623359833224186,-0.9998446965345111,0.03683482202214115
-854.5990742442109,623.5485743117438,1.1292981418087225,0.15278128497568555,0.9909722224142704,0.1340673502509908,1.1395860714011272
-854.3765741113498,267.9046041114316,1.698303247378392,0.745395758914614,0.915683874158884,0.4018992941090807,1.854682926395745
-854.1495021204126,284.4971240995991,0.6833802301109361,0.2733964546810285,0.9284559059534895,0.3714426344674034,0.7360395100391226
-853.9120060000002,259.3321899999999,2.093355043666307,1.001425966403221,0.9020912505620718,0.4315453344196383,2.3205579727793464
-853.8822228266059,353.6803797350584,-2.553624877289739,-0.922928402797253,-0.9404613817711266,-0.33990055810066455,2.715289459818773
-853.8734438631859,394.7702268239021,-2.8755152941554565,-0.9142123704882598,-0.9529951128949442,-0.30298566764510926,3.017345267826621
-853.823190407912,508.5832531526059,-0.6085218265508994,-0.1621946471579556,-0.9662657048014551,-0.25754725338187406,0.6297665575080472
-853.7088419313571,588.2971260440538,0.6695949092994082,0.05613880910473059,0.9965038511448253,0.08354684107452436,0.6719441259862163
-853.578081389305,439.6042054253497,-2.585578092127196,-0.6772786723661403,-0.9673627357787065,-0.25339561445837344,2.672811342113422
-852.9088876071401,473.9122065588787,-1.6141523771832775,-0.37078596500032607,-0.9746170192896486,-0.22387868525377877,1.6561914528844934
-852.8302620450651,327.0170263815549,-1.8256581770285745,-0.647886232080919,-0.9424160249616951,-0.3344428738893948,1.937210455544598
-852.6704633100186,553.014612248485,0.12637824308385548,-0.030426299968928483,0.9722202968089291,-0.23406771343514643,0.12998930746319592
-852.4926088440357,633.0611489885952,1.2128968721499593,0.11705747575951864,0.9953751295400263,0.09606430915369168,1.2185324267750715
-852.0238129548288,293.3057324564454,0.11911862447591075,0.1027967991681209,0.7570693658026092,0.6533345049538061,0.15734175738259704
-851.9326697499622,362.9401989018414,-2.640312024547655,-0.9214724578693816,-0.9441519758899637,-0.3295103130754443,2.796490493025638
-851.9255883881218,386.5421353846445,-2.811002551554037,-0.9106382915915312,-0.9513258751577476,-0.3081867603505148,2.954826127364527
-851.7867694695066,518.039764755661,-0.4142926333937998,-0.1462355183530338,-0.9429799115018395,-0.3328496454917491,0.4393440712156588
-851.6033107252276,597.862705823565,0.798622042659319,0.05129610395697565,0.9979435653005463,0.06409867764029266,0.800267741010787
-851.4308057384194,448.7856716842898,-2.3527328151302833,-0.5930891752429864,-0.969664876706413,-0.24443818621880037,2.426336017368838
-851.346636826923,405.1562642960101,-2.979276266361898,-0.8970780558390041,-0.9575343069340855,-0.2883193560000103,3.1114042022172526
-850.8245123328747,483.2782166884527,-1.338826971984657,-0.31278771701286295,-0.9737776359269369,-0.22750190278005541,1.3748795644810947
-850.587246081976,562.5494156768593,0.25549010437429404,-0.03266334383563598,0.9919265561150127,-0.1268136714783181,0.25756957790801427
-850.3822266104953,642.5603296399379,1.2643198172918853,0.06255090613148977,0.9987784058068191,0.04941352136803394,1.265866192081476
-849.9849199954624,302.5168199630997,-0.44867306250547384,-0.054010452244588426,-0.992832351312731,-0.11951536381082492,0.4519122104675927
-849.904740497669,371.9588429344246,-2.7087229394870285,-0.9100964660225356,-0.9479258713420082,-0.31849103981194593,2.8575261224300217
-849.7026855028626,527.4756009421626,-0.24722281138633964,-0.13084749454017938,-0.8838399046215658,-0.467789507148826,0.279714471018587
-849.4989143158764,607.4227201684884,0.9222843670203016,0.03703567508788177,0.9991947031690658,0.040124121907931465,0.9230276782844886
-849.0249346519297,414.7264203438398,-3.0603331256188375,-0.8778180116832345,-0.9612382561863452,-0.27571908683265706,3.1837404576057184
-849.0013536,679.0670588,0.836953182890032,-0.36090920004414295,0.9182628504296111,-0.3959713847248128,0.9114527310981401
-848.8265239960225,336.1951425142501,-2.117885201595249,-0.6813598247020985,-0.9519485188433239,-0.3062580896433629,2.2247896390117927
-848.7544539489712,492.6650757703297,-1.0684799197936967,-0.26583345371038064,-0.970416806546899,-0.24143575040022228,1.1010525710037344
-848.5679853048391,458.0372196847605,-2.1210370625129555,-0.5179633767348785,-0.9714531084538047,-0.23723165487649434,2.1833653565521702
-848.5167172705644,572.102251184172,0.4024954605191327,-0.04450775447054445,0.9939415896132153,-0.10990958300873749,0.40494880657500276
-848.429800103914,651.8572577814326,1.2893272701132867,-0.01713234943202575,0.9999117286012744,-0.013286647643831135,1.2894410908819531
-847.977754392603,669.8060309345842,1.175723920075857,-0.21486248759628457,0.9837083385110349,-0.17977181298484768,1.1951956429031205
-847.9641709389725,311.7120082015122,-0.9484662437600986,-0.1881055482032713,-0.9808951710904854,-0.1945370487371684,0.9669394566451635
-847.6868932155896,280.3972941819179,1.1309675707725342,0.5563989463970984,0.8972917107224144,0.44143808837575726,1.260423513621881
-847.5901059675627,536.9476524197062,-0.10814031445118429,-0.11535331072504906,-0.683929635961421,-0.7295479785824083,0.15811614055760007
-847.4524531491036,423.9588823968406,-3.0215795525908185,-0.8322811043746974,-0.9640954505739017,-0.26555594925119913,3.1341082989159927
-847.4461745605722,661.1553110191744,1.2746688338841774,-0.1152875173943529,0.9959347684790324,-0.0900773941375743,1.2798718091053503
-847.4056933356189,616.9660179242387,1.0425827273154107,0.009475993334612767,0.9999586979565018,0.009088585211000944,1.042625789891137
-847.3773602876773,380.8858614451047,-2.7719304757562324,-0.8885211376270211,-0.9522741115670528,-0.3052441914913046,2.9108535474042987
-847.084609546388,347.6176568947647,-2.4012619750449598,-0.7817345491388458,-0.9508797863767059,-0.3095603848366101,2.5253055217367533
-846.7027212812961,502.0781192052613,-0.8101765332762744,-0.23182343205696307,-0.9614159102802772,-0.27509897756979385,0.8426909983631198
-846.4897924884917,581.6984597175058,0.556378939301942,-0.0580044680423402,0.9946095024052041,-0.10369155088661922,0.5593943532175034
-846.366206656636,320.4579326099582,-1.3660016258910856,-0.3133384203850949,-0.9746862524103488,-0.22357707700538076,1.4014782936694081
-845.9653476661597,390.1054353178362,-2.8417317716465593,-0.8736795452962394,-0.9558451147500313,-0.2938709182762042,2.9730044416136576
-845.9479944582744,467.4466025642419,-1.8687051081026664,-0.45140207391752524,-0.9720424100268825,-0.2348053515342655,1.922452239559163
-845.7359539800365,433.1733287804042,-2.8508792800108185,-0.75688774871381,-0.9665168371563823,-0.25660320242199464,2.9496426450246584
-845.5142584830787,546.4820584904124,0.020110595078908083,-0.1105397179234358,0.17899282682100567,-0.9838503788415317,0.11235419561823473
-845.3208620309199,327.9085109087202,-1.717890378412673,-0.4408616357322065,-0.9686127139258361,-0.24857475821415648,1.7735575361694114
-845.3101642415706,626.4928054680161,1.1521950485699426,-0.03264092962855813,0.9995989655126459,-0.028317982732675447,1.1526573039009074
-845.2778918571431,263.4693697142856,2.1465744841432848,1.0264199916987855,0.9021673596478871,0.43138620189565635,2.3793528564157826
-845.1279862468474,287.3035637548693,0.7181909747734005,0.45376115933510475,0.8454002131948537,0.5341333911394193,0.8495277899910665
-845.0995389603077,356.6874438099402,-2.553532647418669,-0.8264549046858033,-0.9514104682340072,-0.3079255119907198,2.683944241394038
-844.9086405437663,272.9176068492638,1.6737934755112582,0.8049109868862441,0.9012098249062949,0.43338303092341446,1.8572738881151172
-844.6339775934325,511.5145145653503,-0.5763810526386822,-0.20965615594306564,-0.939760405239424,-0.34183384961737434,0.6133276624820524
-844.3849510610933,591.2506223596781,0.6961094707366432,-0.07133353287252261,0.99479047254529,-0.10194074618678553,0.6997548629065216
-844.2295161602084,398.9367899761702,-2.9158546345434657,-0.8624624896454384,-0.9589318754587091,-0.28363648959406285,3.040731786237322
-843.9867876373622,442.5346273311399,-2.593973057859173,-0.6667063816779769,-0.9685213174159537,-0.24893062831010868,2.678281841828714
-843.6980721140395,476.7879212780415,-1.5993814783614715,-0.39436052346024747,-0.970920881558126,-0.23940058845874104,1.6472830162997392
-843.4568964986394,556.019685370876,0.15367840022925247,-0.11608166248479675,0.7979445033813772,-0.6027309263041405,0.19259284270776153
-843.211176733057,635.992361868614,1.2398327348500964,-0.09023476345456076,0.9973620264308389,-0.07258779672762013,1.243112031532786
-843.0927076532511,365.7119366808976,-2.6468151736262553,-0.8457522142667138,-0.952552414299971,-0.30437460145566736,2.778655676991166
-843.0353053810449,296.2017148374056,0.1334165371193311,0.3098883051502242,0.3954393612609276,0.9184920857392019,0.33738810596372887
-842.5587141582387,520.9652503361268,-0.38546360064835294,-0.19686348747327398,-0.8905762441876377,-0.4548339843158613,0.4328249301102385
-842.2872161068293,600.8200303841363,0.8278516596026693,-0.0886835428066353,0.9943110429795436,-0.10651549093409855,0.8325882181917001
-842.0254918393146,408.3291663254454,-3.013189842956994,-0.8563651539755183,-0.9619063741433329,-0.2733790909751997,3.132518843780945
-841.5869530077857,486.1599625006074,-1.316982596636666,-0.344588389182445,-0.9674326219733904,-0.25312866677184354,1.3613171260963433
-841.3672109425827,565.5620723020984,0.2952927909861729,-0.13674899636944696,0.907420776350969,-0.42022319622624943,0.32541991398261816
-841.0912251369637,374.7369950570318,-2.725011785730995,-0.8483806239281021,-0.9547972057859182,-0.2972579617493918,2.8540215338061943
-841.0704835581623,645.4545884477665,1.3065871399246005,-0.17019366547434778,0.9916228560175007,-0.1291669904569082,1.3176250748919216
-841.0611482861609,305.3833701183178,-0.4240721764394791,0.17113491148462354,-0.9273367213188797,0.3742280124383404,0.4573011794856499
-840.8309560903476,451.7012598313707,-2.3638850980261847,-0.5925170037265644,-0.9699930759581167,-0.2431325412060492,2.437012342269807
-840.4683221766018,530.4358770532326,-0.22412087453642635,-0.186760470728075,-0.7682329530531752,-0.6401703912578258,0.2917355649034665
-840.3132762,675.1007626,1.1931342973038215,-0.5371325618334448,0.911857965734093,-0.41050584688562214,1.308465070372321
-840.2110939248103,341.396717842271,-2.135116172188161,-0.5649102427057949,-0.9667351901616238,-0.25577934260445856,2.2085843092472937
-840.1963757220965,610.3914234704093,0.9572110393850582,-0.11822650471763785,0.9924586374447195,-0.12257998597393749,0.9644845671851744
-839.9602739910564,417.5549539039674,-3.0892703582264764,-0.845443413297934,-0.9645324078042736,-0.2639644564999054,3.202868388071168
-839.768989415227,332.9920309131173,-1.8302251395941334,-0.3875254194136941,-0.9783104618198715,-0.20714400858772122,1.8708019703576657
-839.5769874170312,495.5708854876718,-1.0386635479455102,-0.30548805905664045,-0.9593658065495843,-0.2821652870632137,1.082656418286498
-839.4094195826999,280.911398165095,1.2845682215582492,0.7163605503451623,0.8733734952041385,0.4870510629029634,1.4708120049578557
-839.3317912286932,665.6141237058886,1.370953436273183,-0.4107174557607915,0.9579355601862544,-0.28698338371872173,1.4311541331721982
-839.2713626491229,575.1090066129292,0.44592633763859096,-0.16217869202595336,0.9397774080217846,-0.34178710240712146,0.47450208297436974
-839.0943506848331,383.8042034764403,-2.7955657087363863,-0.8381394192103541,-0.95787628000682,-0.2871811835763205,2.918503952009838
-839.0861837635774,314.4525974572977,-0.9088444105665962,0.04694039782702123,-0.9986688817581127,0.05157969181762078,0.9100558024463679
-838.7922404799992,461.0160320909523,-2.114199301675479,-0.5247433032002291,-0.9705522675919503,-0.24089063051958512,2.178346671551287
-838.3676944741335,539.9252886602648,-0.08405781833489347,-0.18397311745343284,-0.4155790909144522,-0.909557045596766,0.2022667169080384
-838.279593117913,350.4634052089683,-2.3651331887487967,-0.6807224231916572,-0.9609887036845937,-0.2765876197348756,2.461145671827853
-838.2494608638477,655.2649827251184,1.3704578495752038,-0.3062472310196206,0.9759298574643671,-0.21808464712028683,1.4042585531053307
-838.2230177524002,426.8379196825003,-3.039793316490819,-0.8058143683104905,-0.9666136676392,-0.25623820467115,3.144786193552415
-838.1357875841202,619.9285754184889,1.080027305387751,-0.16194557838310358,0.9889442119805232,-0.14828804938437146,1.0921013463689917
-837.5030490487413,504.9925403883128,-0.7753160266719301,-0.2779029358194171,-0.9413550413510777,-0.33741767310398946,0.8236170123008631
-837.4739059435863,323.9079987051441,-1.338421372068204,-0.1039292671295299,-0.9969987550536829,-0.07741758470403651,1.3424503945304702
-837.1726351925898,584.6483895049258,0.5956305258615097,-0.18231418789850115,0.9562096998376405,-0.2926824387222603,0.6229078474759717
-837.0769733148709,392.8979750625695,-2.8624862718483683,-0.8251861097417357,-0.9608710515633738,-0.2769960690470108,2.979053502747319
-836.7016419742151,470.3152414040358,-1.8510870198965217,-0.46779989320734755,-0.969519681540788,-0.24501344270274006,1.9092825603650685
-836.643777714286,267.6065494285713,2.1321564556517134,1.0210483639147883,0.9019165481143253,0.43191033819247726,2.3640285346903793
-836.272906607814,359.5043316080587,-2.5363997102968416,-0.749370371873333,-0.9590198093012705,-0.28333902902310265,2.6447834400259467
-836.2584429090591,549.4383753559091,0.052680908634221736,-0.19390809869241865,0.26217640685230736,-0.9650199643997079,0.20093687783240782
-836.2353220564412,436.0920968865714,-2.86013497998468,-0.7390928574401733,-0.9681959002181045,-0.2501933228542566,2.9540870595923616
-836.0518558457889,629.436328222744,1.1935847058305642,-0.21935274104380276,0.9835291679836653,-0.1807494833335885,1.2135732672550363
-835.8797447297636,289.5911438956822,0.7453385356452308,0.6148641530394848,0.7713936706568004,0.636358236271542,0.9662232968681411
-835.4129682998521,514.4341338996434,-0.5422873245070484,-0.26063279040336934,-0.9013058139493776,-0.4331833673411872,0.6016685081957169
-835.0783582159372,594.2242874843831,0.7354734770694655,-0.2050137123728706,0.96327584551016,-0.26851377144699023,0.7635128405819746
-835.0533366093023,274.6358687715987,1.76794529510404,0.8969971141895545,0.8917838373983209,0.45246169711382767,1.9824818761705993
-835.0474675447409,402.0263655238184,-2.939377731081141,-0.8183623590873838,-0.9633598158546232,-0.26821235093959894,3.0511732819928112
-834.3528809662,479.564092557189,-1.5773280570115669,-0.421044288746876,-0.9661703301275206,-0.25790481418786626,1.6325569186163915
-834.2824235416122,368.4816544772729,-2.6485121152464406,-0.7839519917380754,-0.9588762125942554,-0.28382460943494037,2.7621001339483096
-834.1899971130034,337.8371858385665,-1.8772113438328166,-0.3466555869999279,-0.9833734355353457,-0.18159484101540815,1.9089506346191547
-834.1591041436959,558.9700670762437,0.1983972078503977,-0.21807983750600912,0.6729379617963682,-0.7396989249507867,0.2948224340335743
-833.9540268814544,638.9080897410545,1.292162578608132,-0.2914432948905423,0.9754953658452309,-0.22001997912571328,1.3246219550090028
-833.8948952777832,445.2930684125201,-2.605947250198455,-0.6584701181748126,-0.9695281008543639,-0.2449801250177866,2.687851180282502
-833.8910717038452,298.8018772396126,0.1397887524494864,0.5089693828608398,0.2648432446707091,0.964291478626816,0.5278169455418497
-833.3379162197464,523.8673116882424,-0.3548733742961119,-0.2529336394854075,-0.8143270930506448,-0.5804062245735192,0.4357872620529912
-833.0133204271001,411.1924863369909,-3.0371952589124405,-0.8196631734299592,-0.9654594380390392,-0.2605533985603386,3.145854853396367
-832.9844313616424,603.8001671627449,0.8725724481031433,-0.23658250673428718,0.965153545399241,-0.26168422536193364,0.9040763019133903
-832.336356748488,488.9038841943517,-1.2879307739237633,-0.3791171181766115,-0.9593021762489166,-0.2823815409053724,1.3425704702973333
-832.2867501400879,377.5223804628081,-2.739099562544539,-0.7951196348301458,-0.9603558785366648,-0.2787769476841134,2.8521713916285094
-832.2535296383434,308.262805250609,-0.4193487602755884,0.3920242222126778,-0.7305058268118766,0.6829064628438486,0.5740525877880247
-832.0607819365963,568.5218671802979,0.34868740217948124,-0.25137109485109543,0.8111854226712745,-0.5847890303738826,0.4298491965391045
-831.7882914438713,454.5840417065107,-2.3523501327157974,-0.5880706166649677,-0.9701441416811533,-0.24252905879860745,2.4247429136039855
-831.7376108763315,344.6233434343621,-2.05828666997945,-0.47172018249514913,-0.9747292780065556,-0.22338942364583647,2.1116495794492867
-831.7049765753379,647.8615040707066,1.382560381300566,-0.3858553656608419,0.9631918709614914,-0.2688148428076503,1.4353945698487327
-831.6342342284186,331.336307865329,-1.544952166831968,-0.10686380432615429,-0.9976163295900524,-0.06900477472807262,1.548643622811217
-831.6251988000001,671.1344664000001,1.4141220531448575,-0.6418080748771748,0.910602764217298,-0.4132827189707018,1.5529516367769385
-831.1999326093735,533.3274768512537,-0.194038593168267,-0.2529393451001117,-0.6086654857224809,-0.7934269509477331,0.3187934879171681
-830.9732060455792,420.3801173848143,-3.1109545571415373,-0.8153840709004984,-0.96732569954027,-0.2535369618200221,3.216036293277482
-830.9128985006679,613.3468096185165,1.0062215770474325,-0.2801025242387895,0.9633704817926534,-0.2681740382859439,1.0444803905295512
-830.5968585910316,661.9646747602525,1.497904605251268,-0.5524872482015156,0.9382155241109932,-0.34605148506708394,1.59654638700485
-830.4101189473979,498.4725302755412,-0.9983247703467745,-0.3462272809533003,-0.9447947891671226,-0.3276626410847789,1.0566577862128568
-830.2374143083043,316.9468952101992,-0.8460620469245291,0.29263225031609097,-0.9450673184316118,0.3268757617696399,0.8952399796541615
-830.2281904607037,386.5883221404437,-2.8140167991289675,-0.7891483230804459,-0.9628552341302823,-0.2700181440346543,2.9225751695381113
-829.9693018557397,578.0675027636452,0.4954636597486019,-0.2821029916078215,0.8690120692720918,-0.4947908886180472,0.5701458901066998
-829.7487806273068,463.8286050852197,-2.093999742136082,-0.53110650754859,-0.9693083536156812,-0.24584815559783513,2.1603029978284156
-829.4690624908123,353.2705554880791,-2.323167535045144,-0.6124492696561658,-0.9669628479982697,-0.2549173407029719,2.4025406352006
-829.0871511070706,542.8340150304899,-0.04733639093776914,-0.266223643534214,-0.17506109349766277,-0.984557572487969,0.2703992645767469
-828.9571346614629,429.6142458196038,-3.0492515207364654,-0.7805087276363899,-0.9687670219428246,-0.24797269445652856,3.147559167137327
-828.8594073134351,622.8711584488339,1.1321301852626806,-0.3343735818721189,0.9590451945519631,-0.2832530931989751,1.180476365132696
-828.8231022278446,654.779899111357,1.4634609467251927,-0.49776008696535445,0.9467365866211248,-0.3220090612901776,1.5457952797073597
-828.6066572623536,281.321931981893,1.4439707836088314,0.8517665489033723,0.8613152556286967,0.5080708911375192,1.6764718541468757
-828.275385706447,507.8984383448318,-0.7324249367240677,-0.32615591704351365,-0.9135179615540941,-0.40679839468470425,0.8017630386577758
-828.1624374307673,395.690247494518,-2.877916774150176,-0.7804738589770439,-0.9651384765174904,-0.26173979664066677,2.9818692800794393
-828.0096635714287,271.743729142857,2.046818966312358,0.979924506250789,0.901960726782853,0.4318180720411637,2.2692994334831273
-827.87635772825,587.6135605675219,0.6440001358395436,-0.31144740313525293,0.9002499755011845,-0.43537338183462343,0.715357015678915
-827.5186587490687,472.9958890343985,-1.8265184140415116,-0.4860975329517256,-0.966363120546078,-0.2571814908745308,1.8900953225629846
-827.4126395688892,362.4075397227683,-2.5200634220819276,-0.6983356505505199,-0.9636835906417629,-0.2670466946580672,2.6150319944782883
-827.3026506598386,324.5446125168891,-1.1159427207506105,0.2241914711359604,-0.9804108633456032,0.19696329362073808,1.1382398568519647
-826.9473769137753,552.3761421685695,0.10120462098662525,-0.29417520603967806,0.3253151820768852,-0.9456056431252318,0.31109713460193344
-826.8993528236439,438.8693889871679,-2.8606106712930917,-0.7210787228831146,-0.9696680064184241,-0.24442577059000764,2.950092869268806
-826.807919189775,632.3710211533917,1.2519955238036806,-0.39733645968887,0.9531511452430652,-0.30249445337366637,1.313533042531682
-826.1918090777965,517.3354949741694,-0.5030589633515414,-0.3164578722927574,-0.8464474385932196,-0.5324722844420896,0.5943180171796802
-826.1023791517998,404.8348467982944,-2.9550458615457877,-0.778121308198917,-0.9670360551664735,-0.25463948634896577,3.0557763030222094
-825.846619499343,291.4405250425642,0.7506438239408117,0.7695729985107008,0.6982480233384548,0.7158559197938791,1.0750389529953022
-825.7746449547774,597.181110734969,0.7868544829505765,-0.3475241866888525,0.9147535077466461,-0.4040124008804762,0.8601819793934116
-825.5898375688159,337.7430803063187,-1.6270390998863147,-0.13715483194347938,-0.9964658158401394,-0.08399927298521952,1.6328097502416847
-825.3280385873815,371.5013640830836,-2.65329584864163,-0.7340760251773375,-0.9637937880630495,-0.2666487091494679,2.7529704813453897
-825.2700826884156,301.9317042930969,0.060446162089895006,0.6848892895853785,0.08791510352380899,0.9961279709818404,0.6875515089796271
-825.2239784059569,482.1350186596909,-1.5476423835970532,-0.44877125333266993,-0.9604366150470572,-0.2784986687166581,1.6113946088167677
-824.9225147978702,330.9484683515102,-1.3059541953572462,0.12664777325414067,-0.9953306213836302,0.09652437068469616,1.3120807973754607
-824.8454433862502,561.8513782876255,0.25494207802158114,-0.33134312215928063,0.609805058421194,-0.7925514435820076,0.41807143857027823
-824.7820281027764,448.1426665340781,-2.596530370217146,-0.6472762845677115,-0.970305501515662,-0.24188268587982809,2.6759926292917493
-824.733549096472,641.8252323800167,1.366775059768508,-0.4720221373060131,0.9452193397375753,-0.32643590456023985,1.4459871929281205
-824.076720884485,526.7281031323074,-0.31798302178096366,-0.31793070509594723,-0.7071649525379855,-0.7070486050491499,0.4496589100460025
-824.0369281102095,414.0106167999609,-3.0536109447150497,-0.7853188470686385,-0.9684849301544934,-0.24907215834702576,3.1529772427413354
-823.6813037324862,606.7609152224802,0.9293604732338482,-0.39239875822928627,0.921248810499019,-0.3889738155122305,1.0088050726821947
-823.6514172205086,311.0616674012364,-0.4293407576411772,0.6296042156500126,-0.5633951899128925,0.8261875452843717,0.7620596791171723
-823.4307335185521,380.3937577083468,-2.7546502643896704,-0.7462655088988219,-0.965207414086223,-0.2614854638273158,2.8539464411362205
-822.9371214000001,667.1681702000001,1.5558531623022949,-0.7083291092952019,0.9101188187551242,-0.4143473612173456,1.7095055395408887
-822.8132160308759,491.2772798253503,-1.2600807765721433,-0.41827193673699387,-0.9490791036597279,-0.3150378627981844,1.3276878309860234
-822.7687832301732,571.4482794791633,0.40551091119651633,-0.36922789692856844,0.7394119850040848,-0.6732532335104817,0.5484235032980648
-822.7221689425455,457.4999004761901,-2.328408209674268,-0.5839984777488302,-0.9699563321301028,-0.2432790861556284,2.400528902740286
-822.6860810426336,347.0291159219689,-1.9155773086500754,-0.4184655936272897,-0.9769603405697631,-0.21342092904355145,1.960752375611185
-822.5618939208947,650.3877117373618,1.4784612741874616,-0.5612130703569455,0.9349099706269752,-0.35488497689007387,1.5813942739277522
-822.1914032617208,658.6401922170764,1.5802815563240722,-0.6471311062428566,0.9254130364264651,-0.3789600401255388,1.7076499834348768
-821.9732083214797,423.2096963499697,-3.123545919224568,-0.7869995201891079,-0.9696943211236544,-0.24432135309983638,3.2211655273025537
-821.8378972892915,536.0274434095595,-0.15545216080583826,-0.33294896787032213,-0.4230552461288277,-0.9061038895859993,0.36745120697191486
-821.6301723997859,616.2967737958189,1.064492435741663,-0.44342458396279577,0.9231119958794624,-0.38453119907679206,1.1531563239274183
-821.4988702917079,318.6787906172106,-0.733066672646669,0.5742842130151199,-0.7872026899903339,0.6166943528782975,0.9312298877633032
-821.3372518562123,389.4251127978629,-2.8278272466911987,-0.7429487047229272,-0.9671768475747963,-0.2541042020811134,2.9237954297417255
-820.9116566460519,501.0123643666571,-0.9600061105664605,-0.39226450066147117,-0.9257041014471507,-0.37824848521034893,1.0370550471426945
-820.6723139687439,581.0083076467371,0.55347603500471,-0.4083633306454271,0.8046815263303623,-0.5937066962588838,0.6878199845456378
-820.6646269209484,466.6706962371419,-2.059843905004343,-0.5382595439831565,-0.9675129105775004,-0.25282161273485615,2.129009217845826
-820.6107688189145,356.1411588201683,-2.2851188190045613,-0.6088636245512151,-0.966287704368409,-0.2574647012435497,2.3648431090181106
-819.8827627831639,432.4416192106724,-3.045788667851419,-0.7553871351656577,-0.9705951829491409,-0.24071765792297745,3.138062831299893
-819.732145396704,545.4796640930049,-0.0005410831040838745,-0.36100954529832535,-0.00149880384987701,-0.999998876792879,0.3610099507872728
-819.5748562526103,625.8007812433909,1.192770383788609,-0.49787716414386946,0.9228324058307408,-0.3852017013833753,1.2925102935834465
-819.3755494285716,275.8809088571427,1.8824523736327932,0.9016625418440177,0.901880596272216,0.4319854049243705,2.0872523274296166
-819.1886587394878,398.4674051610691,-2.8886679218190037,-0.7368938402226362,-0.9689690183209565,-0.2471822031096126,2.981176763344332
-819.0862561533343,325.4978415600875,-0.928262297043291,0.4990533978182479,-0.880779912493493,0.47352586597561375,1.0539094771307569
-819.0207164681862,510.8047178952249,-0.6811314197006574,-0.3770936974919757,-0.8748720879305122,-0.48435403349214096,0.7785497206932919
-818.658168096741,285.7159097885324,1.2020737337197518,0.8683330719009467,0.810625224758172,0.5855653208530738,1.4828970244274817
-818.5735539554405,590.5761327130742,0.7030294284115811,-0.45208979163236024,0.8411010248056562,-0.5408780510160075,0.8358442180878596
-818.344409277983,365.5507520178232,-2.532126565182773,-0.6759010789663881,-0.9661715171771502,-0.2579003671878032,2.6207837016152697
-818.3431144420935,475.7787528357466,-1.786158497862938,-0.5047052778853719,-0.9623204911998136,-0.2719177673800475,1.8560952553717003
-818.0085151788517,332.0745912547208,-1.0941538886314197,0.3357092696480211,-0.9560128706615784,0.29332471960168693,1.1444970274032453
-818.0026646101437,295.7251100828021,0.4921030015994509,0.8943140249834233,0.48209194804778016,0.8761206273267949,1.0207658592768667
-817.7641833343384,441.7008799932696,-2.844425943557399,-0.7008238535498214,-0.9709627675281439,-0.23923065036505547,2.9294902324614127
-817.6374258868732,305.2584561328455,-0.07535807034598387,0.8994033720092722,-0.083494172147065,0.9965082655038423,0.9025548539274051
-817.6014037340128,555.0758900239647,0.15879572355607016,-0.4013108422167618,0.36793529955460635,-0.9298513942247235,0.43158599826734706
-817.4715385914353,635.3387353350154,1.3203026695147984,-0.5555201929289608,0.9217343990293877,-0.3878217343650733,1.4324111923186487
-817.1042386068567,407.6241542590089,-2.9634529075830276,-0.7386777302098783,-0.9703106399633008,-0.24186207221060899,3.054128013782382
-816.9184123243865,520.2872297021147,-0.4547980255458987,-0.3763339883785441,-0.7704364090623328,-0.6375168543584849,0.5903122181094934
-816.4769094958053,600.1433454240604,0.8475611554524116,-0.5003130277444338,0.8611572029233147,-0.5083387373133127,0.9842118867208572
-816.2112754771647,374.6521001094819,-2.672000143602913,-0.6964432229796039,-0.9676703497860376,-0.2522183461704714,2.7612710714901216
-815.9372861264478,340.813898595245,-1.2916047768896797,-0.08574625507100486,-0.9978036154018318,-0.0662415661879548,1.294447882281454
-815.81526854222,484.6832883428479,-1.5081452704684235,-0.4780007401131648,-0.9532655344302777,-0.30213377975221034,1.5820830775863217
-815.7857022874099,313.330191062261,-0.4146163821829456,0.8938000915074458,-0.4208088369018934,0.9071493387448815,0.9852843995279702
-815.7216412584934,451.0678146567292,-2.5708520914060524,-0.6354944668909644,-0.9707804731882774,-0.23996931653097675,2.6482321826712827
-815.5581073916425,564.7772906282662,0.318130745921507,-0.44606068794304066,0.5806530530823047,-0.8141511112479047,0.5478843936715054
-815.5402347951507,644.7551721245694,1.4555040912748838,-0.6204025822231191,0.9199178412661002,-0.39211116449333355,1.5822109605697463
-815.020526175726,416.8300928047821,-3.0607056548695724,-0.7515662286563692,-0.9711500941441473,-0.23846906433291043,3.151629880206008
-814.6886855172005,529.5775808499732,-0.26959765098752947,-0.39066103402238106,-0.5679845633065356,-0.8230392067486726,0.4746566516140164
-814.4538876443041,383.4024766936211,-2.771822448088803,-0.7003124933978858,-0.9695339932925585,-0.24495680404958167,2.8589223970122326
-814.3748881053518,609.6913438974307,0.9895412806198866,-0.5520666179956745,0.873286131351672,-0.4872076895830262,1.1331237782149075
-814.2490440000001,663.2018740000001,1.6425934950118501,-0.7474908718983077,0.9101874030296732,-0.4141966819834499,1.8046761464114656
-813.9803994305537,654.3388234934873,1.6113988374542976,-0.7041437312047801,0.9163333346764291,-0.4004163080604676,1.758529103411158
-813.8221871282503,349.7717845496007,-1.8139512353460112,-0.5087522816058764,-0.9628473434427972,-0.2700462797839441,1.8839447890669474
-813.7657967769574,320.0490607907285,-0.6084560553783384,0.8774552086177447,-0.5698347166129226,0.8217593295744626,1.0677763878532702
-813.6817456732622,460.4450310539261,-2.290663582623631,-0.5823505445326185,-0.9691707086622842,-0.2463902138297008,2.363529522869466
-813.5544996455485,494.1620812940308,-1.2034156418732926,-0.4539101450055569,-0.9356553755032742,-0.35291502984688383,1.286174026655909
-813.4531487016184,574.3820057942863,0.4699041366855878,-0.4953521129717236,0.6882255100348776,-0.7254968279305102,0.6827764008075988
-812.8888330087377,426.0372066383126,-3.1253978284577184,-0.7586032498711835,-0.9717837827976523,-0.2358734395634346,3.2161452822973255
-812.5142718537743,538.9352561065355,-0.0996824828840272,-0.41955527480207283,-0.23115607471733318,-0.9729166814898769,0.4312345371235556
-812.3066728963161,619.2263467028561,1.1208869213756996,-0.6005401758477885,0.8814586791759523,-0.4722611532885015,1.2716273012633799
-812.2683602907274,392.0625683158391,-2.835327704328922,-0.6952139422141569,-0.971230162412691,-0.23814275470779672,2.9193159500787274
-811.5999938667511,469.8452036199521,-2.0014746133874137,-0.5448943684480635,-0.9648814919648138,-0.262685565769714,2.0743216965554576
-811.5749824327661,503.7772793340295,-0.904056912379151,-0.43861886847480513,-0.899701467726613,-0.4365057490693316,1.0048409887154497
-811.5685682740565,326.8122182992772,-0.7352778134194979,0.7543019684895378,-0.6980190481892611,0.7160791914062005,1.0533778631498527
-811.502959501093,359.0723464962806,-2.314322107165967,-0.6294893201669619,-0.9649424077203577,-0.2624617110796148,2.3984043904065437
-811.3500268390035,583.9540838694961,0.6220701063659799,-0.5502471546155693,0.7490238288900395,-0.6625430580384227,0.8305077654042206
-811.3466394411298,308.4759646962858,-0.20882369706332002,1.0801833664233151,-0.18980808407155084,0.981821211433674,1.10018336724057
-810.8834650553438,300.4124026174101,0.15077425805170666,1.0269183765068253,0.14526468054148733,0.9893928302687359,1.0379278534168241
-810.7696375944882,435.2846077148004,-3.0316956383342357,-0.729538811202118,-0.9722465350861453,-0.23395870364870958,3.1182375343365085
-810.7414352857144,280.0180885714285,1.590919959924484,0.7623826550278855,0.9018012634080271,0.4321509936534755,1.764158051755423
-810.4036777290169,548.4700727139325,0.06439111606863501,-0.4618969395073678,0.1380706328253522,-0.9904223848193289,0.4663635905115637
-810.2566934661954,628.7379251243992,1.2500868807912024,-0.6426056538973205,0.8893734855420924,-0.4571813679653948,1.4055814583107877
-810.1572851005633,401.1675013008909,-2.8923309267167063,-0.6917117080200472,-0.9725737682898614,-0.2325946371575642,2.973893622282736
-809.5616530007408,513.3458896475852,-0.6318078495795034,-0.4345771042552357,-0.8239145395575073,-0.5667140650325707,0.7668366307976833
-809.3784811475552,290.7757758693867,0.7508976269746628,0.8982640020356071,0.641365347401799,0.7672356164517976,1.1707798527260387
-809.2924768065639,334.4801001409554,-0.6231574053040069,0.5176328445361073,-0.7692311167601686,0.6389706480018497,0.8101042608996475
-809.2782629124019,368.2982312042847,-2.55967685819801,-0.655728503767799,-0.9687183739202161,-0.2481626725141646,2.642333341773515
-809.2454869372325,593.5265359512724,0.76846756817535,-0.6057430033367706,0.7853507064168953,-0.6190511028424741,0.9785024217797251
-808.8936863309992,478.5349911832994,-1.734461191922442,-0.5230723994833331,-0.957409916299908,-0.2887321460637924,1.8116181610334638
-808.6571446649212,444.5760103239043,-2.814583082639628,-0.6794009379209257,-0.9720807264196122,-0.234646673369812,2.8954211375081558
-808.3612661336645,558.1418883693868,0.23044651355865267,-0.5133163115704134,0.4095578118127815,-0.912284165588292,0.5626715128168406
-808.0702071911988,410.3998952211905,-2.964070957482688,-0.6982822473649611,-0.9733546233049917,-0.22930498749656014,3.04521177227092
-807.9159787484089,638.5422799843245,1.3949303406143096,-0.6856083725547371,0.8974576994527119,-0.4411005301436915,1.5543131909893544
-807.5997601476872,314.6089720026866,-0.38724770093326233,1.257738311579695,-0.2942602837963281,0.9557253190012831,1.3160039674307367
-807.4512550700047,522.8664047308457,-0.4036421498057438,-0.44533748368512777,-0.6715697169614139,-0.7409413710006796,0.6010428100183912
-807.400525540825,321.3893173035515,-0.4663015268038815,1.1547775285861137,-0.37442788374443553,0.9272560379283941,1.2453707297134793
-807.3059254511179,377.3013111381266,-2.6960795553376076,-0.6539683564446384,-0.9718192867733907,-0.23572711735237048,2.774260186056876
-807.1581429742827,603.0952413259962,0.9102256583151102,-0.6608676565791988,0.8092071885570867,-0.5875233833538334,1.1248363474602239
-807.037433180737,343.4458627103976,-0.8685490663134376,-0.3511459828812756,-0.9270987890331595,-0.3748170692127684,0.9368462957644661
-806.5777696074811,453.9410896684354,-2.5328787228571406,-0.6251762081295681,-0.9708635954711072,-0.23963280031939357,2.6088924692124977
-806.2774951639258,487.4347159946229,-1.4496973404515716,-0.5060282262209098,-0.9441353808650269,-0.3295578592582047,1.5354761296238506
-806.2378341374447,567.734194871284,0.3905989335482481,-0.5730735595986582,0.5632058650323695,-0.8263166182481992,0.6935278160247833
-805.9255503562448,419.5721346538876,-3.058636444002556,-0.7166737860462203,-0.9736300380578062,-0.2281327442336035,3.1414770749102123
-805.5609666,659.2355778000001,1.6844537757558047,-0.7661910676827465,0.9102585009302752,-0.41404041044826545,1.85052243295098
-805.5446079356095,386.2023076592905,-2.783730655292478,-0.6507859105950821,-0.9737444611292851,-0.2276438543427825,2.858789719906688
-805.2907835262839,532.316884558103,-0.2100417593038083,-0.47422594607082424,-0.4049703432025174,-0.9143298207574961,0.5186596076216147
-805.0681778260479,612.6494420207889,1.04134370001212,-0.7082554469531902,0.826874168246089,-0.5623869752113207,1.259373844294773
-804.953853784185,306.2345806836223,-0.19250163959399305,1.3163942623011986,-0.14469510646974068,0.9894762888334973,1.3303949545401517
-804.7447431458602,352.5389950676412,-1.8879750934139476,-0.5942381342434904,-0.9538672505720472,-0.300228693309156,1.9792849500616603
-804.6632269987952,649.2124207364722,1.596693193668725,-0.7520737975817054,0.9046682958266471,-0.42611650346602403,1.7649487674482227
-804.54870675695,463.1995837453383,-2.2460491615934166,-0.5833162868136679,-0.967891368048041,-0.251368851805652,2.320559140973695
-804.1897524145559,496.9416522112539,-1.1374150055492707,-0.49285931261206906,-0.9175616653400834,-0.3975934988129618,1.239606065198573
-804.1153351751641,577.3271980765368,0.5459219047781153,-0.6389594252258246,0.6495849529513995,-0.7602890166897901,0.8404164879400462
-803.749929686132,428.8182927963724,-3.1185875983818634,-0.7290135826111611,-0.9737483250759347,-0.22762732571422936,3.202662862746049
-803.1850287722507,394.6871537173261,-2.8382656974919254,-0.643518220787779,-0.9752472419428669,-0.22111720214137837,2.910303741887639
-803.1761021362677,298.5556636811585,0.06698145160883152,1.1472262763716194,0.05828630182182573,0.9982999083541654,1.1491799876682145
-803.1724134772592,541.8395401632758,-0.03168846567665372,-0.5187458628550365,-0.06097302904002194,-0.9981394139746635,0.5197128332898436
-802.9913275286438,622.1784270879791,1.1644569186222853,-0.7417309986251035,0.8434275072458592,-0.537242999043297,1.3806247823535187
-802.916769,327.95541,-0.3539117476697713,0.8822115941856788,-0.37232198904974206,0.9281036237781014,0.9505529033432641
-802.4454929660208,361.7167597580602,-2.38861079571276,-0.6262199300948179,-0.9673095255810182,-0.2535986626940793,2.469334512423034
-802.2010437336387,506.5269372879642,-0.8362623427067916,-0.4908335862725229,-0.8624230094849052,-0.506188258171798,0.9696660844035938
-802.1073211428572,284.1552682857142,1.0882466858195239,0.5239141275248315,0.9010199532634873,0.4337776432932697,1.2077942135220234
-802.0866796713799,472.2856186695756,-1.9542102024202377,-0.5544610010271465,-0.9620274876809937,-0.27295258369576847,2.0313454942238094
-802.0002789504388,586.9205589093078,0.6954342237376933,-0.7057143550168731,0.7018998955215653,-0.7122756044304871,0.9907883277585224
-801.6150327413908,438.1152414375854,-3.0095379883952567,-0.7027579010628698,-0.9738030773176087,-0.2273929783585133,3.0904995665912103
-801.0724886199973,551.4600484651362,0.1408195808295255,-0.577071389660215,0.23706813921483696,-0.971493024869049,0.5940046658986569
-801.0621867838245,403.9018917236298,-2.8905804105212707,-0.6436025719291796,-0.9760974927331294,-0.21733311915144973,2.9613644457045765
-801.0333458738598,291.474837064135,0.4041520853381367,0.831467618309776,0.43716334182211275,0.8993821282229943,0.9244875923347462
-801.0280566,320.0228176,-0.35380720175090047,1.5006331964869284,-0.22947998508150916,0.9733133803904015,1.5417780405782728
-800.9600999391437,631.6462812636408,1.295080326182083,-0.7599743809933198,0.8624685352866501,-0.5061106851672866,1.5015971866749318
-800.4732142571892,336.978417427682,0.30160963101018806,-0.286482026884162,0.7250559969973832,-0.6886899165939129,0.4159811549166134
-800.1781335245632,516.1246890118256,-0.5643142818638723,-0.5002978199398119,-0.7482744267957794,-0.6633893142065584,0.754154173463269
-800.1497737414927,370.9233172131769,-2.6041076512420065,-0.608541444257959,-0.9737653329921505,-0.2275545566730897,2.6742661327244006
-799.9205424809229,596.4922898051167,0.834994869209393,-0.7688668690263868,0.7356361300455269,-0.6773769144070683,1.1350650615239861
-799.575191837711,447.3778438397949,-2.775372027286774,-0.6583536137753131,-0.9729993516165776,-0.2308078459535546,2.852388362516036
-799.239566299626,481.1823676370519,-1.6708877031010247,-0.540771872141715,-0.9514127355242061,-0.3079185065603346,1.7562175076208169
-799.1393442,312.0902252,-0.3659683256614324,1.5794472288057382,-0.22572640961413618,0.974190734919354,1.6212915727806514
-798.9716036793768,561.0751138968569,0.31105081204236146,-0.6456029557512977,0.4340477676662569,-0.9008898575208509,0.7166280654195902
-798.8681984706558,413.0173544621857,-2.9570913749213505,-0.6548249359743162,-0.9763480566302243,-0.2162047000284322,3.028726646035923
-798.213165692237,379.8839783728564,-2.7164699568901565,-0.5956698447433654,-0.9767916432504228,-0.21419170309827346,2.7810126915610063
-798.156260721012,640.6889119946495,1.4486281257226132,-0.7797351450404167,0.8805460381726496,-0.47396062564146685,1.645147514068514
-798.0592898389787,525.6761213140115,-0.3330887783812429,-0.5261974639301189,-0.534857678308486,-0.8449421660412363,0.6227615156141214
-798.00780992382,346.0639520208016,-1.062434938102282,-0.5361629161044192,-0.8927587587683619,-0.45053501378069805,1.1900582634081385
-797.8515284319913,606.0581968688975,0.9624622873697132,-0.8207302688488589,0.7609094577300041,-0.6488580716435847,1.264884116752859
-797.3283330703073,456.4019691757288,-2.494954108026119,-0.616189039931848,-0.9708297688025558,-0.23976980628673042,2.5699192466084493
-797.2506318000001,304.1576328,-0.3327945406395821,1.4352865397627108,-0.22587404067828112,0.974156516042297,1.4733633827075812
-796.9453675464099,490.4164765013728,-1.3656430942727826,-0.5346418115731263,-0.931182668723438,-0.3645529282135802,1.46656841900306
-796.8728892,655.2692816,1.6750761855401475,-0.7636079720837899,0.9099137553631097,-0.4147974901093338,1.840917532751983
-796.8608238747861,570.6934091172365,0.473459197615286,-0.7198277013249436,0.5495260491457263,-0.835476583340484,0.8615773507940321
-796.7453289293635,422.3079681072012,-3.0498318396403516,-0.6796770095478943,-0.976055633619686,-0.2175210336479517,3.1246495943372627
-796.6324105124689,388.5681773718217,-2.7881869491322586,-0.5930661214586114,-0.9781177199390091,-0.20805221926553522,2.850563784189614
-795.9346711693997,535.2258807783844,-0.13206548027105294,-0.5721411956431606,-0.22491269797952634,-0.9743789192545016,0.5871855233494855
-795.7695374763466,615.6030689511224,1.0750551329353077,-0.8540242600884498,0.7830030035759709,-0.622017922885674,1.3729897944523026
-795.665830022047,355.1457734722304,-2.054386739553819,-0.5857524986682872,-0.9616740573335331,-0.27419519954160493,2.1362609544132742
-795.3619194,296.2250404,-0.213095932533835,1.025385291301039,-0.20347287198932495,0.979080584203576,1.0472940714426782
-795.073854900749,647.9478690897205,1.5858883733792886,-0.7818677764250803,0.8969189116686563,-0.44219505412330545,1.7681513375928841
-794.9083780667527,499.8537701254104,-1.0499148732003427,-0.5376487723880484,-0.8900820608701819,-0.4558003125460642,1.1795708725708969
-794.8486493334901,465.5120644236664,-2.2026801032292056,-0.5831725095859346,-0.9666932706399748,-0.25593772777648177,2.2785718801693706
-794.7444437453437,580.2981220418906,0.627172704004446,-0.7954876930432837,0.6191309477143511,-0.7852877622771983,1.012988780999856
-794.555195486567,431.592598226447,-3.1042499128183034,-0.6973974644358826,-0.975680971259953,-0.21919544320362763,3.181623916278296
-794.1279546921917,397.299049656948,-2.8357933886262026,-0.5873598026401093,-0.979216280736083,-0.20281882442562557,2.895982679632858
-793.81900266737,544.8114454511551,0.0524872514568527,-0.6347503933337179,0.08240833627304149,-0.996598648460206,0.6369167711740714
-793.7757102428197,625.0525543781561,1.1855033410602238,-0.8641062387072455,0.8081124249124888,-0.5890282749597485,1.4670029868537202
-793.473207,288.292448,0.07030076984790659,0.1452361960106987,0.4356874269551597,0.9000980313239176,0.16135597563420584
-793.4732067142858,330.9233867142857,0.13565829681913524,-0.05338606831707037,0.9305371749419465,-0.36619744134969223,0.1457849299009452
-793.3313884732302,364.3218950947473,-2.4774650107656364,-0.5598159258599603,-0.9754081414408726,-0.2204063465757339,2.539926524609407
-792.8692261638819,509.4483475457297,-0.7480234027515923,-0.5521170334688223,-0.8045717556852541,-0.5938554453345931,0.9297162092329484
-792.646897777966,589.8897878044868,0.7685951906898078,-0.8684835759810993,0.6627292683705114,-0.7488590767594975,1.1597423372889426
-792.4393807537367,440.9414330010828,-2.9791124850374,-0.6745216379397957,-0.9753129038627626,-0.22082739766339177,3.0545197066895304
-792.3235255427495,474.6563584497355,-1.8932752026799065,-0.5617797222421981,-0.9586864170223495,-0.2844650309209374,1.9748639065528444
-792.0151881450944,633.9353040839084,1.3060372708459504,-0.8469501729200525,0.8390226217585951,-0.5440965357152474,1.55661747010884
-791.7552326454559,406.2549423732451,-2.879676075096469,-0.590457297268803,-0.979619136087223,-0.20086400427085685,2.9395874059774076
-791.706968033297,554.4222301962102,0.2320205924880263,-0.7112249405238166,0.31014071416718914,-0.9506906633684092,0.7481139427664754
-791.1853069579507,339.9096300441674,0.2224628596994076,-0.16362573499359687,0.805564415527113,-0.5925082045309253,0.2761577540063525
-791.072151636165,373.4542567700619,-2.6389676540969096,-0.5330435462255032,-0.9802038758169411,-0.19799081249756686,2.692264047515103
-790.7879360747058,519.0168973565901,-0.4785601067290752,-0.5799993642366773,-0.6364309313693589,-0.7713336953591036,0.7519435073644121
-790.5892855023587,599.4260203021261,0.8932304228857323,-0.9318225546043095,0.6919997769122084,-0.7218977134978708,1.29079582492272
-790.1816665345161,449.7811058899116,-2.736932697442633,-0.6363902620630681,-0.9740163266433485,-0.22647780339847393,2.8099454008893674
-789.7434847574043,483.7807324799242,-1.5900793579159551,-0.5583030943046351,-0.9435294205218563,-0.3312887450694488,1.685246186638779
-789.6506849178468,415.6672946939599,-2.944777023993892,-0.6094630848625037,-0.9792472964985055,-0.20266902156069114,3.007184226623378
-789.5992670859878,564.0494964688432,0.4038565172361854,-0.7944320545565112,0.4531646625143545,-0.891426827422336,0.8911915483334775
-789.4608394839929,381.9674013649501,-2.722908371712523,-0.5275022139584172,-0.9817470318276779,-0.19019139175458102,2.773533592093879
-788.7914619551457,349.0046458463725,-1.31579766723588,-0.4239307614476417,-0.9518184819642543,-0.3066619920878073,1.3824039900133973
-788.6963119417437,528.6083744783707,-0.24299998954560734,-0.624346403333088,-0.3627037514004655,-0.931904495492982,0.6699682278094449
-788.5414864969273,608.9796619164392,0.9967073087824333,-0.9748914322952146,0.7148872041076775,-0.6992397910610549,1.39421618271448
-788.3563176813059,642.5079005947543,1.4551244587629462,-0.8193167091126867,0.8713684020191234,-0.49062929790488413,1.6699302561249076
-788.1848118,651.3029854,1.5915980021019045,-0.7275926413195212,0.909473398871432,-0.41576211557240916,1.7500215004385207
-787.7775120525662,458.7767221357116,-2.4467823881213193,-0.6019409953982977,-0.9710465467807415,-0.23889035975777068,2.519737489652793
-787.7140334704454,493.2557744899519,-1.2656343813568258,-0.5667830827069836,-0.9126627557019152,-0.4087134624092854,1.3867492383683888
-787.4904439300171,425.0078491108948,-3.0345625044286666,-0.6401449768002829,-0.9784658710014836,-0.2064086705671734,3.1013473176358395
-787.481093660458,573.6623340855645,0.5631714755907101,-0.8772850537761503,0.5402161928976337,-0.8415262710879482,1.0424927704775897
-787.0948953357909,390.6791339426038,-2.782011024615857,-0.522763959934958,-0.9827993623803004,-0.1846765098892517,2.8307008847441035
-786.5703397402149,538.1826294154598,-0.035509407923908665,-0.6888145309723068,-0.05148311492428284,-0.9986738651219891,0.6897292049273437
-786.5284589854447,618.4745150979453,1.0860738106656802,-0.9936511269089189,0.737802323138334,-0.675016838287518,1.4720390226557298
-786.5277303953998,357.6688048524654,-2.198511268463646,-0.47227236072929496,-0.9776963449432742,-0.210023467937662,2.2486647105049813
-785.616116858779,502.7996601426684,-0.9423149490744983,-0.5887116630192208,-0.8480934205133667,-0.5298467231963766,1.111098053919694
-785.4303049397593,434.3456933652981,-3.0824073808436165,-0.6634972259633166,-0.9776082716785728,-0.2104330467052024,3.153008694935715
-785.3856849910206,583.2573906020789,0.709437963349694,-0.9578803409785337,0.5951717375190066,-0.803598533385052,1.191988662477506
-785.0271389069878,467.7521343659088,-2.1436967753271663,-0.5768040243550724,-0.965654772942963,-0.2598285193978414,2.219941158468012
-784.9134995844129,627.5490739691797,1.1699561996953174,-0.9749419337974761,0.7682282439029426,-0.6401760424053691,1.5229278654887997
-784.6615902209393,399.5832002858126,-2.822284085517859,-0.5238942971775526,-0.9832040035408679,-0.18250996526548624,2.8704969419914974
-784.4498263374256,547.7834288727349,0.15518020543045663,-0.7692406386806888,0.197748058756769,-0.980252878219661,0.7847369344916248
-784.2780038094897,366.7731916785099,-2.53329394712828,-0.4514665864561371,-0.9844885360526165,-0.17544891672784937,2.573208172931824
-784.0296444285715,333.8913634285714,0.7132663922233907,0.1823529350019514,0.9688387517036777,0.2476922953934164,0.7362075381162555
-784.018305888562,634.7783400420266,1.2533968251114886,-0.9118422753374064,0.8086498554614603,-0.5882902440650869,1.5499870761693653
-783.523748724852,512.3681313499197,-0.6410226382101301,-0.6228051628235087,-0.7172248803371318,-0.6968417833521373,0.893754045326505
-783.3221271935276,592.8113688890103,0.836530220361925,-1.0319309966698966,0.6297244759808392,-0.7768185659152705,1.328406711616174
-783.210876775259,443.26028279063,-2.949147217678553,-0.6446151940757479,-0.9769353251632973,-0.2135354079493203,3.0187742644945255
-782.641767905186,477.0535886393357,-1.8130512433130965,-0.5652094975312602,-0.9546849827402331,-0.29761818447514427,1.8991094194328837
-782.5316871133524,409.037985639936,-2.865240396179045,-0.5374015676855898,-0.9828616851660036,-0.18434453567340564,2.9152020466594046
-782.4383860279083,375.436003294502,-2.6454537164339293,-0.44658469486767866,-0.9860487159437384,-0.166456990798538,2.682883384622624
-782.3309591242984,557.4015822933078,0.3372738995103511,-0.8588082066164887,0.3655443586614916,-0.9307939201836026,0.9226620286121825
-781.8709054192663,342.9283065710615,0.05933719541467538,-0.014788107157727,0.9703199705584924,-0.241824636328407,0.061152194343194174
-781.4362554967054,521.963045969495,-0.3715035612478533,-0.6714906868618399,-0.4841019215103546,-0.8750116168314468,0.7674077394462626
-781.2506285091856,602.3337608996426,0.9376655194454182,-1.0907925170574269,0.6518729861039285,-0.7583281677400275,1.4384175129722674
-780.4979247023468,486.5672407843624,-1.4838608548237862,-0.5754665359946655,-0.9323418399974938,-0.36157805988484376,1.5915416333002657
-780.3935708851931,418.4555366025745,-2.928342117025572,-0.5631553510124484,-0.9820056611323867,-0.18885148001523328,2.982001258168709
-780.2737917132007,451.8629734225174,-2.6973718401251645,-0.6086777473351439,-0.9754725544678968,-0.22012109276458766,2.7651950101215648
-780.209835050626,567.0217950921641,0.5048812474340686,-0.9487790898264574,0.4697663701891488,-0.882790777839977,1.0747496616898757
-780.0156280751941,640.138375084979,1.2787780713310462,-0.8668970763667577,0.8277298758563495,-0.5611267705383804,1.5449219710815114
-780.0141507867994,384.168043180401,-2.716476886310516,-0.4434946749850876,-0.9869335599544004,-0.1611277388773701,2.7524414981247842
-779.6284036738034,351.8006437356682,-1.526252783017909,-0.28680662654183275,-0.9827981336310772,-0.18468304884658882,1.5529667088183887
-779.4967344,647.3366892,1.3926060151918254,-0.6447314913897538,0.9074652961838566,-0.4201270477152661,1.5346107680901078
-779.3198736967188,531.5468893313616,-0.13161911801642404,-0.7368030408633679,-0.17585168227995024,-0.9844166728775531,0.7484666413761719
-779.2428698989945,611.8720292696967,1.0160228603381938,-1.1293913908741962,0.6688085556517619,-0.7434346749291454,1.5191535032742927
-778.408000731426,496.1865634888877,-1.1411652594786332,-0.60312079673305,-0.8841162423920451,-0.4672670220961143,1.2907411998122804
-778.2743234779218,427.8669752637501,-3.0144835152880574,-0.5989835855195184,-0.98082476030629,-0.19489173807555013,3.073417023390295
-778.1107457364199,576.6480143185084,0.658144295007045,-1.0369681173947731,0.5358641263555801,-0.8443042331323295,1.2281924887995286
-777.8168577791993,621.1582026434885,1.0757625282109127,-1.1385715353165096,0.6867736628927179,-0.7268713338390222,1.5664003824487942
-777.596178639601,392.9791197338138,-2.766056298288943,-0.44898797973490395,-0.9870807516180277,-0.16022356189146994,2.8022593832924105
-777.5870200152176,460.9685687964933,-2.3888802852521454,-0.5790409076388648,-0.9718577048972129,-0.2355686766782073,2.458055611654385
-777.4418887299132,628.0215498982323,1.1125129605967214,-1.1094469484020806,0.7080818213605312,-0.7061303946572141,1.5711644149529262
-777.3366788471342,360.3182658095587,-2.30489042278082,-0.32845929246186784,-0.9899981886625795,-0.14108007104056744,2.328176403933194
-777.1929361282978,541.1383854956214,0.07989491255048593,-0.8175031080923044,0.0972670023203245,-0.9952583233812305,0.821397911363322
-776.304069888768,505.7526783093692,-0.8142475535012438,-0.645375978617812,-0.7836881535967277,-0.6211544718603834,1.0389943369237675
-776.1544432013384,436.9969064868112,-3.0520162777949498,-0.6251051250806943,-0.9796626510305184,-0.20065166377545132,3.1153747410748984
-776.0214865801427,586.2539535796442,0.7914619744595734,-1.1205897011645087,0.5769057409632852,-0.8168107284087317,1.3719086468753703
-775.4588188205813,470.4734322584557,-2.0478221790198172,-0.5643061052945137,-0.9640662423915805,-0.2656619661919604,2.1241509026804417
-775.4294731112963,402.4377873551966,-2.805059432903265,-0.46310437252356396,-0.9866440564744491,-0.16289108577096617,2.8430307915972404
-775.25928726697,369.115925571531,-2.5410555972603657,-0.334269568058253,-0.9914583248496093,-0.13042388618043294,2.562947461907498
-775.0607394473777,550.7486073429698,0.2724198493273189,-0.9089264454523294,0.28709834335963436,-0.9579011124537613,0.9488729406775838
-774.7711652496575,634.6077111265552,1.0917408037552485,-1.0902632173384086,0.707585450047121,-0.7066277880763062,1.54291019364876
-774.5860821428572,336.8593401428571,0.9337210610694221,0.26553034853299634,0.9618625645247613,0.27353319170778806,0.9707426980805274
-774.1915546926864,515.3184632462039,-0.512704265312893,-0.7011670506011495,-0.590251433351618,-0.807219453077266,0.868620110588483
-773.9174092642486,595.8044981340928,0.8964945803809887,-1.1933896044818197,0.6006225676145792,-0.799532695561645,1.492608884047579
-773.6218822986435,445.4765982405481,-2.91119848881724,-0.6085943869380637,-0.9788395600410124,-0.20462921516420238,2.974132439738402
-773.3263036755104,480.003662793334,-1.6949458384018088,-0.5678940391168065,-0.9481934366184992,-0.31769357367375245,1.7875528061514747
-773.2753383535035,411.9074460800953,-2.8456822216700863,-0.48425525034724254,-0.9858278275318378,-0.16776022908859245,2.886591494170602
-772.9752605149331,377.8400456286718,-2.6365218954281593,-0.3452275092428609,-0.9915359772388149,-0.1298322218906713,2.659027968677675
-772.9291345723927,560.3708467592317,0.45001055939933704,-1.0049169739112487,0.40870084792951134,-0.9126684046803081,1.1010756686194847
-772.4473463143288,346.0626194246135,-0.19095524292706276,0.009928612376520866,-0.9986510232335767,0.05192430832019277,0.19121318507115756
-772.0698027607426,524.9055224451832,-0.2434407658133351,-0.7708918602024718,-0.30113275259907285,-0.9535822278713595,0.8084167654039657
-771.5740469676787,605.3198341491451,0.9768092169475628,-1.2586601400272237,0.6130999685139504,-0.7900053345441365,1.5932299251542639
-771.2067853493686,489.563048200767,-1.3485685548891952,-0.5968036552270751,-0.914454693845574,-0.40468829103866794,1.4747242963104426
-771.1489274811263,421.3402140623897,-2.9067516649775964,-0.5151005227793158,-0.9846589909141714,-0.17448974643767942,2.9520389208846067
-770.808657,643.370393,0.7481495696064089,-0.5906440834748415,0.7848829255319318,-0.6196440859141931,0.9531989361335285
-770.8067578484774,570.0076178914811,0.6122042425379944,-1.0999541002530382,0.48632182181327854,-0.8737797695233129,1.2588459227582183
-770.5476877020586,386.5359439396913,-2.6966025287991964,-0.36032594529339695,-0.9911903521753764,-0.13244502917985768,2.7205697905361297
-770.5128685689327,615.2857324258079,1.0373003374170546,-1.2977033411393624,0.624378494697757,-0.7811219465352148,1.6613325830819667
-770.4470469446956,454.4161049112886,-2.6281611868554555,-0.5713398224628342,-0.977176330425107,-0.21242979842037749,2.689546507652422
-770.3042860705671,354.8208061542744,-1.8006040114211757,-0.17400217261609385,-0.9953632450226395,-0.09618737161395385,1.8089918634480229
-769.944899210069,534.5005633426192,-0.0015736980379317002,-0.8542405448654975,-0.0018422157283595603,-0.9999983031191654,0.8542419944123659
-769.778833471051,626.1208141083437,1.0663571787412993,-1.3172092826351736,0.629214234444699,-0.7772319133773209,1.69474420692722
-769.092055005465,499.1385636042212,-0.9961464248149235,-0.6454370325809152,-0.8392350439535301,-0.5437688304788317,1.186969528967956
-769.0234184722574,430.7202064574955,-2.9865973188327057,-0.553681480883884,-0.9832461529986682,-0.18228275456915707,3.037486909787839
-768.7596162877951,579.684994660118,0.7550527588736097,-1.1919351073372912,0.5351332780847754,-0.84476764538318,1.41096207205786
-768.3216969583716,363.5317012246813,-2.386371360869408,-0.19579570605872873,-0.9966510063239262,-0.08177268244044038,2.3943901583678353
-768.305191929852,395.8248889595645,-2.74616617828152,-0.3810992575503736,-0.9905076359667917,-0.13745771383039113,2.772483601906921
-768.2822659835954,463.878704729002,-2.2833577226216146,-0.5494327333115877,-0.9722492587600586,-0.23394738476955956,2.3485312043679576
-767.7973847860707,544.1083168935207,0.20831319205100662,-0.9479860715929286,0.21462224377023995,-0.9766971344685249,0.9706039243258151
-766.9645274575099,508.6935998489228,-0.6675457311180626,-0.7085340062885028,-0.6857405770328142,-0.7278460421069163,0.9734668670279358
-766.5816558398928,589.2667579741274,0.8688806935916981,-1.2782963513364858,0.5621503777431901,-0.8270350372282839,1.5456374806326878
-766.3346682776793,439.6743291486969,-3.0121044274739313,-0.5789841958034784,-0.9820225657221685,-0.18876355689711194,3.067245634278132
-766.141271909797,473.4058782511833,-1.9229013481129522,-0.5494802439448646,-0.9615133988592837,-0.2747580459496462,1.9998695290094095
-766.1344778199413,405.3187791382286,-2.7826119185786387,-0.40321555156503014,-0.9896637054905523,-0.14340763590098424,2.8116742112911632
-766.0309605168778,371.6488821717629,-2.523951960049454,-0.22111564366723638,-0.9961844633699526,-0.08727264714857391,2.533619076442206
-765.6340851210931,553.7474758420445,0.3968435842184865,-1.046973275553123,0.3544323155179485,-0.9350816722172376,1.119659711723973
-765.3142207272728,635.0428880000001,0.8435769735315964,-1.2594930270243854,0.5564868689316106,-0.8308564043844715,1.515897356484197
-765.1425198571429,339.8273168571428,0.9863865762078371,0.2865975637289509,0.9602869633727343,0.27901424332168573,1.0271789723599238
-764.8332218564694,518.2699127637055,-0.3666535984475375,-0.7849416923225182,-0.42321478981979777,-0.9060293823479371,0.8663534622777628
-764.5656057050512,598.7085934161776,0.954121151718764,-1.3533238445970472,0.5762130047406335,-0.8172995614630969,1.655848000425182
-764.0112533657832,482.9587886259002,-1.5549322581226521,-0.5725476896161328,-0.9384061568553134,-0.3455342020351111,1.656992813573789
-764.0055754936045,414.8117921383264,-2.8210335904913832,-0.42939468388183943,-0.988613261567795,-0.15047863320845994,2.8535259440255123
-763.5610907889848,380.1354756141425,-2.6053527226613786,-0.2536968191187718,-0.9952924832954554,-0.09691683391220363,2.6176754736808077
-763.5118599052881,563.3433264384621,0.5663800902722428,-1.1445178014020296,0.4435268915999932,-0.8962610648843604,1.2769915443662616
-762.9147785754052,608.5721442549504,1.0278440094681394,-1.434377176482924,0.5824716538720801,-0.812851014907113,1.7646249437811612
-762.9102326832133,349.1483026798584,-0.5803764927525822,0.0002568222743634015,-0.9999999020925614,0.00044250973708557015,0.5803765495757636
-762.7257499936054,527.8660664532106,-0.09827501248568406,-0.8730659304967249,-0.11185669862318655,-0.9937243475799119,0.8785795906309077
-762.7068156827737,448.2987540232497,-2.8482125329854058,-0.5573667218183612,-0.9813856582584299,-0.1920473633369334,2.902235740880759
-762.2984615328892,618.0889861537621,1.0739544040357283,-1.5014884962340111,0.5817627066401156,-0.8133585637114585,1.8460351476260706
-761.9213210790546,424.0252069952842,-2.878101449024442,-0.4619840102626058,-0.9873608814007454,-0.1584881379773989,2.914943769031388
-761.8895057901475,492.5257991658818,-1.1896607262897891,-0.6232705544360823,-0.8857963570838087,-0.4640741468526916,1.3430408883215024
-761.8042476549188,573.0929596965073,0.7190464088732154,-1.2384328460041218,0.50211273178521,-0.8648021765578494,1.4320417773847718
-761.1813579465515,358.0633040512657,-2.0787845478700318,-0.04508424428347995,-0.9997649027982819,-0.02168269200865033,2.079273379223094
-761.1766581176647,389.2218150635207,-2.670897980053375,-0.2874407948652466,-0.9942588405655896,-0.10700167268397887,2.686320574765038
-760.9927452961072,457.3582682483279,-2.5275753781535966,-0.5263271670379358,-0.9789998296394632,-0.20386106436958973,2.5817934810922574
-760.5671133074734,537.459232692917,0.1391756485830883,-0.9704025229398107,0.14196786624337562,-0.9898712668596371,0.9803320446085975
-760.4782682825371,365.8616551119637,-2.3860817018593083,-0.09136974968159797,-0.9992676360512148,-0.0382647558546615,2.3878304628060785
-759.8680362822541,582.5106524677412,0.8419847673647917,-1.3286131105873433,0.535292453770623,-0.8446667916617923,1.5729434656397916
-759.8197844545456,626.7153830000001,0.9685159059986117,-1.462258099324221,0.552201947731346,-0.8337103867181384,1.7539161351705488
-759.7599146012125,502.0781213770445,-0.8339574002491074,-0.6930064014275458,-0.7691086566734332,-0.6391180440497569,1.0843167516227934
-759.2469888045903,433.0537502087351,-2.9461834223445904,-0.4963269683471437,-0.9861049451673501,-0.16612355978757953,2.9876976449444728
-758.9853474388993,398.7021114514672,-2.721804531339401,-0.3169207593851005,-0.9932892867708143,-0.11565635644583966,2.7401931819762133
-758.9441475965773,466.7915471989139,-2.156207169631045,-0.516108321723905,-0.9725285141992827,-0.23278378180048506,2.2171146019367125
-758.4059422925311,547.1128871155995,0.34221664965432846,-1.0717314708908268,0.30418109168935786,-0.9526142259375883,1.125042479641746
-757.639818507523,511.6536573754643,-0.5036032077633827,-0.7777382598227202,-0.5435257333381327,-0.8393925048505289,0.9265489688417131
-757.5532692044778,591.5658142915095,0.9379622446977263,-1.4187051034781162,0.5515042619402668,-0.8341720740121439,1.7007343540698088
-756.8059405924929,408.2286488447216,-2.7564489879868863,-0.3428056834993469,-0.9923552432985416,-0.12341422567067499,2.7776837040983238
-756.8034413704052,476.3490453214858,-1.7758799058633745,-0.5341175044724568,-0.9576251671013895,-0.2880174288719972,1.8544624419580982
-756.1015090824399,556.8661540851399,0.5248453053975053,-1.1740526615639881,0.40811414755148967,-0.9129309078831328,1.286025756632924
-756.0957795374889,441.7835979072674,-2.9669427974136107,-0.5201382372149378,-0.9849783779678196,-0.1726777198595208,3.0121907889337893
-755.8882107197453,611.3803609396409,1.0828657966950261,-1.5867597078989992,0.5636865063882267,-0.8259888150064961,1.9210426086538712
-755.6989575714287,342.7952935714285,0.9579676687492992,0.26258347605278864,0.9644258038296367,0.2643536814715451,0.993303647564496
-755.6288902088061,372.4845888794666,-2.4524636956811996,-0.10309989095444601,-0.9991175175852839,-0.04200221487279047,2.454629863370261
-755.522645103638,521.2932822906828,-0.20569096537098627,-0.8714323881662634,-0.22972508094811908,-0.9732555610852579,0.8953787915627696
-754.7907153024324,417.6299055053872,-2.792935335186982,-0.37102777515279656,-0.9912911902377364,-0.13168817774216443,2.8174721642761362
-754.6706548878763,485.9081618782023,-1.3891992677205431,-0.5797372764165449,-0.9228635134482239,-0.38512716801856484,1.50531389254938
-754.6511226152361,576.5187749681421,0.811661739475442,-1.3456680340810512,0.516488017765621,-0.8562944163688909,1.5715015867875735
-754.3253481818183,618.3878780000001,1.0310281526854241,-1.559869436340703,0.5514062222363413,-0.8342368836721658,1.8698159561999093
-754.1743809599794,602.0079719543294,1.0539878778390404,-1.568890382884051,0.5576493489471032,-0.8300766251490714,1.8900548881283072
-753.9987894668618,382.6659221219926,-2.5661645398768944,-0.18160595551017866,-0.9975052122654204,-0.07059285731090947,2.5725825873620383
-753.8415292998269,450.6169977604575,-2.787649394954631,-0.5063427573673257,-0.9839011154369666,-0.17871372370887736,2.8332617487851817
-753.3825673863857,530.9366184851656,0.059305113995764935,-0.9720738245208264,0.06089563409728924,-0.99814413876348,0.9738812129128465
-753.3771413404958,567.4919857216794,0.7066601737423183,-1.28816197763587,0.4809627745531494,-0.8767410162038368,1.4692616791369326
-753.2437860289278,352.1637603839112,-1.2401329923886724,0.08495612446916513,-0.9976617145442997,0.06834547046094733,1.2430395737448197
-752.548093845587,495.4751700257451,-1.0082102859670996,-0.6537880181270982,-0.8390320338410215,-0.5440820215634761,1.2016350333509838
-752.1511214136762,426.595502625305,-2.842812432924747,-0.3980956411780909,-0.9903368717925968,-0.13868266066114215,2.870550934631977
-751.8287124498584,392.0501129107105,-2.6435194435816163,-0.22464744098385092,-0.9964086028156793,-0.08467523979833584,2.6530475912306306
-751.7346662691739,460.1475008670561,-2.413935617227105,-0.4748554034084031,-0.9811957787974455,-0.19301513844793175,2.4601977193436633
-751.4485876202297,583.9280458714586,0.9124015618432012,-1.4393964208290926,0.535380306056437,-0.8446111104448697,1.704212036792815
-751.4472934473488,362.1265707618412,-2.205410040088236,0.08233176437588578,-0.9993038986102044,0.037305739805640725,2.2069462984738077
-751.2942557050362,540.4677828856898,0.2828789727108232,-1.0729739679571033,0.2549293545866025,-0.9669596807365126,1.109636719433681
-750.4141733969025,505.0406715366108,-0.6509057720293879,-0.7447892886400688,-0.6580550880658367,-0.7529697876214317,0.9891356876253901
-749.639980217901,401.5829321515553,-2.6956245596236044,-0.2549918478187368,-0.9955557235001805,-0.09417431393980075,2.7076581410695044
-749.5842646139042,469.7191740414585,-2.007366315316274,-0.4792403523704349,-0.9726645378650989,-0.23221476434471933,2.063780714903251
-749.4442524482113,435.4303668358452,-2.9034701994724803,-0.43030211559488213,-0.9891956385620235,-0.14660146196362003,2.935182977245234
-748.9672130317301,550.0826489304322,0.47598145772194683,-1.1768597038282935,0.37494467006285714,-0.927047191027218,1.2694711932887364
-748.830911909091,610.0603730000001,1.0738526949093579,-1.6181612729954804,0.5529445479577879,-0.8332180548234404,1.9420621812358234
-748.2711870159935,514.6963631325882,-0.3233068424020436,-0.8477980119824858,-0.3563188489350997,-0.934364424565472,0.9073526235513044
-747.7798739938798,592.933568746066,1.038020371694616,-1.5881280815046008,0.5471123490679705,-0.837059183987206,1.8972709599096573
-747.4581361948368,411.1198904649092,-2.729024124027946,-0.2801715812465792,-0.9947713827658019,-0.10212686243204744,2.74336814599585
-747.445769466784,479.285639966652,-1.605373410214516,-0.5192650827011556,-0.9514654209129061,-0.3077556706334207,1.6872640612353547
-746.7774539389916,559.6374365825675,0.6470874529187179,-1.2769756972756077,0.45201283571349943,-0.8920114328584813,1.4315687560006884
-746.7576001782821,575.5702310833242,0.8608619208099015,-1.418441491639032,0.5188307381950666,-0.8548769882877666,1.659234616292607
-746.5600027903057,444.0130707346893,-2.9181931674541843,-0.45521020525978934,-0.9880511202810909,-0.15412651852060152,2.9534839924314715
-746.5386617699523,376.1651306082118,-2.4133023948346755,-0.06711057599172858,-0.999613564823693,-0.027797859998004444,2.4142353402940486
-746.5240600282486,368.4168885944472,-2.2627463462109287,0.02787410963165478,-0.9999241333613633,0.012317772587866491,2.2629180261950865
-746.2553952857143,345.7632702857143,0.6751434578894226,0.16833506959749497,0.9702947480709122,0.2419258189321778,0.6958127509519211
-746.1484272470715,524.3795847297732,-0.03393855078372633,-0.9515125777519796,-0.03564533326796313,-0.9993645031800039,0.9521176454879494
-745.3966366496617,420.2237258142483,-2.7619176060011292,-0.3049847236981265,-0.9939583573855657,-0.10975784155762267,2.7787055518763104
-745.3112389880548,488.8565107704001,-1.195633705289183,-0.5901664794094196,-0.8967104868468211,-0.44261755814578474,1.3333553279760237
-744.6602454331978,385.3654231289194,-2.53258636736469,-0.13036130401225618,-0.9986778616397155,-0.051405531518751074,2.535939229899891
-744.5083640158332,453.4852116254266,-2.7027524732902997,-0.4420337935323735,-0.9868882425082444,-0.16140507054918912,2.738661133930493
-744.3926098860626,568.0028717802243,0.7861115680984774,-1.369054157309206,0.49794997111400185,-0.8672057577458562,1.5786958805114644
-743.9631202401467,534.2080504948678,0.2232275069403252,-1.05639034445268,0.20674610910797853,-0.9783946271156193,1.0797180556551071
-743.3769192585762,354.2432564010624,-1.763440643582392,0.273861140971249,-0.9881548935222808,0.1534597875926131,1.7845791739153394
-743.3364756363637,601.7328680000002,1.083513085114942,-1.6407828732026035,0.5510534693296163,-0.8344699359112907,1.9662576236623446
-743.1685627558783,498.4450697856593,-0.8060520201429261,-0.6888962186230853,-0.7601903965741104,-0.649700362441408,1.0603291277757476
-742.4656669936178,394.9180364138042,-2.619084273719028,-0.16848060130774498,-0.9979373499536771,-0.06419537029593503,2.62449769400915
-742.4210134292192,428.8759244082277,-2.804746367340705,-0.324857163388171,-0.9933591337191117,-0.11505490627007617,2.823496832248177
-742.3575872305333,463.0733962769222,-2.271597297175711,-0.4143380935479965,-0.9837691119713442,-0.1794389431843398,2.3090756454263217
-742.2621526782484,584.4449897346107,1.0097466593591804,-1.5741983677301414,0.5399105835659926,-0.8417223780757105,1.870210901757143
-741.3374096102505,543.9963894064485,0.4440208687592677,-1.1654417708192153,0.35602547212397223,-0.9344762507409713,1.2471603958849733
-741.0321723928848,508.0755834418477,-0.44923278402986394,-0.8006731791441951,-0.48931282788102026,-0.8721083398701557,0.9180891209725202
-740.8192810527383,362.0880614436999,-2.0096068887665206,0.16882336834386025,-0.9964898831479246,0.08371327722551297,2.0166856911965287
-740.4280958924334,404.1999802125206,-2.6699065990387765,-0.19313066290498446,-0.9973939660790803,-0.07214760168600443,2.676882646016617
-740.2205022966883,472.6460948482058,-1.8331444662927423,-0.4389160477703537,-0.9725122017204586,-0.23285192184052508,1.8849578062360044
-739.5078338765977,437.5095622343714,-2.857067950391667,-0.3507585521349454,-0.9925480543422545,-0.12185384614941348,2.878518513932305
-739.4671595046397,552.9478361365871,0.6098429129465286,-1.264068742354961,0.43451955073253584,-0.9006624006980614,1.403487856687745
-739.0684834653623,369.690948482644,-2.1867459495389636,0.03499782457072192,-0.9998719522296412,0.01600247307406512,2.187025993341128
-738.8698854479422,517.7353994211505,-0.13798538320645726,-0.9089659177013685,-0.15008530798618924,-0.9886730502682324,0.9193796851798085
-738.2583146897668,413.4613982396938,-2.7002389631167514,-0.21222890529752758,-0.9969255442667265,-0.07835470112565783,2.7085663304002017
-738.0780928036986,482.2074996105557,-1.4056777228971276,-0.5053327540237803,-0.9410390600333075,-0.3382979271169558,1.4937506662554203
-737.8966983741648,562.9503330920863,0.7771675736876262,-1.3745945925579075,0.4921641876256231,-0.8705023908174006,1.5790819267792764
-737.8420393636366,593.4053630000003,1.0767903715398486,-1.629692460545483,0.5512677007314627,-0.8343284258193812,1.9532984974651764
-737.4780719864689,378.661895061386,-2.3776055744130984,-0.045384703095481434,-0.9998178661286576,-0.01908493044099962,2.3780386958069677
-737.2621792204999,446.8357439170932,-2.861652013425841,-0.3821191894404026,-0.9912022175927209,-0.13235620060757447,2.887051665779946
-737.1541555983785,574.3643724214637,0.948769978600949,-1.5234691972637713,0.5286366736742311,-0.8488482003554254,1.794748691963854
-736.811833,348.731247,-0.8257201997399837,0.5682675870130628,-0.8237693941226005,0.5669250261779628,1.0023681452980673
-736.6876618386023,527.4926076673454,0.14026089839210662,-1.0159856592365846,0.1367569457623935,-0.9906046324269545,1.025621752593108
-735.9262130249281,491.7923674979015,-0.9751880108485392,-0.6058819433231349,-0.8494087152988731,-0.5277355723980696,1.1480786496350104
-735.3393725861794,422.3240477964358,-2.725479663095166,-0.22363636605592221,-0.996650479232199,-0.08177910641617572,2.7346393945396232
-735.2759073882053,388.237718111179,-2.5135174326335123,-0.09011095438520923,-0.9993579882301896,-0.035827522388636415,2.5151321770938355
-735.1295166845082,456.3968472167918,-2.598769647492091,-0.3651898074012561,-0.9902703503393852,-0.13915686558237558,2.6243031982139438
-734.1359707796383,537.4393123674012,0.39355449849646806,-1.132184520313022,0.328335441737794,-0.9445611879062403,1.1986354455476587
-733.7812663636207,501.4600611816285,-0.5847343166384911,-0.7294013685304979,-0.6254860527395408,-0.7802353477177949,0.934847890016791
-733.0862522182015,397.5268574235824,-2.599733254997586,-0.11235987940269582,-0.9990673320685203,-0.04317946263548344,2.602160206374644
-732.9875873917388,465.9348451979748,-2.1020481488815834,-0.3441730656109035,-0.9868594986433903,-0.16158072266615275,2.1300379149931814
-732.9547439233959,355.1029680981175,-1.4719937196757422,0.27865609557489807,-0.9825494160732718,0.1860017337931893,1.4981370866398958
-732.8019910403028,556.5506513959965,0.7331691997410476,-1.3460551553491116,0.4783277598581036,-0.8781813902316129,1.5327757685620063
-732.6868636009895,431.1723411431603,-2.7680131606171208,-0.24239969014091364,-0.9961875103762753,-0.08723785973026986,2.778606569331109
-732.3476030909093,585.0778580000002,1.0624471641370103,-1.6051355906198765,0.551948217492911,-0.8338783875400526,1.9249036965150739
-731.5970336327807,511.109383361398,-0.24703582962549328,-0.8505926119930555,-0.2789034753115256,-0.9603191404211171,0.8857395174067398
-731.5441861934985,362.9477363240874,-1.8531702378682715,0.10226965259394026,-0.9984807042555033,0.05510247934017473,1.8559900356312344
-731.1456956666666,340.5468263333333,-0.003921622913263733,-0.012365133983051967,-0.3023118521587761,-0.9532090767739941,0.012972111034548761
-730.8363790538754,475.5113266032719,-1.6274080174834753,-0.395847859415247,-0.9716687199640094,-0.23634698780289853,1.6748589144083537
-730.3417788351281,406.499039999059,-2.6436751595972705,-0.11987815242433097,-0.9989734862032008,-0.045298718116780934,2.6463917172067184
-730.2751774995623,371.9388019636085,-2.164618003221708,0.011585273761911966,-0.9999856777667203,0.005352033392347217,2.1646490058297383
-730.2585787152915,566.9293217341498,0.9201245341250105,-1.494775145126172,0.5242060607843315,-0.8515914547698173,1.7552725978564514
-730.1967384003124,548.8327056237135,0.6410353031404169,-1.2753349985515676,0.44910014775868595,-0.8934814252591524,1.427377181547629
-730.0607382598156,440.1919530891362,-2.8150438214402453,-0.2670852039322622,-0.9955292611909089,-0.09445364001817627,2.827685665484839
-729.4132637538871,520.7669403362087,0.04643689010298745,-0.9624858891497502,0.048190771332098856,-0.9988381498313014,0.9636054543093985
-728.6931839097855,485.1101197952788,-1.1698788769153843,-0.49738435359210653,-0.9202782874244861,-0.3912644549343256,1.2712229473428485
-728.1269567327204,415.5810778059674,-2.670473990442025,-0.12886309918473252,-0.9988377680680326,-0.04819868339354345,2.673581312015561
-728.0639649767429,381.53867326891,-2.3768929113063595,-0.032076295977141255,-0.9999089542068482,-0.013493824401076975,2.3771093371113654
-727.8930926829174,449.7293321512326,-2.7942214155688667,-0.29449615970849286,-0.9944918239611104,-0.10481417878561933,2.8096977252556425
-727.224512757448,530.4282024724733,0.31516157078826385,-1.0808492080223184,0.2799295078484279,-0.9600205574026719,1.1258604825573189
-726.8915366291243,348.4322838934038,-0.8466057813616951,0.03356443308473892,-0.9992150272536039,0.03961476127126836,0.8472708659002421
-726.853166818182,576.7503530000002,1.0328220177961056,-1.5631272454602845,0.5512726909126311,-0.8343251286242952,1.8735229131090645
-726.5243394452983,494.7360816804218,-0.7321215012991106,-0.6304061349550532,-0.7577850897166732,-0.6525042205251191,0.9661334212485522
-725.864673693213,391.1322245960127,-2.5140133772126148,-0.04799253397417885,-0.9998178355966353,-0.01908652987998934,2.514471424399418
-725.7644758477312,459.2419953647363,-2.4723343725776505,-0.27468981749310833,-0.993884352443294,-0.11042596600607264,2.4875473353613438
-725.4795583333333,332.3624056666666,0.31329110894199336,-0.4443626487218583,0.5762207446872388,-0.8172941045866438,0.5436998091973269
-725.4606496458314,424.2956833832146,-2.693401953619201,-0.1343325963096863,-0.9987585730290003,-0.049812777488061365,2.696749771519603
-725.1577812729082,558.9196630805176,0.861026160399038,-1.437526699629972,0.5138418441705866,-0.8578849335309314,1.6756637672995587
-724.3376152701248,504.3785065434811,-0.3622653453095744,-0.771738705099342,-0.4249269827280281,-0.9052276284723385,0.8525355179467153
-724.3221649694447,540.4809741635715,0.5623579575400739,-1.2140318148107803,0.4203120166170503,-0.9073796386779398,1.3379535566608431
-723.6106241794266,468.7968643631817,-1.8913369810352492,-0.2650878719193075,-0.9903201158899336,-0.13880226245904076,1.9098238546185975
-723.2498212403117,340.4290913761582,-0.2682127477321792,-0.20166774054396913,-0.7992725139423457,-0.6009687583030277,0.3355710887757693
-722.9614330627336,399.8195035244706,-2.5880538217173306,-0.04576449362907353,-0.9998436928353372,-0.017680212029156865,2.588458416313232
-722.9064343280902,433.5761136237966,-2.7340229503710662,-0.1481546874829249,-0.9985349876041094,-0.05410987461139446,2.738034204420915
-722.8316564366348,356.4849857166839,-1.4657200649587068,0.0114565010267136,-0.9999694541626044,0.007816056661964893,1.4657648379731076
-722.2818005238892,365.0285083915897,-1.8853835189460673,-0.0003603747695199499,-0.9999999817324908,-0.00019114135628927668,1.8853835533873287
-722.1398343773523,514.036903544604,-0.052455671705064134,-0.8978778590810986,-0.058322388919127506,-0.9982978007342127,0.899408832134801
-721.4282837419148,478.3725358044348,-1.3755356797348661,-0.3559515005764071,-0.968111156925763,-0.2505210327215275,1.420844775823966
-721.3587305454547,568.4228480000003,0.9911656703887365,-1.5007862663751415,0.5510926623450384,-0.8344440529534964,1.7985463028505522
-720.8479767371568,374.8245668487247,-2.208539429701679,-0.010648759739494,-0.9999883761452498,-0.0048215738495082676,2.208565101741628
-720.6585666343451,443.0589526375416,-2.7710778314664952,-0.17025428120959105,-0.9981179064035994,-0.06132409735573367,2.776303093740892
-720.3817761345839,408.6274540061572,-2.6279730084678827,-0.03936988341415309,-0.999887802451913,-0.014979402787974504,2.6282678936812696
-720.0800017019515,550.4425112188126,0.7919293444812276,-1.3659503049953727,0.5015655592358406,-0.8651196390028599,1.5789149192934426
-719.9453739097524,523.6994003812893,0.2335262108092837,-1.0261530783601203,0.2219008345966441,-0.9750692383648009,1.0523899616410701
-719.813421,324.177985,0.46613184444965405,-0.3979012598766079,0.7605775293871458,-0.6492471192014218,0.6128656533216953
-719.2929140305076,487.9740418401843,-0.8974840557848816,-0.5046086532475224,-0.871669366391962,-0.49009439467702076,1.0296152307150273
-718.7080993109118,384.1741192498375,-2.402944615426058,-0.0068712187315827,-0.9999959116566084,-0.0028594877283356357,2.402954439528961
-718.552751650423,452.5430271022553,-2.713407297182121,-0.19105876128950014,-0.997530194881663,-0.0702389514397227,2.7201254770077536
-717.7393920130236,417.4074691594004,-2.647764962850565,-0.03162357997375335,-0.9999286840374297,-0.011942647913002183,2.647953804224955
-717.7287266753788,533.0445611411368,0.48821460870763894,-1.1576054908362827,0.3885990077636238,-0.9214069736903054,1.256345484558234
-717.1063991034691,497.6206354658694,-0.4806573013435846,-0.6669073293772717,-0.5846924278860764,-0.8112550553141011,0.8220686268870879
-716.40280075637,334.1984372041217,0.02422640008890765,-0.4269930907341933,0.05664611620030247,-0.9983943196550258,0.4276798077955129
-716.3727143993352,462.0519222560762,-2.313048319978136,-0.16882117320689924,-0.9973470838603422,-0.07279281774510193,2.3192009656510217
-716.3295148160643,346.6055037832655,-0.8704282878695498,-0.2099103635851611,-0.9721313562841847,-0.23443682758703185,0.8953813517512917
-716.0130374345429,393.2540232369427,-2.524806253052306,0.008062772244266516,-0.9999949010664452,0.003193405879353841,2.524819126937272
-715.8642942727274,560.0953430000002,0.941724187829231,-1.4261737683032731,0.5510254032415504,-0.8344884690530402,1.7090395148559272
-715.6886560502228,426.8726205122296,-2.6702689781304927,-0.03575162992428082,-0.9999103824034853,-0.013387574900474517,2.6705083026660503
-714.9664941869296,507.159113621055,-0.15356093933978046,-0.811753106106083,-0.1858753395798015,-0.9825733347369515,0.8261501481957074
-714.569173296316,542.558543445072,0.7205879354659537,-1.286429594731551,0.48870009895619443,-0.8724518400921657,1.474499262441412
-714.1862230721893,471.6318057009551,-1.62684151003759,-0.17985527131065326,-0.9939442644608751,-0.1098853909549848,1.6367532548920178
-714.0824237270976,356.5959688411698,-1.5239448727526774,-0.11767886373490376,-0.9970318115826707,-0.07699069224378885,1.5284816944141373
-713.4488560300651,436.3568395016082,-2.7063158718398785,-0.04373144898333544,-0.99986946837949,-0.016156924290107205,2.7066691777538354
-713.0822111293028,516.8020802417257,0.13856940073695992,-0.9474856840034768,0.1447101872827139,-0.98947408338804,0.9575649326349291
-712.7790686306597,367.2306523395469,-1.9961736399717307,-0.04808790477786717,-0.9997099611955163,-0.02408305392718044,1.9967527757596617
-712.6678797652396,401.8403949731071,-2.5915045080382093,0.03405041888732194,-0.9999136912638724,0.013138113375105563,2.5917281968232633
-711.98824407846,481.2773864014716,-1.0613369923629774,-0.3278429835975915,-0.9554551083495448,-0.29513647000796045,1.1108182719294193
-711.2658379906038,525.6000148922394,0.39344111954016014,-1.0735064985726044,0.344117464864623,-0.9389266054251232,1.1433337732362443
-711.25805474443,445.8339142921772,-2.721531554140439,-0.055472253395309847,-0.9997923367838611,-0.020378501129037937,2.72209683352353
-711.0488670615973,376.9981680720173,-2.2775714478069298,-0.00010517338799821653,-0.9999999989338024,-4.617786545724053e-05,2.277571450235271
-710.9994294166667,319.9283819166666,0.9720162940404785,-0.46758482811647445,0.9011549038095606,-0.4334972195297007,1.0786339728401377
-710.4532163986584,410.6172385749384,-2.623019200221068,0.05368105079967928,-0.9997906501344728,0.02046108266168609,2.6235684439220046
-710.3698580000001,551.7678380000002,0.8854550794494984,-1.3401376722239229,0.5512602880978119,-0.8343333235382111,1.606237740260349
-710.034328244343,328.7367890142247,0.35339147344792066,-0.5226516277372957,0.5601277796741745,-0.8284062230797639,0.6309122422985126
-710.0089779832113,490.7065043522209,-0.6061195144286242,-0.5222327900107101,-0.7575855024283925,-0.6527359393432539,0.8000674676135517
-709.1488093854744,455.3292500383581,-2.6148441055075824,-0.06885438963790468,-0.9996534899065016,-0.026322995987385023,2.6157504894542516
-708.7689566853069,340.0452533617826,-0.5333291312972431,-0.4218970017423806,-0.7842761328933354,-0.620411917498266,0.6800272364909234
-708.576198858338,386.1514690095859,-2.4484272882313767,0.04205982799913462,-0.9998524855849814,0.017175769838192342,2.4487885198373847
-708.3763641753588,420.127530017788,-2.6377299189329144,0.06751234535607915,-0.9996726122466298,0.025586487136754033,2.638593762216783
-708.3308577138858,534.1843437509685,0.6234466735969759,-1.1728656268754816,0.4693676487323665,-0.8830028370981884,1.3282693753622232
-707.6739715940347,499.8859304840369,-0.2540727399352694,-0.6885180619939891,-0.34619503338846636,-0.9381625652610313,0.7339005919538243
-706.95315862986,464.8849080554068,-2.1038444933634293,-0.0482225784246868,-0.9997374134342893,-0.02291515174981163,2.1043970797654965
-706.7657227194205,349.6411058404054,-1.2206900018790043,-0.2880654147075395,-0.9732668871194348,-0.22967709166750913,1.2542191849266182
-706.1817926647793,429.6443394159406,-2.6539019555793084,0.07632088056317776,-0.9995867453737082,0.028746103617663415,2.654999146259301
-705.8962787474151,395.2578212783541,-2.555890080680869,0.0834019129753729,-0.9994680252423577,0.032613900688845406,2.5572504733816768
-705.6014941492942,518.8844389012284,0.296337527475345,-0.9606652317230052,0.29476566288556333,-0.9555695704571354,1.0053325905547956
-704.8754217272729,543.4403330000001,0.8145091063832225,-1.2318203927598246,0.5515531526014101,-0.8341397483967814,1.476755417934928
-704.8751741988017,359.5298458213267,-1.7683398110430113,-0.15188219636281683,-0.9963317618522661,-0.0855746476730068,1.7748503849315374
-704.7542229956869,474.5303093038607,-1.284643723405487,-0.10034435865144659,-0.9969632520121866,-0.07787344950164575,1.2885567455095968
-704.6963288775397,510.2155180554519,0.07501403505899577,-0.8349458709467587,0.0894825765778817,-0.9959883877279813,0.8383088409809798
-704.0137257535197,439.1405591143292,-2.6815389326494183,0.07994647731254956,-0.9995558690337089,0.029800414095563922,2.682730416301509
-703.1769804761591,403.9810790688981,-2.6074936142108744,0.12368060795519227,-0.9988769614967373,0.047379487028097675,2.610425222245344
-703.1716735458765,369.6893508233467,-2.1497686576152324,-0.0366752411724356,-0.9998545084669211,-0.01705760529416677,2.1500814762654588
-702.8618671513625,483.8480973016319,-0.7173735518658032,-0.3109253026310757,-0.9175260252212758,-0.39767573856302413,0.781856353004044
-702.4904160695176,525.8881753512236,0.5055101694354666,-1.0274221840784645,0.44147476163518484,-0.8972736677509022,1.1450488529924112
-702.3851226598147,323.8443285949297,0.7137181606056645,-0.6491871532098991,0.7397582122112741,-0.6728727869857568,0.9647992395680596
-702.1854378333334,315.6787788333334,1.3248944090321273,-0.6396592489251702,0.9005369858940415,-0.4347794119284799,1.471227089819958
-701.8673961091163,448.6254643521569,-2.6651877002324174,0.07935831921928176,-0.9995569929293792,0.02976269285493013,2.66636892051709
-701.2092117171062,332.9882876614922,-0.0643082662344658,-0.598214648628053,-0.10688449850667417,-0.9942714438114859,0.6016612991868995
-701.1324376029849,413.4409488214503,-2.6268932501182367,0.15618876264909093,-0.9982370698908376,0.059352778332231945,2.6315324579215447
-701.0138217145841,378.9357936016794,-2.374706843063375,0.047888987685906985,-0.9997967227057987,0.02016217415717043,2.37518966519173
-700.7843549505965,492.2157009185262,-0.3541424464089795,-0.4974714890706477,-0.5799423790459268,-0.8146574967350086,0.6106510908748992
-699.7162564535512,458.1513730477985,-2.4913586100392187,0.07151820965609686,-0.9995882226362077,0.028694688828894113,2.492384917730197
-699.5238987403416,343.1068194025068,-0.9062089598815773,-0.4602041645006337,-0.8916155921541749,-0.4527931490510431,1.0163673312308776
-699.3809854545456,535.1128280000001,0.723510724553198,-1.0938321864849192,0.5516819199679214,-0.8340545900482221,1.31146354151912
-698.9615523257185,422.9905193104379,-2.6326553894481015,0.1839120466213111,-0.9975688244960768,0.06968816537630844,2.6390714352746447
-698.7770888809772,388.2888886186843,-2.518779108528783,0.11851846483273017,-0.9988947985770757,0.04700192948872927,2.5215659468011853
-698.3511619255966,517.8632491083437,0.3616986894315213,-0.8817841567131919,0.37950344730082775,-0.9251903228454067,0.9530840681528965
-697.7032776383312,501.0490141860566,-0.05752702332435105,-0.6339215393298491,-0.09037649028857836,-0.9959076714249763,0.6365264145649305
-697.5867398019827,467.7154372353938,-1.8192901664617132,0.07955480604794703,-0.9990452787023044,0.043686738292471085,1.821028741384829
-697.334353258361,352.496946356286,-1.552577629086418,-0.2904827315257416,-0.982943850487031,-0.18390591831077463,1.5795181264088927
-696.7453428761249,432.4560345257541,-2.644683044039414,0.20733770459686618,-0.9969409753606386,0.07815811952048618,2.652798018541381
-695.9940320346922,397.2583398143473,-2.5989805844595146,0.18046954075472213,-0.9975978247577746,0.0692717838557404,2.6052388246642075
-695.772492945589,319.4816761926047,1.0618049642251235,-0.767012239889206,0.8106237473690896,-0.5855673660658477,1.30986165612746
-695.2796676692278,477.4703522042784,-0.8583281957753631,-0.05289326320109002,-0.998106657419815,-0.061506913548349966,0.8599563878215277
-695.1722438787963,362.0142985975266,-2.0135333860237883,-0.11800359333499848,-0.9982871243169603,-0.05850484956799813,2.0169882361264264
-694.8675624093003,485.186016122268,-0.445644987611694,-0.27797283801254313,-0.848473112950324,-0.5292384874519112,0.525231714252076
-694.5809120966028,441.9267625983381,-2.65937816072888,0.22621610659203828,-0.9964016137111749,0.08475744329418276,2.6689821896452175
-694.0235024892737,327.0575592006892,0.390997304175246,-0.7476522278732293,0.46342091500351723,-0.8861382824013997,0.8437195895059644
-693.8994794736843,406.7692062211382,-2.630436204362963,0.23109270953671743,-0.9961630882298825,0.08751629361612243,2.64056783015026
-693.8865491818183,526.7853230000001,0.6158922167824222,-0.9309971349590782,0.551736793829756,-0.8340182913668388,1.1162790367982274
-693.37144625,311.42917575,1.6842447874498823,-0.8169482576875798,0.8997418018300932,-0.4364226048677327,1.871920126445269
-693.3603981639778,509.8224991504653,0.22473555027866063,-0.7114044090460171,0.301230733329805,-0.953551280895573,0.7460578400963059
-693.3244258122199,371.8202797853319,-2.3166597941724145,0.028287408640488718,-0.9999254610535453,0.012209518289220856,2.316832488425214
-692.504962544471,451.406659503891,-2.5983883538695376,0.23422447772317892,-0.9959617838303182,0.08977819974543134,2.6089237519501296
-692.2582001373939,336.2897845838387,-0.4795760257727045,-0.6316968805789426,-0.6046727052708443,-0.7964740545055053,0.7931167085802118
-691.7520542052546,416.3316378666285,-2.6351530667549596,0.27672974442568093,-0.994531150802197,0.1044403661620247,2.64964356785549
-691.590472927339,492.6186430649432,-0.1464080495694811,-0.42139385790548567,-0.3281931995656793,-0.9446106201810576,0.44610323968696786
-691.0145617553403,381.1890658524514,-2.4953870856968257,0.14165808881297748,-0.9983925821293127,0.056676731990859965,2.4994046734349844
-690.3893600516726,460.9451014075171,-2.328330755264353,0.2208230820774267,-0.9955326317778913,0.09441810771978838,2.3387789419883287
-690.1162315289785,345.8469774097166,-1.3006860680587022,-0.4367923769836605,-0.9479746212240684,-0.31834590858857303,1.372068448814797
-689.5427656279294,425.8512939035241,-2.635414725908941,0.31886747433261065,-0.992759711673759,0.12011725470320532,2.654635049065117
-688.7812029490178,390.5795100143744,-2.5999330235256344,0.22904873493003294,-0.9961418205167787,0.08775803904781568,2.6100028831003605
-688.4710738617428,470.2676303307592,-1.420677318412179,0.18407480912561505,-0.9917102530903606,0.12849425635199793,1.4325528187140086
-688.392112909091,518.4578180000001,0.4959874652342983,-0.7504820112427854,0.5513603968291385,-0.8342671711199087,0.8995703501497593
-688.1040176848661,320.4294259612698,0.965433545589899,-0.8764537781578913,0.740402956873469,-0.6721632699374639,1.303929889295251
-687.9497662756626,355.3825499127805,-1.8936176312911488,-0.21042190960956816,-0.9938825853369748,-0.1104418696142494,1.9052729761324068
-687.3592262271908,501.2039751617788,0.1063216737741114,-0.5114164037844343,0.20354432625366253,-0.9790657318331302,0.5223514490971879
-687.3377997868915,435.2992425891014,-2.645764230663243,0.3590964098105487,-0.9909146904791829,0.13449191868861454,2.670022208858175
-686.8613357498587,482.998697704397,-0.28386506101942693,-0.14758221393658014,-0.8872521321560247,-0.4612847862054286,0.3199373106375458
-686.6864540951827,400.085697890113,-2.647469042585747,0.2979255228866047,-0.9937277605720752,0.11182637376043329,2.664179413747721
-685.787274857853,364.8245182728233,-2.265645412039779,-0.010376598488507516,-0.9999895120812301,-0.004579926587119131,2.2656691741940373
-685.2371090382479,444.7526154215223,-2.6357607398707588,0.39460991777434024,-0.9889778278124053,0.14806368932137398,2.6651363314190744
-684.9538564926182,329.6270800730815,0.028864318153193947,-0.7858882118478755,0.036703527166708286,-0.9993261985425593,0.7864181015108312
-684.5574546666667,307.1795726666667,2.00424720837495,-0.9692157784239447,0.9002615922783265,-0.43534936024817145,2.2262942522103213
-684.520849047215,409.6307850840155,-2.6565924040324513,0.35833927947101873,-0.991025060567671,0.133676210773809,2.680651085160978
-683.7869791208703,374.268651564164,-2.4857089531744903,0.14781547047843294,-0.9982365657426361,0.059361256846092614,2.4901000809615224
-683.6450362498556,314.3538564155423,1.4680318214270733,-0.9579300290711602,0.837475366951079,-0.5464750769707211,1.7529253747147264
-683.4026140675052,453.9743520809208,-2.518313447091119,0.4064070146937129,-0.9872271015675725,0.15931933319747987,2.550895779798189
-682.9131112307537,339.201640158714,-0.9472143805568126,-0.5710069181906935,-0.8564227362287611,-0.5162752142708786,1.106012650630751
-682.8976766363637,510.1303130000001,0.3704100229876229,-0.5627065756652505,0.549832308684386,-0.8352750638722541,0.6736781690292506
-682.3202327662741,419.1451795861572,-2.652066089281828,0.41481820120091745,-0.9879874246816817,0.15453429609914596,2.6843115843668697
-681.866278132954,492.8813518466408,0.03485638343467102,-0.3264186349199244,0.10618062711164432,-0.9943468582070232,0.32827441674478947
-681.6425315323229,383.8330636787555,-2.611014185095581,0.2694687879514303,-0.9947165696723239,0.10265936888236145,2.6248825692686433
-680.7588445538804,348.7547389114754,-1.7276809663930548,-0.30264816569525077,-0.9850010235502359,-0.17254849638576292,1.7539890061900445
-680.2919059377646,463.4673437008706,-2.121237073111188,0.3932405302103735,-0.9832472258907214,0.18227696721802444,2.1573791588270836
-680.1373464074787,428.6498281568205,-2.6519353999532993,0.47205656130849705,-0.9845240092540507,0.1752497509337167,2.693621867040708
-679.4778873608689,393.4072763821067,-2.6755795943206944,0.36077714045723797,-0.9910311078399306,0.1336313709185076,2.6997937533489096
-679.3838181282176,474.278276786681,-0.6698658230549129,0.1521298519531837,-0.9751681989493495,0.22146553627569682,0.6869233674525372
-678.5912912659721,358.2956352583286,-2.2182674508089772,-0.04537389869672953,-0.9997908691359287,-0.020450378784372874,2.21873145603552
-677.9826580943525,321.8179943202722,0.7376969067715938,-0.914233162536564,0.6279649862810174,-0.7782415923124911,1.174742100097713
-677.9805878264963,438.1228717218478,-2.6588615796067017,0.5324849155656657,-0.98053010636635,0.19636881246571344,2.7116572579906957
-677.4032403636364,501.802808,0.2503632791143243,-0.38072876088579616,0.5494385607848264,-0.8355341213395767,0.4556711104453637
-677.3108517128728,402.9499125900373,-2.694153895181976,0.43462847383207004,-0.9872360785342891,0.15926369718250022,2.728986464090617
-676.506905309539,367.7007535622144,-2.4889819460404534,0.1563388622245698,-0.9980331210778332,0.06268882860318215,2.4938871200511454
-676.4701946488326,312.6879117449089,1.578128460854891,-1.021572272734957,0.8394657375727733,-0.5434126198768297,1.8799200374965666
-676.3759280785623,484.557584170368,-0.02420523704769445,-0.17797984547189583,-0.13475933465372003,-0.9908783586917653,0.17961825880108903
-676.1425013652474,447.3357957538884,-2.5957850362426176,0.5793435895098534,-0.9759873985599782,0.21782699064194508,2.6596501553939853
-675.7434630833334,302.9299695833333,2.2616762279291125,-1.091759582310426,0.9005647488841935,-0.43472190313710857,2.511397687652494
-675.7203577367573,332.573089155448,-0.47672623698354055,-0.6685191867013902,-0.5806029675331965,-0.8141868299669591,0.8210881852860721
-675.4969124969944,455.2299343546848,-2.440384389332349,0.5733953021994278,-0.973489406836094,0.2287321026395506,2.5068422647389275
-675.1317134228611,412.4732294184136,-2.689051276517001,0.5004978418707594,-0.9831162911527054,0.18298185175079287,2.735232139591629
-674.4291881257323,377.181280399109,-2.634983247063826,0.30828537764473973,-0.9932253119930898,0.11620447330558958,2.652956197598555
-673.5732501661108,342.1068951995523,-1.4597798573716938,-0.3724645816317638,-0.9689567053568473,-0.24723046564694198,1.5065480730989793
-673.0059779049058,468.6444542425844,-1.290769847592332,0.37995007727053165,-0.9593027308247648,0.2823796569021022,1.3455292121211693
-672.9412055094726,421.9836676382324,-2.681938537542995,0.5677312969040714,-0.9783202862380308,0.2070976038855534,2.7413706689615394
-672.2831581489994,386.720382333074,-2.709517181901587,0.42079632075992196,-0.9881543331619618,0.15346339580902885,2.7419979764006035
-671.9088040909091,493.4753030000001,0.15461126976274756,-0.22985311268840877,0.5581339761696638,-0.8297508449197513,0.2770146172139648
-671.4284753245295,351.6059232167672,-2.1283424232091717,-0.06765963953770142,-0.999495086082884,-0.03177377686345427,2.129417595788637
-670.7828623551258,431.4702515436775,-2.6865084156669443,0.6444277951577085,-0.9724147483622009,0.23325856290322491,2.762718706387087
-670.2382328095322,476.1905749337312,-0.11455875642514864,0.06539604840855427,-0.8684589113035942,0.49576115154111844,0.13191039315054182
-670.1404787078557,461.0095495719585,-2.1412479841768675,0.6204814001378776,-0.9604867762923018,0.2783256232681815,2.229336245984118
-670.1213266841236,396.2759666604678,-2.740308117114992,0.5082936532534038,-0.9832286944527744,0.18237690205915028,2.7870505942059975
-669.313952423461,361.0795742002986,-2.4848371648053544,0.17723607502496255,-0.9974658920256786,0.07114628764325999,2.491150007905619
-668.9078362578541,316.7537155789149,1.1115120190474403,-0.9303810660774235,0.7668212151179961,-0.641860751288751,1.4495060871214998
-668.6729928994098,440.9585592193096,-2.683866744111009,0.7324089920918538,-0.9647231748700649,0.26326639715053324,2.782007122895632
-668.5231211145144,325.9796599186193,0.08046410190554541,-0.7181044345562874,0.11135383316491905,-0.9937808228374501,0.7225984020359243
-668.0715161944088,308.1187569939268,1.8629977800554218,-1.0615389412559495,0.8688514570536947,-0.49507286895534053,2.1442074648443494
-667.9368768548604,405.8157621278576,-2.7389984227994453,0.5821071926196504,-0.9781537659479838,0.20788268365060364,2.800171627560957
-667.2384148800743,370.5228079210058,-2.661653680881156,0.3555294561658639,-0.9911965377247968,0.13239872961012727,2.6852935614472027
-666.9294715,298.6803665,2.4288157523587994,-1.175186914652172,0.9001660102556396,-0.43554695955825906,2.698186473036275
-666.4637335601612,451.2463119860611,-2.538726553815118,0.812689384047248,-0.9523918121591493,0.3048767556443291,2.6656324859194447
-666.4143678181819,485.147798,0.09915798671896049,-0.12542790469386098,0.6201679823449844,-0.7844690393343458,0.15988891645780146
-666.3908129729241,335.484604674902,-1.0591842656745019,-0.38972954511213415,-0.9384856676601463,-0.3453181889163814,1.1286099534319838
-665.7602646464718,415.3140694841813,-2.7289791506524748,0.6536973420822241,-0.9724889130359932,0.23294916617595499,2.806180218685405
-665.0859804985241,380.0591844758567,-2.746810827828149,0.4844363805309317,-0.9848016506451948,0.1736827823547857,2.789202095699749
-664.9754539411587,468.2765262196806,-0.9328892917854725,0.3866972732377481,-0.9237808164762813,0.382921667068364,1.0098599961665529
-664.2470111412849,344.9755949823179,-1.9437496688498666,-0.04847491234620332,-0.9996891714653136,-0.02493111419481491,1.9443540295637876
-663.5935919478146,424.8207678707247,-2.727837578598994,0.7349266448233482,-0.9655705295947551,0.2601414084264637,2.8251044278907864
-662.9276010836272,389.6009188100169,-2.785649523726414,0.5817553794012739,-0.9788812526773849,0.20442967777882431,2.8457481600625725
-662.1267733603554,354.4377451508381,-2.450530535903447,0.2290125860612866,-0.9956615455317113,0.09304884066663138,2.4612083763813484
-661.480625564306,434.3043636422076,-2.7438285093745396,0.8357411257905186,-0.9566094826506205,0.2913731245377859,2.868284873961112
-661.4090888324572,312.1360249736591,1.4046391911645977,-0.894536474700679,0.8434777995098529,-0.5371640361509847,1.6652947973033043
-660.9904386625592,319.7819455221034,0.5975059617836872,-0.6911705892742649,0.6539871133762847,-0.7565056877101153,0.9136356811359677
-660.9199315454546,476.820293,0.14020435608144646,-0.14250255433298603,0.7013353521819353,-0.712831483437594,0.19991057864865147
-660.7550899971346,399.1259848724836,-2.7914261832067697,0.6609815451817039,-0.9730916775010137,0.23041828742151368,2.8686158228949212
-660.1815364734299,459.8364057836672,-2.048136429399099,0.9496868601388132,-0.9072175667997554,0.4206617245363922,2.257602260308934
-660.0443309140342,363.8985478118939,-2.67843589257047,0.4249249762996746,-0.9876482896708314,0.15668712745558103,2.711932902210718
-659.378698425264,443.5162336443132,-2.7134785719088885,0.9518302633100744,-0.9436290387372605,0.3310048900723279,2.8755776481190045
-659.2261250495328,328.8769996315667,-0.5463684415701033,-0.34771518453458716,-0.8436431800116005,-0.5369042603853261,0.6476297734814741
-658.5823218076619,408.6609990241066,-2.781998682287126,0.7346506680182211,-0.9668564336535644,0.25532065467311993,2.8773648138995034
-658.2601206878609,304.6663616368102,1.9626232351133408,-1.003602661947296,0.8903456643931766,-0.45528518304055615,2.2043385098651376
-658.1154799166667,294.4307634166667,2.4828266392523974,-1.1983487278201415,0.9005881639523544,-0.43467339342192,2.756894592480733
-657.9045508944546,373.4186293155185,-2.7802775304315817,0.5622850497573316,-0.9801560640992034,0.1982273694764636,2.83656616764061
-657.0840021409966,338.3616037018604,-1.621968279565822,0.02522538282683275,-0.9998790844799532,0.015550447566891706,1.6221644244208022
-656.4152706010323,418.1756840047571,-2.7773649954387847,0.8142932778128925,-0.9596063435120369,0.28134616665499185,2.8942753601169233
-655.74268472573,382.9489605890598,-2.8246004864881225,0.6615496332017455,-0.9736519945459099,0.22803901753158717,2.9010370258682157
-655.4254952727273,468.492788,-0.11601060801660378,0.24270888301109528,-0.431251113851095,0.9022319417988869,0.2690094107366425
-655.1500084775105,451.722136434046,-2.5064519216954957,1.1038203699360671,-0.9151828708107316,0.4030388479720381,2.7387443555134605
-654.942717340562,347.8214679376428,-2.332940121204502,0.3328546557629392,-0.9899745784161391,0.14124565157833294,2.3565656856936408
-654.2529153043273,427.7041490351522,-2.795462673352491,0.9123658648355457,-0.9506494250350733,0.310267095710268,2.940582090237266
-654.1994520148884,313.1889930454119,1.1217214669995905,-0.6688418703791705,0.8589054447398788,-0.5121341982295179,1.30598947051652
-653.577366447252,392.4750339291596,-2.837912532031155,0.7409463829280795,-0.9675655074121788,0.2526202463505508,2.9330443368339463
-652.8619784225664,357.273877714686,-2.6632029362567073,0.5340740213769676,-0.9804790578548346,0.196623541591784,2.7162262313725107
-652.0710235567792,322.27958285283,0.008039751416770083,-0.27484464462358976,0.029239477858319693,-0.9995724350613981,0.27496220882352324
-652.0479745116555,436.8792022002692,-2.820087392561875,1.0327581455130372,-0.9390133397726601,0.34388071729742975,3.0032452928140856
-651.4140464942273,402.0026679241144,-2.8316204655161417,0.8127215338839394,-0.9611926426860541,0.2758780593780512,2.945944797916029
-650.7257551108004,366.7902520025194,-2.79950411433491,0.6649799672655202,-0.9729289134926287,0.23110458517747584,2.877398415764237
-649.9345771632519,331.7656065065033,-1.1824725333004398,0.13887026498270502,-0.9931743797126776,0.11663897925795647,1.1905991107448075
-649.931059,460.165283,-1.8883788269227277,1.286152216926313,-0.826508124383592,0.5629247910049059,2.2847674102793323
-649.6309352735958,299.9953289102081,2.0477106169379837,-0.9114850552717483,0.9135810049390309,-0.406656793149445,2.2414111128269796
-649.3451604293571,444.9838439093173,-2.769396644489865,1.1458025700242673,-0.9240350632082723,0.3823077320192259,2.9970687853277473
-649.3014883333334,290.1811603333334,2.4111830806239785,-1.1653872146376132,0.9003515776302873,-0.43516322990189893,2.678046155003336
-649.2503239909007,411.5293215217431,-2.8257151159022205,0.8880873347550176,-0.9539931914561721,0.2998282686059928,2.961986669516014
-648.9529893815222,307.6554124977528,1.4668157804800137,-0.6473673222527756,0.9148618878960477,-0.40376692048170476,1.6033193642521508
-648.5658541455052,376.3082316979616,-2.8518907378071856,0.7558425776838081,-0.9666271798480067,0.25618722680705447,2.9503523150007216
-647.8016828763596,341.2333065660524,-2.091326731634377,0.48032139480186037,-0.9746247470858765,0.22384504097207775,2.1457763491922757
-647.2377916286932,451.8484043396676,-2.5275218465260116,1.190657676074658,-0.9046482422686777,0.42615907565155947,2.7939277704088497
-647.0848438534553,421.0549706644034,-2.839795857471193,0.9772008477142363,-0.945582034075562,0.3253837992794397,3.0032252677553126
-646.4043998980857,385.8322625800005,-2.872450713749837,0.8271450666844201,-0.960952353383383,0.27671388567785615,2.9891707987772
-645.6793609520942,350.6926403660106,-2.5813530685332604,0.6915114290477832,-0.9659407964891621,0.2587631690907407,2.672371927881631
-644.9669390776936,430.4603259608313,-2.8856341437074,1.088326010986919,-0.9356651679864774,0.35288906672896087,3.084045706133526
-644.2465618879248,395.3622673150967,-2.872174235672493,0.8919267624761322,-0.9550111906281303,0.29656976544321084,3.007477047241096
-644.1451515336628,314.9908037134705,0.5771235508586686,-0.1741044961703622,0.9573834490786914,-0.2888198944501374,0.6028133778728322
-643.5532638787973,360.1801455775313,-2.7821654284016457,0.802356739124626,-0.9608411536445176,0.2770997608499012,2.8955519003830714
-642.7920318726972,325.1815504821746,-0.6770243191118496,0.26972468238697866,-0.9289892042059522,0.37010682034892495,0.7287752280076623
-642.6216748703799,439.7154128070334,-2.885507732079498,1.2038050573526542,-0.9229053467715544,0.38502690931995515,3.126547854743054
-642.0836264743685,404.890259133902,-2.8679646963882455,0.9599194528257589,-0.9482926192589498,0.31739739800288275,3.0243456904994552
-641.5878147357259,305.718746096812,1.370605870411081,-0.4101701511468912,0.9580206777878628,-0.28669911219060973,1.4306641831321496
-641.4007987583863,369.6743484703479,-2.8601704671644548,0.8725543803968234,-0.9564810634792182,0.29179440571344695,2.9903053770458663
-641.2294908214285,455.7807718928571,-2.259606819433002,1.1389027601848973,-0.8929841592831418,0.4500880927878237,2.5303996671642417
-640.6609783696335,447.748193598953,-2.6936932879070667,1.2383161480601441,-0.9085906685487292,0.41768767880579527,2.9646939828356818
-640.659403442176,334.6499890032982,-1.7281525153350497,0.6474847803162023,-0.9364311125818923,0.35085149477897254,1.8454667856669704
-640.48749675,285.93155725,2.2132419132859016,-1.068021159136653,0.9006217962653774,-0.4346037046456517,2.457459859914102
-640.468794215615,296.820587121415,1.9210337057618079,-0.6958683927541832,0.9402154380392824,-0.34058028432749915,2.043184602209804
-639.9192359800609,414.4150552012083,-2.8779382023989695,1.0388113326697777,-0.9406002613740162,0.33951605014068553,3.0596825459041614
-639.2502042088498,379.1691269510351,-2.888992304596639,0.9245361433882087,-0.952418538706305,0.3047932530889529,3.0333222078192983
-638.5304668180328,344.1147911371874,-2.4001711276961473,0.876220767618646,-0.939361377419885,0.34292885940354506,2.5551094449812526
-637.8041329838411,423.8751793567093,-2.9212389673428505,1.1361475592862036,-0.9319927963543914,0.36247679586909,3.134400800917828
-637.0835738306625,388.6984372868333,-2.8985256310182517,0.9759916926348892,-0.9477160067096133,0.319114980260069,3.0584327061032535
-636.4002674892772,353.5830904090014,-2.7011115103447803,0.9672135376744923,-0.9414621820965542,0.3371186136688312,2.8690600235578665
-635.9386783102709,311.2479280499057,0.6323468604031264,0.0876204487611046,0.9905360865075218,0.1372525457919207,0.6383885140749231
-635.87570978716,433.1309055041594,-2.971195447604583,1.2442471767440582,-0.9223866924163403,0.3862677693689231,3.221203722942987
-635.1054052095952,318.9833750464232,-0.23824413147005227,0.43951717003952145,-0.47654963796553035,0.8791475658584978,0.4999356047927265
-634.9406115205668,398.2199758845957,-2.899463928014074,1.0315427763062528,-0.9421508486227389,0.33518916814159266,3.0774943654220417
-634.2581621885694,363.0613673936772,-2.8325215518825253,1.0122006294680637,-0.9416802110393536,0.33650910854964755,3.0079442242459438
-633.5263397450233,328.0764255753849,-1.2833792919243752,0.8047521542812351,-0.84721407814738,0.5312516407399462,1.5148229060720595
-633.0105902483748,442.7802963962479,-2.8520359637286927,1.313484841048499,-0.9083031515965573,0.418312544396844,3.1399604402071777
-632.7806468279522,407.7175608671852,-2.909128989958262,1.098588927508063,-0.9355162442815869,0.3532836773547208,3.1096509630276663
-632.527922642857,451.3962607857142,-2.3843377605772837,1.2022407072291392,-0.8929133771401516,0.4502284985695254,2.670290110574789
-632.0951455279592,372.5333826733143,-2.880331531009306,1.037465856239725,-0.9408305079430196,0.3388774930910572,3.061477605893866
-631.8227732298806,291.8413017862936,1.777440815090359,-0.5035519356953203,0.9621347182555615,-0.2725743640317104,1.8473928664719865
-631.6735051666667,281.6819541666667,1.8812331248384693,-0.9045625491911382,0.9012293103676289,-0.4333425090321605,2.087407836381928
-631.4944750770168,303.2609270851388,1.1602893633208609,-0.018766250946064014,0.9998692302703039,-0.01617165293560615,1.1604411138916526
-631.3994564094523,337.5359173603398,-2.1072505309416614,1.0575472342149819,-0.8937608217639925,0.4485438590369429,2.3577342837456623
-630.6058842298876,417.2466195115218,-2.9477998338939884,1.1837056821704328,-0.9279780602089914,0.37263483434960487,3.176583542535596
-629.9572161432138,382.0269754759214,-2.9051840902190587,1.0680088762973732,-0.9385862447896758,0.34504472332092656,3.095276652887738
-629.2676529145577,346.999372665909,-2.537552650592855,1.139010049663616,-0.9123097371660276,0.40950084672934883,2.7814595714778125
-628.4272431252248,426.8132787416438,-3.0204755077872956,1.2904513099310346,-0.919589583691639,0.392880385824793,3.284590823290725
-628.2944293591238,312.4848220209096,0.19139323885970963,0.513009856230929,0.34954507206540825,0.9369195496918551,0.5475495269574144
-627.804472677327,391.5099385149585,-2.9151916115032144,1.1058198524310596,-0.9349914089797822,0.35467036122856627,3.117880638800876
-627.124960277207,356.4676400048556,-2.7481838019490574,1.161545589686907,-0.9211052144105719,0.38931373464810387,2.9835720816189912
-626.402742618679,321.5182372933066,-0.8175750770839296,0.9166568498043556,-0.6656222222035786,0.7462888564817043,1.2282869318534813
-625.6593725175316,401.016477129193,-2.929761424591513,1.1572794512168965,-0.9300690382737075,0.36738479016505404,3.1500472588888844
-624.9816859945026,365.9299610143196,-2.8348807001378984,1.1597803231679567,-0.925540503104218,0.378648619584954,3.0629461278354064
-624.4289264085055,436.1914182300914,-3.0204308962698962,1.3932614728703925,-0.9080489932912548,0.41886397049965846,3.3262862671343765
-624.2827403295847,330.9564636868962,-1.729131364594229,1.2015607509715855,-0.8211974706993459,0.5706441221260384,2.105621883030973
-623.8263544642856,447.0117496785713,-2.5019685297490626,1.261682837308525,-0.8928947462137584,0.4502654463578878,2.802086741307909
-623.6089789343359,410.6206630440208,-2.9647875245700255,1.2263327364060392,-0.9240692277612729,0.38222514609152114,3.208404127635293
-623.337873328177,287.3990138997323,1.5092743020021997,-0.2416937030382986,0.9874192081795635,-0.1581243413205054,1.5285040938030203
-622.9672921639934,296.9035647539362,1.1968165922419596,0.15275056644943544,0.9919533742003415,0.12660372590313987,1.2065250478196796
-622.8595135833333,277.4323510833333,1.383589022135421,-0.6552906096700357,0.9037615072336614,-0.42803637467245764,1.5309227169571225
-622.835055044524,375.3888549719416,-2.8854125108162045,1.168074335366744,-0.9269279003243073,0.37523948033272186,3.1128769668133582
-622.148905355573,340.4119618644873,-2.284942847867191,1.2925027986287068,-0.8703974323988865,0.4923497838665371,2.625171861513541
-621.7676388102786,419.939050907623,-3.0326780436568654,1.3132721761710926,-0.9176536600616485,0.3973811271002443,3.3048176841065815
-621.5219957989236,306.2740971870505,0.5080780524648866,0.5940251041191377,0.6499898644117503,0.7599428769072019,0.7816707310116353
-620.6748455699612,384.8621124574455,-2.9120394446765796,1.1858033388842812,-0.9261571452360251,0.3771378293518915,3.1442174361614037
-620.6171757320474,427.9665303996936,-3.076588374265317,1.3876335547531937,-0.9115698201410979,0.41114530644034647,3.375044134073137
-620.0091368388632,349.8862558133603,-2.594934471386802,1.3017278487312676,-0.8938393838300932,0.4483872833993394,2.9031328428017265
-619.221908842504,315.0549122367942,-0.3910732465862667,0.9939505381781841,-0.36613301587293384,0.9305625259421261,1.068117950668476
-618.5446357214337,394.3579062063969,-2.935265689555361,1.2173755399230977,-0.9237071313623264,0.383099380670841,3.177701665273813
-617.8647099864186,359.3501067204392,-2.7419917235239644,1.279046291253722,-0.9062527684387423,0.42273622945888545,3.0256367969476807
-617.17363496793,324.3911951759329,-1.3115973070409321,1.2843302177114764,-0.714494671621352,0.6996408823279957,1.8356992139138246
-616.4010543863084,403.8741982973025,-2.971205807776572,1.2688982907728097,-0.9196458566678261,0.3927486452092489,3.230815195038458
-615.7248171317653,368.7955347680357,-2.8306556154654756,1.2666346242182884,-0.9127835471234972,0.4084436265883537,3.101124712847717
-615.1247862857141,442.6272385714285,-2.6003219230087353,1.3118461220013045,-0.892816599141022,0.4504203817527128,2.9124928070451452
-615.0652245772046,333.8067175362808,-1.9632224457084717,1.3984745134027532,-0.8144837820940559,0.5801863224049343,2.410388627580752
-614.5971979977303,292.5389843588283,1.1021948352365178,0.42219228140642456,0.9338354957068563,0.35770276341947654,1.1802880060820817
-614.4392768340572,413.9300715512993,-3.043994774025611,1.348235721656497,-0.9143292712558935,0.4049715838483818,3.329210679041782
-614.3389508576233,282.8934065858882,1.2199580692722485,0.2184084827162248,0.984349448515728,0.17622758923273704,1.2393546530775101
-614.1693249417575,301.1674637047134,0.6161995640044259,0.7039981304010459,0.6586263991763439,0.7524701099100237,0.9355828505735944
-614.0564699150893,432.9822377528619,-3.054589092387637,1.455020093747127,-0.9028084423841644,0.43004292385746656,3.383429916008521
-614.045522,273.182748,0.5254886554422291,0.024949042721888554,0.9988748313448919,0.047424374594862546,0.5260805848263367
-613.5823829504554,378.2440399207812,-2.8860628067950747,1.2675646356601062,-0.9155841549228871,0.4021264170060737,3.1521546012754516
-613.4940818754042,423.5132388040464,-3.1198464900686673,1.4325849669022228,-0.9087716367308004,0.4172937961120703,3.433036820220259
-612.9139247063167,343.285560388609,-2.3719950330011232,1.4097305717254853,-0.8596385332209616,0.5109027228364648,2.759293518536849
-612.264705004576,308.8133823133108,-0.04265177150395882,1.002608927289545,-0.04250234443298264,0.9990963670826253,1.0035157371427308
-611.4273290246182,387.6983781591939,-2.924303811827823,1.280760597826993,-0.915998796241827,0.4011810131144343,3.1924756056729535
-610.7664189515713,352.7613240582136,-2.597731984154427,1.3790411464552832,-0.8832571113560425,0.4688889796518783,2.941082444460814
-610.0773104974288,317.8485288585424,-0.8890204052396032,1.2881173039166365,-0.568020271373532,0.8230145632421938,1.5651209121284697
-609.2770606069803,397.166056582715,-2.9663803152048733,1.3132692633768186,-0.9143965697781123,0.4048196057233661,3.2440851302894713
-608.615690051156,362.2269031741299,-2.736473705497854,1.3516802992463282,-0.8965865186171587,0.4428686200601297,3.052102221789401
-607.9823532944306,327.2355191363363,-1.6088085735719122,1.4357948551074184,-0.7460854113844007,0.6658502526239437,2.156332973441584
-607.1920319697556,407.089999459237,-3.0354353429645875,1.3727888675993967,-0.9111512332585383,0.4120721176340916,3.3314286719549284
-606.4726382976428,371.6647879177826,-2.8312969148775786,1.3413576806927983,-0.9037110360979087,0.4281429238406776,3.132967067772794
-606.4232181071427,438.2427274642856,-2.6823857634603194,1.3513408538698715,-0.8930716434123732,0.4499144804657023,3.0035504802404027
-606.0975441633254,305.1419624722416,0.082635849088978,1.0307508189984245,0.07991413401291332,0.9968017511947729,1.0340579937414436
-605.840570822128,336.6712561751958,-2.0981287584457955,1.4649107941273998,-0.8199251770233251,0.5724707015064341,2.5589271036448586
-605.8395999510283,297.4299647249123,0.6283487571947678,0.8408200571882141,0.5986173114963648,0.8010351517735437,1.0496668658380148
-605.6599885039938,428.5775927988576,-3.1161917743068983,1.5025919631977125,-0.9007525830185436,0.4343325732493728,3.4595424238075663
-605.6472822364991,288.4306346734351,1.055410926719784,0.6824785918976134,0.8397277468396662,0.5430076529733052,1.2568489378752175
-605.5463159999999,278.3767075,1.0819300336023505,0.6203358076392722,0.8675203067006334,0.4974017666454743,1.247152401212559
-604.3597861553169,417.6562588479097,-3.1516911989599548,1.476189671298391,-0.9055876027673683,0.4241592787079534,3.4802720237432143
-604.3213425911075,381.1120084338177,-2.8933999607988716,1.3416478799340659,-0.9072144134034881,0.42066852522260934,3.1893231831977276
-603.6818251294279,346.1453573071795,-2.4061063030969403,1.4425553864287608,-0.8576671819854156,0.5142052167619422,2.8054079177042075
-603.0202408788698,311.3686162337168,-0.49537989556686685,1.207011322136577,-0.37968478012493007,0.9251159212452694,1.3047135979584668
-602.1642297618305,390.5704813347296,-2.9494887228001283,1.3598087087679536,-0.9081343022256685,0.4186789809879381,3.247855207728063
-601.513226997245,355.6737609455637,-2.604477208523005,1.4105775088441401,-0.8793175541868334,0.4762359067719329,2.9619301879302835
-600.9159131644861,320.7154501413582,-1.2530337585297877,1.3827512118777892,-0.67149455311688,0.741009490583192,1.866037114841176
-600.0048164943996,400.0410305487327,-3.015550663446016,1.3990358888681647,-0.90712856301754,0.4208536208205093,3.3242814595263805
-599.379257869464,365.0899805228786,-2.7461896198074824,1.39724690680595,-0.8912698045026801,0.4534734122104122,3.081210208102842
-598.7708832789682,330.1196136612243,-1.8064856786949528,1.45603025305293,-0.7785842403760386,0.6275401028126147,2.3202186545960153
-597.8490444708917,409.5193793686943,-3.1194298738551827,1.4701886637513193,-0.9045703439156105,0.42632439867827654,3.448521051831212
-597.7216499285712,433.8582163571427,-2.746435670625857,1.383625797547868,-0.8930693337548571,0.449919065062435,3.0752770997954113
-597.3650151723756,303.927808268515,-0.016918458127352373,0.9989196918048666,-0.016934326379931936,0.9998566040138245,0.999062953422324
-597.2381322816859,374.5032477414805,-2.839822689249955,1.3918009466774184,-0.8979543371557015,0.4400886369622201,3.1625468821111578
-597.0987457754799,293.4091295274391,0.7148558488020496,0.8037682681379072,0.6645690330984438,0.7472268733434307,1.075668310136498
-597.04711,283.570667,1.1053649252735074,0.6600305174995579,0.8585836071571212,0.5126735701409486,1.2874284065747659
-596.9716666536335,424.5176163769431,-3.1499250874125195,1.5379375514251237,-0.8986122785038054,0.43874363006452777,3.505321664040873
-596.6352179813684,339.5288770318571,-2.181890495485463,1.4558721378700141,-0.8318252691647715,0.5550375857353765,2.623015405238026
-595.1664776395786,416.7457600002022,-3.188544544382528,1.536590304505865,-0.9008508600243854,0.43412869980378554,3.5394810460592963
-595.0777366299305,383.9426215231647,-2.9155262269161297,1.401026838869767,-0.9013331091657827,0.43312657078681177,3.2346822692606483
-594.4522440331527,349.0813495623621,-2.4427984571700807,1.4337188006904071,-0.8624308392455501,0.5061749179070572,2.8324572197661992
-594.0639191747351,313.9587417583505,-0.9156355265077284,1.2261868234603726,-0.5983239279143497,0.801254314986911,1.530334128035745
-592.8830828511403,393.4380580512752,-2.9900074661836644,1.4277892770162068,-0.9023941732968273,0.43091154080615646,3.3134161929037105
-592.3019505084624,358.5283141767696,-2.634855743215679,1.4267749684554103,-0.8793532553772007,0.476169982524644,2.996356387042033
-591.7344273737417,323.6217716126037,-1.5274793820185917,1.3818407773532935,-0.7415754806781069,0.670869440693966,2.059776006377454
-590.1665677016645,402.6644782156609,-3.0923746443971782,1.4842429689024055,-0.9015340733619382,0.43270811705748163,3.43012508985413
-590.1655785894875,367.9229904737105,-2.7657190167560195,1.42419639945557,-0.8890488698350607,0.4578123054757281,3.11087400321326
-589.4838110193286,333.1419329018006,-1.9525693637302444,1.4090269632637087,-0.8109082259043241,0.5851733496671747,2.4078795865620193
-589.0200817499997,429.4737052499999,-2.7960814063069965,1.408650784385018,-0.8930675395543395,0.4499226264529917,3.130873402589801
-588.5629647166675,298.3540889814122,0.19331609219028886,0.5519486680789192,0.3305546297197645,0.9437868598210242,0.5848234295014326
-588.5479039999999,288.7646265,0.846967026668841,0.490924696218104,0.8651713272552193,0.5014763947539728,0.9789587333596319
-588.5144719292682,411.6397812838435,-3.2012261430812727,1.5543759284788135,-0.8995639585792051,0.4367890617052011,3.5586420649148427
-588.1374189887827,420.3957641236204,-3.1733482542712017,1.564259047107291,-0.8969470794156776,0.44213791595800284,3.5379436837438627
-588.0236742843304,377.3221038418833,-2.8645508820770487,1.4309522216212092,-0.8945924252152025,0.4468829743317395,3.2020737056743513
-587.3740899630279,342.537606662022,-2.2673110688870266,1.4161556694943191,-0.8481518924344006,0.5297531192545686,2.6732370570786523
-586.8720915465235,307.8321541815323,-0.6975802553701062,1.043102688819665,-0.5559014749908927,0.8312481880298747,1.2548631128952024
-585.9115640515843,386.7365459498555,-2.952293425822877,1.4505796060285168,-0.8975145973442701,0.4409847475298354,3.289409926655969
-585.2333067293594,351.9781910677253,-2.50692553240425,1.4260060074254846,-0.869215715930529,0.4944330482273389,2.884123568475162
-584.9384737906622,317.0911281765588,-1.270432554909065,1.2427365051890416,-0.7148559508626561,0.6992717422549319,1.7771867931937393
-583.6666160169356,396.3114040582849,-3.054639808524211,1.4914773417141525,-0.8986050383915969,0.4387584585819818,3.399313021871852
-583.0982283023129,361.3725440223561,-2.676027699060954,1.4341038719631563,-0.8814089952507497,0.47235387485556196,3.0360794063596526
-582.6884728903541,326.6187811778566,-1.7256986949008999,1.3032885257682822,-0.7979946851131801,0.6026644858717964,2.1625440959624225
-581.2159589906272,301.9992439056657,-0.5656665084399912,0.9187013794566046,-0.5243070384998931,0.85152928862105,1.0788840639226065
-580.9612837173629,370.7606557424169,-2.7994936110933217,1.444803408133602,-0.8886331435559749,0.45861872636627704,3.1503367068786154
-580.3341054570548,336.0559148892484,-2.094123105591622,1.355284947848152,-0.8395218612647205,0.5433259099827833,2.494423554899301
-580.3185135714282,425.089194142857,-2.8340985302556185,1.4283744774179776,-0.8929952520816825,0.4500660837694529,3.17369943865769
-580.048698,293.958586,0.19276479717324177,0.6145158421266037,0.2993054607964612,0.9541573461109117,0.6440403615099056
-579.8201979296615,404.998407775653,-3.1951238952514815,1.5688705229465512,-0.8976281375793727,0.44075358946443854,3.559518425823581
-579.674391496934,415.5323375099229,-3.2135783466999848,1.5930937232745441,-0.8959492976978523,0.444156341792758,3.5867859430855025
-578.850309412863,380.1722348211354,-2.9053618624487574,1.4654304460843068,-0.8928544637986768,0.45034531914385123,3.254015049762764
-578.1724759103962,345.4473585919184,-2.372915377186076,1.3932206591867924,-0.8623487461667387,0.5063147637435174,2.7516887891749344
-577.8452000833332,284.829809,-0.0785278431039046,0.23256208385655794,-0.31991813130558533,0.9474451906374016,0.24546230869576727
-576.9679651143056,389.2328534033895,-3.0051399621059875,1.4952720859209976,-0.8952951791034786,0.4454733912076794,3.3565912474981086
-576.8841092229331,310.1248635673667,-1.0409439572905115,0.9780322163605846,-0.7287866585219295,0.6847408315271117,1.4283246614333969
-576.3766938498862,396.9120870300213,-3.1048210450512803,1.5343984080581468,-0.8964978681706388,0.4430480474683303,3.463277666668484
-576.0814799434897,320.4151629668153,-1.5426270884941105,1.1525714872879729,-0.8010951460532189,0.5985370222216602,1.9256477786617743
-576.0329418983501,354.831379464445,-2.5781784249158193,1.4203634914704775,-0.8758763697769231,0.48253557886066695,2.9435414790017176
-575.6417021666666,275.701032,0.04737365474683373,-0.28289800153481975,0.16515872195382675,-0.986267000645656,0.2868371357346658
-573.8991491437164,364.2183378412863,-2.7259718191543545,1.4409125767872613,-0.8840893450146247,0.4673179110965168,3.0833668955814204
-573.4382042499999,266.572255,0.1559542256287858,-0.6769242440043278,0.22450541367269589,-0.9744728417106613,0.694656859616534
-573.241879133705,300.4408061585576,-0.5832175531654844,0.5976321397021223,-0.6984231220096959,0.7156850862231443,0.835049033725129
-573.2256842806167,329.6119097687173,-1.9370979712062704,1.251048496583815,-0.8400381807127114,0.5425272849773345,2.305964199820993
-571.7654099590738,373.6190487793764,-2.8488399111453653,1.4665527941567496,-0.8891055670363298,0.45770218555847686,3.2041638437170628
-571.6169453928568,420.7046830357141,-2.8603574454274425,1.4415409537572843,-0.8930037733672944,0.4500491759261134,3.2030743102481507
-571.2347063333333,257.443478,0.23345225594079652,-0.9805877131002361,0.23160080295128355,-0.9728109107490113,1.0079941561770078
-571.1207189794977,338.9426333776715,-2.2439880042316798,1.3289872010760717,-0.8604232578834246,0.5095800401244872,2.60800482050162
-571.0737146183207,411.0560329129161,-3.2324059944893198,1.6111746723270517,-0.8949833913440858,0.44609946112749216,3.6116938322563654
-571.0302582934809,291.300571578598,-0.4057994825481357,0.053028870816828146,-0.9915695133950103,0.12957584692211116,0.40924965629361565
-570.3827523508637,401.4791039502758,-3.2082253991101433,1.594543368562139,-0.8954930509021962,0.4450754944791686,3.582635728862332
-569.61886999659,383.0053400640523,-2.960376948900368,1.4979566640005821,-0.8922747557367912,0.4514928130932427,3.317786287090295
-569.0312084166666,248.314701,0.2953759803015432,-1.2311374256568812,0.23330050837987615,-0.9724046857094484,1.2660751678285735
-568.9826049330522,348.2986007039427,-2.4792587463270004,1.3823895940638617,-0.8734049228591964,0.48699470297460246,2.8386132038400333
-568.7382088044907,282.1120720678713,-0.3088177105342366,-0.2699511416271925,-0.7528960026092375,-0.6581395059218306,0.4101731307697179
-568.7372630628876,324.063741261869,-1.7992890405942954,1.1460665144238784,-0.8434354191350664,0.5372305778233912,2.1332860818667614
-568.609146699889,316.2679803812982,-1.5060523212913186,1.0066445077469621,-0.8313848088503671,0.5556971293904969,1.8114984845271311
-567.8836279639877,392.992541823182,-3.1015143576877295,1.550299398514421,-0.894479994494722,0.4471079729201011,3.467393767078857
-566.8426696414607,357.675998526535,-2.649898246976736,1.4190152656216117,-0.8815593166303577,0.4720732689553781,3.0059216628843726
-566.8277105,239.185924,0.3447774168265621,-1.4421518933762405,0.23251899408569937,-0.9725918555022833,1.482792484038907
-566.8005447579325,307.1326166854125,-1.1671200734099607,0.7679403237048331,-0.8353848171477483,0.5496655412876301,1.3971047228208613
-566.1694780003775,272.7444183333502,-0.18411781492487742,-0.5347611293371018,-0.32554411414177625,-0.945526853001884,0.565569478687282
-564.6947618504366,367.0666265374812,-2.7885154708241533,1.453651676108561,-0.8867446739461422,0.46225954098120037,3.1446655985142327
-564.6242125833332,230.057147,0.38354182789167773,-1.6016228579836085,0.2328862579661264,-0.9725039798635967,1.6469062247007482
-564.4307025041838,263.9161516730191,-0.06608575699369346,-0.7853851231788909,-0.08384808585141322,-0.9964785489407456,0.7881605921309128
-564.1914900825204,297.7807820628053,-0.8678968676505491,0.4272079247974072,-0.8971970470183042,0.4416304550431673,0.9673425369988347
-563.9722141545979,331.3250317630229,-2.1007528630511674,1.2239094587673027,-0.8640526132102825,0.5034015113251865,2.4312788722969954
-563.430782990534,399.7825478143527,-3.2191390567783076,1.60959620283946,-0.894424226426803,0.44721952459705394,3.599118809246333
-562.9153772142853,416.3201719285712,-2.8757600275672703,1.4493158427262618,-0.8930022240944562,0.450052250035876,3.220327956611103
-562.6301706027717,254.6726883201181,0.0378814418597905,-1.0351015842857831,0.036572351973817224,-0.9993310077602432,1.035794522783508
-562.5439700043298,376.4705674327755,-2.91088458536241,1.4904685132720583,-0.8901019654644305,0.45576144097143384,3.270282168002619
-562.5402995509389,406.867971380409,-3.235530831471028,1.6206769729902961,-0.8941051280316937,0.4478571424320801,3.6187364662518036
-562.4207146666666,220.92837,0.40434413174513795,-1.6825960639641295,0.2336576564754329,-0.9723189289376242,1.7304981049814272
-561.9711385439391,288.6175982148561,-0.6944155869341029,0.10302502016451663,-0.9891727471269345,0.14675583920701007,0.7020164970689319
-561.9610007910758,341.7743949801533,-2.385898646086536,1.3222241666983052,-0.8746665000324569,0.4847251940233477,2.727780983949883
-561.7977902358441,322.6986214294916,-1.8643587812972282,1.0895274730524271,-0.8633785719139222,0.5045566782432638,2.159375784789691
-561.2591137806251,245.4985472822925,0.1456308981724176,-1.26264071550736,0.11457875212947582,-0.9934141681899107,1.271011382702548
-560.3812814291409,385.8557056886012,-3.0385360778663455,1.5349572643880858,-0.8925760951000852,0.45089678913902664,3.4042319691808824
-560.21721675,211.799593,0.39763394856383866,-1.6592095562432727,0.23305354107953813,-0.9724639052377667,1.7061914044383963
-560.0068806431958,350.9935790049666,-2.57318846694583,1.3794765765281713,-0.8813398192834897,0.4724829340255006,2.9196325987378815
-559.6402929668118,313.5269281039143,-1.5954841577485606,0.9019652326610551,-0.8705231403760465,0.49212748558663744,1.83278776145956
-559.2627091006822,279.0861636799289,-0.5502745605166974,-0.17220350977889273,-0.9543600605345121,-0.29865845853844936,0.5765900976707922
-558.656005934637,236.8680294607314,0.2124176245645163,-1.4097154358054864,0.1489992011638081,-0.9888373162722709,1.4256292846227185
-558.3173176970864,260.5614683889366,-0.20256784458676713,-0.7301989488702421,-0.26731895056287863,-0.9636081042986102,0.7577758485144106
-558.0813920546534,359.9848363354697,-2.7190771098281097,1.4245019108069172,-0.885801616179642,0.46406410847374746,3.0696231076605716
-558.0137188333333,202.670816,0.3561750926420369,-1.4842857313963782,0.23333982254346486,-0.97239525256728,1.5264222315746863
-557.775954983962,394.7345582716752,-3.195734447404233,1.6022756671233964,-0.8939333825861441,0.4481998521843737,3.5749134215784535
-557.4013511927711,304.3156769367141,-1.331542250614331,0.664338687157883,-0.8948119055293544,0.4464433376397564,1.4880694393830343
-556.301931831644,268.5230783228546,-0.4144582899359509,-0.448212003285869,-0.6789203149654416,-0.7342119625334538,0.6104667673069227
-556.1093547543695,327.5775842290198,-2.0953945655562523,1.1477922668233322,-0.8770408430577324,0.4804158194820214,2.389164178775104
-555.8102209166666,193.542039,0.2640787591696676,-1.0854572957944415,0.23639265861903228,-0.9716576099383084,1.1171191216866592
-555.6731401257099,227.615781579319,0.2907877454355821,-1.5061151144037266,0.18957045423695534,-0.9818671207859005,1.533929675940478
-555.5294773299026,251.9313522915161,-0.12757238251606234,-0.9135817769798251,-0.1382979610998958,-0.9903906673407276,0.9224458661680042
-555.1128873011156,295.0975052133406,-1.1007921575906294,0.3972484225450177,-0.9406248129522832,0.339448024384415,1.1702776095557574
-555.0037218792816,403.6115280072358,-3.2204984666874164,1.6190944002462155,-0.8934434921517165,0.4491756074540844,3.604591107302554
-554.9486752197702,335.2544010876361,-2.304710383127627,1.2445996357137423,-0.8798964543115675,0.4751654761132503,2.619297272803351
-554.7447368171188,368.9514573684669,-2.8522674264636896,1.4687821047461092,-0.8890465946389797,0.45781672376709204,3.2082316536198268
-554.2138090357139,411.9356608214283,-2.8831014659760554,1.4507537761576703,-0.8932837147451448,0.4494932757796437,3.2275316547090624
-553.606723,184.413262,0.19511015033572426,-0.1986287278516736,0.7007598670604307,-0.7133972306628666,0.27842654739087497
-553.6004233740878,379.3782762479715,-2.984739048740824,1.5188085576292385,-0.8912469999994018,0.45351823005483066,3.34894709181947
-553.3500914453978,243.8280491619709,-0.03807333943570327,-1.076342066986143,-0.0353507899131645,-0.9993749654921896,1.077015238675753
-553.2452415962866,344.6193196164509,-2.509177780567646,1.3280577098503445,-0.8838360550760319,0.4677967803946897,2.8389629119076774
-552.8357655072793,219.112705681914,0.376807202191445,-1.5197257219339806,0.24065717985621582,-0.9706101801360075,1.565742615352569
-552.829048352163,320.0542852460679,-1.9389326961746551,1.0220263524279964,-0.884629323813328,0.4662949275400428,2.1918024238859655
-552.7094293387847,285.9543736650329,-0.9211807530725472,0.1446812705126869,-0.9878895727745088,0.15515860273732301,0.9324734043759482
-551.4360790113142,388.4880106536162,-3.142122567427359,1.5823906836342034,-0.8931353466770836,0.4497880084173052,3.5180810826910482
-551.1664468898248,353.5472895699801,-2.662379090733905,1.3856744522083664,-0.8870479996216554,0.46167721014494495,3.0013923619347156
-550.7335330122746,360.5071610596883,-2.762397075018413,1.4273427689401728,-0.8884122297079886,0.45904652281144664,3.1093640796979827
-550.6966708687419,259.6207441799805,-0.40703670699824995,-0.5847920046741114,-0.5712771583166463,-0.8207572164688273,0.7125030312740748
-550.4801992783734,310.8146985991554,-1.7101068277310947,0.8346661642917282,-0.8986715741199554,0.4386221629931183,1.9029274731491934
-549.9213292492452,235.2285709821433,0.050442974970676964,-1.1897764048271382,0.042358967604082864,-0.9991024561392671,1.1908452406619774
-549.6860680848569,276.5654414756086,-0.7806282624183546,-0.08356585044358396,-0.9943189845200908,-0.10644133136585306,0.7850883615534362
-549.2766635288317,209.222897151039,0.5120021338939668,-1.400319477969585,0.343398229571644,-0.9391898934331973,1.490986527602777
-549.2305148773968,199.439183540911,0.585994573492777,-1.1766323396188068,0.44580009898927586,-0.8951325442308262,1.3144783386575103
-548.980743488291,398.1945654477759,-3.252002262552019,1.6364165885838604,-0.8932798699587793,0.4495009164911974,3.6405189145279673
-548.2635314203112,301.6070092962419,-1.4857320893908803,0.6214961338390035,-0.9225378821010358,0.385906538022531,1.6104835565204072
-547.940371171442,328.7410840646378,-2.2438971061926147,1.1582103350430117,-0.8886093761500908,0.4586647758637525,2.5251782914043983
-547.6518266706471,373.5811538904813,-2.9400893311669885,1.4997426828509932,-0.8907990183243555,0.45439752304822767,3.300508050286659
-547.4148505386975,250.9997244057537,-0.329050785891377,-0.738693071845225,-0.4069053112044899,-0.9134703430947155,0.8086667262153597
-547.333252882808,190.7822333516828,0.765802782581266,-0.7604379765946029,0.7095879101632779,-0.7046169156003224,1.0792218576625028
-546.5078740827578,226.8476759297746,0.17090718608127378,-1.2470503448744397,0.13577993781965467,-0.9907390213803486,1.258707205391976
-546.1821610069039,348.2124338743596,-2.616214860878423,1.3470955557319133,-0.8890646722206526,0.45778161672262857,2.9426597891284985
-546.0050382071054,292.4857667238726,-1.2824927716644672,0.4028678419205283,-0.9540365424490256,0.2996902995959476,1.3442805538373717
-545.6079139370624,267.319552654935,-0.6961543279112163,-0.2594693411359749,-0.9370302639696464,-0.3492481702242327,0.7429368662672854
-545.549912874879,366.1179732804236,-2.859871539786227,1.4622320357837377,-0.8903690771942668,0.45523939457853363,3.212006810477135
-545.5122408571424,407.5511497142855,-2.87637872714284,1.4543268972790364,-0.8924155118240782,0.45121453240755505,3.223138424906559
-545.0953374996151,339.3873190615369,-2.48678186326732,1.2762459865023053,-0.88967604281469,0.4565923114131402,2.7951543523638414
-544.7297744,182.1468071,1.0293838282861707,-0.2878679360886433,0.9630513050205615,-0.26931799772423914,1.068877455354461
-544.3217232382284,242.6229190450819,-0.2323986652136266,-0.873577416899935,-0.257089079285542,-0.9663877096238923,0.9039616379640444
-543.9391863421195,381.593516741317,-3.075957398900166,1.5572236228642424,-0.892183242724121,0.45167362265497873,3.447674481655006
-543.9234924123452,317.6146374714414,-2.0292117329567527,0.9823848512461607,-0.9000708521483068,0.43574357265830194,2.2545022184791232
-543.3055771258076,283.5070207562175,-1.1178278543481126,0.20249964383850994,-0.9839846291927011,0.1782533295972405,1.13602166251847
-543.2611580553851,390.8552011545625,-3.2263035440608117,1.6225230283698993,-0.8933867943434184,0.44928836585514953,3.6113177007859587
-542.9847885820723,203.3700346753424,0.6999735065916776,-1.1372419537714482,0.5241692850231392,-0.8516140913807915,1.3353958856264871
-542.9686916981473,356.2638052236466,-2.7488963107230973,1.403700324954556,-0.8906041374600132,0.4547793644605107,3.0865523694544015
-542.9189838897097,218.261916431351,0.34396929292726247,-1.2263269973002373,0.2700650856923346,-0.9628420688202153,1.2736533197005757
-542.0928415730575,258.6394555213222,-0.6191880384736217,-0.4051491198021302,-0.8367867146679469,-0.5475289893286235,0.739959212568674
-542.0783016918087,398.8066531198319,-3.1522118170922435,1.5921364521668477,-0.8926040870326963,0.4508413732262454,3.5314781355877627
-541.3871173222041,308.1287381730065,-1.8271354540234999,0.8044524511356105,-0.9152203092331235,0.402953825601924,1.99638866794213
-541.3674247839504,196.5115355424282,0.8913062592692116,-0.9275964383837244,0.6928609175090775,-0.721071250979041,1.286414396807905
-540.7941858239888,234.0403521388194,-0.09911786588647913,-0.9682161407543344,-0.10183938636566663,-0.9948008541334615,0.973276346447969
-540.0816967497324,274.6477497579925,-0.9907773310719917,0.03290408412322143,-0.9994489913334073,0.03319207318976668,0.9913235589443676
-539.8621300923746,332.8105606836636,-2.4230162542064138,1.2084869207322393,-0.8948730646931162,0.4463207345471976,2.7076647513548218
-539.7101981879836,372.757332224273,-2.969636769164559,1.5092749454523116,-0.8914712079650746,0.45307735031591545,3.331163971008362
-539.4132428707965,209.6568154070915,0.568794000889557,-1.1066344436757,0.45713680364863674,-0.8893963923638928,1.2442533533719633
-539.1691048418986,298.9225650666759,-1.6258473642921427,0.6176852003960268,-0.934809695407715,0.3551490298054258,1.739228179039193
-538.9047779090988,325.2362123144256,-2.289546602562067,1.1147423392790048,-0.8990946419107132,0.4377542973946072,2.5465023322755336
-538.5836027619091,249.9796297051293,-0.534803553002147,-0.5341076558620591,-0.7075669815289417,-0.706646281140729,0.755834524452399
-538.4712656369513,188.4804021367815,1.1932146024051493,-0.6323274144684582,0.8835962851762899,-0.4682495112892918,1.3504069929029707
-538.4350873506457,347.2444359001838,-2.660069672140589,1.3423530203657892,-0.8927673940909532,0.45051790202837516,2.979577535813978
-537.2571827459815,225.5167928503473,0.09047581063917293,-1.0039822067415747,0.08975323736763921,-0.9959640336789417,1.0080506652765513
-537.128481720556,387.0229399625218,-3.202315940255854,1.6144191782262385,-0.8929431812568163,0.4501693848397028,3.586248271417
-536.8917160129084,289.932572203932,-1.4373227111578097,0.4349154706430458,-0.9571420326077493,0.28961893828875573,1.5016817381238605
-536.810672678571,403.1666386071427,-2.8602852663465685,1.4412206916093446,-0.893039392573241,0.449978492055361,3.2028657303736883
-536.3308249668235,266.0081340807024,-0.9017797192045115,-0.09847539712543607,-0.9940903543486449,-0.10855582614943168,0.9071405986987794
-536.2390939231889,363.9445194357403,-2.8824783038528565,1.461532448770457,-0.8919014098627158,0.45222989185247336,3.231835124351397
-535.8528258,179.8803522,1.4622732982341677,-0.3825023315711585,0.9674490416717618,-0.2530659040020793,1.5114731993608104
-535.8266933796543,394.2657106753933,-3.1934480518018256,1.6128488718307807,-0.8926170677027142,0.45081567236045406,3.5776237844304837
-535.636096849386,202.0197417352423,0.8454635540529919,-0.9227925952683019,0.6755380571046049,-0.7373251205562817,1.2515409682123573
-535.0818694439627,241.341961068884,-0.41726589621505655,-0.6437777182217781,-0.5438978043279737,-0.8391514633528379,0.7671770190920695
-534.9742051294063,338.649134126453,-2.567316625976369,1.2724972360314706,-0.8959798253560085,0.4440947562795766,2.8653732520777146
-534.8649830997174,315.2346700092577,-2.1289354652701626,0.967399969699103,-0.9104144731527397,0.4136973375234837,2.338424451774936
-534.2437511013841,379.9849720307267,-3.1198211041829613,1.578210435195046,-0.8923237540877749,0.4513959657448218,3.49628830331023
-533.980076229835,281.3559503798351,-1.2861353015332224,0.28130399749278695,-0.9769060583864817,0.21366926098011363,1.316539385227565
-533.7234199069126,216.9470287967187,0.3507663175704469,-0.9681634949948266,0.34063370529869674,-0.9401960853005509,1.029746358373036
-532.8430128078546,257.329601551695,-0.8165909078265824,-0.217759162945777,-0.9662344719368116,-0.25766440429556986,0.845127069612545
-532.65320464152,194.3314536340912,1.1609006142069338,-0.7397005918209185,0.8433501832390912,-0.5373643721262059,1.3765344897990217
-532.59230105845,355.0948948746964,-2.80000751030737,1.4072029116687095,-0.8935063778092694,0.44905050140731273,3.1337297414401535
-532.2483570733546,305.6371711514211,-1.946170596898576,0.8072636373812879,-0.9236892334963788,0.3831425321246287,2.1069538610208407
-531.5526004288619,232.7770621004221,-0.23296691058370822,-0.7110486400475762,-0.31135300820567346,-0.9502943250810655,0.7482404359164406
-531.4829547103398,330.7965083168976,-2.4830022471452016,1.197690596203988,-0.9006936279855604,0.43445481756588816,2.7567667517516936
-530.6958909916485,273.056222543747,-1.1667631217014485,0.15814134261324617,-0.9909393043150961,0.13431044324070093,1.1774314699404076
-530.5721408467211,371.1675198322889,-3.0037065462224954,1.520667864136093,-0.8921806441815405,0.4516787554754059,3.36670220970553
-530.2370361230816,208.3905293631929,0.6733811353126695,-0.8602875797241487,0.6163721751752724,-0.7874549775509094,1.0924911318736703
-530.0835641287398,296.2778599972215,-1.752659791204249,0.6428250111086674,-0.9388446130653574,0.3443410990836838,1.866826274352003
-529.5188536656431,186.0853934717385,1.4920111925601764,-0.5650631823928249,0.9351786647047676,-0.354176319198514,1.5954290328374832
-529.3595440887116,248.6810426899802,-0.7226761224034921,-0.32057588181427743,-0.9140993233145133,-0.40549035391233285,0.790588182237218
-528.9580132082896,346.1970362898091,-2.718770765548421,1.3458727964728394,-0.8962017808855002,0.4436466701527894,3.0336591865083276
-528.4740939290446,322.0368197471117,-2.3690147662662002,1.0963786423322908,-0.9075234859515852,0.42000133624344926,2.610417033761023
-528.3716197242369,388.4152992106098,-3.2417405260470527,1.637913899349574,-0.8925422758634379,0.45096373002328555,3.632030228384443
-528.1091044999996,398.7821274999998,-2.8531702775486107,1.437441340018007,-0.8930638306761625,0.4499299882626392,3.1948111428814663
-528.0460323436581,224.2267217049979,0.027211308730998682,-0.7237778835276858,0.03756967220996664,-0.9992940106545398,0.7242892240028634
-527.7285864887604,287.5607677032278,-1.574474754586711,0.4946751117278602,-0.9540214106223145,0.2997384661237346,1.6503557855789324
-527.0910482354684,264.6763877571483,-1.0738375269458433,0.058176417614577335,-0.9985356932185484,0.054096851743451364,1.0754122604116203
-526.9758771999999,177.6138973,1.693533529713018,-0.4385851259111726,0.968063397408067,-0.2507055216758316,1.7494035351892807
-526.7391502311997,362.2927572245522,-2.9204097918898237,1.469797396523715,-0.8932505079144812,0.4495592620673289,3.269418562893692
-526.6508889778112,200.4172306389685,1.012523819405107,-0.7122723613658186,0.8178993239875393,-0.5753613610773026,1.2379565427059
-525.8679107673145,240.0728294172436,-0.5738358793231534,-0.39484486389070694,-0.8238188813246359,-0.566853112166658,0.6965558720874065
-525.5271790638099,379.365390141333,-3.172792938224091,1.6037768634518283,-0.8924630933494262,0.45112041298213673,3.5550970811762714
-525.3948116001402,312.5747100474857,-2.22687088847371,0.9703221021793996,-0.9167510281250337,0.3994590747895128,2.429090145694379
-525.3328255527799,337.3154611721775,-2.638384662352974,1.2770919257540592,-0.9000984916028186,0.4356864760516795,2.931217735577763
-524.8852000586307,279.2970795576593,-1.424973303559165,0.3718877064831143,-0.9675914709513571,0.2525207820005891,1.4727013893147487
-524.5516117532197,215.6841429715369,0.3591276792483951,-0.6789832333223171,0.46754801195057616,-0.8839676784368667,0.7681086649264974
-523.632562810095,255.9856032921575,-0.9827173404513531,-0.032580313927801315,-0.9994508822757694,-0.03313508590884021,0.9832572644427371
-523.4911042534945,192.3142474894119,1.351705491440045,-0.5831206030385556,0.9182033168770591,-0.39610941528316,1.4721200267903505
-523.1712294132406,302.9895028307588,-2.0504636205735505,0.8279267889868919,-0.9272646122940875,0.3744066489621884,2.2113036488048716
-523.0620330232629,353.7805488662776,-2.8504503345294334,1.4166127247386422,-0.8955068571108885,0.4450477152703726,3.183058076993004
-522.3519917332375,231.5184613704464,-0.336583271471935,-0.4299235114820716,-0.6164461326345714,-0.7873970825192841,0.5460059746557956
-521.6917318584196,328.5773804250381,-2.557001465369113,1.1991581578652524,-0.9053822125856726,0.4245975142808442,2.8242232173598776
-521.4962848505618,271.4129994573216,-1.3088851496603155,0.2813711538444063,-0.9776651236085023,0.21016875619266479,1.3387867870639594
-521.1654141340703,368.4152196973427,-3.036046068469233,1.5296513237650649,-0.8930548178061406,0.44994787741830844,3.399618934846037
-521.0784853361738,207.1341703012133,0.7433066923946487,-0.5919869514783432,0.7822316367478696,-0.6229876936752033,0.9502385961848189
-521.0179928925597,293.6202722174827,-1.8600922187184457,0.6852654539188009,-0.9383483008055672,0.34569128767630924,1.9823046699413918
-520.5626923552422,183.9779725582285,1.6527646516544616,-0.49909359813591897,0.9573043462698283,-0.28908197559325055,1.7264777477450302
-520.1598294869393,247.38488629662,-0.872443717840389,-0.0992624688523772,-0.9935897682477663,-0.11304588640613945,0.8780723651965306
-519.4467593006143,344.8900484654177,-2.7783481424647287,1.3559115146136733,-0.898689440943765,0.43858555463692944,3.091555342574212
-519.4075363214282,394.3976163928569,-2.855493071139545,1.4368569723155389,-0.8932842773065706,0.4494921577924112,3.1966230053319906
-518.8779514484147,222.970247017991,-0.015065083675487166,-0.42170418893116585,-0.03570151789747698,-0.9993624976052564,0.42197319785531623
-518.7417415267435,284.6463117759703,-1.6720996240147403,0.5527566081184703,-0.9494656681473893,0.3138709050062327,1.7610954035624737
-518.5053043965519,319.8014373695652,-2.460809911971396,1.1079382878459179,-0.9118419178703563,0.41054149219599034,2.6987242675997143
-518.4369517695094,384.899772359737,-3.213796437330661,1.624038346221047,-0.8925150657758649,0.45101757988254026,3.6008315832034747
-518.0989285999999,175.3474424,1.7917078256355514,-0.46249087529740923,0.9682623294669253,-0.2499361145078548,1.8504363653411697
-517.9199826049849,263.2256568618906,-1.2108217133969872,0.21098397562028096,-0.9851559007592703,0.17166202608378742,1.2290660924466816
-517.5723845245037,198.8104065951092,1.1219884718799098,-0.4956556597684165,0.9147187559880346,-0.40409107567936037,1.2265939279532894
-517.308069940638,376.3224668895085,-3.192527420728966,1.6097373188137702,-0.8929147423564572,0.45022579100102844,3.5754000570129336
-516.9850543464677,361.1458396044483,-2.9747535218473264,1.4868017269725133,-0.8944963444560046,0.44707526184619617,3.3256184223496716
-516.6850844171208,238.801258099502,-0.6879410294578804,-0.1376223872390949,-0.9805713051281923,-0.19616298213269903,0.7015716509957879
-516.0871693947574,310.105107602106,-2.3191592764298035,0.9913502489473923,-0.9195143024375697,0.3930565450577684,2.5221568281013904
-515.825502996329,336.0230566340683,-2.7091982998610296,1.2909535086451644,-0.9027493712596754,0.4301669125935428,3.001052546933018
-515.656692572323,277.1347957815914,-1.5410785278053425,0.4660001694407339,-0.9571954750765381,0.2894422610694584,1.6099935362545634
-515.4108570945505,214.4077201191784,0.3658501642057869,-0.3782056196856555,0.6952690325911246,-0.7187495894397447,0.5261994236135308
-514.4465417171494,254.6867219810489,-1.1107046406670278,0.15771304171766473,-0.9900688231265488,0.14058351778501935,1.121845890631645
-514.3761902404838,190.6642230892916,1.4435568597458666,-0.42748132412093254,0.9588413831979605,-0.2839422509367382,1.5055220655279462
-514.175607603214,300.1194237412943,-2.1348212514061298,0.8572993515191879,-0.9279705724478982,0.37265348069046694,2.30052688607859
-513.5837781711641,352.4208820969411,-2.906821301974978,1.4310854421758925,-0.89716640084855,0.44169270900532065,3.240002411175534
-513.2144684061964,230.2447728612488,-0.4023458687360462,-0.14538975801762868,-0.9404805539994798,-0.33984750631545263,0.4278088122343769
-512.2038572532942,270.3881744550477,-1.437423533452628,0.41446875249253984,-0.9608543192038594,0.27705410530668545,1.4959848800426294
-512.0249771917031,327.0566923825308,-2.638800986505799,1.217743274708613,-0.9079809686984578,0.4190114085337177,2.9062294006980998
-511.9786006060203,290.9140078619329,-1.9474607210418051,0.732685916942193,-0.9359512959653749,0.3521294812717836,2.0807286975687362
-511.9444154445367,205.8664023520102,0.7771964105190023,-0.3188298106938523,0.9251769779147997,-0.3795359792383831,0.8400516107422801
-511.5989335385185,182.147078751802,1.6985630591753171,-0.41610245318226124,0.9712804213788382,-0.23793768731780737,1.7487874992517838
-510.9762043112289,246.0979918986571,-0.9794709818616983,0.12760603114388266,-0.9916200131073163,0.12918881377675828,0.9877482996661715
-510.9373002859016,369.4682921913752,-3.1516050567042657,1.5795702343703943,-0.8939992761708568,0.4480684034898959,3.5252881525845288
-510.7059681428568,390.0131052857141,-2.8722317875736736,1.4466042406983055,-0.8931188473942984,0.4498207692282338,3.2159569758868014
-510.1377609266362,380.2799240791668,-3.2391530800873625,1.6319077384775476,-0.8930631274461264,0.4499313840977799,3.6270146874726534
-509.9422461379626,343.604610347489,-2.842827463593087,1.3723077580328,-0.9005630100787186,0.43472550520754777,3.1567224411588857
-509.7892124587733,281.7613347944194,-1.7493338464576904,0.6125078030094978,-0.9438178136925927,0.3304662381492767,1.8534655958797779
-509.7522666959204,221.6851283393101,-0.03853518894149607,-0.12735337279245232,-0.2896167834974524,-0.9571426846173928,0.13305578660235012
-509.2219799999999,173.0809875,1.7796149698332027,-0.4583704707794771,0.9683937382056691,-0.24942647775256346,1.8376977252358535
-509.1095094770426,317.4521667365399,-2.5380854643905333,1.1253166295836052,-0.9141749621864217,0.4053197978281526,2.7763672922306073
-508.7060693305848,261.9973325406541,-1.316859390707371,0.3645766381448187,-0.963747359071006,0.26681646853907204,1.3663948111637303
-508.4674703659134,197.4459175740331,1.156074466759037,-0.2687750284020081,0.9740228024416192,-0.22644995103504503,1.1869069839649156
-507.7748341869051,359.814707758606,-3.0351116216478875,1.5053245564074,-0.8958666358252819,0.4443230478099148,3.3879056326859525
-507.5322659790591,237.5198464120551,-0.7598755535181304,0.11637917515007007,-0.9884740633039003,0.15139031070539802,0.7687359554769737
-507.1786612722303,307.1902033022356,-2.3867220018061994,1.0106743997470828,-0.9208415744358036,0.38993691129539204,2.591892099646495
-506.8238592859342,275.30287464913,-1.6332596571065863,0.5563490788993964,-0.9465887496132449,0.3224433889935311,1.7254162990780313
-506.3123025689057,334.8010269031531,-2.7807408411293335,1.310362681964171,-0.9045956449929186,0.4262707110039884,3.0740152868535002
-506.3026196893513,213.1291322730284,0.36764293623735905,-0.08844802815433261,0.9722588932145894,-0.2339073418367659,0.37813275744057995
-505.4260008454918,189.0829307349389,1.4545630614760625,-0.25994514650637024,0.9844039391003013,-0.17592295098653374,1.477607924654857
-505.2490147399491,253.3949467361945,-1.195304261805875,0.33937333549481163,-0.9619780258487209,0.27312685291673067,1.2425484051481301
-505.1498404644903,297.4063402222542,-2.2095125783282206,0.8926352295849592,-0.9271934445211929,0.374582856571047,2.3830114323869314
-504.3185123992134,351.0337765161059,-2.967962153088738,1.4483393780836495,-0.898702458159832,0.4385588805365542,3.3024969789955705
-504.100086678377,228.9565758252546,-0.4399036240376886,0.12495161563299084,-0.9619474308483167,0.27323458837475745,0.4573052642281595
-503.2713895512047,269.4377310592694,-1.5343214563597585,0.5296939207337851,-0.9452556690902062,0.3263306912517219,1.623181438135694
-502.9495298768454,288.2522152006649,-2.018983099278769,0.7814026414185878,-0.9325897431457614,0.3609381816590243,2.1649209785092043
-502.837590500108,204.6113851668428,0.7775183175155352,-0.05006118372244727,0.9979336530425055,-0.06425281414257566,0.7791282668392164
-502.4232565175781,180.4712379610385,1.6467208105480584,-0.3059763375605342,0.9831719299679893,-0.18268266508626113,1.6749062502238783
-502.0043999642854,385.6285941785713,-2.8912324633637034,1.4563260108091531,-0.8930999776296745,0.44985823317782553,3.2372998945058287
-501.7258771463216,244.9898041735226,-1.0480385970284456,0.3391370170093542,-0.9514270473275765,0.3078742821567423,1.1015438335206438
-501.5988188434397,325.0915429510668,-2.7175568379105792,1.2393494391107058,-0.9098491188739884,0.41493924963086704,2.9868214207579546
-501.4449791379116,375.9070862872406,-3.261361778414169,1.6364727178691976,-0.8937913785701216,0.44848296689363976,3.6489071796951795
-500.7711909559905,366.2305604921386,-3.2046456372526655,1.5931776549075043,-0.8954469970761498,0.4451681428711017,3.5788222504699947
-500.6595854596828,220.3886202826705,-0.052042633241354996,0.15067881097275534,-0.3264639472105577,0.945209654611982,0.15941311034810632
-500.6339052025367,278.4596374667811,-1.7981786870222467,0.6734606144443628,-0.9364757267447824,0.35073239544962403,1.9201551472911844
-500.4317898357638,342.3563254752116,-2.9112160900655635,1.3926338832291005,-0.9020964496140199,0.4315344662872017,3.227167218440097
-500.3450314,170.8145326,1.6728390669700453,-0.4317416947635631,0.9682715408954568,-0.2499004263540534,1.72765489464144
-500.3242580734483,261.5396869772491,-1.394776653717584,0.49395209635691995,-0.9426338822382981,0.33382834519608173,1.4796589428821147
-500.2261884848139,314.1594644617534,-2.5884062952062314,1.134713185425394,-0.9158601336628522,0.40149746645161083,2.82620260459888
-499.3751448564461,196.2125808712813,1.1291249645849193,-0.036598446996053136,0.999475108840058,-0.03239609249823317,1.1297179435467148
-498.428716202076,236.2193478536264,-0.7942962518464283,0.34441215187714946,-0.9174641113366666,0.39781855714536557,0.8657518501614266
-498.3236522090635,303.8987170494657,-2.436705637405781,1.0283658273759915,-0.9213126109006905,0.3888226755159128,2.64481958520422
-498.2645264289408,357.3304696753578,-3.090695420137948,1.5183562255030452,-0.8975405493117323,0.44093192483783017,3.4435161982464293
-497.2087776833572,211.8372660577707,0.35915699964663456,0.18560742066580663,0.888382557548933,0.4591039440506003,0.40428191278040915
-496.747495058061,333.9647176943495,-2.8556761666969717,1.335086867672454,-0.9058865466020357,0.42352044187434196,3.1523552010001277
-496.3150095540109,187.5565461621869,1.387987119884519,-0.0737878247784081,0.9985899023296837,-0.0530867871055755,1.3899470810253358
-496.1279739524948,294.7320305871618,-2.2716380617860437,0.9297572484531501,-0.925482585279701,0.3787901587211595,2.4545443619552336
-496.0341590381902,270.2790208714581,-1.64073102629587,0.633091579925866,-0.9329561765006363,0.35998996198409955,1.758636758748926
-495.3965025829116,253.3122551054533,-1.2734352447382231,0.514191318357777,-0.9272622156610145,0.37441258446722425,1.3733280869537354
-495.0087912742419,227.6969873249839,-0.4568784923603239,0.3658176916032518,-0.7806062902853433,0.6250230552283285,0.585286716294992
-494.9732152057605,349.3574769986399,-3.029076732163276,1.4660789126287481,-0.9001130366871645,0.435656425622085,3.365218154501673
-493.9380282886792,285.5881113767383,-2.0720439872699417,0.8315345082744129,-0.9280564811025985,0.37243948217591305,2.2326701331886643
-493.76332302921,203.3374748312652,0.744719019963803,0.20097884584646972,0.96546016361335,0.2605507099888305,0.7713617278382602
-493.3531753780221,261.9970267285157,-1.4647486814136752,0.5924821844970193,-0.9270331341450869,0.3749794236983373,1.5800391889600272
-493.302831785714,381.2440830714285,-2.913739750147039,1.4679746277651151,-0.8930616031327607,0.4499344096753918,3.2626413899399145
-492.7766180354802,327.653864398016,-2.8229344253625386,1.294271508213103,-0.9090127894050737,0.4167682193953939,3.105494728198576
-492.7725590627054,243.394437035149,-1.06282982950824,0.5081041033491507,-0.9022022128830041,0.4313133049988266,1.1780394841993873
-492.7566140051064,371.5242566029846,-3.283815730501427,1.6401561893191356,-0.89461799487649,0.4468317840565604,3.6706345605699418
-492.3305869942041,319.836126495488,-2.740979462722246,1.2278256356524684,-0.912619813627106,0.4088093391487359,3.003418753126264
-492.0463087012,178.4949447079363,1.4892309388338243,-0.1520101388357708,0.9948309174468523,-0.10154528887079992,1.4969688946296593
-491.8671746106932,362.4062954144676,-3.2369673803177057,1.5969672323721966,-0.896798923728829,0.4424383464380254,3.6094684044207095
-491.5721532510419,219.1517890702418,-0.0600161930026355,0.3982200585213329,-0.14902812738058144,0.9888329572022958,0.4027172189406152
-491.477477696904,310.4027623252626,-2.624599325308001,1.141754289195607,-0.9169902997323444,0.39890950126160873,2.8621887560578143
-491.4680827999999,168.5480777,1.476992949893223,-0.3801223345580866,0.9684416489614855,-0.24924039110216198,1.5251233272310063
-491.3011750252367,276.4745054882252,-1.860186908791652,0.7515881395497703,-0.9271797267206047,0.374616810031671,2.0062851410384632
-490.9414792611726,340.9448195761124,-2.9773017951407703,1.4127937825646313,-0.90344496784372,0.42870408218007405,3.2954987864360885
-490.3235790133476,194.8902174499976,1.0601354926572228,0.18797278183244184,0.9846417560474036,0.17458697616914468,1.0766712727204155
-489.8822312150824,355.140000872189,-3.142346360017268,1.5329544800916768,-0.8987568824711799,0.4384473357322242,3.4963252257687523
-489.377101618014,234.91441183467,-0.7982102467184795,0.5317032638535872,-0.8322604828927223,0.5543847838957819,0.9590870444119936
-489.301085758227,301.2050223750092,-2.4907943011863765,1.0558578989379817,-0.9206937384025542,0.3902858440506511,2.7053451080356195
-489.2770948780005,267.4697012672029,-1.6389553851580072,0.6845997882842952,-0.9227364195886196,0.38543157624249585,1.7761901994598814
-488.1643771175687,210.5638118761282,0.3372281651790792,0.42014202584477484,0.6259556919435664,0.7798586229076724,0.5387412711784756
-487.372891665853,258.3716026861621,-1.4221765428152349,0.6435168808726448,-0.9110715204468377,0.4122483288391687,1.5609933039260455
-487.2702577819302,332.4459013653469,-2.919694996392165,1.3538562474524352,-0.9072125686553435,0.42067250358654756,3.2183140944791937
-487.1385334472491,292.045919815882,-2.318940377888557,0.9648852615749278,-0.9232662080974036,0.3841607853301035,2.5116703693371947
-487.1051759919462,186.7607257027683,1.2372253246849267,0.13444422568389686,0.9941476381823373,0.10802996573395922,1.2445086395286555
-486.6831540360918,249.9936497057854,-1.2416194262529885,0.625182222621612,-0.8931654962737801,0.44972813595105665,1.3901336666417727
-485.9666737049554,226.3824819360628,-0.44728068787233216,0.5646588886899742,-0.6209240022035355,0.7838707696346024,0.7203469124804681
-484.8921452072964,282.9217849117829,-2.1079303574877097,0.8762685219379818,-0.9233932233087389,0.3838553831164771,2.282808996512332
-484.722566805125,202.0570679320924,0.6946363917404237,0.4280561132420328,0.8513367336579669,0.5246196392860105,0.8159361205474552
-484.7129296194962,348.6149035512698,-3.1066207674043693,1.496060150044076,-0.9009699519383406,0.433881488086579,3.44808476766712
-484.6012636071426,376.8595719642856,-2.9343644177741823,1.4772979899647785,-0.8931921405595339,0.449675216175717,3.2852555284868163
-484.4423958581442,316.7613397223899,-2.7749502887920943,1.232693830912706,-0.9138869969977229,0.4059686647002255,3.0364260547620074
-484.0213933807451,324.8896573738703,-2.8680882821472387,1.3019227130254227,-0.9105761136155263,0.4133414343044311,3.1497512830193077
-483.9589965497471,367.2971837737159,-3.299513237064049,1.640763229290071,-0.8954012878915504,0.44526007416133,3.6849547590372476
-483.7961439103574,241.7387064305967,-1.0452230540075844,0.6497994044671095,-0.8492612238942083,0.5279728909609955,1.2307438802101565
-483.6980157881305,173.4880149601519,1.2810141819212624,-0.1004260927030005,0.9969411440123788,-0.07815596826403937,1.2849446425348419
-483.3589216237731,357.8838631557505,-3.2542233651686447,1.5926788449052545,-0.8981963912303551,0.4395944071308992,3.6230643954280297
-483.0040305165675,180.8141076636237,1.2497509221322844,0.1143428960613245,0.995840651776064,0.09111199849758497,1.2549707826281002
-482.7039725940178,273.8340252712776,-1.8743428151882275,0.8013358063608962,-0.9194917362994667,0.39310933196375797,2.038455313075025
-482.6639857558521,307.6458772519845,-2.671101716198965,1.158676186922967,-0.9174053508211307,0.39795404544338797,2.9115828829733497
-482.5911342,166.2816228,1.1922656138346674,-0.3070552907688091,0.968400259695941,-0.24940115681534833,1.2311702747880466
-482.5661680002549,217.7636263336591,-0.052746045328315,0.5976957104564707,-0.08790735197593927,0.9961286550785388,0.6000185893752309
-481.4804979770029,339.2748947260922,-3.0380048607017347,1.431247456014824,-0.9046352788960033,0.42618659314524454,3.358264851675084
-481.3086020780695,193.6594926383593,0.9629795543310161,0.409486079286475,0.920255299134304,0.39131852040918375,1.046426524505649
-480.7083310354002,298.5485248376579,-2.532122754984361,1.0772014556830751,-0.9201935952118198,0.3914635964315785,2.751728297349745
-480.5722096274442,264.7847584842651,-1.6355761619449467,0.7464660577953618,-0.909732129529202,0.41519567977312005,1.7978656671072817
-480.3495301732663,233.6345633206431,-0.7747810563315657,0.6926629272589585,-0.7455100821816427,0.6664943490874624,1.0392630158190015
-479.1532739364231,209.2356470317397,0.3249162999723419,0.6260131843486455,0.46067119685608093,0.8875708695012392,0.7053106471378751
-479.1428075554265,256.0143627640035,-1.3991356176766898,0.7128935103802472,-0.891006960596392,0.45398964323955615,1.5702858446135863
-478.158254159315,289.3564525136349,-2.3551315576965486,0.9934724818360524,-0.9213779813943928,0.3886677442258286,2.5560970690143314
-477.8165341619613,330.7403883313121,-2.981379322898768,1.3718910963018434,-0.9084376228254242,0.4180204366239675,3.2818756599116594
-477.8161216183237,185.8402695719365,1.0722655178567846,0.37232015677429603,0.9446720970175476,0.32801620252126146,1.1350663592606005
-477.7461979952231,313.165840181804,-2.7898461996278288,1.2271169061330671,-0.9153652708045857,0.40262441680162353,3.0477955507047105
-477.2502900241866,247.8315319851756,-1.2004069124705816,0.71722863794438,-0.858442843884828,0.512909235423704,1.3983539160722886
-476.952849310164,225.1347787593621,-0.4234250737630956,0.7377454581560391,-0.49778310331641484,0.8673015519717922,0.8506216280586493
-476.7681668994978,170.2445758298289,1.036039445452929,-0.025270575159667942,0.9997026595855267,-0.024384265779891855,1.0363475934759114
-476.0086309676814,280.2507068253074,-2.1301247243779664,0.9104569575065574,-0.9195280913573168,0.3930242857696836,2.316541217608356
-475.8996954285712,372.4750608571428,-2.9554863483030123,1.4887124274398733,-0.8930973718164407,0.449863406440851,3.3092543339277194
-475.8235724159599,345.0761973895305,-3.145357511826689,1.5011454515347205,-0.9024863809804097,0.4307183907669638,3.485213270930197
-475.7382839661122,200.8026519532269,0.6477330354500207,0.6444777619636346,0.7088858402599053,0.7053232347505702,0.9137339168920857
-475.3452186308918,321.292075253356,-2.9034403689942656,1.3023940346295528,-0.9124093814009775,0.40927878118891736,3.1821684741295835
-475.3171517361413,362.7513007528177,-3.3290600191220707,1.648502205282228,-0.8961463345125164,0.44375865866457315,3.714862060930044
-475.2136784805076,353.0924937644716,-3.263428487915568,1.5831305341288118,-0.8997207737774197,0.4364659542660356,3.6271569836209006
-474.9875760115722,305.2050988118689,-2.7064290052905435,1.1687088667258878,-0.9180594381182872,0.39644276772560116,2.9479888696943326
-474.8467625952428,240.0841332829326,-0.9858906457024741,0.749113664781306,-0.7962256955319865,0.6049997039458815,1.2382050105074363
-474.6645115093445,177.3273108748542,1.0460583613205188,0.2681105356538485,0.9686882703569764,0.2482801540051268,1.079870989802561
-473.7141856,164.0151679,0.7805575860325558,-0.19745831993124463,0.9694610358748891,-0.2452453871541459,0.8051459080334697
-473.6739971514764,271.2967161111903,-1.879606428216652,0.8402654399020255,-0.9129288630681938,0.4081187216693388,2.0588750167232357
-473.5605207153855,216.5703392122156,-0.0406309621184709,0.7757737233574314,-0.05230307185791018,0.998631257609247,0.7768370131079783
-472.3622110143314,192.444403171479,0.8632172989357997,0.6416591633576686,0.8025604339690392,0.5965708254913473,1.0755791868118687
-472.2073548989384,262.5839029518273,-1.624111557052953,0.7875414153036804,-0.899793795367104,0.4363153971828889,1.8049819474364532
-471.9491468835254,296.5565399941073,-2.5821654048237996,1.0981516680387524,-0.9202370644353509,0.391361399782104,2.8059784859982715
-471.9269101159264,338.2996204903488,-3.107584125984847,1.4567000334286906,-0.9054566993028692,0.42443864773080414,3.4320626578581215
-471.3619391371113,232.3523212696121,-0.7124026741581484,0.8007657114015322,-0.6646821964318416,0.7471262127288418,1.0717944274458993
-470.1285731027301,208.0977640060046,0.32302237523495725,0.814356423974037,0.3687124488095286,0.9295435062937509,0.8760820967068184
-470.1098207510365,312.5974291412886,-2.8497230419973314,1.247274733025091,-0.9160958329747938,0.40095938049410784,3.1107259081657026
-469.7927579899444,245.5496713656049,-1.1275227982784086,0.7616107293249064,-0.828667034440924,0.5597418566007767,1.3606463771532957
-469.5872287024404,253.348099170926,-1.34864332590287,0.7609470803264937,-0.8709304002200762,0.4914063878018864,1.5485087276343554
-469.1455522323757,287.3220932636861,-2.401028960295428,1.0180237804037104,-0.9206637293167914,0.39035662863655596,2.6079326075734404
-469.0837718171638,169.8073558169559,0.7553437486045969,0.24870190114806637,0.9498385734316009,0.3127406024510107,0.7952338110208261
-468.9684048494724,184.1253230531443,0.9186700650238787,0.6099324668502845,0.8331011303861371,0.5531206979939738,1.102711341416715
-468.1471784021344,329.2635477960982,-3.051963983668608,1.3931542337145517,-0.9097030556977738,0.4152593773223347,3.3549013214291623
-467.9906754390158,223.8698684558592,-0.36877796871236806,0.8521568490599968,-0.39716310350228984,0.9177480423386526,0.9285302825473613
-467.1981272499999,368.0905497499999,-2.98027327057617,1.501591119313745,-0.8930500244307285,0.44995739116529165,3.3371851397416785
-466.7307044697128,199.7274450415118,0.6149294112948894,0.8495258886742841,0.5863568557572688,0.8100528610568877,1.0487289527820387
-466.7058437895499,358.0417574509017,-3.370507647730142,1.660432437473621,-0.8970540426910063,0.44192085772423356,3.7573072382787602
-466.5745729254909,346.9673742389913,-3.25916533637702,1.5613321197832144,-0.9018539038716894,0.43204112775451536,3.6138506718053915
-466.3783550412826,303.9685386470389,-2.7649844332187485,1.1844889696774927,-0.9192057278083053,0.3937776402545016,3.0080147997025635
-465.8514109121896,239.1272287806747,-0.9161491801765417,0.7945285079783728,-0.7554716948690772,0.6551812865548312,1.2126849839626483
-465.533271011749,277.7326823202105,-2.1651608617321014,0.9384888986247464,-0.9175165803850152,0.39769752918340856,2.35980570598903
-465.4553376785532,268.238221941981,-1.851628711080279,0.8521248138462402,-0.9084204775049077,0.41805769464244436,2.0382947731055254
-465.0512923859819,261.8104918858375,-1.6406326150429489,0.810833803785374,-0.8964901936805859,0.4430635762896174,1.830061975700201
-464.837237,161.748713,0.1362229008003249,0.0442155715447425,0.9511507268158587,0.3087268936741077,0.14321904716022726
-464.7607094431841,320.4655983468547,-2.988915706089092,1.3275553400278184,-0.9139081669807708,0.4059210050315795,3.2704770720710505
-464.5521993361997,215.4817136083516,-0.0026683189677206335,0.8980555736536915,-0.0029712049765474053,0.9999955859607518,0.8980595377237383
-464.3584663527154,176.5252791484605,0.7873777850552206,0.632055405051691,0.779827468347195,0.6259945044576706,1.0096820348275601
-463.2526683517291,191.5584131440306,0.7745210573771785,0.873540617764388,0.6634257119168044,0.7482421565026132,1.1674570995136615
-462.6423196812428,295.7836116606082,-2.6573985951517423,1.1201191040260112,-0.9214846937757901,0.388414674203921,2.8838228275534696
-462.4895137599214,336.5459778877915,-3.1773306246618414,1.4790404369247883,-0.9065888021741719,0.42201509898628053,3.5047097615170184
-462.4184928349871,231.0786775722071,-0.6200409332755433,0.8377126123444748,-0.5949258328242416,0.8037806003122884,1.0422155150534897
-462.3481026735323,255.6671045282776,-1.4428316193431516,0.7891878699908393,-0.8773354720071662,0.4798775568392034,1.6445609067216267
-461.4280977156627,247.3573636083155,-1.1645193298742025,0.7761744231002486,-0.8321069472428233,0.5546152074639041,1.3994827632828013
-461.2128569799399,207.1584496526688,0.34979913322481787,0.9417460176001017,0.34819331336775594,0.9374227522980139,1.0046118629950997
-461.1432146522761,311.726314358321,-2.9181425521755244,1.2603197574358214,-0.9180379926948171,0.3964924261179158,3.178672969306621
-460.11545575,168.83138475,0.43344015494071036,0.6144541836084149,0.5764237997430232,0.8171509059468851,0.7519470138705989
-459.5295385160385,286.7052465334788,-2.484821416870828,1.0427225461384277,-0.9221016256823331,0.3869477896486791,2.694737052471976
-459.3428495010295,183.5892866575495,0.8039655039038137,0.9084742935519633,0.6627196145067354,0.7488676201759854,1.213130691027167
-459.2245054648083,271.7474321314343,-2.03179040116047,0.9003345839565583,-0.9142591203391935,0.40512993085750165,2.2223353926255265
-459.0715307694493,222.6365976670834,-0.2787636030159549,0.891175556954285,-0.2985396217640743,0.9543972413188144,0.9337574736939014
-458.4965590714285,363.7060386428571,-3.0137837729664323,1.516384801668196,-0.8932988616255364,0.4494631729280174,3.3737687379140375
-458.2576690275575,263.2069692946599,-1.7341273192771405,0.8292012833647365,-0.9021674192186616,0.431386077313976,1.9221790571632622
-457.9200064047402,353.919115825972,-3.401663966027717,1.6679480978677665,-0.8978721288599236,0.44025633466941605,3.788583982829484
-457.8257983635064,198.9876473188813,0.6243255768865585,1.0031206133581785,0.5284005051326472,0.8489952333055605,1.1815385693657328
-457.6637285954408,327.6620062009533,-3.1384722073618683,1.4141223612557365,-0.9117246481012191,0.4108018574017263,3.442346561429627
-457.4440197963801,302.9759461982658,-2.8286859290462805,1.189970991881051,-0.9217582426491858,0.3877650604532138,3.068793744568506
-456.8938306816059,238.1439218628826,-0.839470177177731,0.7878269623367148,-0.7291801200579555,0.6843218194039011,1.1512521448212405
-456.4598795527717,343.8842386842388,-3.3336130336727714,1.5864365448111644,-0.9029654485692747,0.429713158618733,3.6918500469257096
-456.1304523150864,278.1249479813742,-2.2755403586460985,0.9673750242211048,-0.9202915516099854,0.39123325527782726,2.4726298472100505
-455.6862421522975,214.3642459839689,0.07440631994459333,0.9481989230243869,0.07823072107825046,0.9969352808881713,0.9511138197252232
-455.3936745,175.9140565,0.6405413090395103,0.9429101236997258,0.561927490456649,0.8271864937661233,1.1399002894821466
-455.370340670417,318.6810578575167,-3.060163066419553,1.3327708039436255,-0.9168217315050545,0.3992967726391911,3.3377950819250213
-454.7091956841869,335.5368894975459,-3.24808676512986,1.5026616788363714,-0.9075821575429069,0.4198745375820758,3.578834971726847
-454.5586592285636,254.0393494922922,-1.40936804810938,0.7726973580584349,-0.8768601160868044,0.4807456050930014,1.6072894892277896
-454.4274314141115,190.6734596387363,0.7329336950766052,1.0316638924006216,0.5791595312498308,0.8152142278950216,1.2655126187683186
-453.8500993989762,294.2038170155913,-2.7087462283048693,1.1173338201627805,-0.9244414883227281,0.3813239235448771,2.9301435109965874
-453.5196848390343,229.8004436511432,-0.5114542808049717,0.8121655839732077,-0.5328809886782472,0.8461901984218996,0.9597908194728018
-452.3536244551931,206.2918819572944,0.42040803900500245,1.0167899416596295,0.3820936615003103,0.9241236031188069,1.1002748314490451
-452.2086521290196,269.7187692552297,-2.0295695736163624,0.8879539893454025,-0.9161544670623383,0.4008253890183644,2.2153137342922147
-451.7352699408743,310.3902956673647,-2.9899517313727535,1.2583127061603419,-0.9217030923899405,0.38789613233289755,3.243942388887862
-451.311808465746,245.3656008663461,-1.0802814391513518,0.7394414064581869,-0.8251999230981216,0.5648407624444736,1.3091148083188797
-450.67189325,182.99672825,0.7789575016326636,1.1392518799952347,0.564422002133921,0.8254864041927862,1.380097690535883
-450.3779595604551,285.4743003615069,-2.546632085664861,1.0427176807931815,-0.925430560946111,0.37891724276808303,2.7518348681518794
-450.1909346414232,221.4872525437125,-0.15685976710679747,0.8461618255391693,-0.18227253361016807,0.9832480477943143,0.8605781902515183
-449.7949908928571,359.3215275357143,-3.060404702337323,1.5409373336276773,-0.8931704895290721,0.4497182191488331,3.426450759642691
-449.7936137782294,323.6206445692964,-3.178668836847944,1.3947500999995366,-0.9157249237537551,0.401805754085453,3.471204893952095
-449.2300006331639,260.9781055082715,-1.7182597557768229,0.8031513736228003,-0.9059209546351229,0.4234468372216134,1.8966994272352218
-449.2248438386799,349.5355740074941,-3.4524907840782233,1.6819995105198056,-0.8989881443123374,0.4379729630763296,3.840418592749224
-449.1097352673175,198.0500447744319,0.7151008898905541,1.1493037964144674,0.5282904511760259,0.849063719161425,1.3536131275866712
-448.4815880408379,331.0630915582815,-3.272129877823416,1.4803964341148683,-0.9110925302209385,0.41220189394956486,3.591435303535997
-448.3499959860037,339.9235335704998,-3.381412163270151,1.5878904556851123,-0.9051651660491327,0.42506002184544023,3.7356852540286627
-448.2415485959006,301.5808314782349,-2.8921962037320577,1.17799927344585,-0.9261262448006642,0.3772137042730823,3.1228962789566155
-447.9714264284282,236.9028067696756,-0.7494120755496497,0.7277567696061326,-0.7173958859899443,0.6966657324461301,1.0446283428507899
-446.9695940430177,213.2231391959082,0.20211868918921996,0.8801785749145971,0.22380863585185193,0.9746331076451965,0.9030870878593379
-446.8734833981703,276.8429853303234,-2.333988049074351,0.9598590692843043,-0.9248446991738074,0.3803449518662099,2.523654026626714
-446.0040116538921,317.1381020908638,-3.141141791680276,1.3296385038314307,-0.9208942342764606,0.38981253093810553,3.410969115414483
-445.950112,190.0794,0.5565150160488161,0.9464028698209744,0.5068898225600652,0.8620108513151246,1.0979013412384513
-445.802563241077,252.4796885595206,-1.3867122882147065,0.7253191254420681,-0.8861082040714455,0.4634784252554562,1.5649469013412927
-444.699402430528,292.832797038626,-2.7675472326136537,1.100475726739447,-0.9292323231059726,0.3694959941529508,2.9783157169598735
-444.6236998628113,228.5350756890654,-0.4056421197421432,0.7265889576039474,-0.4874615369999322,0.8731444610977406,0.8321520549880833
-443.7328298526096,205.0111958185004,0.5919442729432541,0.8948094032307528,0.5517314143882626,0.8340218500597735,1.0728848448834076
-443.5300429055505,268.2123572461136,-2.0630919088560717,0.8649099740254513,-0.9222354439903229,0.38662874420815124,2.237055539667287
-442.4402473594499,308.8918723172934,-3.0638614949172798,1.2413427492641074,-0.9268196374682821,0.3755068036709351,3.3057796480085178
-442.394194555731,244.0265375513791,-1.0293891881773247,0.6554612148763482,-0.8435147136147302,0.5371060676583906,1.2203571218883225
-441.2104826757395,219.8231165098343,-0.02231473157282843,0.7061172061180819,-0.0315862536610057,0.9995010298042031,0.7064697134493263
-441.1847813039312,284.136008269648,-2.6046477450712255,1.0220168914089907,-0.9309019470816078,0.36526916776491214,2.7979829167151675
-441.0934227142856,354.9370164285714,-3.119126259291249,1.5702199459807478,-0.8932031707977137,0.4496533060891581,3.4920680549147383
-440.5194166265761,345.1999183331137,-3.521571588030632,1.6975084200295383,-0.9008079213128313,0.43421778970933017,3.909347936126403
-440.4766213020985,196.9152932186443,0.7544300054851233,0.5523720871093242,0.8068518359126751,0.5907538530423188,0.9350291737661419
-440.2736540992919,325.2375294946953,-3.3114504303731787,1.434498781985123,-0.9176024324326619,0.39749940376516557,3.6088073803315566
-440.2284055450578,335.6017677254729,-3.434695812010064,1.5760204680378322,-0.90888584209716,0.41704499281892393,3.779017840221671
-440.1384114493167,259.6718527725358,-1.7467179787509102,0.7639616351267331,-0.9162011452078483,0.4007186812713217,1.9064787114565893
-439.0297333604947,235.6093268876585,-0.6578762782497266,0.6015155752887684,-0.7380127825199995,0.6747867313730227,0.8914158315840536
-438.9127138342647,300.2355684565923,-2.959039509897431,1.1510101655311598,-0.9319756679647901,0.3625208329483744,3.175017987711266
-438.2346648142466,211.3048576959202,0.3466453900099051,0.6328009005769359,0.4804335684867375,0.8770311204689942,0.7215261645887142
-437.7417452737244,275.4708894587313,-2.3873983797152967,0.9303657052979695,-0.9317496007204612,0.36310147556469796,2.562274647468888
-437.1361203333333,188.8202583333333,-0.6917972613538859,-0.014256963825274896,-0.999787710696798,-0.020604211697026528,0.6919441536961287
-436.7598189082541,251.1735311351974,-1.3959555041430196,0.6614668150889755,-0.9036815468420571,0.42820516332378217,1.5447427348950844
-436.5461745842918,316.1752891797675,-3.238731921991684,1.3193028212832683,-0.9261103985734052,0.37725260721989534,3.4971337401898057
-435.6172561528426,226.8685852274825,-0.2913785267817144,0.5500354832573774,-0.46811768307336327,0.8836661331034624,0.622447169414127
-435.412123109662,291.4927465303175,-2.825013738327455,1.066290684788951,-0.9355746121941281,0.35312907699282853,3.0195493780043656
-435.2763179836591,203.4943280300705,0.5452176745848504,0.33455687927196603,0.8523286603799987,0.5230065532044861,0.6396800904732839
-434.4371020643612,266.8588065606723,-2.1096634589371086,0.8236787484911651,-0.9315184726128839,0.3636940131222395,2.264757512558565
-433.3981735775246,242.7176605326374,-1.0182184534806378,0.558862332679341,-0.8766364981364431,0.48115325015536814,1.1615058871552464
-433.1125181427509,307.6509299036612,-3.144450854178991,1.2104041044419853,-0.9332461369481624,0.35923759250854,3.3693692689280867
-432.3918545357142,350.5525053214286,-3.199118066151534,1.6109573793174254,-0.8931506620355332,0.4497575957173919,3.5818347364380725
-432.0868191633544,332.2834365128789,-3.5231840892610387,1.5642827277861027,-0.9139633014162805,0.40579685023944334,3.8548419655378954
-432.0198267112898,341.0967577236084,-3.6127878551246053,1.7088564180127601,-0.9039762349836891,0.42758270145635463,3.996551806685264
-431.9356995004581,282.768393768205,-2.6547924088671557,0.980333126835522,-0.9380847527224025,0.34640582661056507,2.8300133875566362
-431.6625782666802,195.6565111332383,0.09469384796994962,-0.3424229911092291,0.2665366517098806,-0.9638247835033532,0.35527514644785824
-431.3255720888786,217.0039080997349,0.08064866791921402,0.4205018509046354,0.18835846835531977,0.9821003448725787,0.42816587235716
-431.1557438927614,209.1453723737405,0.288474320665507,0.31605015165613093,0.6741505619751786,0.7385939478418102,0.42790785461976405
-431.0911652936852,258.3069178723613,-1.7838528662076414,0.7070126402878464,-0.9296452636486289,0.36845580980040393,1.918853283032345
-430.4068029377099,323.3627815060644,-3.432054573657956,1.4155125959334847,-0.9244585321742304,0.3812826016097082,3.712502458694519
-430.1016233546458,234.2895353377428,-0.630438281361071,0.4465108755726652,-0.8160547471884306,0.5779746098153679,0.7725441014014469
-429.6042721117974,298.8953880378824,-3.021812575049888,1.107022023310105,-0.9389742920292472,0.3439873237608821,3.218205866445345
-428.5843232564708,274.0848757345859,-2.434256774322579,0.8809593440354785,-0.9403164734721973,0.3403012337867884,2.588763297248087
-428.3221286666666,187.5611166666667,0.21092006135042532,-0.13909079715571485,0.8348212300640868,-0.550521129325919,0.25265296779076113
-427.7331966569548,249.8533020624608,-1.426048796514495,0.5812689592250105,-0.9260274274173458,0.37745622748977464,1.5399638869138998
-427.3021969970778,315.1589990693159,-3.34326250545297,1.2847382117217165,-0.933451459915668,0.35870373845460246,3.5816136660764495
-427.155462493297,226.2583817348342,-0.28528165942015227,0.33223596050341203,-0.6514598293124951,0.7586831293709745,0.43791135935613784
-427.0445954843457,202.9922688849724,0.1366463013616707,-0.0394372303229859,0.9607860814773467,-0.2772906519149268,0.1422234397396321
-426.1223096523735,290.1369350113995,-2.8737934252584925,1.0146149752613212,-0.9429558361289572,0.33291784438557676,3.0476437126218463
-425.2025139333475,265.4570842835697,-2.1566284518936727,0.7647129546470975,-0.942502414275858,0.3341993403407295,2.288194087598863
-425.174275,148.527725,-0.03789935862408425,0.05474197738602585,-0.5692208078752261,0.822184694507186,0.06658111948780311
-424.8763996779214,329.1340754086344,-3.6259440770844598,1.5187370420860082,-0.9223594229181453,0.3863328810159782,3.931161743447862
-424.3719802353384,241.3682401870948,-1.0422223081168405,0.4476437954827725,-0.9188328508685223,0.3946469208860293,1.1342893401467795
-423.8975690926771,210.9314991580044,0.12067733516398753,0.1312717045714861,0.6767751236372652,0.7361898070645669,0.17831230928734254
-423.7825469699109,306.3423866038145,-3.221781289522136,1.154698299569158,-0.9413653810014343,0.33738882532180037,3.4224556740070167
-423.7577405,157.9712875,0.1050951456821505,0.8525103735533145,0.12235106689344225,0.9924868847647491,0.8589638680770946
-423.6902863571428,346.1679942142857,-3.323556491772466,1.6616295410105966,-0.8944431983467332,0.44718157937382264,3.715782620870331
-423.4247693765821,336.7322061728555,-3.77431594476986,1.7127654256163343,-0.9106237648967118,0.4132364441882375,4.144758889746266
-423.0926199962004,195.2186535547607,-0.1543878574932939,-0.17606349284319325,-0.6593079595846739,-0.7518730041890679,0.23416653060058515
-422.6364806430271,281.3556149681099,-2.6952841956137985,0.9212187205447137,-0.9462555758710643,0.3234198279835676,2.8483680987905267
-422.341206,167.41485,0.17142541496087782,1.2754686037060283,0.13320420151118278,0.9910886139492111,1.28693699610133
-422.3310714017312,219.2548759204012,-0.05742158042830577,0.1725775961874116,-0.31571168355239987,0.948855169595713,0.18187980812808688
-421.9653459528882,256.8932668229401,-1.8284662970814611,0.634096817361223,-0.9447996528268229,0.327648616689152,1.9352952677435096
-421.5818563564792,233.280173027431,-0.6719947433891781,0.32035329066023727,-0.902674916829181,0.43032312804151174,0.744448229213778
-421.0215482882465,322.1825821553842,-3.5763979323935686,1.3702527775059645,-0.9338071693232367,0.3577767048321115,3.8299105531450475
-420.9246715,176.8584125,0.18387690139904844,1.3952685091849268,0.13065632597656102,0.9914277202511067,1.4073325575681264
-420.2811305568105,297.5396203515349,-3.076372453687755,1.044334902440591,-0.9469257099281274,0.3214524846335951,3.2488002188907243
-419.7917243279865,226.2122696038665,-0.36266420472881783,0.21050651191787476,-0.8648642257996212,0.5020058475077973,0.4193307965692673
-419.508137,186.301975,0.4454000198220445,0.8474876572647142,0.4652178769622103,0.8851962081678693,0.9574009123003338
-419.2708325136355,272.6408010114735,-2.476303519947117,0.8168813547200126,-0.949662745307304,0.3132741134779486,2.6075609811836973
-418.6770115294197,248.4836516135626,-1.4736810114363124,0.4936651883830842,-0.9482116065274404,0.3176393383172974,1.5541689231512958
-417.9216515502129,313.7644005518611,-3.4431013133123183,1.2057867445056545,-0.9437984023694062,0.3305216720352185,3.6481321696120816
-417.4452953252821,203.379162912287,-0.005725006539665227,0.06811292614503331,-0.08375635429928198,0.996486263384746,0.06835310093856731
-417.4255254014134,154.9159898980754,-0.4139912505687825,0.4839229083036498,-0.6500670868586329,0.7598768206644617,0.6368438872506881
-416.7912441640706,288.7449864068474,-2.9150366002286976,0.9480127702128086,-0.9509740319249502,0.3092707399745466,3.0653167198773192
-415.8663145190443,263.9578376993848,-2.2048698227916415,0.6952731899342376,-0.9537069760413708,0.30073743340333275,2.3118944059144604
-415.699366177344,194.700039352582,0.19000851863252483,0.5305902192015519,0.3371419927503501,0.941453810191622,0.5635860341290205
-415.580256331906,213.8203238917056,0.03440383397452353,0.016871299368885533,0.8978518644954502,0.44029766002335713,0.03831794011349171
-415.2851531372253,240.020366780095,-1.0966468246924796,0.3415630239456153,-0.9547618934997251,0.2973713616352788,1.1486076603588238
-415.2304483130283,330.9132219365321,-3.9853815224840274,1.5727868549138915,-0.9301863102385092,0.3670877664058938,4.28449814689504
-415.2156092272728,148.2415564393939,-0.9117570983649422,0.029546708547467066,-0.9994753278446211,0.0323893351257342,0.9122357230479674
-415.1584807102481,161.9029740321477,-0.21382347391145065,0.768094168448366,-0.26818407691314883,0.9633676872774186,0.7973011536426795
-414.9887181785714,341.7834831071428,-3.5472144704820643,1.8402667747194865,-0.8876552792271556,0.4605085289765657,3.9961621966248835
-414.410459868488,304.9876157177039,-3.287995673626734,1.0727384233768051,-0.9506815990701544,0.31016849806099617,3.458566650330318
-414.1575829470417,222.0810733592055,-0.251529348837505,0.07954784667767363,-0.9534546528438124,0.30153644053494644,0.26380840251529886
-413.6680625546967,171.0851072476621,0.08710073524028174,0.8576493950959633,0.10103779630675803,0.9948825879054644,0.8620609160540045
-413.3284177258624,279.9641966272129,-2.734032643966407,0.8525421820727579,-0.9546630125055483,0.29768865036113046,2.8638719717346515
-412.8983557153766,255.4901010707436,-1.887402603341983,0.5612085285607166,-0.9585240318845989,0.28501171958305915,1.9690717609146142
-412.4995988002744,230.6784891835275,-0.6648110835198644,0.1699750890110053,-0.9688351889667346,0.24770623048238383,0.6861962603039711
-412.3145573779365,180.3949166145974,0.2762452443234105,0.63980865589156,0.3963927597198227,0.9180810313048097,0.6968978053955008
-411.1570918784736,321.0744015639805,-3.758899023191219,1.2237494677920107,-0.9508772488085776,0.3095681794019378,3.9530854565097795
-410.9327680361909,296.1646906071738,-3.1219013752637914,0.966854044013779,-0.9552382360731442,0.29583764524459677,3.2681913865775596
-410.5726430358951,189.3945040372179,0.6405040788678235,0.31734387082710813,0.896048650130173,0.44395587235658307,0.7148094902824468
-409.9555909854066,271.2499213630333,-2.522965262724831,0.7479429245772229,-0.9587569411235237,0.2842272468421422,2.6314962160986104
-409.7119488030535,155.7570513716916,-0.7558913139911008,0.303533282955611,-0.9279776976412346,0.37263573725620225,0.8145576299004288
-409.5673201627473,247.1511017603295,-1.5454981369940874,0.41117077963696397,-0.966384543489116,0.2571009803663396,1.599257922124966
-409.1989334019246,198.6708321461594,0.34668992576643215,0.07312820349403916,0.9784695731602785,0.20639111996290546,0.3543185555036595
-408.2914753033949,208.0240210973323,0.10954444027448722,-0.10672563939508907,0.7162621680447867,-0.6978312880831453,0.15293902869882914
-408.0837724077388,312.1029187845709,-3.5193766186650106,1.0791597288383685,-0.9560630231070004,0.29316121136245676,3.6811136228528
-407.4441775027003,287.3467689741018,-2.95215646960563,0.873638907463401,-0.9588930898707781,0.2837675848261596,3.078712841703205
-407.0521309593315,224.4179676178836,-0.4512366079537129,0.01191878134640484,-0.9996513434069267,0.02640438646752969,0.4513939894442063
-407.028571803991,217.2049261875135,-0.14760082176346614,-0.08471944434001093,-0.8672895289437453,-0.4978040507916104,0.1701863297522181
-406.8274803740337,262.707337857982,-2.265227263069225,0.6295143280485919,-0.9634866938325326,0.26775621525495064,2.351072700400939
-406.28715,337.398972,-4.67978522339603,1.419468696706587,-0.9569476420439379,0.29026059048129055,4.890325256876656
-406.1563331796373,238.6423766330412,-1.1789767746651048,0.2428904233093991,-0.9794307966212297,0.20178036234951935,1.2037366792347703
-405.2569434545455,147.9553878787879,-1.3483427304989606,0.029311102508463267,-0.9997638000370266,0.02173347960002121,1.3486612842443628
-405.2168947419588,174.7426729112921,0.24335443382624652,0.15601833123323647,0.8418447182929392,0.5397198071984035,0.2890728284424133
-405.1853526999085,165.0896388362792,-0.24725373071471674,0.20425853660583418,-0.7709534003690378,0.6368915562789463,0.3207116417105911
-404.9126158312068,303.3230536848387,-3.3290139606975195,0.9723739115868724,-0.9598905265028592,0.28037506510041804,3.4681183622324285
-403.9765799242579,278.5290167467063,-2.772222686448346,0.7808540066823468,-0.9625453161093722,0.2711208483977371,2.880095762819486
-403.7220839469261,183.6922126444723,0.6176415572858218,-0.11154248917836578,0.9840812090511517,-0.17771936864738058,0.6276327112082041
-403.6285374521355,254.1147195128987,-1.9593395712759498,0.4941132390376364,-0.9696422706357266,0.24452784503281483,2.0206829163825004
-403.4893487185702,328.2502221061603,-4.11754107206756,1.1343677098746812,-0.9640829381448216,0.26560137119007493,4.270940713867333
-402.6562515793281,230.4012733182817,-0.8169195089826995,0.07094911970279481,-0.9962497771016979,0.08652387892840484,0.8199946717772844
-402.34821013353,192.845407030304,0.6048152189723083,-0.17757074725715385,0.959501131739947,-0.28170477132942,0.6303434138483445
-401.5520267905628,294.7769596567451,-3.1565204921024463,0.883835880436897,-0.962963216312178,0.26963279479637764,3.2779242640137882
-401.1957819930449,319.2330638493742,-3.7750102845368385,1.0327683047063063,-0.9645546640399172,0.2638831182149446,3.913733897388125
-400.9552409082012,202.1336630398896,0.33619502450037686,-0.2664329319734726,0.7837297250402759,-0.6211020190663475,0.42896806610607985
-400.6187381288998,269.8096720540698,-2.5713952233605926,0.6803544183508436,-0.9667339613734031,0.25578398684688497,2.659878856130705
-400.4094312680727,245.7688541152584,-1.6332848369073538,0.3495265731693187,-0.9778591748913159,0.20926402959150636,1.6702659021314445
-400.0297813249326,156.4367611454653,-0.8316057193721043,-0.024547760699386103,-0.999564613328232,-0.02950565677937174,0.8319679471276218
-399.7332017100707,211.4192222535262,-0.012702350519639199,-0.25324230238318324,-0.05009590215345315,-0.9987444120431571,0.2535606701068985
-398.9762441090046,170.8328693114526,0.12045397338046344,-0.24845137402553252,0.43625210323657476,-0.8998244842310443,0.27611092871944865
-398.9186496660225,221.7240760408901,-0.45970843754443286,-0.11320852806843118,-0.9709905942852705,-0.23911768192573588,0.4734427297751698
-398.0722409863748,285.9437708004876,-2.985236955169705,0.7996451787822186,-0.965945776023307,0.2587445801997235,3.090480883367593
-397.8113267313023,310.306930418638,-3.538572534328266,0.9425130892982988,-0.9663101087113387,0.25738060106053195,3.661942995760719
-397.3629812474289,261.1488634812305,-2.3243504975726768,0.5647411533598253,-0.9717291514832064,0.23609840354760503,2.3919736214817537
-397.219244213124,237.4090342559608,-1.289257818557626,0.1943604429043411,-0.9888267460342959,0.1490693339598265,1.3038257952954988
-396.7390465955837,178.3024497103642,0.5076483151836835,-0.5071419174672391,0.7074595515028606,-0.7067538347878781,0.7175651443326804
-396.7255431249999,335.6283040625,-4.131756446574563,0.7771219964446597,-0.9827678684190215,0.1848440337233876,4.204203840344637
-395.3007526000565,229.6141169800147,-0.9253706330463263,0.03817185306846764,-0.9991502889740954,0.04121528894696057,0.9261575993702365
-395.2982776818182,147.6692193181818,-1.3139445117632662,0.025455548862506432,-0.9998123888464057,0.01936974726844815,1.314191068665702
-395.2156137206817,301.6146459802479,-3.344839926641068,0.8739141738900776,-0.9675220204705748,0.2527867478815629,3.4571202059196904
-395.1361473418046,187.0283389048579,0.6301289075551691,-0.5674686252654669,0.7430873504538227,-0.6691944333267557,0.8479876654747697
-394.7672262072385,164.1971214743872,-0.19774309395494885,-0.3888953880754072,-0.4532460868266926,-0.891385429977566,0.43628196624797283
-394.6251421979641,277.1020104273889,-2.8100238885231135,0.713991776298351,-0.9692032034752568,0.24626236085382613,2.899313455060048
-394.6099905427138,252.6600133914608,-2.0282634106698665,0.4376422427503803,-0.977503791228554,0.2109178468831014,2.074941733085954
-393.7549054249016,196.2942151895278,0.48686486969410425,-0.5285200775213312,0.6775285023310393,-0.7354965183663746,0.7185895029051086
-393.6150329212801,326.4910277998492,-4.0192182931937035,0.90641670144677,-0.9755008676000136,0.21999558475483202,4.120158604350633
-392.4047194753855,205.5482805224879,0.13937159944335933,-0.4365693025954247,0.3041213105979486,-0.9526333126865689,0.45827633443159127
-392.184499878391,293.1888744757575,-3.1749241226116003,0.8052390911869609,-0.9693101746408436,0.24584097570937502,3.2754470196168097
-391.3027705625913,268.3943328256605,-2.6211871668007114,0.6217419867477672,-0.9730024371024287,0.23079483831475595,2.6939163427036483
-391.2238220466467,244.4454958332986,-1.7235384163441385,0.3033257241457863,-0.9848644359513878,0.17332640536904506,1.75002604767547
-391.0243329794188,214.8391881661537,-0.29116639179074705,-0.2817085108324638,-0.7186828272193369,-0.6953380428683741,0.4051389302250367
-390.6410319438544,317.3925747624144,-3.7318802660715504,0.8806718677134532,-0.9732668055784026,0.22967743720098352,3.834385642951967
-390.490197888613,172.1774147772863,0.3356340892948024,-0.7600504650978833,0.4039602661880992,-0.9147765319143469,0.8308591645954566
-390.0782179747907,156.1153280855897,-0.6172556734542838,-0.3181740670114985,-0.8888608719599462,-0.45817720403639034,0.694434520549014
-389.6977210681883,224.1132122477848,-0.7732195815355846,-0.08243739462671305,-0.9943645378179065,-0.10601493258112915,0.7776017266589015
-388.6846860408972,284.4930291365148,-3.012338367176401,0.7331144829023676,-0.9716391858699609,0.23646837522586336,3.100264389274597
-388.4369012558113,259.9430223180237,-2.391283499990743,0.5182909886924044,-0.977307949975598,0.21182344278784196,2.4468065567771653
-388.0118964736196,234.4229890371561,-1.3152782208731815,0.13088920612241522,-0.995084911888676,0.09902534085528704,1.3217748607772346
-387.771162885632,181.122548250419,0.5613786287920747,-0.8802803019625505,0.5376934949534056,-0.843140383023368,1.0440495078719922
-387.16393625,333.857636125,-3.8832390902163136,0.7212785927658216,-0.9831839350732905,0.18261804350556307,3.94965677498264
-386.8191444912871,308.1753254503818,-3.5147674902261166,0.8292011191803065,-0.9732813595433651,0.22961575548167162,3.6112553227929296
-386.4238617667609,190.4138371344793,0.5020880574713047,-0.7962589991407474,0.5333759425097797,-0.8458783032752432,0.9413399020374802
-386.415503205671,299.6665317504117,-3.335515630287088,0.7972771042163909,-0.9726017209666816,0.2324777244654832,3.429477409285144
-385.3396119090909,147.3830507575758,-0.9193490015971314,0.0142169718586199,-0.9998804511205465,0.015462324112899035,0.9194589218809458
-385.3353289690255,251.5020818833467,-2.11358454138684,0.39825884103061043,-0.9827065802198377,0.18516959035606237,2.1507788631210936
-385.238064954983,275.6629325897311,-2.84552008263846,0.6567195844055592,-0.9743866110926429,0.22487937238305009,2.9203193580909264
-385.0265353523966,199.702948250347,0.22975173627661316,-0.6309665745943956,0.34214991097702435,-0.9396453790757523,0.6714943622827398
-384.8760530223985,164.3865287642103,0.09409703789255935,-0.770642666811729,0.12120188387198166,-0.9926278775784421,0.7763661329880686
-383.9888657523267,324.7256562314114,-3.9212210618005394,0.8152700748415143,-0.9790626471887893,0.20355916309437017,4.005076767109494
-383.6439623046521,209.0117002708853,-0.18841546763665695,-0.418837024106965,-0.4102538705912011,-0.911971360112223,0.4592655454173745
-382.7579408036562,291.8610555153374,-3.191314569335514,0.7406195667960754,-0.9741120784041928,0.22606560708578327,3.2761266799643636
-382.7010944322488,218.8222107320982,-0.6686724109923091,-0.1839722406423792,-0.9641731924283702,-0.2652735474985871,0.6935189821116975
-382.6032260749971,227.6700509393717,-1.0993567553483636,0.0072150074055524,-0.9999784646349148,0.006562794099944007,1.0993804309073107
-382.1321136091876,267.0021597095081,-2.668801814910573,0.5749882623962194,-0.9775690064340232,0.21061537849738474,2.73003930908758
-381.9198626403341,242.9413804000852,-1.8051423713678434,0.2694866382520795,-0.9890393745876757,0.14765200816521032,1.8251471253309768
-380.5799483364512,315.5938639102469,-3.6835233770593625,0.7952257392132099,-0.9774805377078978,0.21102558707957453,3.7683853897458532
-380.1677372921911,155.836481850513,-0.17228911193139154,-0.4934643037147873,-0.32962867938429286,-0.9441106575647619,0.5226763407031424
-379.8114545118206,174.2229711528842,0.48546201908927883,-1.0132757420838792,0.4320724499277324,-0.9018388980374749,1.1235662425837987
-379.4247121462012,258.4944430061521,-2.448977129792126,0.4799232423112998,-0.9813340482409232,0.1923109091109535,2.4955591158607064
-379.2569525155667,283.0757079182396,-3.037516846130695,0.6786408031990341,-0.9759389633492115,0.21804389424349033,3.1124045254906045
-379.0587589854259,184.4460898966024,0.4715803280606095,-0.9433214849983237,0.4471525952659375,-0.8944576885168669,1.054629522568563
-378.4144736806801,234.4107715288555,-1.48238307382717,0.1356841624279067,-0.9958371671050595,0.09115007741176005,1.4885797827133926
-378.2334119870439,306.9881416888188,-3.5036916669080322,0.7683131965448339,-0.9767904355424856,0.21419721060910546,3.5869430528997426
-377.6146405318515,193.8266480571322,0.2518398515832475,-0.7590985612115825,0.3148849589574253,-0.9491298449750596,0.799783681053175
-377.6023293750001,332.0869681875,-3.763381928787996,0.6972928390594907,-0.9832646800148284,0.1821827901733236,3.8274352829710527
-376.0060352403609,250.5033056563029,-2.2024657312668054,0.374894205569855,-0.9858206943187093,0.1678021413837675,2.234144346897594
-375.8686865366313,203.8274803748845,-0.1545196503927365,-0.49148468914561433,-0.2999202794022654,-0.9539642687246032,0.5152024087890649
-375.7764190419309,298.6783696731068,-3.3516280180395377,0.7318935050407873,-0.9769775472315557,0.21334214821598965,3.4306090529275597
-375.7669548697878,274.1980554430252,-2.881392472886784,0.6108921988980142,-0.9782556398798563,0.2074027556308087,2.9454391627536745
-375.3809461363637,147.0968821969697,-0.3151441160219475,-0.007651812303656799,-0.9997053623493037,-0.02427320518693532,0.31523699671007066
-375.0466705606964,164.2497475804696,0.36587357685029875,-0.8557627813071776,0.39311861401303816,-0.9194877678993169,0.9306951230708302
-374.8706797589024,213.2705201096906,-0.5894386547488571,-0.25870804374950923,-0.9156839962104114,-0.40189901602782163,0.6437140511227329
-374.3726090706911,224.8267597149002,-1.1226696644816587,-0.019138611738104102,-0.9998547245443102,-0.017044934919834744,1.1228327845260941
-374.3309156873742,322.9318666034582,-3.856647447434931,0.7651919527924177,-0.9808797171982334,0.19461495417648075,3.931825054402172
-373.3287674058665,290.3261480666759,-3.205235506233277,0.6891688124396994,-0.9776564074783192,0.21020929788329226,3.278488722331989
-372.838328662653,265.5244017965489,-2.716170178667286,0.5386058529392133,-0.9809007804674253,0.19450876298613298,2.7690570063293847
-372.5085005698925,241.7847717430371,-1.8948795238679492,0.25549565937414964,-0.9910318907395655,0.1336255646841645,1.9120267890207652
-372.3270516289186,180.236040486867,0.44345801938408763,-0.9307286926691571,0.43013430398461966,-0.9027649087861507,1.0309757098562973
-371.0298711887595,314.0737376328202,-3.656542501880802,0.7446288469470564,-0.9798882040974847,0.1995472562342221,3.73159150869524
-370.2737783070489,155.5577847072745,0.3201514840042582,-0.49812901305930385,0.5406687909595147,-0.8412355546946269,0.5921397523909072
-370.2717124466357,188.1967383902652,0.25134593509426284,-0.7759199210723091,0.30816768383540755,-0.9513320548785899,0.8156141875943967
-370.0830574061777,257.1300510839274,-2.511154882526977,0.45343877005841066,-0.9840854075202983,0.17769611899422144,2.5517651855590398
-369.8012620774214,281.6253306057882,-3.0666093182816145,0.6359082054139483,-0.979169266405996,0.20304567891473047,3.1318480098313226
-369.4796509891339,172.7274891997625,0.5155866981444938,-0.9184307274132341,0.48951776659485,-0.8719933234767283,1.0532543113419206
-368.9551620294762,233.368024990114,-1.5886192535871972,0.13970836339044065,-0.9961552781469073,0.08760514722353809,1.5947506261698658
-368.4658667832069,197.817083164173,-0.09857553146086558,-0.5295919975040142,-0.18299186473455464,-0.9831144274401481,0.5386880537222669
-368.0407225,330.31630025,-3.694738579715517,0.6842033802595285,-0.9832823608200904,0.18208733865941767,3.7575560458889767
-368.010090667173,218.1443155474435,-0.9431159661422527,-0.10817398529677158,-0.9934863263877655,-0.11395138998951468,0.9492993925455872
-367.9880864772295,305.80401047296,-3.503913708146954,0.7184265009023934,-0.9796205843532109,0.20085694090937883,3.5768069435376284
-366.612587094734,249.306204774938,-2.278188161297871,0.3613874691276647,-0.9876509416326962,0.15667041039088578,2.306673405820658
-366.3916497315241,272.766746958568,-2.9224835265851783,0.5772397155049066,-0.9810463574820291,0.1937731778942659,2.9789453926377916
-366.3743810523694,296.8897862539574,-3.354825335292998,0.6882048575867024,-0.9796006567724981,0.200954107325256,3.4246866946232775
-365.5904344887786,209.3359823970791,-0.6108230338307291,-0.2501010679797127,-0.92543068044937,-0.3789169509048333,0.6600419099290354
-365.4222803636364,146.8107136363636,0.3019043529613197,-0.022579358847542766,0.9972149230607181,-0.07458148044257427,0.30274752812031214
-365.2138113997339,164.0960602256752,0.5991695853238594,-0.7377743692382875,0.6304201673721826,-0.7762540902117228,0.9504289620387831
-364.7883226346558,321.1640886428075,-3.8166081443205573,0.7357214557990766,-0.9819224561473389,0.18928362346906127,3.886873266240761
-364.7648900005021,225.6270689111503,-1.3197744514908145,0.03738524085066219,-0.9995990320428734,0.02831563417885401,1.320303851028748
-363.8714046005896,288.8179329438167,-3.225795568467936,0.6508105817518549,-0.9802490241165587,0.19776716289246363,3.2907919203236724
-363.4275447964895,264.0815077807607,-2.7675157950380265,0.5128192939846538,-0.9832618740013679,0.18219793394909267,2.8146273828107122
-363.0667765715811,240.5047411632786,-1.9725042701479858,0.25399411860656346,-0.9918111813975728,0.1277128828848169,1.988790111610263
-363.061182882651,181.1392772052474,0.3289561457217293,-0.7148390907102365,0.41804212897417026,-0.9084276407082422,0.7868971161565744
-361.5091802085896,312.3515080356992,-3.63807542338698,0.7127202832059524,-0.9813457136052138,0.1922513729175257,3.7072311754657985
-361.1867648708728,191.5482713108395,-0.01896766513574742,-0.5098720491056054,-0.03717511889676554,-0.9993087663655369,0.5102247336026065
-360.6573813138482,255.7167839639537,-2.570022718280487,0.4365798233943556,-0.985876377267461,0.16747468091024117,2.6068407536082576
-360.4112240896721,155.2568227536559,0.7432610331167044,-0.39856529558023884,0.8812875382382005,-0.47258044283069145,0.8433808500260567
-360.3242399183077,280.1729121053382,-3.1005476959499756,0.604854265243438,-0.9814983651796373,0.19147051770363843,3.158994254037807
-360.2242302055479,216.8396173052019,-1.020207977926925,-0.07133756314139102,-0.9975642086778356,-0.06975420822404522,1.0226990594210486
-359.4967034509364,232.0207427385053,-1.6675459950632552,0.15257816646060843,-0.9958401026120592,0.09111800057948535,1.6745117922940953
-359.28496261205,171.4746093085279,0.5482015389388624,-0.6574559313362199,0.6404060898629469,-0.7680364835516937,0.8560217456023611
-359.211633422504,201.4533014532705,-0.41045997813755203,-0.31040366459594076,-0.797607093703477,-0.6031773570633211,0.5146142522776346
-358.4791156250001,328.5456323125,-3.6518145952841756,0.6759683392224586,-0.9832961576014295,0.18201281945584086,3.7138501631005116
-358.2144237094018,294.1772974420317,-3.341974569306312,0.6570759765560821,-0.9812145607578133,0.19291963548807417,3.405956966970845
-357.5372170629317,302.7635444401952,-3.48175721413194,0.6822977149660839,-0.9813350193508116,0.19230595361491615,3.547980195830826
-357.1899114685507,209.4004639658618,-0.7577870560014398,-0.16032682921370944,-0.9783429788306014,-0.2069903760392386,0.7745617563558449
-357.1286477810242,247.9626190533822,-2.343434214730161,0.3570925799236342,-0.9885885111257348,0.150641148661987,2.3704849776795642
-356.814157435251,271.2793605450374,-2.9662889690983314,0.5535092462161005,-0.9830320845627433,0.1834336957056353,3.0174894753488632
-355.4636145909092,146.5245450757576,0.7843602368339391,-0.0345381989793656,0.9990319289283612,-0.04399096477320835,0.7851202890735478
-355.4191149352976,163.1471328210019,0.7806651591155305,-0.5025326086469377,0.840846904862952,-0.5412730203717843,0.9284272256942774
-355.3328744651567,223.7017731752553,-1.3798902336167664,0.061832729744205284,-0.9989975462613095,0.044764970276798995,1.3812748978022276
-355.2568789553863,319.3824089130713,-3.7919123608960867,0.7178295297149124,-0.9825493817699223,0.1860019149996672,3.8592588130944607
-354.3793167717005,287.3842607913815,-3.2496964730118596,0.6248169544289985,-0.9820134331249208,0.18881106207583925,3.309217942845054
-353.9418658801272,262.629774987057,-2.8171926127350164,0.4957399986120421,-0.984867900170053,0.17330672005040867,2.8604776460361676
-353.9032872892035,177.4634232799076,0.36862828802271597,-0.4997063241361756,0.593641101101301,-0.8047299193414117,0.6209615327153906
-353.5872459770835,239.1455775937131,-2.0388799104252247,0.26317623453458233,-0.9917720032847595,0.12801677038784817,2.055794984807428
-353.5125453571511,185.5696359492678,0.08760896395802605,-0.42496291280530935,0.20191071106662314,-0.9794039333985599,0.43389953655860436
-352.2358090035191,195.0206928117945,-0.26462008146418303,-0.29632342893043195,-0.6660796212714863,-0.7458806460331526,0.39727995424788254
-351.9361374846032,310.6445967850497,-3.630294491278999,0.6925753363499876,-0.9822842810658439,0.18739688143338534,3.6957676726129502
-351.0788349134183,254.4148814839789,-2.628361360427322,0.42982923378716126,-0.9868905110414439,0.16139119931507356,2.6632755417352936
-350.81771193324,278.7350243415557,-3.134296446960617,0.5853515137482719,-0.9830042437947997,0.18358283329716302,3.18848719804194
-350.704199958129,154.6842992920041,1.0365262140715232,-0.2592721398740324,0.9701115326213148,-0.24265946154049675,1.0684608719893793
-350.6523474861833,204.5723346444024,-0.6542391629479352,-0.15385873478554993,-0.9734436642358045,-0.2289266969122874,0.6720873400121632
-350.4571801431266,214.8280998344214,-1.078748190616905,-0.019250684674082686,-0.9998408090072335,-0.01784255149245796,1.0789199449540579
-350.2249832075383,230.3955321213348,-1.721976559686355,0.17249450830082522,-0.9950201923510555,0.09967355122432675,1.7305945878521631
-348.9175087500001,326.774964375,-3.627776129197113,0.6715294429680517,-0.9832956366629492,0.18201563372305557,3.6894052957550447
-348.9097990594178,295.0309627808074,-3.394744491647656,0.6455164323441899,-0.982397112320901,0.18680447988085042,3.455572547060541
-348.6931444412354,170.3341948728363,0.6052353651961236,-0.39335678767269855,0.8384728609936993,-0.5449433561179003,0.7218305962566768
-348.1159556340458,303.4882720783055,-3.5230246336153135,0.6694303267159596,-0.982421606008101,0.18667562253401843,3.5860618415453116
-347.6464800250146,246.6065872896731,-2.3995603675117763,0.3613602649770499,-0.9888499654085079,0.14891523062330767,2.426617233606803
-347.5260984848241,222.5288513907608,-1.434559512363426,0.09560054145270934,-0.9977868544860695,0.06649355619001915,1.4377414433890545
-347.3984186585271,269.9025344829481,-3.0065306596174985,0.5399962637196714,-0.9842505618012909,0.17677904738357228,3.0546395158923803
-347.3469965144883,162.0641707770775,0.9037734876576694,-0.3220225761039718,0.9419904672135316,-0.3356396276943954,0.9594295474465782
-345.8229954454129,179.6507673340296,0.25818904646366875,-0.31906258395561166,0.629051456197544,-0.7773636635807911,0.4104418548275142
-345.6610908314136,317.6809703977671,-3.7819970692808447,0.7075509588409402,-0.982946181973529,0.18389345650039324,3.8476135709561103
-345.5049488181819,146.2383765151515,1.1082997248954494,-0.04296588716968747,0.9992493907218963,-0.038738290384567275,1.1091322498528329
-344.8724297863209,285.8861148576468,-3.2717967332877045,0.6090932409209172,-0.9831091392208311,0.18302027314064606,3.3280096814894695
-344.6084431812331,189.023407325538,-0.1076920480811092,-0.23861840607186638,-0.41136112085148846,-0.9114724506269003,0.2617944249524463
-344.3961811622348,261.496858102952,-2.8667273413358614,0.4895924927152236,-0.9857277969904523,0.16834699355898744,2.908234250964953
-344.1043417639654,237.7264668425045,-2.0923821978110175,0.27958426153159216,-0.9911906281456826,0.13244296386055138,2.1109785932151537
-343.2435109262212,198.6212626022613,-0.49570066814435343,-0.13379461058155945,-0.9654509243704856,-0.26058494321847353,0.5134395292723667
-342.3418443481398,308.9078821409529,-3.6315045682014127,0.6788927576335851,-0.9829708064811307,0.18376178494408327,3.6944175190732116
-341.962799492888,208.1407700165451,-0.9035643081549164,-0.022827661853426648,-0.9996810174734173,-0.025255955798842936,0.9038526213477323
-341.2923265628738,277.2808417011327,-3.1632953302940603,0.5745202264238821,-0.9839040722952598,0.17869744408022264,3.215044453383243
-341.2685337310901,217.477772530895,-1.3004182155272155,0.0827935897909817,-0.9979794040034405,0.0635382497786767,1.303051155475281
-341.0972933641541,253.4310768033993,-2.689484417813672,0.43488875772463403,-0.9871775166658973,0.15962628414315808,2.7244182251001443
-340.3215961470582,155.3247715177723,1.2169090828722282,-0.16765591757947026,0.9906424508699654,-0.13648272613905535,1.2284039330270566
-340.2818148331239,227.5116929156366,-1.7207854438439252,0.19062046396344004,-0.9939203170052345,0.11010178674396745,1.731311267515686
-339.8559186427059,163.8437571886006,0.8929049290618352,-0.2252220835563826,0.9696303907431632,-0.24457494832312798,0.9208714347097531
-339.8547802151365,300.0943742445223,-3.5025995334834676,0.6522847350488676,-0.9830978174991083,0.18308107829180484,3.562818949587023
-339.3559018750001,325.0042964375,-3.6210143727457322,0.6706694842399985,-0.9832765948340051,0.18211847257113636,3.682599984348275
-338.7201182589869,292.2648773091728,-3.395496489016525,0.6276796940307434,-0.9833398193181853,0.18177678549055368,3.453024501103645
-338.3733902578085,173.3246305345618,0.4968539905219432,-0.21346464185534075,0.9187916654030638,-0.3947427967498133,0.5407689351469888
-338.0176294547445,244.8656334406349,-2.431409894099779,0.3689104264603127,-0.9886844663488562,0.1500100863291442,2.4592374785444022
-337.720350878909,268.6173508221159,-3.0417679655775127,0.5342910807539162,-0.984921315224449,0.17300289828942558,3.088336010764818
-336.9521652681142,182.9951790755054,0.09480310206914362,-0.16555311617281168,0.49693424633062044,-0.867788196983468,0.19077594826513364
-336.1110759124535,315.8372940158784,-3.784142924609224,0.7018846247508638,-0.9832299814675758,0.18236996338013156,3.848685450947078
-335.5903439920132,192.6038117050959,-0.30805510048607226,-0.09359540612179502,-0.9568126246852283,-0.29070535124583485,0.3219596946553836
-335.5462830454546,145.9522079545455,1.2893845759883578,-0.03965929770303477,0.9995272983926694,-0.030743776083158973,1.2899943583950184
-335.3322491420125,284.4485696429535,-3.2935735487994684,0.5999987215767489,-0.983808491708848,0.17922291048178388,3.3477791425428975
-334.4838372184814,236.0754323482151,-2.126143476596464,0.29967318403621485,-0.9902125841176806,0.13956732516955817,2.1471586108865135
-334.3843341130005,260.5596029375602,-2.912993410721599,0.4930904656161205,-0.9859740715147586,0.1668985629075627,2.95443206355959
-334.2751590019467,202.160464781218,-0.7201483325901487,-0.007850936060961516,-0.9999405803271385,-0.010901184111158643,0.7201911261112599
-334.2629557756699,220.737040094797,-1.5071455479482372,0.15975260169755287,-0.9944292377142343,0.10540631470214137,1.5155885313795856
-333.4602999256172,160.7103632163269,1.0538412757331272,-0.13950514966696764,0.9913515650534346,-0.13123290161428872,1.0630348635968758
-332.8645021486359,306.7190118677008,-3.629369909169274,0.6676586618640775,-0.9834970689990996,0.18092405940112052,3.690270183380279
-332.3982905417013,212.1959757506349,-1.1685345630223858,0.09560875353678318,-0.9966695083781395,0.08154686425165407,1.1724393624963192
-331.7471127648895,299.432581966033,-3.524360164765111,0.6458205092872205,-0.9836220080119314,0.18024357229753254,3.5830432178804608
-331.7376874696386,275.8303957275415,-3.186820416893685,0.5688395878770268,-0.9844401615829546,0.17572014188056562,3.237190579231712
-331.4516358772265,252.2344433797307,-2.729863617195138,0.4446315337093513,-0.9869937844821408,0.16075841935532165,2.765836685210183
-331.0665243254168,167.9354949531902,0.7365586174888982,-0.1232451265320436,0.9862883292097389,-0.16503130510500652,0.7467984722875753
-330.9799938572186,227.2465817930684,-1.8035842980706605,0.2354942349173341,-0.9915831899248825,0.12947114527335574,1.8188935798793555
-329.832526124831,153.7802256806997,1.3537241211562234,-0.0903061224800915,0.997782327029287,-0.06656145932911174,1.3567329110615614
-329.7942950000001,323.2336285000001,-3.622441346590032,0.6711528455128771,-0.9832659451449608,0.18217596196586128,3.684091129644466
-329.3572911914388,177.0107502045406,0.3364490990164081,-0.09286455334790916,0.9639551439707658,-0.2660648049109473,0.3490298289508498
-329.1369891361178,292.4935279244379,-3.4385582709768694,0.6242056761715985,-0.98391956536144,0.1786121185668964,3.494755457692037
-328.5018892594375,243.8366894859788,-2.4772146746532253,0.3872938700431108,-0.9879980943498414,0.1544660660503852,2.5073071383638372
-328.1649106524541,267.0572401412324,-3.0640443386591474,0.5326529240395663,-0.9852239299301079,0.17127115312589572,3.10999788533
-327.9069496617437,186.556245133531,-0.08753848710548219,-0.043032467255724065,-0.8974280959217317,-0.44116075601791144,0.09754373359079319
-326.8136794206994,219.0876888732454,-1.5068287467557784,0.18944050678463223,-0.9921895414172287,0.12473938392612556,1.5186904153448813
-326.6265477019737,313.6696172481943,-3.7915859402088317,0.6974818202819252,-0.9834979040551245,0.18091952000593312,3.8552049013785346
-326.510486257566,196.2301125855282,-0.5119929650547744,0.019112250159227434,-0.9993039954657784,0.0373031452578927,0.5123495626735016
-325.6498371232568,283.7960153098166,-3.323665682846713,0.59657972860305,-0.9842699530998034,0.17667104863251037,3.3767826320201597
-325.5876172727274,145.6660393939394,1.3807508677077511,-0.043189251432246334,0.9995111538910366,-0.03126424871012399,1.3814261725170063
-325.0775680522524,161.8813512675798,1.0224308048213857,-0.07200206606853214,0.9975295254968537,-0.07024845736400065,1.0249629496551784
-325.0702529247244,205.085750677776,-0.9164089244464441,0.09227340448381421,-0.9949689643619327,0.1001836311806627,0.9210427232111017
-324.9437560034462,234.8372316970219,-2.1633651617248533,0.32550680807608595,-0.9888690591524814,0.14878838614248938,2.187716504730145
-324.5339706103039,259.4210416308695,-2.9452610044351313,0.5009245401263075,-0.9858431144445327,0.16767037216605732,2.9875554855344513
-323.8945518865544,302.3599181849513,-3.589134627991027,0.650727103156358,-0.9839587055732233,0.1783963725154375,3.6476476173866565
-323.3484201976327,212.5995989747156,-1.2577283249546685,0.15931330150957795,-0.9920729360594347,0.12566339776726065,1.2677780828801064
-322.1442940840446,274.512107421411,-3.2073508170031286,0.5665541756790672,-0.9847545878348358,0.17394942293161714,3.2570052037585118
-321.8794218671031,171.0209318260456,0.5978552054827698,-0.035118415934473964,0.998279218630404,-0.058639591153672024,0.5988857569358214
-321.8066185551546,251.0738976024735,-2.7623754097876225,0.45877393012727324,-0.986487692269011,0.16383538385147775,2.800212746125508
-321.3750709513809,225.8039474113631,-1.8284938172230583,0.2690402710012972,-0.9893479075052377,0.1455703194851464,1.8481808101599264
-320.2326881250002,321.4629605625,-3.62448740451509,0.6714830078235033,-0.9832683224963765,0.18216313012012525,3.686163096674404
-320.2168003914989,180.4712615985109,0.16223180175545118,0.006476059657407433,0.9992042052892501,0.039886791451282995,0.16236100778667983
-320.0572041455832,153.8958848672597,1.3851082844417963,-0.048955705392370964,0.9993759742492572,-0.03532226059226652,1.385973167388085
-319.4995756463373,292.8300516295312,-3.479622134701833,0.6224289988090251,-0.9843752514342655,0.1760834017269276,3.5348533291871314
-318.8107627928621,190.1711261052756,-0.27683974110407716,0.051973317701025916,-0.9828298056379317,0.1845144253160316,0.28167617578954784
-318.7906545995095,242.3861564628623,-2.5002593575198477,0.4052420226315992,-0.9871182904327764,0.1599921269721512,2.53288727577287
-318.6146132053088,265.4431671859496,-3.080064995839751,0.5345698208067068,-0.9852707528476153,0.17100158941686233,3.126110246282853
-317.732918876405,217.3894286901228,-1.5061140931182375,0.22456483105885225,-0.9890662470779689,0.147471891867916,1.5227636142349414
-317.3263689561932,199.5316531191389,-0.7102357031531508,0.1120716034277789,-0.9877781461558904,0.1558663978438979,0.7190235033212223
-317.0965729583897,311.4341406127364,-3.7961866734367002,0.6938423609001089,-0.9837040918403153,0.17979504914379782,3.85907378542544
-316.2722809240198,208.5965907010842,-1.1297383847042684,0.17351071781774227,-0.9884104791201461,0.15180489045311904,1.14298503361673
-316.0410389204118,282.515526176624,-3.340540920417876,0.5923703368388947,-0.9846387902180374,0.17460370213131168,3.3926562243989498
-315.6289515000001,145.3798708333333,1.4116743958389317,-0.04253842358725137,0.9995463007357938,-0.030119639529553852,1.4123151621888441
-315.3229685606623,233.4167510053495,-2.183585450902015,0.34958027883374226,-0.9874260523060485,0.15808159673818023,2.2113913703233163
-314.8128812821459,258.1235965473039,-2.9673591092284446,0.5098913077680444,-0.9855557398610556,0.16935136145578286,3.0108485894940706
-314.1694319249629,163.9452070619562,0.9173744890919433,-0.0023009825373964572,0.9999968544160301,-0.002508218101574066,0.9173773747795078
-313.5586531660172,301.2047129660497,-3.604210464536211,0.6472269244837914,-0.984256133704262,0.17674802195650655,3.661862335540357
-312.7164187648294,174.6810298796082,0.40789173987423055,0.041609467001270314,0.9948371320857158,0.10148438610677094,0.4100085599127862
-312.5448762969618,273.1108581475919,-3.222419198560964,0.5660587789182551,-0.9849194382127343,0.17301358394852132,3.2717591647987647
-312.2057834338017,249.6787931327262,-2.781831951076733,0.47261287530526647,-0.9858733233553094,0.1674926574401328,2.821693097049304
-311.7448922926209,224.3596136091301,-1.842515744912795,0.29831032715806066,-0.9871457425373433,0.15982266106656198,1.866508323458725
-311.0983727032889,184.0910472740879,-0.026661607928693085,0.08430718499037497,-0.301525071612629,0.9534582482673266,0.08842252415727939
-310.6710812500003,319.6922926250001,-3.6223825883953253,0.670875734650007,-0.9832788873705481,0.18210609449256962,3.6839828810747486
-310.4102219997694,153.8578202489321,1.3782882302146067,-0.014621444317424867,0.9999437355854282,-0.010607811435887866,1.378365783158462
-310.0714563381493,291.1471791288685,-3.4844769171643986,0.6175108387120909,-0.9846574078113576,0.17449867977213446,3.5387708349338505
-309.7000046397052,193.8127020030714,-0.480513075486811,0.13142794860845064,-0.9645704731125144,0.26382532554608923,0.49816274588654186
-309.2671582601348,241.0587131739338,-2.5197298630030893,0.4240020693683509,-0.9861358724466616,0.1659398718628577,2.5551548558430293
-309.0064444211865,263.9814605717937,-3.095291417929312,0.5391405981073157,-0.9851671785804362,0.17159729091061726,3.141894579140803
-308.3232803061617,203.4189135825132,-0.9378844908359459,0.1854736030977676,-0.9810014687807962,0.19400030476759741,0.9560479985841034
-307.5651160357011,214.1283707204552,-1.4351213555427333,0.24912887188315244,-0.9852647228151598,0.17103632940392036,1.4565845323703615
-307.3148077138266,309.5575290638795,-3.7951395362882057,0.6924025953606966,-0.9837612754341691,0.17948190147236792,3.857785045069267
-306.49137199919,280.7186626093016,-3.3437819454234834,0.5893626467805839,-0.9848196536665872,0.17358067217297846,3.395324141810362
-305.6783953307579,231.9945172056522,-2.196321973379725,0.3715060867536902,-0.9859941154273122,0.16678010775482802,2.227520366516466
-305.6702857272728,145.0937022727273,1.3939555137025863,-0.040558137628641404,0.9995769881341511,-0.029083410952967872,1.3945454229639653
-305.4866507262619,160.5915742678581,1.0478120218478972,0.03047382260932366,0.9995773491755156,0.029070999557107978,1.0482550677165376
-305.2002867726187,256.6929250580875,-2.983360044726217,0.5180501635323306,-0.9852560455098487,0.17108630800357688,3.0280048098384342
-305.1782079950542,169.4821406762267,0.6259223034380251,0.06785335238778045,0.9941754222040229,0.10777397591929595,0.6295893958536972
-303.924823737695,299.4111272760923,-3.6017015017977982,0.6451937043658686,-0.9843312911877572,0.17632898000227493,3.659033837532234
-303.5685250226558,178.4813608587189,0.20642176248338676,0.10527201809610102,0.8908408374764212,0.45431553163446736,0.23171564863162253
-302.9503316478814,271.590861546613,-3.2315548783277652,0.5689875585278772,-0.9848506026785797,0.1734049895580815,3.2812640511552087
-302.5601756039067,248.2413192414619,-2.7976370158515014,0.4848140757712538,-0.9853145196644072,0.17074922353702962,2.839333999466852
-302.0553298273123,223.1935013524289,-1.862111712645131,0.3246408456253041,-0.9851406418702005,0.1717495727376617,1.890198854358582
-301.9697219134709,187.735086123317,-0.22783750658140525,0.14483415091495352,-0.843918673347829,0.5364711294886615,0.26997566682293317
-301.1094743750003,317.9216246875001,-3.619774126147822,0.6700998680919344,-0.9832931250849276,0.18202920139559228,3.681276756445521
-300.8358509812296,152.9841036008378,1.3592413140745503,0.007143843818702767,0.9999861887884735,0.0052556857120168885,1.3592600871031328
-300.5855545463226,197.4699275062683,-0.6951256658077218,0.18964430547009645,-0.9647410663674779,0.2632008261083951,0.7205308139572268
-300.4091276719599,288.9823290276695,-3.477316362760537,0.6145159314556372,-0.9847412742986509,0.174024776088548,3.5311979435787735
-299.5117366752738,239.5627743143557,-2.532429095805209,0.4396820557715491,-0.9852603411850865,0.17106156812050702,2.57031465689481
-299.3983400674392,262.5193305031765,-3.1081437569598673,0.5459009259134209,-0.9849239696080571,0.17298778596047507,3.1557194797449486
-299.2096212586127,207.2021527499906,-1.1689035490028916,0.23987496851012055,-0.9795862204854497,0.20102446775214128,1.1932625475515801
-298.0934576558868,215.6500454894018,-1.563988221702155,0.2903753746317901,-0.9831977160988221,0.18254383325124915,1.5907158815500717
-296.8848135510194,279.2076293033944,-3.3490283042242717,0.592004222503072,-0.9847332349501244,0.17407026163208691,3.400949805856706
-296.5013663536749,161.9371450381075,0.9452290923933002,0.07294265813836044,0.997035683374092,0.07694053599213835,0.9480393812932835
-296.4260311312131,307.6156653545118,-3.7880500515353512,0.6905806623371332,-0.9837855010746938,0.17934906711553789,3.85048371560392
-296.0967330869423,172.4557289441745,0.45882741299810736,0.10984774567844983,0.9725174192008612,0.23283012981763418,0.471793516434015
-296.0120732277392,230.6117505217468,-2.208644775561683,0.3893612048973396,-0.9848140400766975,0.17361251817715442,2.24270236377791
-295.7116199545455,144.8075337121212,1.338333435234049,-0.0385860810196854,0.9995846329528447,-0.028819465028463397,1.3388895658394788
-295.5663527756849,255.2640469930881,-2.996134734515723,0.5261852220424329,-0.9849263736382411,0.17297409780606995,3.041988533059822
-294.3138750201286,181.8681476649438,0.0172011331925038,0.14567862318806757,0.11726129657617747,0.9931010967294688,0.14669062763884144
-294.2562420698191,296.5972415758398,-3.5821534234172425,0.6411108472562074,-0.9843589945107913,0.17617426011112935,3.6390721712229674
-293.3267371652686,270.1366761152057,-3.24025984141065,0.575519795347092,-0.9845900603525578,0.1748782806838704,3.2909735451223137
-292.9419496860269,246.7626136666928,-2.80825407154593,0.49497584569788144,-0.9848194520826531,0.1735818158668208,2.851542042155196
-292.8398086013579,191.4412421096491,-0.44277682457414075,0.18542178506437287,-0.9223865550828841,0.3862680973136788,0.4800339100068014
-292.3821676655969,221.8021966959884,-1.8700388887518307,0.34274413612310267,-0.983615542979041,0.18027884959153256,1.9011888355160709
-291.5478675000003,316.1509567500001,-3.6111666323728735,0.6727264183412319,-0.9830868709954617,0.18313984841195155,3.673293519540395
-291.2321873471137,201.3288987081212,-0.9348463276091311,0.2312545361359297,-0.9707398539997051,0.2401335791942295,0.9630245670426705
-290.9700244076118,152.3062774994951,1.30352712203861,0.02255495027345007,0.9998503364291205,0.017300426080726506,1.3037222417647476
-290.8260583358867,286.8121342725204,-3.472153875741323,0.6162277721898253,-0.984613486257792,0.17474633809976317,3.5264130790427157
-289.9405858406019,238.239143951251,-2.5478896367229416,0.4532613595456105,-0.9845423106105771,0.1751469058179041,2.5878924747711793
-289.7391201993888,261.2419656414297,-3.1192310456754413,0.554171967715893,-0.9845819753048645,0.17492379456429358,3.1680765278174094
-289.2550534922109,211.924005928146,-1.4546500119990513,0.29084529487348215,-0.9805916553166436,0.19606122901625575,1.4834411491390156
-289.2490001458341,167.329646627546,0.6685878570213598,0.10238315640664979,0.988477337342459,0.15136893195224227,0.6763815737231483
-288.4844336269896,302.9010480485682,-3.738677967616502,0.6751934484346166,-0.9840807554310328,0.17772188044888534,3.799157688007973
-287.6158180155985,309.9611152077193,-3.7397584825911365,0.6913240781774612,-0.9833395698827965,0.1817781348312187,3.8031200992317187
-287.2613566949437,277.7489397236871,-3.3549104886099816,0.597418049795999,-0.9845124262884486,0.17531480965289867,3.407687296805169
-287.0652299586008,175.4918923575146,0.28779450175904925,0.13015263141511338,0.9111556156237095,0.4120624274516896,0.3158565856635219
-286.4233294434743,253.2701275897894,-2.989368843945589,0.5315917271416596,-0.9845540851156411,0.17508070562487152,3.036266761916357
-286.3355434171186,229.1934563245699,-2.2175073037449966,0.40243186537016573,-0.9839285268252305,0.1785627455532975,2.2537280333766354
-285.9238577988982,159.6873803238888,0.9874512399516627,0.07347954838862299,0.9972427726698466,0.07420816907697192,0.9901813951561967
-285.7529541818183,144.5213651515152,1.2534623431525123,-0.035755891694651966,0.9995933903301861,-0.028514101918247537,1.253972220382998
-285.0794130319731,185.358803882726,-0.18744210225145588,0.16887893524492026,-0.7429372353196877,0.669361086690539,0.2522987048438878
-284.8811829963465,295.0268869804153,-3.5828193186613038,0.6459517671743508,-0.9841332727157311,0.17743083591592607,3.64058346363441
-283.6949809765908,268.682479003413,-3.2440599647772657,0.5813739674413341,-0.9843182980392502,0.17640149700360766,3.2957428214424063
-283.5105371361382,195.0629619159066,-0.6698904037091321,0.21313824705884388,-0.9529293555438152,0.3031924196658764,0.7029801315406438
-283.3645796798581,244.8837598264887,-2.802502063002983,0.5027177450010566,-0.9842892452282217,0.1765635345366013,2.8472342622753968
-282.6995916946315,220.3739830056065,-1.8727039064951247,0.35410349885207326,-0.9825886254654488,0.1857944915919737,1.905888036926981
-281.9862606250003,314.3802888125001,-3.601718050169673,0.667248957937808,-0.9832690918324586,0.1821589773987876,3.663003424075266
-281.5401088263876,204.7548000392883,-1.1641389090644596,0.26333026408394344,-0.9753580944740854,0.22062771254736163,1.1935502618575848
-281.2211618100542,285.4788377986554,-3.477347028306664,0.6227901807677997,-0.9843375393568631,0.17629409693145207,3.5326774498295164
-280.777317983191,150.602748480543,1.241561538587009,0.012118109790013766,0.9999523709147353,0.009759913011899515,1.2416206758440451
-280.3003073514726,236.5190721961343,-2.546075890653563,0.46277836797438315,-0.9838797377430271,0.17883137772413554,2.5877917726958573
-279.9951193537452,259.9522781864845,-3.1249330896877274,0.561942537894509,-0.9842132603107412,0.17698660465837845,3.1750568862495374
-279.9205280443537,167.6543887367121,0.6148193109623045,0.10264022358605458,0.9863495735310484,0.16466486812650474,0.6233280040475946
-279.2093569055606,212.7935690238235,-1.5587799861765883,0.3131605140353055,-0.9804104260613792,0.19696547024832828,1.5899259582935117
-279.1921681094297,304.8570142916262,-3.7973538161590406,0.6952157901690673,-0.9836508992597218,0.1800858361602616,3.86046901295659
-278.1249098587237,158.2940755609289,0.9940106185642261,0.05940050712266286,0.9982192334470933,0.059652007311551576,0.9957838771866439
-277.6204742573213,276.3056980666894,-3.355936827412581,0.6028068472636104,-0.9842477794460516,0.17679453796856043,3.4096463283883143
-277.6065988226909,178.9117531895416,0.09208335532597293,0.14144282546529294,0.5455943237870631,0.83804942208162,0.16877623411989826
-276.9328549661419,251.5161012245522,-2.985992142001075,0.5387847010688093,-0.9841081839957059,0.17756993606090485,3.034211269209508
-276.6467396213965,227.7624104609125,-2.224068663608527,0.4123930398020244,-0.9832401482354197,0.18231514171343463,2.2619790979853405
-275.9389333740305,188.9174877609729,-0.4073095566123523,0.18633774928646893,-0.9093570161444733,0.4160166068666251,0.4479094012374578
-275.7942884090911,144.2351965909091,1.16088349029979,-0.03394912884604286,0.9995726619652573,-0.029231719957768708,1.1613797920577178
-275.3081548754821,293.6346142735816,-3.5853970659478516,0.6510926610253642,-0.9839084153829982,0.17867352948469314,3.644035369442584
-274.4389131290295,242.6562491104259,-2.7812120377805285,0.5067328633010734,-0.9838039789412234,0.17924768065282434,2.8269981595049942
-274.0883519167345,198.5668623533728,-0.9069750151891439,0.23783368884542896,-0.9672956920877395,0.25365142236640625,0.9376398784859634
-274.054230231422,267.2305378953038,-3.244299539176977,0.5868921272062436,-0.9840286285406497,0.17801027558095667,3.2969564554116597
-273.0066725315014,218.9308996602448,-1.8737639082878284,0.3603538298355245,-0.9820050263469903,0.18885478079531637,1.908100119668569
-272.4246537500004,312.6096208750001,-3.5999257810894076,0.6667960208488167,-0.9832750061810974,0.18212704966468526,3.6611586366575266
-271.5429046979918,283.9353178158912,-3.477242869094138,0.6281388302793558,-0.9840728482767899,0.1777656583381787,3.5335218070320082
-271.0008748891008,208.799305061255,-1.4288366673821007,0.2982590138854193,-0.9789003606916709,0.20433816050291861,1.4596344273205846
-270.7097177652545,163.0801281596992,0.7698513741227786,0.06771988490019303,0.9961533987044282,0.08762651567657176,0.7728241203855026
-270.5657659299979,235.3712510099699,-2.564126935271708,0.4745119608912549,-0.9833044058134894,0.18196825412082296,2.6076634256005407
-270.4746989530991,258.2175213300337,-3.1214720957757063,0.5684529718997379,-0.983819248082354,0.17916385545826932,3.1728105562683733
-270.4063914907237,152.2657461210688,1.1473871265040076,0.015185953597962773,0.9999124256055227,0.013234089303004598,1.14748761703724
-269.7947144406145,172.7405414015542,0.34885391924900483,0.10070792657889098,0.9607671068479616,0.2773563887834522,0.36309935754722905
-269.158427416538,302.4121807427086,-3.7939603079635016,0.6974860020391417,-0.9835178520878277,0.18081104674368198,3.8575408671124993
-268.1879696029522,182.8238884264489,-0.14423551722292446,0.14940309745051966,-0.6945552628201281,0.7194393559493828,0.20766600577941016
-267.9740313930175,274.8598907009516,-3.356446759550963,0.6080046701334428,-0.9839862261683281,0.17824451383145548,3.4110708771006557
-267.3798284723604,249.5647917611322,-2.97778788103982,0.5449713377581925,-0.9836625494225536,0.18002218991980468,3.0272453523699685
-266.9478422793031,226.3248412401991,-2.2313485297300226,0.42067224302355527,-0.9826886766080312,0.18526458071190108,2.2706566004525657
-266.8461550090302,192.4233118185709,-0.6413755124666846,0.2057450195118055,-0.9522063357396094,0.30545555188496093,0.6735677850415765
-265.8356226363638,143.949028030303,1.093185540731062,-0.03203790300933326,0.9995708286115145,-0.029294343974398528,1.093654906125648
-265.7485795203864,201.1989877740402,-1.0945759091623282,0.25616721187174823,-0.9736901779655741,0.2278759253044704,1.1241521522270383
-265.5851816684589,291.9108718686173,-3.582130249625482,0.6547493827501597,-0.9837025926732176,0.17980325127202187,3.641476881636575
-264.6470408179168,241.2339220288585,-2.785177302948926,0.5142986976800711,-0.9833751122875993,0.181585760822129,2.832263363336339
-264.4070497773793,265.7785802966515,-3.2453735981907763,0.5928063342829394,-0.9837234924877201,0.1796888709068051,3.299070951313373
-263.3468750730914,217.1984777046082,-1.862711934545282,0.36105278668984964,-0.9817279086632549,0.19029007686075447,1.8973810544732266
-262.8630468750004,310.8389529375001,-3.593385313438317,0.6658814040379916,-0.9832604572334471,0.18220557961015452,3.6545609934816796
-261.8899534492579,282.4942474293152,-3.47898915758263,0.6329141752784873,-0.9838514546091783,0.17898691366522848,3.5360918981053002
-261.0957127709889,167.4866865890492,0.5472866027448862,0.06238676965869524,0.9935654551754257,0.11325937613305694,0.5508309491781357
-260.9581796333124,158.0550711054221,0.9122249782298703,0.030759779862281317,0.9994319816350876,0.03370035734175234,0.9127434332624165
-260.8853324899981,233.578671494163,-2.558106354948874,0.4799111982500857,-0.9828536523610082,0.18438735867902242,2.602733732335224
-260.8403421357328,256.6879250266468,-3.121906961781219,0.5754738031167989,-0.9834315358748686,0.1812799333814887,3.1745036109747544
-260.7097274866708,149.6562148641941,1.1090220223120375,-0.007592589998324939,0.9999765655753952,-0.0068460426552384955,1.109048012214063
-260.6235819850975,176.8540675972208,0.10936480299746194,0.10596834314180721,0.718170678816988,0.6958669959751983,0.1522824674179318
-259.7581668032781,207.9994785130628,-1.4678240324610747,0.3020255626169617,-0.979479904431086,0.20154184879491108,1.4985749333097702
-259.5773592208559,300.6220102099261,-3.7884001945697587,0.699754875077863,-0.9833655898529167,0.18163732186207024,3.8524839934010657
-259.2466922491132,186.4274492764361,-0.38192292231958125,0.16556815751560935,-0.9174958211970842,0.3977454186862348,0.4162666613797489
-258.3232746386379,273.412104071977,-3.358999366343486,0.6124490706330993,-0.9837810299844232,0.17937359070606648,3.414377045262472
-257.7363917576012,247.9883308750123,-2.976896309460852,0.5510332186924877,-0.9832964247676405,0.1820113761257138,3.02746581242204
-257.3137198061888,197.0332463229656,-0.9437469786547812,0.23155061229891594,-0.9711952459354003,0.23828511131096156,0.9717376424611897
-257.2471619222333,224.836516993564,-2.23850844448037,0.4256861626789879,-0.9823946977850794,0.18681717737874798,2.27862431416552
-255.8769568636365,143.662859469697,1.0416147333407686,-0.03240922414570837,0.9995162980344463,-0.031099356319962246,1.0421188082566628
-255.8082591008493,290.1218038798743,-3.578043301975661,0.6583695149571979,-0.9834895902550352,0.1809647088798886,3.6381099885844392
-254.7544995222731,264.325979773159,-3.247994884116652,0.5975225585769687,-0.9834959039606155,0.18093039239633535,3.3024996556027544
-254.5299642820491,240.0231534967888,-2.7984626041652203,0.5219006649897763,-0.9830505883936907,0.18333450482333746,2.846712709605231
-253.8724957980886,171.5371828698265,0.3283559991140167,0.07414874848265322,0.9754385476301737,0.2202717408047101,0.33662397278819567
-253.6444500075934,215.6946807412522,-1.865741011474391,0.361026516860006,-0.9817881595170859,0.18997897207863065,1.900349880357181
-253.3014400000004,309.0682850000001,-3.5846763424520423,0.6639858151079308,-0.9832743002666522,0.18213086074338325,3.645652430333958
-252.2418037496954,281.0445896187403,-3.4798231085333327,0.6383073983296045,-0.9835895156897987,0.18042079875975314,3.5378814566693575
-252.1255283164481,163.6104015969248,0.6733730669913428,0.039226649753896746,0.9983075442214651,0.058155370779555786,0.6745146532138812
-251.292629545492,189.8110345465091,-0.6096916016448828,0.18477370133114043,-0.9570162701757188,0.2900342369772159,0.637075482042679
-251.2448166077821,255.2070248278922,-3.1239028346224806,0.5803976374427966,-0.9831749327996308,0.1826665035370238,3.1773621665953584
-250.9357689037635,231.989039269162,-2.5634245879175936,0.48389507975234763,-0.9826455822887926,0.18549301768077336,2.6086970054318335
-250.7194525107081,152.3738053060722,1.0419805368838084,-0.0002151254170738429,0.9999999786875082,-0.00020645818695649295,1.0419805590910105
-250.4451213130383,180.3795840581248,-0.1294386972981899,0.12330935977040715,-0.7240417988571362,0.6897560971152936,0.17877240996652738
-250.0459459080529,206.5318037968235,-1.468332349569544,0.29713741875352123,-0.9801325858948664,0.1983434245621522,1.498095635937814
-249.9966114285407,298.7390745189041,-3.785799727567023,0.7011304148883849,-0.9832793825149795,0.18210342094798973,3.850177065529338
-248.6727754462232,271.9626128137247,-3.360010526685366,0.6170141957652089,-0.9835539578924539,0.18061453959769933,3.4161933869750785
-247.800196737113,247.0473042374165,-2.9924008975000085,0.5578976341031662,-0.9830607498628364,0.18328001003687686,3.0439633541645614
-247.5340969953662,223.3761655107683,-2.2503168865165137,0.42743763043034894,-0.9824342638522972,0.18660899552003096,2.290552120701314
-246.4696486182698,197.018702266924,-1.0217024107781523,0.2301624430556818,-0.9755525898672941,0.21976611295469342,1.0473063383667875
-246.3270862107965,288.9441375736953,-3.5821996305045443,0.6646760511811866,-0.9832177753918249,0.1824357589771015,3.6433430315852373
-245.9182910909093,143.3766909090909,1.0040895640213494,-0.03011771144431327,0.999550451966029,-0.029981560574914693,1.0045411535219582
-245.5423214673348,171.2395292460725,0.2972399331293583,0.0701518144098037,0.9732614460979947,0.22970014701614827,0.305406049238932
-245.0435215328629,263.297514159319,-3.255864015597354,0.6026180920036618,-0.983299287135228,0.1819959118204376,3.311162794679818
-243.9537414500934,239.0554661778718,-2.8246131174417495,0.5298438753442075,-0.9828577560304181,0.18436548324144353,2.873877832383236
-243.9299310533314,214.2323366650724,-1.876118063587448,0.35978686354918193,-0.9821038866666844,0.18834000051553668,1.9103051001611426
-243.7398331250004,307.2976170625001,-3.5823535204631987,0.6645679135663828,-0.9832245042812413,0.1823994906267761,3.6434746132389955
-242.9879657408502,188.1961908080949,-0.5834582011843894,0.16905927862518189,-0.9604923503179472,0.27830638688450093,0.6074574159713505
-242.6564586337462,279.5722217290524,-3.4801381818788797,0.6444731363918509,-0.9832818480254566,0.1820901077588867,3.539308885715117
-241.9158991302225,162.0120836938951,0.6860442709010842,0.0240683321780623,0.9993851671795945,0.03506119823129448,0.6864663329326747
-241.5416339848124,254.654335862838,-3.141428028338591,0.5862973420292995,-0.9830260371382711,0.18346610125095753,3.195671233168692
-241.1338440399542,230.7782840914035,-2.5844432319914437,0.48720775847662673,-0.982690947945682,0.18525253257544652,2.6299654407056754
-240.3868474418366,297.3736788008977,-3.793349860012541,0.7035791834592245,-0.9832305925473749,0.1823666687718397,3.8580470225043024
-240.3782546969703,205.0043039764091,-1.4694203676496793,0.28836156328691837,-0.9812834847787906,0.19256874746540045,1.4974473640315356
-239.8157966477897,151.9476510456852,1.0039089347948875,-0.010591508493502067,0.9999443505662661,-0.0105496810666556,1.0039648048677672
-239.6639859689802,178.998241686708,-0.12839925572836827,0.10697907678094841,-0.7682810222852408,0.6401127016364739,0.16712537730848348
-238.8817130386472,271.1771763381033,-3.370025838361155,0.6247728470167168,-0.9832457325540989,0.18228502246249795,3.4274502566180565
-238.1817351836488,246.7015898823093,-3.019301025484504,0.5646480477976287,-0.9829588153489304,0.183825915822083,3.0716455036956085
-237.8133621006853,221.9267125919811,-2.263158255085264,0.4263709527782562,-0.9827122519921784,0.18513948737225414,2.302971445097315
-236.9700072081429,195.8434241696299,-1.0319313824551053,0.2172279546285536,-0.9785537528856907,0.20599163262941236,1.0545474680486457
-236.7661661859675,287.8826209824384,-3.591191221881554,0.6704351109461282,-0.9830163273050657,0.18351811968211706,3.6532365965139015
-236.0356558165299,169.7300030439423,0.3158222690058132,0.0497923830305119,0.9877987353690322,0.1557358610061939,0.3197232975681276
-235.959625318182,143.0905223484849,0.9743255383164743,-0.029056088064906296,0.9995556281280946,-0.029808493377732878,0.9747586936618329
-235.1776767632622,263.2452693235722,-3.2789337932652494,0.6109436225400731,-0.9830809833977101,0.18317144996366455,3.335364887165904
-235.1595777355964,238.6395488457218,-2.856302139962342,0.5360809778107377,-0.9828394919600911,0.18446282293088254,2.9061735546116254
-234.2047444522524,212.7853162609998,-1.886441241219736,0.35656377985864135,-0.9826016758775304,0.18572546018968064,1.9198432971682193
-234.1782262500004,305.526949125,-3.583176405394113,0.6649193528537819,-0.983214720604651,0.18245222165355537,3.644347801455367
-233.702896113278,159.682213745155,0.7308741346824378,0.0054113172817925334,0.9999725922766755,0.007403694717226224,0.7308941668275417
-233.1689650182431,186.7440280194701,-0.5755559498521899,0.1483914441516023,-0.9683339313856696,0.24965856149383936,0.5943775501376669
-232.9133476567695,279.4368410594132,-3.5065681833202844,0.6542001343757803,-0.9830384111718659,0.1833997877880272,3.567071381412406
-232.1316181209084,254.6060957910715,-3.166062489001065,0.592156498356264,-0.9829553273168408,0.18384456614064637,3.220962744709285
-231.6862408159115,229.6210157341558,-2.603627459255852,0.4875121526755768,-0.9829178347927165,0.18404491312285162,2.6488759966441346
-230.6859560757528,296.1929554908073,-3.805670389340914,0.706555229627457,-0.9831985731284362,0.1825392171512939,3.870703735087475
-230.649250941772,203.6142406990048,-1.477858255070313,0.28132043911652743,-0.9823601090070218,0.18699897387876802,1.504395629993715
-230.4728575593184,151.4533236055082,0.9736283667162758,-0.01893790240632105,0.9998108858152087,-0.019447174741020517,0.9738125284787387
-229.3660607951622,177.5693581288697,-0.12007280551049382,0.08225942922782307,-0.8249729863729135,0.5651721611641507,0.14554756033698438
-229.0277928833999,271.1494700807025,-3.3968392814906845,0.6345971483950876,-0.9829930690123614,0.18364265918805167,3.455608578098701
-228.9363188017217,246.2576326032458,-3.0412169826970907,0.5680536842847442,-0.98299926183234,0.1836095074800724,3.093814106256979
-228.0849864594861,220.479574247017,-2.272331612989136,0.42200487081488824,-0.9831887028000678,0.18259237302341036,2.3111856416959022
-227.240522777198,287.2181089897292,-3.611264875141091,0.675216210124456,-0.982965536923237,0.1837899704042972,3.673846884240364
-227.0481614300123,194.4506311708719,-1.0352924321702301,0.20753318935633747,-0.9804941233344402,0.19654840143493293,1.0558884622882116
-226.6044948636275,263.213252386397,-3.3027197640920813,0.6174410453380341,-0.9829701040498149,0.18376554232036033,3.359939178704367
-226.4421533214755,168.4538247101106,0.3233724908438715,0.031127061932935667,0.9953991837753574,0.09581474280794211,0.32486714487486507
-226.0009595454548,142.8043537878788,0.9510898366266084,-0.02843889134050037,0.9995532535179346,-0.029888014014179915,0.9515149225708998
-225.5449827649634,237.3134812754739,-2.8643104436971782,0.5341138805864186,-0.9830547392426083,0.18331224632480875,2.9136835715821663
-224.6166193750003,303.7562811875001,-3.5863753934896994,0.6643912794342682,-0.9832698441679311,0.18215491634861997,3.6473969122124204
-224.4761879239086,211.3314129628598,-1.8919029681865476,0.3500762333791853,-0.9833076948033859,0.18195048046227094,1.9240192853009626
-224.0269198093587,159.6578786247783,0.6893191160100022,-0.0048959923930697,0.9999747771360807,-0.007102470812732807,0.6893365030508132
-223.6308308764775,278.8010223144964,-3.5313065891589943,0.6608503879106841,-0.9829361381601226,0.18394713452202613,3.5926103966112763
-223.4127643564615,185.3138672477768,-0.5685533497369392,0.13640091130764523,-0.9724074389649079,0.2332890324162474,0.5846863433522715
-223.0143260593632,254.1109370613439,-3.1838477566509007,0.5944040189653766,-0.9830154715942601,0.18352270324489667,3.238858236368669
-221.9488509613028,228.176284552822,-2.6113279466226116,0.4819604893397961,-0.983390974811337,0.18149983652777374,2.6554320850093154
-221.369259353042,294.5903527640001,-3.8174349835510895,0.7089401694468837,-0.9831892928414041,0.18258919585238256,3.8827060173923913
-220.8749575717351,202.1715380481522,-1.4799764443025796,0.27422699984601323,-0.9832632898335577,0.18219029300621112,1.505168004953285
-220.6629675584032,151.2079695981623,0.9452613827301124,-0.0268689438955714,0.9995962576661299,-0.02841340634045854,0.9456431789141755
-220.280060736539,270.6729510700733,-3.4189705280173635,0.6401793710316213,-0.9829178566208734,0.18404479654646042,3.478388865343519
-219.4183535204178,244.9993670434813,-3.04736673813451,0.564821005592452,-0.983253464195753,0.18224331303795757,3.0992687532782686
-218.6571292093143,175.4326550418168,-0.07114556814859939,0.0696570538197477,-0.7145421306741774,0.6995924124028269,0.09956805217555592
-218.533880639277,166.7238189427761,0.3610707049379884,0.02166125541300898,0.998205339101581,0.05988406289738209,0.3617198694438605
-218.3534577191902,219.0320300575173,-2.2788369380246283,0.41449741115911226,-0.9838574899691376,0.17895373545033455,2.3162266499552824
-218.0775765151785,286.4048613272196,-3.6314248975771455,0.6790075113346199,-0.9829644668844955,0.1837956932098232,3.694360294718426
-217.2652134105578,192.9934455340088,-1.031118009029014,0.20138618487163748,-0.9814561485481982,0.1916867978681295,1.0506001827532256
-216.9305218133753,261.7712274424939,-3.3115421647379386,0.617640985441264,-0.9830477369498726,0.18334979377608882,3.3686483781680283
-216.0422937727275,142.5181852272727,0.9389602427747588,-0.0280788244352748,0.999553170045209,-0.029890805485525168,0.9393799858913862
-215.7885161493359,235.878494626665,-2.867517157322817,0.5263057795523223,-0.9835703808099108,0.18052508411145246,2.9154163375289825
-215.1411900325169,159.5176009553455,0.6590518846347887,-0.008332312191389416,0.9999200884050765,-0.0126418671083078,0.6591045547309786
-215.0550125000003,301.98561325,-3.594174037782737,0.6655747625710283,-0.9832826428396079,0.1820858157308146,3.655280670269103
-214.7448401884494,209.881234008429,-1.8956192035744086,0.3418096256253262,-0.9841291341249241,0.17745378938339745,1.9261894987591954
-214.4441916147566,278.5134953453681,-3.5622505667103135,0.667272162374467,-0.9829046485756194,0.18411532203604947,3.6242076704719675
-213.5905984253872,184.1139464333062,-0.5699556789979773,0.13625538185431102,-0.9725936991035504,0.23251128244468539,0.5860162157366547
-213.3331176998314,252.6671996026226,-3.188007267841856,0.5904777941828058,-0.9832761465534072,0.1821208928681233,3.2422298446031688
-212.2349218589295,226.7331113761031,-2.6176588020171487,0.47248448864135617,-0.9840976116037905,0.1776285192071227,2.659958495124414
-211.7777231132993,293.2201596414233,-3.831474081897641,0.7124312350300275,-0.983148554432066,0.18280842408964387,3.897146636309671
-211.120868542194,200.7164845568897,-1.4782341064338815,0.2670958382586555,-0.9840654508450334,0.17780660407634305,1.5021705163660581
-210.8174309880428,269.3946422552628,-3.4317401193361206,0.6404032323340402,-0.9830299747287957,0.18344500207065678,3.4909821750683543
-210.8148260809466,150.9141422644102,0.9253783208920942,-0.024179112808696265,0.9996588151180812,-0.026119980028974796,0.9256941537426318
-210.2022242837658,168.23512031574,0.24597120224633162,0.03655576583874066,0.9891359746937232,0.14700348147815548,0.2486727897269072
-209.7297159937078,243.5563864835757,-3.0484908766156704,0.5566348368373937,-0.9837353840617696,0.17962375718384957,3.0988931840884693
-209.4852268667674,176.686867083424,-0.19321079914275968,0.08951301807536846,-0.9073530501731094,0.4203694117577478,0.21293894268157026
-208.6250898957499,217.5875577003927,-2.2861771650887603,0.4048498719726033,-0.9846796820958417,0.1743729441961458,2.3217470682676686
-208.3405717933119,284.9521554492871,-3.646216631494085,0.681949355850624,-0.9829558904460358,0.18384155525190937,3.7094407459520298
-207.4910948923846,191.5381706857632,-1.023705503915115,0.19827602979167594,-0.9817548869976356,0.19015083974639604,1.0427302348815102
-207.2603055181769,260.3312265603114,-3.317773265896921,0.6137978340419782,-0.983314074004835,0.181916002220844,3.374072794854157
-206.0836280000003,142.2320166666667,0.9308400226321805,-0.027668357694762266,0.9995585322259306,-0.029710951757611386,0.9312511400000558
-205.8492279775147,234.4807585077419,-2.8710660554733316,0.5151913024370763,-0.9842788511468797,0.17662146864121162,2.9169234431157096
-205.4934056250003,300.2149453125,-3.6078389294067104,0.6681668258827488,-0.983279637976872,0.18210204155931767,3.6691890994813536
-205.2751317658227,159.4522464412805,0.6251251302527133,0.008551688527633257,0.9999064424400493,0.013678682936749589,0.6251836209068065
-205.0074013396201,208.4379249677611,-1.897946338813793,0.3322719811868777,-0.9850188878160112,0.1724464863246229,1.9268121274526309
-204.7889682895524,277.077607257145,-3.5767593577102255,0.6674399693570158,-0.983031241782693,0.1834382121565097,3.638500187668397
-203.8040922522201,182.7107797392188,-0.5565369365034495,0.13979240161527548,-0.9698720212579108,0.24361498800585812,0.5738251277541017
-203.3871283623646,251.2697988992867,-3.1904010680043644,0.5824449517405558,-0.9837409287444174,0.1795933882777173,3.243131372074133
-203.3733576407454,166.2379357625677,0.30612024608381533,0.040769980940142475,0.9912474252885126,0.132017202889981,0.3088232446048633
-202.3865397862134,225.3193181814333,-2.6249659766578555,0.4612986351514914,-0.9849072821267176,0.1730827709905358,2.6651909517713657
-202.2241093744761,291.1674725234101,-3.847436346359082,0.7156732431638337,-0.9831359704445402,0.18287608815280437,3.9134325892067645
-201.3583624532321,199.275525489348,-1.4728179413242097,0.26002662871799653,-0.9847701011647274,0.1738615766982817,1.4955957127275172
-201.1720901631497,172.9418338870382,-0.044180119770893166,0.08205682188008415,-0.47406386399616657,0.8804904615343792,0.09319444725964268
-201.1472583301252,268.0094313068809,-3.4400631914235418,0.6362005467902668,-0.9833253868252927,0.18185484218158326,3.498397618442386
-200.8677974149344,150.23494723691,0.90752678257619,-0.010056498744808934,0.9999386089987583,-0.011080533995632,0.9075824999745729
-199.5601797312801,242.1960299412067,-3.049426328686859,0.5450538550257537,-0.9843988796078692,0.17595125980444679,3.0977547738591333
-198.8755180573664,216.1509172492911,-2.2929894294958553,0.39405239885931986,-0.9855528484010199,0.1693681877113771,2.3266022042511936
-198.7545016941721,283.3462744113879,-3.6566175776205436,0.6806857705181302,-0.9831114393446074,0.18300791739641842,3.719433455131224
-197.7072630652214,190.150975522773,-1.0143293212901319,0.1979943013516704,-0.9814766967155233,0.1915815591448839,1.0334726485962924
-197.1129026517623,258.980645835153,-3.3229693521068033,0.6057868123432631,-0.9837858818142992,0.17934697862763666,3.377736368790513
-196.8439843502433,164.3225424062119,0.37030994547377194,0.05065363745197133,0.9907739095950254,0.13552512706427755,0.3737582730909159
-196.124962227273,141.9458481060606,0.9133900336146475,-0.0270882477650066,0.9995605262611479,-0.029643790927223614,0.9137916210348754
-195.9317987500002,298.4442773750001,-3.6209677607966886,0.670573200052132,-0.9832808568162137,0.18209546018166622,3.6825366177890397
-195.8493106918734,233.1370457162002,-2.8743780060784982,0.5028295305312077,-0.985041324639582,0.17231827747600478,2.9180278371876507
-195.409115696419,156.542515227733,0.6953539381133722,0.02249474939057222,0.9994771467967152,0.03233315683779242,0.6957176963394852
-195.2584119466289,206.9981317745549,-1.8949912322028435,0.3204510585859085,-0.9860014025196312,0.1667370211720245,1.9218950676544442
-195.1344769462077,275.6471496631253,-3.587868966779414,0.6621762818933532,-0.9833919424550739,0.1814945936231618,3.6484628477046175
-194.0566064458861,180.9688707834161,-0.5205767918935967,0.14296267572975235,-0.9642981290529083,0.2648190293484605,0.5398504634711722
-193.148510443237,249.893449206032,-3.190469908130865,0.5692366055985897,-0.9844537380684542,0.1756440650948601,3.2408530586624833
-192.6888181870483,289.806345916536,-3.858483704469695,0.7149024949259323,-0.9832651885709345,0.18218004540718652,3.92415367626059
-192.566534080478,223.9413034826291,-2.6295654222858045,0.4488750695138908,-0.98574109706216,0.1682690986565551,2.6676025075172314
-191.5953012423735,197.844122508332,-1.4585576766767456,0.2506149233506336,-0.9855573134973841,0.1693422032802779,1.4799318687016338
-190.9890466070645,266.7121094569329,-3.4490976929282975,0.6273376249472121,-0.9838584136484887,0.17894865714243072,3.5056850102423227
-190.902356777288,150.1283316130624,0.8700930221763729,0.006375113902065584,0.9999731591018347,0.007326737056615894,0.8701163768814367
-190.5849551105819,171.6651621838135,-0.031467555837370216,0.09837853913808298,-0.3046564901925437,0.9524622947831376,0.10328864426122233
-189.5907247922061,240.806997466362,-3.0480303371831936,0.5301384687821323,-0.9852092319123478,0.1713556808357454,3.09378986559717
-189.3569795177542,281.6939767525814,-3.663768052390978,0.6744123402455947,-0.9834767247389151,0.1810346151895163,3.725322582863975
-189.1284787843518,214.7199696490713,-2.2965503151295215,0.3817274506902868,-0.9864656400533773,0.16396810968624495,2.3280591050340647
-187.9357916740939,188.6679263182876,-0.9884071961129144,0.1940125024178989,-0.9812748943663872,0.1926125169510942,1.007268403367369
-187.715483000622,163.0989178687916,0.386745048121486,0.06771961522866632,0.9850134958512685,0.1724772825355939,0.39262918706230837
-187.0523122342226,257.5453143489795,-3.325749671618507,0.5913485215617713,-0.984557194645198,0.1750632185022819,3.3779141422220755
-186.3701918750002,296.6736094375,-3.6298033415494118,0.6721218064101125,-0.9832851088461092,0.1820724985314785,3.691506470395964
-186.2956814674596,231.7400629442235,-2.87496082243015,0.48787345263916376,-0.9859050921125855,0.16730555683083093,2.9160624541148468
-186.1662964545457,141.6596795454546,0.8841127066730357,-0.025604030659479665,0.9995809186417084,-0.02894800662218976,0.8844833771681256
-185.9661343770615,155.5279038188315,0.6907092054119621,0.04074531989869919,0.998264585138128,0.058888182677014636,0.6919099562330863
-185.5007728108335,205.569203599248,-1.8877693002047813,0.3052266221511682,-0.9871795817183454,0.1596135127061383,1.9122856014898668
-185.2334686623461,273.9625434476311,-3.5959498071754816,0.6521728748133674,-0.9839486104071455,0.1784520441963252,3.654611398543998
-184.2942861924904,179.4594838140195,-0.4901771640383405,0.1451347003520964,-0.9588529633721657,0.28390314304779396,0.5112120239107869
-183.5166600985643,248.4914766122236,-3.1916902194754866,0.551698198239542,-0.9853873039752243,0.17032868567695483,3.239021049489527
-183.1228318530418,287.5076810140001,-3.8685367568512254,0.7106545511016947,-0.9835423330668486,0.18067783224684894,3.9332691911577253
-182.9429212711874,222.4828998796128,-2.629559520536988,0.43230569084970166,-0.986753855347705,0.16222462500015344,2.664858623339661
-181.8112055042308,196.4029723457804,-1.432881566468672,0.2339397090310198,-0.9869328959521514,0.16113180594624948,1.45185308175009
-181.0952847249011,265.3000827924647,-3.457987685832519,0.6130592992071661,-0.9846455254789723,0.1745657158615015,3.5119112374480252
-180.9391343249329,150.1410528121319,0.8265000285121884,0.019966003727710718,0.9997083402342788,0.024150247742486017,0.8267411556439556
-180.6584878135549,170.2351874251399,0.0005080090174972334,0.10562154052862625,0.004809654726589677,0.9999884335438141,0.10562276220967759
-180.1344599200737,239.4700067087814,-3.0520083713449058,0.512015878672097,-0.9862179344560523,0.1654514604264272,3.094659166818172
-179.4113453066868,213.2866930227204,-2.2974550670217595,0.36448746064479076,-0.9876480349083409,0.1566887332953221,2.3261880607447125
-179.2643314346565,279.9618130628137,-3.672308140939224,0.6658559295224209,-0.9839563973800466,0.17840910306057742,3.7321858475816376
-178.119461033433,187.2097863925928,-0.9525429682269252,0.18085929819504362,-0.9824478715834108,0.18653734109080106,0.969560824323139
-177.6449784618939,159.5455768012549,0.5078532151318116,0.06773747769778544,0.991221835711624,0.13220919940941472,0.5123507138714418
-177.3838888598376,256.1094585409322,-3.3349916288171806,0.5727974186471841,-0.9855688287497769,0.1692751718262102,3.383824174966771
-176.8085850000002,294.9029415,-3.638431304743689,0.6738989725007674,-0.9832764208430819,0.1821194119637403,3.7003137954066077
-176.7818996828866,230.2302156749149,-2.87801291431394,0.46689544233501423,-0.9870951440505991,0.16013487000565152,2.9156388131987523
-176.2076306818185,141.3735109848485,0.8434337645427598,-0.02329425979451047,0.9996188310607085,-0.02760783564176664,0.8437553778851697
-175.7867389893532,204.1560049170216,-1.8805239011557182,0.28550343277590245,-0.9886706402781757,0.1501011827133353,1.902073172342417
-175.2898658942732,272.3286165759405,-3.608956173876871,0.6401388471824799,-0.9846307656023948,0.17464894912149298,3.665288857462137
-174.4807630301265,178.0018842127056,-0.4558832998577944,0.13827409667442067,-0.9569500091252675,0.29025278643821906,0.4763919698109517
-173.9347795485517,247.038491594862,-3.2028963238758585,0.5304000090845364,-0.9865640225787502,0.16337511852554348,3.2465164455357938
-173.501773867925,285.8975277498841,-3.882043779093491,0.7065965588070225,-0.9838355281858665,0.17907443558262892,3.9458259717980972
-173.3111778193393,220.9756026383918,-2.6303717287049664,0.40814915112213224,-0.9881745852568536,0.1533329353154283,2.66184919947244
-172.0698348473924,194.9619370816073,-1.4055396718991917,0.20891360800507905,-0.9891334151222685,0.1470207029249898,1.4209808812549827
-171.298700793843,263.7473212453104,-3.473646886579333,0.5963231061773732,-0.9855824996945889,0.16919555637121733,3.524460801257878
-170.9855520548173,149.852140881537,0.7881063254530326,0.024711017828210734,0.9995087963744089,0.031339527280743046,0.7884936363859809
-170.8294889527922,168.7887915862009,0.0321865785662612,0.09857083722147501,0.3104033742242899,0.950604936485276,0.1036927470479234
-170.6116882905478,237.8699782986994,-3.059153770561751,0.4869537381148661,-0.9875667690343275,0.15720011672737164,3.0976677896453357
-169.703803720956,211.8268431505099,-2.294817578781642,0.337947316999879,-0.9893296911244311,0.14569407077721971,2.319568086724909
-169.6794032421515,278.3426911496613,-3.686355004666335,0.6576498325134429,-0.9844565777730352,0.1756281483117209,3.744558254672171
-168.3523775055755,185.751209005721,-0.9095659366205028,0.1506823766524911,-0.986553854686477,0.16343650694766332,0.9219627821631281
-167.7165805355035,254.6622051312159,-3.354516191058865,0.551738998678712,-0.9867421400277043,0.16229586899716994,3.3995874453731973
-167.2469781250001,293.1322735625,-3.651749811932106,0.6763671253442892,-0.9832763562211934,0.18211976086183768,3.7138590680305397
-167.1893389813052,228.6722445256384,-2.883277329695995,0.43742326149972793,-0.9886868888582893,0.1499941192171101,2.916269409646497
-166.6162610219657,159.3029201325939,0.47498715113728424,0.060699660264248716,0.9919332442208278,0.1267613466698091,0.4788499164683111
-166.2489649090912,141.0873424242424,0.796501289147804,-0.021402960578207633,0.9996391641923271,-0.02686152290667613,0.796788799077664
-166.0162882728269,202.6778987858717,-1.8715889390813405,0.25935773637614623,-0.9905344265512264,0.13726452497580452,1.8894738929950252
-165.7250902187927,270.6362296585427,-3.6273451982147162,0.6271017510364869,-0.9853828078238251,0.17035469481418594,3.681153323778349
-164.6707602064269,176.5531172599529,-0.4123722369670862,0.10616490044870908,-0.9684213388714014,0.24931929411604384,0.4258190318768326
-164.2256843690108,245.5431271093127,-3.220037067036435,0.5039829662935039,-0.987972120624814,0.1546321081409288,3.2592387981555766
-163.9996181030417,283.9663451390001,-3.9007595361553538,0.7026458859703114,-0.9841609183885265,0.17727742867227098,3.963538343447422
-163.586535300069,219.5272428892453,-2.635240064325345,0.3756384508808606,-0.9899928068064866,0.1411178318690254,2.661877991645301
-162.2964194892991,193.5071123571856,-1.388081078212805,0.1827570576651548,-0.9914436858962211,0.13053512054813182,1.400060435059447
-161.6300842672042,262.3004142374084,-3.4977154656900367,0.5780521049455034,-0.9866171636048878,0.16305389440380175,3.5451597587357324
-161.2015686379801,149.6677165616568,0.752236512610695,0.013183084873231617,0.9998464692908722,0.01752249544377558,0.7523520217501081
-161.0151470783214,167.3937650815722,0.07078750928432091,0.06446591359655056,0.7393490491386948,0.6733223474218777,0.09574301795178457
-160.9792021482943,236.3366241647413,-3.06897392774654,0.4547553715823138,-0.9891991366212367,0.14657785681268456,3.102483427380555
-160.0807917837359,276.692447629047,-3.706505271189179,0.6491845690682676,-0.9850058125448911,0.17252115595711412,3.7629273086347976
-159.9697360032921,210.3898717439534,-2.2950964266819214,0.3038828063147339,-0.9913480200628859,0.13125967818563286,2.315126857807546
-158.5637807073456,184.3106872221624,-0.876488684798261,0.1145089474251527,-0.9915736441295612,0.1295442328612983,0.8839370529736842
-158.0492132035242,253.2131040326091,-3.3771220508088455,0.526428440276372,-0.9880676123912419,0.15402075620990405,3.4179058279582772
-157.6853712500001,291.361605625,-3.670769995973591,0.6800300655031336,-0.9832696365543591,0.18215603704038605,3.7332282616159644
-157.4556618190864,227.2186941013563,-2.8922214617985365,0.401091060048687,-0.9905205489315697,0.1373646320720943,2.9199005158633473
-156.7143565200897,158.3696415951148,0.4815917096333691,0.021678578999626618,0.9989883874068951,0.04496889843182093,0.48207938721234944
-156.290299136364,140.8011738636364,0.7603190576035508,-0.021534191260783365,0.999599157098746,-0.02831121910968355,0.7606239483137561
-156.2556250379923,201.2591285843478,-1.8669277293427449,0.22663082290292225,-0.992712388683993,0.12050773150848387,1.8806330520541514
-155.9431749269135,269.3315234420216,-3.658655946200298,0.6131090836164589,-0.9862478358265906,0.16527312645244638,3.709671964079818
-154.8644179266387,175.1143559393061,-0.36596828370223927,0.06004214905414692,-0.9868072752435677,0.16189935616414822,0.37086095014034987
-154.557528034461,244.1102248438328,-3.238060475552009,0.47198041462761914,-0.9895433093591416,0.14423605271414658,3.272277670847045
-154.4380112280418,282.1956772015,-3.9278271051699765,0.6989292050010447,-0.984534468329807,0.17519098341679676,3.9895272654427805
-153.8534660610487,218.0851871431719,-2.6444014399673,0.337841424591858,-0.9919376061519681,0.12672720900226186,2.6658949348898555
-152.5206105646619,192.0818134634036,-1.375361595466881,0.15135613692749436,-0.993999142209635,0.10938786626728685,1.3836647709871126
-151.9621296719662,260.8540495279738,-3.5258023311765174,0.5549283083786605,-0.9878395586564339,0.15547670678742118,3.5692054446290657
-151.3576943199935,234.9236662294159,-3.081241628465657,0.4175575615881418,-0.9909422728258768,0.13428853981887454,3.109405777673466
-151.3266734605729,149.3542421492409,0.7307792331028992,-0.015631190618239584,0.9997713176033708,-0.021384866088424208,0.73094638767464
-150.8741146166884,166.3055672079622,0.09668800082940572,0.017334323512025917,0.9843064727127965,0.1764674694545507,0.09822956925491802
-150.4804415083212,275.0621467033307,-3.734914137378515,0.6379244303741657,-0.9857252075935838,0.1683621546387013,3.789001345006109
-150.233679023578,208.9566979181557,-2.300419158315702,0.2655222672424444,-0.9934045446467167,0.11466215886354794,2.315692202851556
-148.7052128656504,182.8786886962453,-0.8541407714618873,0.0813781676063301,-0.9954920148715956,0.09484539170086763,0.8580086617490944
-148.3812636680517,251.7663018283453,-3.4018835037530546,0.4948322293624956,-0.9895859084673092,0.14394349503513607,3.4376838581118854
-148.1237643750001,289.5909376875,-3.6998584003193478,0.6853925742770673,-0.9832708872617141,0.18214928565207614,3.7628068198205162
-147.7212025395828,225.7768629890092,-2.904445453760728,0.3612715015385806,-0.9923527222854973,0.12343449506747532,2.9268277181438784
-146.517637698019,199.8223104269881,-1.8619472352033546,0.18837024847271255,-0.9949214275118132,0.10065462273465421,1.8714515374946497
-146.4424764218423,267.6219702676418,-3.689143634981633,0.5919433301212448,-0.9873703735343714,0.15842899187521145,3.736332113932128
-146.3316333636367,140.5150053030303,0.7532064563081486,-0.021864842911402768,0.9995789241970165,-0.029016793433028217,0.7535237469249522
-145.7273144470616,157.7031375486498,0.4823077385505367,-0.0217295636073178,0.9989866417240473,-0.04500766220222889,0.4827969848707605
-145.0380879339897,173.7239704553238,-0.3273689607020244,0.02270187275130595,-0.9976041730355492,0.06918030024550458,0.3281551636917208
-144.8764043530417,280.425009264,-3.965550970556205,0.6936323916568768,-0.9850447634234255,0.17229861883395228,4.025757120696044
-144.869124353507,242.6501545046293,-3.258005808949807,0.43374825448329224,-0.9912538898322665,0.13196865496170243,3.2867521049537625
-144.1177984036619,216.6447106294582,-2.6571566713538277,0.29734543363307936,-0.9937969877445688,0.11120947419092093,2.673741925284226
-142.7353931641452,190.6460219360685,-1.3582410002753091,0.11248443115206462,-0.9965882736477183,0.0825337072223261,1.3628908107696946
-142.2940962541205,259.4074558704875,-3.5613912046628795,0.5251260142462605,-0.989303401797498,0.14587247578586734,3.599897865702342
-141.5579178935155,233.4456765255468,-3.0967221654132078,0.3750825740385418,-0.9927444123529647,0.12024363493327594,3.1193549184260587
-141.0828790996336,148.9836216190145,0.7286454658856577,-0.03936132660522513,0.9985441129160009,-0.05394121393514479,0.7297078381022437
-140.8788984466416,273.4398430785512,-3.7752910592206432,0.6223863522657089,-0.9866818110671127,0.16266223811727926,3.826249776650492
-140.8636696658977,165.4057057210626,0.11101593352311238,-0.017768904149312603,0.9874318124887923,-0.15804561267273004,0.11242896179666326
-140.4997249888723,207.5030960573236,-2.3049180979106034,0.22336803549104237,-0.9953371100392517,0.09645743817202744,2.3157160269244934
-138.9409222973254,181.422296446294,-0.8252338782400007,0.044541301426894685,-0.9985465701242018,0.05389570755814135,0.8264350436228087
-138.7134125935866,250.3179137332682,-3.4331222619833137,0.455666592580441,-0.9913065202242807,0.13157272878840676,3.4632297800347143
-138.5621575000001,287.82026975,-3.7435045826829465,0.6932311454604944,-0.9832824961444175,0.18208660789855907,3.8071506381550875
-137.9846767401909,224.343243305106,-2.9189961530377495,0.31796790768642874,-0.9941193485576075,0.10828998487116887,2.9362632940129307
-136.7443436286511,198.3493108936432,-1.8519591434661766,0.14546831745296426,-0.9969292812033448,0.07830714066662252,1.8576635057110238
-136.6542143582275,266.3503211660375,-3.7418169171719433,0.5666908789631503,-0.9887253286429083,0.14974052390710071,3.7844857502617413
-136.3729675909095,140.2288367424242,0.7723598049714672,-0.022957474657054434,0.9995585401172719,-0.02971068626989506,0.7727009214296254
-136.0108063776985,157.3319393587637,0.47898052013553477,-0.04784673565205527,0.9950477396679039,-0.099398167899591,0.48136436176961117
-135.3147974780418,278.6543413265001,-4.020026297404928,0.6860385612730041,-0.9857489272711145,0.16822322189236275,4.078144227388323
-135.2301641233864,241.2010435233965,-3.282747496947136,0.3882907492072521,-0.9930772118927416,0.1174634037449062,3.3056316846606815
-135.2291566191698,172.4552103363893,-0.2987977238015792,-0.0099882120110084,-0.9994417520272256,-0.033409344572285705,0.2989646201947342
-134.3775655356889,215.2037861167638,-2.6669112758521476,0.2526194365169432,-0.9955436859038987,0.09430148173215279,2.6788490687184052
-132.9523482846832,189.185810196629,-1.3369327611520596,0.07088038111468419,-0.9985975460955322,0.052942808123309405,1.3388103809982326
-132.6259542019793,257.960960629199,-3.608217843752828,0.48552891291684436,-0.991067659199225,0.13336001983116522,3.6407381577441846
-131.8906839325246,232.0543092323158,-3.115920768589538,0.32700172212995465,-0.9945382991112824,0.10437227410015257,3.133032454731928
-131.2796452596861,271.8154812450464,-3.835319078161851,0.6009340778811508,-0.9879465094483039,0.1547956539083459,3.882112079431909
-131.1887089804128,164.1713168222972,0.14755531771709413,-0.04722548038292074,0.9524095718194797,-0.30482127141430787,0.15492842794009828
-131.1350649120724,148.7098848676836,0.7422762194988445,-0.05489670675467298,0.9972763308129597,-0.07375581333183276,0.7443034558874527
-130.7591772830529,206.0728149705263,-2.305225078886045,0.17784417314697454,-0.9970372893529841,0.07691972204612982,2.3120750883670502
-129.1165188202753,179.9835895244499,-0.7929835635883319,0.005813432813555233,-0.999973128652645,0.007330891667510866,0.7930048726977204
-129.0454167590069,248.8706894682521,-3.4704303310663907,0.4053147815132156,-0.9932489256124838,0.1160024644981581,3.494018711297735
-129.0005506250001,286.0496018125,-3.812640074770322,0.70654290111321,-0.983258981658102,0.18221354227573827,3.877554282129151
-128.2376054245337,222.9134747391291,-2.9324477013880874,0.26827822125911166,-0.9958412338145206,0.09110563667947978,2.9446939952019173
-128.1883987684984,156.3259949925324,0.507971448406795,-0.06520779282537983,0.9918611490808841,-0.12732423549328034,0.5121396768867403
-127.1699221680872,264.6124603246243,-3.7990940583965638,0.5250739280355391,-0.9905836478064337,0.13690886274635217,3.8352077250713217
-126.9898315582776,196.9478710164112,-1.8425779565803762,0.10221550505005807,-0.9984648498402388,0.05538902087516558,1.8454109394789424
-126.4143018181823,139.9426681818182,0.8142263185680413,-0.0264022762924081,0.9994746845696025,-0.03240917932459207,0.8146542690259998
-125.7531906030418,276.8836733890001,-4.10161782103499,0.6706370067347224,-0.9868951597000046,0.1613627706774465,4.156082620044256
-125.5493687044499,239.752451130836,-3.3102851319633166,0.3325056643246384,-0.9949931330477567,0.09994330987019155,3.3269426913767783
-125.4192230239411,171.0922385932613,-0.2564771641119791,-0.042136091473492295,-0.9867719250955452,-0.16211467497802856,0.2599153437478933
-124.6366241376315,213.7642262794749,-2.672830656916741,0.2026484335501719,-0.9971381545649595,0.0756009306211698,2.6805018388679227
-123.187080239425,187.7657713629072,-1.3165303110315825,0.03234020998936297,-0.9996984235280045,0.02455732061162943,1.3169274653704628
-122.9583766627453,256.5141755200328,-3.6641258300293367,0.42865990632845546,-0.9932263181375566,0.11619587324390356,3.689114719493241
-122.0581486967224,230.5952239590584,-3.1362491127110688,0.2695029293646875,-0.9963282019871952,0.08561608449913281,3.1478072250246067
-121.6785731916444,270.1950833651679,-3.9236862944537365,0.5645744868314422,-0.989806029107604,0.14242199528948146,3.964096175481251
-121.3170254412621,161.4064977229836,0.2773867040101757,-0.0723939249192638,0.9675898529061663,-0.2525269818316918,0.2866779794941439
-121.2903881310462,150.010336190934,0.741098192146067,-0.06761258418441526,0.9958640742565761,-0.09085563056350908,0.7441760490248684
-121.0181239913766,204.6392393822725,-2.302328638419039,0.1313181521851717,-0.9983773426153121,0.05694454980406792,2.3060706009092162
-119.43894375,284.278933875,-3.921605370258691,0.7195619263699992,-0.9835798126621357,0.18047368817508588,3.9870738701362316
-119.3781786036364,247.4196341595694,-3.50923895774876,0.3400136634433228,-0.9953388603506274,0.0964393751323298,3.525672610142603
-119.3088427873972,178.5937086429369,-0.7598407101786138,-0.02728208988329085,-0.999356037619348,-0.03588189061011412,0.7603303343107785
-118.4977273691501,221.4663145267525,-2.945630213305255,0.21200572508689697,-0.9974199658487679,0.07178726715959394,2.9532496983842025
-117.3690827211194,263.3717867031143,-3.8828751814690907,0.4580941798387482,-0.9931124033165541,0.11716549995121353,3.909804336852518
-117.2464751302213,195.5084745494293,-1.8281646712326614,0.06081910291342441,-0.9994470840841236,0.03324945286381065,1.829176051784633
-116.455636045455,139.6564996212121,0.8588258359059836,-0.024899093095060703,0.9995799962328517,-0.028979840081204522,0.8591866975556407
-116.1915837280419,275.1130054515,-4.228529235435912,0.6353700855362271,-0.9888989020836922,0.14858991034948457,4.275997502399941
-115.833684999536,238.3103576335837,-3.337541895162713,0.26679933303842046,-0.996820120418526,0.07968467562082092,3.3481887321469888
-115.5867937194804,169.8755296751018,-0.21248027743897616,-0.06888955248129267,-0.951252991751424,-0.3084116497215458,0.22336884013133312
-114.8977652666031,212.3237072114677,-2.678567657531721,0.15055122386024059,-0.9984241827656504,0.05611729919323462,2.6827952525268843
-114.6881003424679,156.1049103358019,0.5114362073585303,-0.08117549671776232,0.9876369796238463,-0.15675840162328122,0.5178382522223065
-113.3665562143885,186.3234257072514,-1.2891304096733227,-0.002272452375999333,-0.9999984463082252,-0.0017627765416569662,1.2891324125877488
-113.2933820860263,255.0690213435655,-3.717802427088903,0.34715421756804155,-0.9956687467999875,0.0929717518698141,3.7339752192058557
-112.3806453051722,229.1670615629216,-3.1556111016186095,0.20676383307384302,-0.9978602819065631,0.06538239666266797,3.1623776983981533
-112.3080146698899,269.3740930777226,-4.05394524784688,0.4955198701082953,-0.9926124070343794,0.1213285185000446,4.084117042178448
-112.0395935864839,162.7548586711401,0.19234676778309412,-0.08207168369439131,0.919771730805521,-0.392453772068783,0.209124461364604
-111.2848707472705,203.1579183990167,-2.2941548253002657,0.08556139925036121,-0.9993052516213884,0.03726947922783264,2.2957497937471696
-111.0366711138745,148.0173873811619,0.8166533639226307,-0.0698739468388881,0.9963596051637462,-0.08524985160071277,0.8196371668323689
-109.877336875,282.5082659375,-4.1378575578802055,0.8004089606521706,-0.9818005033133237,0.18991516973034145,4.214560436581569
-109.7088869655583,245.9738492559677,-3.5405515527854625,0.2606821054237609,-0.9973004633127621,0.07342878097959905,3.5501352732001235
-109.5103355959402,177.1538371890028,-0.7140611354776444,-0.05434535446804482,-0.9971163511902082,-0.0758879581298986,0.7161261919186312
-108.7790118190826,220.0248626766395,-2.9577415266304956,0.15311109225890276,-0.998662816224535,0.05169699691936357,2.961701866313895
-107.4210016237157,193.9903813550354,-1.8025338113996785,0.021835894519359415,-0.9999266335772213,0.012113111199248959,1.8026660665604466
-107.1057613769628,157.2725246268329,0.47286944836014116,-0.09035608738777617,0.9822293133096189,-0.18768477848593487,0.4814246957941103
-106.7203019191891,263.9310206516145,-4.034978009274253,0.34874293034015036,-0.9962857289162708,0.08610892147608662,4.0500208847349235
-106.6294209508928,273.3453393856079,-4.345578664872247,0.5044849016930358,-0.9933287351173458,0.11531705853937727,4.37476387347124
-106.4969702727277,139.3703310606061,0.9163858629939146,-0.029676536678487766,0.9994760398693643,-0.032367355886032324,0.9168662643615649
-106.1458006861561,236.8646203035024,-3.3565556584095355,0.19542737976362767,-0.9983093618031735,0.05812416138010296,3.3622399897631263
-105.4018708904757,166.9396282016545,-0.04991914309322414,-0.09295093260234852,-0.47313435961814176,-0.8809902824371736,0.1055073301662407
-105.1630085919456,210.8721628896649,-2.6809597462602355,0.09897905836640171,-0.9993191799099073,0.03689412777381039,2.6827862410305534
-103.6231926155447,253.6245232260094,-3.7518210451445326,0.24185146009072636,-0.9979287511957946,0.06432890125598208,3.7596081289859757
-103.4876054241672,184.7077037148474,-1.2412489598279428,-0.032347223949727666,-0.9996606052655723,-0.02605137770002893,1.2416703762155252
-102.6635821218649,227.722434117385,-3.168642077306,0.142340687962537,-0.9989925463560827,0.044876411676849436,3.171837556610321
-101.5371570114713,201.7484867077182,-2.2838464611376,0.04202417390511685,-0.9998307517056654,0.01839749829961581,2.284233063687492
-100.4488206792735,149.6536069219658,0.8103932546170605,-0.08316747881618473,0.994775179637824,-0.10208987205660953,0.8146496527105823
-100.31573,280.737598,-4.977844290391963,0.28498391862900213,-0.9983652094841219,0.05715687615436566,4.985995348299576
-100.0388540832684,244.5258906733113,-3.554074918048649,0.17557136558689876,-0.9987820478317733,0.04933985132698976,3.5584088898715054
-99.93521394825405,159.5989030857734,0.364157649406688,-0.101268324345035,0.9634404857778975,-0.2679224334841127,0.377976278537497
-99.64493818786002,175.4643018205717,-0.6436025932453104,-0.07617602427949026,-0.9930683421399576,-0.11753836752055032,0.6480949658091151
-99.02951737862372,218.5821116040628,-2.964790363410034,0.09570071059442065,-0.9994794372005484,0.03226227848858381,2.9663345268154226
-97.67977735337098,192.6119119724424,-1.775617848930301,-0.01236196888539875,-0.999975765698583,-0.006961897408930536,1.7756608808313012
-97.06748699196127,271.5709147921166,-4.329084983398558,0.195277327863504,-0.9989841740922109,0.045062400216848875,4.333487051816863
-96.75153339888884,261.161466033165,-3.974042362023168,0.18234072641599786,-0.9989490372577751,0.045834713501497024,3.9782233265195903
-96.53830450000038,139.0841625,0.9805665298768208,-0.028740552217380366,0.9995707341113436,-0.029297568296871346,0.9809876344054649
-96.46508968605671,235.4118510630398,-3.363538305912487,0.12427212063970416,-0.9993181633942062,0.036921650971084116,3.365833254234222
-95.49568116916134,166.4485567418971,-0.03463838578278471,-0.10343840571571401,-0.3175386138911863,-0.9482453420334128,0.10908401141618179
-95.4177779851584,209.4330569597663,-2.6773831019898977,0.049431369620588916,-0.999829610336221,0.018459422930325795,2.6778393781411935
-93.94371423960617,252.1843529050525,-3.746067051285067,0.13796799951606775,-0.9993224613193334,0.03680513962300925,3.748606877443147
-93.74327268803904,183.3684098668194,-1.1974746665644478,-0.0566066896071315,-0.9988845612319316,-0.047218993344748585,1.1988118677974096
-92.89578536281756,226.2778935510179,-3.1743338220323007,0.08095661347487781,-0.9996749443778871,0.025495207060707514,3.1753659926004616
-92.41242911426464,157.2339742649448,0.49586056986457444,-0.10596272346767353,0.977920691351364,-0.2089763657136147,0.507056016147237
-91.7909855056584,200.3179264035255,-2.263522980781341,0.0012039603323826167,-0.999999858542997,0.0005318965931851965,2.2635233009725635
-90.60235152380956,281.0074140952381,-4.439493476089994,-0.1059559474823928,-0.9997153125313762,-0.023859880349505702,4.440757704159562
-90.48602863979926,266.8641452923805,-4.147440310807097,0.07918034454113936,-0.9998178094735883,0.019087898245624218,4.148196072833265
-90.3473763275781,243.0838283696227,-3.549731491895672,0.096091894061803,-0.9996338037450281,0.027060273654322797,3.551031866466458
-90.25115957079242,147.8917486949267,0.9078856770316789,-0.08259777351350982,0.9958870016964816,-0.09060397260601802,0.9116352311909951
-89.8089861246213,174.1859244080121,-0.5869941790694789,-0.09103722773534884,-0.9881861636807385,-0.15325829801333662,0.5940117364961649
-89.29913854524801,217.141289045576,-2.9641001395950806,0.04280272970274948,-0.9998957540288402,0.014438873747521199,2.9644091673076414
-87.93157841051692,191.234476999304,-1.7371612142817154,-0.04344993776302437,-0.9996873457331069,-0.02500421526654143,1.7377045150129335
-87.32394648591332,259.287128762002,-3.916815013002175,0.06999620945912212,-0.9998403573532658,0.017867842838291285,3.9174404035566224
-86.75734392066767,233.9696611522433,-3.3608012334639796,0.059002668677080566,-0.999845926737102,0.017553426651951413,3.3613191228688812
-86.5796387272731,138.797993939394,1.0473549125606867,-0.031008930977350066,0.9995620036989288,-0.0295939311579692,1.0478138511517023
-86.26010659312016,165.0100085845135,0.05124073214173865,-0.11304421109383044,0.4128478477128125,-0.9108000080362859,0.12411529435266189
-85.91299228520523,273.5471324268839,-4.2754315076723515,-0.02180796322333435,-0.9999869913617969,-0.00510069673489015,4.275487125937515
-85.67397863089508,207.9930406388128,-2.662313395258774,0.0035433589001694498,-0.9999991143107781,0.0013309311248498798,2.6623157532431416
-84.12687589665,250.6241435691708,-3.7176860424436797,0.05347462211929805,-0.9998965685418213,0.014382357883564265,3.7180706079082673
-83.96004948922007,182.0199599330394,-1.1386682160437147,-0.07957976361298565,-0.9975667120904246,-0.0697183973503407,1.141445682021214
-83.41283797805465,156.0050209207719,0.57901035161638,-0.10914546106086885,0.982693110208595,-0.18524106226363027,0.5892077044210418
-83.16004052444418,224.8400143238001,-3.1717715713833816,0.025377075261218966,-0.9999679942148927,0.008000659088111298,3.171873089671877
-81.89791969686871,198.9433162460523,-2.2326520734948896,-0.035822386470163115,-0.9998713075429566,-0.0160427040220215,2.232939435957332
-81.24858079262384,266.3388360235003,-4.069635843478248,-0.006901775233660709,-0.9999985619314399,-0.0016959171714331853,4.069641695902022
-80.8889730476191,281.2772301904762,-4.2317307746113295,-0.11760022452650863,-0.9996140786683811,-0.02777937594625398,4.233364520284225
-80.6607860935249,241.6476623474193,-3.5328306823021958,0.029774922304356768,-0.9999644857624653,0.00842776446090281,3.532956152546197
-80.47277969056995,147.15796594967,0.9763623929310925,-0.08258625392736184,0.9964417159486756,-0.08428467664563287,0.9798489739076547
-80.09311890452148,172.7725655793274,-0.5069064902268868,-0.10535448697846488,-0.9790771204253783,-0.20348953845234713,0.5177390827054071
-79.55325688515046,215.699650712734,-2.9519207416678435,-0.006144200165146101,-0.9999978338430558,-0.002081419995163137,2.951927136005308
-78.02066207896303,189.8198244446475,-1.6830814651401367,-0.07153761605030538,-0.9990979290432859,-0.04246561175136157,1.68460109486146
-77.92337609024389,258.2382278219986,-3.866945535100385,-0.0004439003945700334,-0.9999999934112208,-0.00011479354638330797,3.8669455605788357
-77.0623875338041,232.525122771259,-3.3472125746403285,0.00285055536067055,-0.9999996373713284,0.0008516203448129523,3.3472137884360182
-76.66104868984917,164.0347926343006,0.11735200436145599,-0.11725695540817412,0.7073931988039982,-0.7068202475069931,0.1658935999948332
-76.62097295454583,138.5118253787879,1.1193072416401801,-0.03319474965528851,0.9995605354846167,-0.029643479918969633,1.1197993537204896
-75.9182555725713,206.5691776536362,-2.633626613545776,-0.03751272104685193,-0.9998985732154894,-0.01424230605024069,2.6338937609206887
-75.90045185497092,273.9616245557141,-4.1898002303476245,-0.07298062834233432,-0.9998483299761003,-0.017415999655581476,4.190435793844627
-74.56205614303337,249.3036612089295,-3.682810072039365,-0.006365640242838334,-0.9999985061927326,-0.0017284710884571067,3.6828155734560335
-74.26789412950848,154.8920443110795,0.6664485510297617,-0.10888438886084151,0.9869148681349726,-0.1612421875754902,0.6752847409110233
-73.95567720741639,180.6029278295855,-1.0629640524447372,-0.10137524480841797,-0.9954830387433447,-0.09493955747904374,1.0677872058840678
-73.44253908456966,223.3968367249831,-3.158054931219844,-0.0242101472705874,-0.9999706163078661,-0.00766593248513326,3.158147729260434
-72.10798500293134,197.5056493938371,-2.1833731809339523,-0.06686552779876913,-0.9995313881584539,-0.030610522472417027,2.1843968151481663
-71.89470260100933,265.9437092714908,-4.009023937195932,-0.05394042053387136,-0.9999094971196788,-0.013453533731747165,4.009386798249496
-71.24141590818641,146.8939348038327,1.0317666261945515,-0.08258355140164186,0.9968120351909342,-0.07978575373152583,1.035066381393481
-71.17559457142856,281.5470462857143,-4.145751454183993,-0.1151524796517044,-0.9996144693928017,-0.027765312541863554,4.147350384696069
-70.92752410396815,240.1560044710931,-3.5031323345756245,-0.023097688353019216,-0.9999782639916679,-0.0065932953983797345,3.5032084803443424
-70.29469726902306,171.7078979626373,-0.4355250869564237,-0.11834058935552265,-0.9650103037517515,-0.2622119632147859,0.45131651471823286
-69.81312157553106,214.2607007377244,-2.9291430841233037,-0.05028130741765022,-0.9998526989007571,-0.017163347600973638,2.9295746136842133
-68.45860417654842,257.1336143751355,-3.8162662142334955,-0.046384203131198974,-0.9999261441731987,-0.01215344391188964,3.8165480885481022
-68.09619887456734,188.3212101077376,-1.610668884393162,-0.09451326686022186,-0.9982827906971545,-0.058578748688421445,1.613439497708205
-67.20538716512635,231.0596526549401,-3.3233685323582574,-0.044588165807519696,-0.9999100101379178,-0.013415350386371785,3.3236676287497757
-66.6623071818185,138.2256568181818,1.1899182678592735,-0.03480084543187647,0.9995725977220916,-0.029233916657021804,1.1904270590960149
-66.45652505340877,273.6771689928551,-4.133593213562517,-0.0920985272660869,-0.9997518820144474,-0.022274972695166175,4.134619086921392
-66.38958945373105,163.8800594849057,0.14084230171756423,-0.1220145046595688,0.7558187416475912,-0.654780902114785,0.18634401868700087
-66.19298631242788,205.1072401830167,-2.5924771272491465,-0.07306250745215108,-0.9996031095287838,-0.028171322659511888,2.5935064652522426
-64.84480183288622,154.6268879068328,0.7129027508311102,-0.10675308799267559,0.9889734265201009,-0.14809308436618676,0.7208512703314991
-64.83936173333888,247.8198019552648,-3.6407218420628467,-0.05101454276735113,-0.999901843501882,-0.014010830151632184,3.6410792376501844
-64.16833256765193,179.1153949110526,-0.9710614711261257,-0.11919031547549168,-0.992551224984819,-0.12182801722565785,0.9783489725086764
-63.63089490005393,221.9576759868384,-3.13827036129246,-0.06612954307915947,-0.9997780599201014,-0.021067294615068215,3.1389670238845397
-62.41074976304418,265.0919212030185,-3.951816675340688,-0.08274820992620957,-0.9997808452663343,-0.02093469461286933,3.9526829245142747
-62.23680320143194,195.9610945909326,-2.1159563226789704,-0.09348677415269875,-0.9990254105497154,-0.04413874801093341,2.1180205231363054
-61.46221609523808,281.8168623809524,-4.097036811088558,-0.11363183406631461,-0.9996156031352041,-0.027724465164221657,4.09861230480854
-61.44699548995084,146.2991125952046,1.0981946106830602,-0.07875404719265884,0.9974385492054909,-0.07152859958677821,1.1010148059324822
-61.06786734576707,238.6668890827036,-3.4704025476111453,-0.06515706926037969,-0.9998237948564802,-0.018771767066181517,3.471014158159043
-60.4625239195974,170.257411599799,-0.31991784708458176,-0.12912333682552,-0.9273165527386718,-0.37427798628408027,0.34499313760738853
-60.07818747542228,212.820131478175,-2.901532813127387,-0.08612340953814639,-0.9995597791486591,-0.029668972147412237,2.902810690921026
-58.78823458863189,255.7352912970241,-3.7694190617287107,-0.07952990180242726,-0.9997774963780142,-0.021094021335678868,3.770257957780138
-58.3191470083907,186.8516983184292,-1.5265591009405508,-0.11284083245959331,-0.9972791785269229,-0.07371729835435949,1.5307239274717688
-57.2777076149726,229.6391786148156,-3.3000603833009023,-0.0826701032538317,-0.9996863691018276,-0.02504323126125072,3.3010957089130417
-56.81317924791693,272.9342330448055,-4.09699813145556,-0.10571760517935525,-0.9996672513538555,-0.02579508811047758,4.098361855814493
-56.70364140909118,137.9394882575758,1.256317780031138,-0.03670001446338109,0.9995735917353856,-0.029199909335831588,1.256853712841705
-56.4471181888166,203.7215253471451,-2.5459441568024643,-0.1022718525242366,-0.9991941405829365,-0.04013812931275072,2.5479974845700593
-56.2311064296278,152.5740902071624,0.847545379424381,-0.09886826526636358,0.9932647615732136,-0.11586679169161065,0.8532925079129653
-56.11167645676647,161.2247205932036,0.3444616331366998,-0.12190947515431994,0.9427024328573709,-0.3336347150474515,0.36539805258868596
-55.09549292440477,246.4332792629898,-3.6071458781335664,-0.08516955455275992,-0.9997213687635542,-0.023604763026252785,3.6081512217697713
-54.3659224081772,177.6698225857572,-0.8709930544770977,-0.13085660766533447,-0.9889017402336503,-0.14857102060246552,0.8807680470572395
-53.96901765584533,220.5321817228545,-3.1187378156406633,-0.09717108058799788,-0.9995149681285665,-0.031142069407004477,3.1202512369374578
-52.74050613725308,263.4255561774171,-3.8953995330443494,-0.10372591746569217,-0.9996456685639199,-0.02661836436360668,3.896780284798751
-52.50001527173544,194.6115663357401,-2.0468943159814645,-0.11552386487309836,-0.9984111365609326,-0.05634893424996261,2.0501517271052028
-51.74883761904762,282.0866784761905,-4.070723057494059,-0.11307209649323541,-0.9996144448078557,-0.02776619764178363,4.072293151262462
-51.50963401758065,146.0370691574362,1.1542976848351139,-0.07505748077075672,0.9978925960903767,-0.06488733827187133,1.1567353935258298
-51.24863719122322,237.2986250206422,-3.445165486538642,-0.09834155308447375,-0.9995928460485272,-0.028533175929178648,3.446568770632628
-50.62673170940479,169.0322197773784,-0.21182421824098766,-0.13590263869491978,-0.8416662635699234,-0.5399980562633946,0.25167245903683516
-50.3287683861239,211.3847663458344,-2.8687045238821764,-0.11209983323403798,-0.9992373745861997,-0.03904701307499719,2.870893940561574
-49.11886833518884,254.1048014381327,-3.729138386082828,-0.10485973845551116,-0.9996048944802668,-0.028107915808443126,3.730612371622841
-48.54760972678019,185.4311013793551,-1.4335045412203156,-0.12860552627086286,-0.9959998236290323,-0.08935519755972084,1.4392618424340557
-47.56164356391389,228.2266875399359,-3.2806241511033796,-0.11146436387757125,-0.9994232955310622,-0.033956977925474426,3.2825171934382005
-47.24242435095488,154.6826607831346,0.7712842456514021,-0.1038132444409934,0.9910629518274452,-0.13339499808865052,0.7782394087370658
-46.74497563636385,137.6533196969697,1.3178339278951627,-0.0389677741213508,0.9995631069349873,-0.02955664484468853,1.3184099320513198
-46.70330892665072,202.3001309644173,-2.4859140267734325,-0.12410240014109049,-0.9987562092841988,-0.049860148578373606,2.4890098340966196
-46.60761244312761,162.2936114013813,0.29824804885530576,-0.1250263267388277,0.9222444803644708,-0.38660718880702055,0.32339369354364494
-45.61817633150577,271.8487420142544,-4.058494366917675,-0.11940099678056479,-0.9995675118602898,-0.029407298982216022,4.060250377050004
-45.24824633908253,245.0547511217704,-3.5800935048734104,-0.11181306317027602,-0.9995126412368336,-0.031216662341911432,3.581839145569256
-44.55091759593449,176.3308575781134,-0.7685998646975647,-0.13671375406124056,-0.9845462170366654,-0.175124945449788,0.7806640779250907
-44.16109745446335,219.0518883492179,-3.0974611438256687,-0.12020131652243882,-0.9992478810307637,-0.038777213096467235,3.0997925566081914
-42.92450028148517,261.235755025477,-3.84076133772565,-0.12085793407230445,-0.9995052756151965,-0.031451613907557685,3.842662396515774
-42.79444897005521,193.204654020501,-1.962863513388383,-0.13218119607853976,-0.9977402773773177,-0.06718883016568299,1.9673090862363596
-42.03545914285714,282.3564945714286,-4.048305521963118,-0.10900089430160699,-0.9996377173724266,-0.026915311747116758,4.049772684252244
-41.63948728320918,146.6811476233673,1.182704505393642,-0.0770525902196962,0.9978845042276081,-0.06501166220318343,1.185211815979736
-41.52564487894711,235.9400998716758,-3.424979305748557,-0.12416343059022866,-0.9993435318001659,-0.036228517071096505,3.4272291727139876
-40.78139452435664,167.6631503686163,-0.08998007194007952,-0.13102631385085212,-0.5660993159963579,-0.8243370454058556,0.15894750160881388
-40.60119985454185,209.9500319824397,-2.8278559583609932,-0.1309082368452014,-0.9989302259656647,-0.046242876772385595,2.830884364948821
-39.12162272088045,252.7083491135076,-3.700038424557622,-0.12416390233013676,-0.9994374234352604,-0.03353858430357678,3.70212115115709
-38.75541678310054,184.0356507600085,-1.3336605567476374,-0.14061389721680873,-0.9944876936981467,-0.10485335990296774,1.341052850828377
-37.95889806452749,226.7996077764201,-3.265210333788857,-0.13347507034131056,-0.9991655426746978,-0.04084382856168644,3.2679372879974546
-37.70047751473868,157.3083759062101,0.6606381114102222,-0.11475835232755224,0.9852457803141508,-0.17114541294805471,0.6705312771799685
-36.96890316351357,200.8301862142726,-2.413477417139614,-0.13955713968625785,-0.9983323679941939,-0.05772766247740644,2.417508932409622
-36.94366351230622,266.6367753994434,-3.9348692488700507,-0.12873799455523688,-0.999465220949749,-0.0326997264800416,3.936974660439823
-36.78630986363657,137.3671511363636,1.3762610632817784,-0.039474826035681566,0.9995889061879163,-0.028670867200786588,1.3768270683698947
-36.12108837967412,274.2657014050184,-4.0754034682401885,-0.12396261892558447,-0.9995377158149817,-0.030403201531559187,4.077288334154828
-35.44612346780787,243.6197773490458,-3.558121385557317,-0.13163033773335286,-0.9993164111354427,-0.03696904699040698,3.560555341540434
-34.75219062337931,174.8514636612015,-0.6466712684203965,-0.13991174658795322,-0.9773857680374665,-0.21146408782063172,0.6616336042204447
-34.41904460848446,217.6715774298928,-3.0785694803890173,-0.13863282597967266,-0.9989876181744222,-0.0449859837526623,3.0816893266554004
-33.02500044379411,259.8928730562104,-3.8100234969193454,-0.13296621570147577,-0.9993915837218205,-0.03487782083203465,3.812342988451523
-32.93979463481355,191.6585405148107,-1.8631324951608523,-0.1447541241246945,-0.996995420713729,-0.07746051301052931,1.8687472945734025
-32.32208066666665,282.6263106666667,-4.028053864893428,-0.1109672677426143,-0.999620753013004,-0.027538157994220998,4.029582071752993
-31.82530017893617,234.5191164151056,-3.4091787412645327,-0.1437608390610576,-0.9991120818529222,-0.042131317277292336,3.4122085031160627
-31.76358464055869,146.7170430989575,1.230265594699632,-0.08221111620253607,0.9977747345715487,-0.06667517567037487,1.2330093678187957
-31.04661610168955,165.725420713417,0.07119877647154006,-0.12778274972421058,0.4867310082587156,-0.8735519020638981,0.1462795163313188
-30.85710118164582,208.518281585776,-2.782728869963418,-0.14641829661078587,-0.9986186036886113,-0.05254411829128365,2.7865782388639806
-29.34237044874442,251.2762240315412,-3.678533683817694,-0.13690580361812385,-0.9993081477394822,-0.03719174453404106,3.681080447646546
-28.96024704534705,182.5483077035342,-1.2210917594303505,-0.14921305788637715,-0.9926166002197038,-0.1212942083047524,1.2301746305271104
-28.26065770241985,225.3882770526928,-3.2555767452870152,-0.15108054342721755,-0.9989249456252035,-0.04635680109416508,3.259080433965363
-27.59376259164787,268.0616597920078,-3.955461051565038,-0.13475459680614565,-0.9994201907794368,-0.03404823435061189,3.95775579486764
-27.55582197433506,276.5963472517512,-4.08163489149802,-0.12201525468329058,-0.999553481967973,-0.02988037291770865,4.0834582292304
-27.21979297553332,199.4257796607786,-2.339819884998485,-0.1530442691345339,-0.9978676990884118,-0.0652690977109308,2.34481974628099
-26.82764409090925,137.0809825757576,1.4368330963223948,-0.0411927582838798,0.9995892935818117,-0.028657357809379655,1.437423455361166
-26.69648705749944,155.6948278179528,0.7905413920447818,-0.10932598627971574,0.9905725947484694,-0.1369888117084184,0.7980650749231757
-25.74329149427592,242.180968547497,-3.54238727140061,-0.14606163487445054,-0.9991510210789908,-0.04119753726632275,3.54539723892306
-24.96084750821677,173.3262238914435,-0.5149719276334999,-0.1421953979740308,-0.9639282060669657,-0.2661623819184845,0.5342430322012217
-24.71259573544381,216.230179902963,-3.0590269353213255,-0.15481193096613913,-0.9987218583084155,-0.0505435429801391,3.062941808946237
-23.31051565370979,258.6709704228147,-3.7905760803662787,-0.1397503425806842,-0.9993210733213237,-0.03684280684092147,3.793151352015419
-23.21351486058245,190.317915378606,-1.7730606022674387,-0.1568093677392273,-0.9961119819314159,-0.08809608080196553,1.7799812013399885
-22.60870219047615,282.8961267619047,-4.030201407045057,-0.11181804975153364,-0.9996153287902417,-0.027734355005601657,4.031752306082083
-22.14863955299666,233.0739087376045,-3.3989232822354816,-0.15791592103363664,-0.9989224517798325,-0.046410508833327035,3.402589736750277
-21.60048196129617,145.562355842435,1.319915692282646,-0.08072667177372962,0.9981349288403601,-0.061046407173963806,1.3223820288667114
-21.30310717375852,164.1645062467169,0.205379335224653,-0.12407798761914766,0.8559254301199796,-0.5170992729388892,0.23995003302549836
-21.10777372651421,207.0870721146636,-2.7348967367817543,-0.16155935331543247,-0.9982597264824674,-0.058970488239029256,2.7396645023621393
-19.6657198058042,249.8469568110407,-3.6646302570359253,-0.1456509481923058,-0.9992110996449609,-0.03971370476684311,3.6675235676805826
-19.13971786198948,181.1000520151349,-1.1071515076786895,-0.15657336675255928,-0.9901477290967539,-0.14002669232878992,1.1181680017472448
-19.13347604321052,275.1319376331581,-4.087448341744507,-0.12744597099418548,-0.9995142630378878,-0.03116469130005795,4.0894347313476676
-18.57532624265048,223.934325623869,-3.249447008440809,-0.16425541991822146,-0.9987248560822446,-0.050484273229391426,3.253595811350487
-17.4710686218354,198.001249385505,-2.2629692669821453,-0.16709514768837064,-0.9972850058228951,-0.07363842177035143,2.2691299415605766
-17.13740762332668,265.8651850002535,-3.9101707657138562,-0.13747962163402894,-0.9993824774986662,-0.03513778121378588,3.912586876148301
-16.86897831818192,136.7948140151515,1.5018637730088578,-0.0437364006038716,0.9995762410574609,-0.02910907613505862,1.5025004710196215
-16.58561456094276,154.4284493670113,0.893260383331684,-0.10515494260312497,0.9931421529974076,-0.11691306145882008,0.8994285265565761
-16.06352661961927,240.7449270870617,-3.5320926969241504,-0.15608324743854202,-0.9990250487104269,-0.04414693702998236,3.535539675890497
-15.15927473749616,171.928492443952,-0.38785015505981785,-0.14454165654274384,-0.9370438062901388,-0.3492118341254899,0.4139082425563005
-14.97680997963573,214.7925923391381,-3.0370717878180695,-0.16895582766336906,-0.9984561694906696,-0.05554527528079575,3.0417677616908656
-13.62070909576971,257.3486551246917,-3.778204542978731,-0.14365329308540778,-0.9992779626205041,-0.03799412350633038,3.7809345190308976
-13.48468094171795,188.9839708612527,-1.6805985775378343,-0.1682788048820256,-0.9950243471769912,-0.09963206574693909,1.689002467432986
-12.89532371428568,283.1659428571429,-4.038750254175075,-0.11224516713089934,-0.9996140244344087,-0.027781327434901918,4.040309715002487
-12.46103366509658,231.6302379646656,-3.3934363727607733,-0.16674941147042632,-0.9987948708843072,-0.049079587357679276,3.397530836092813
-11.76724781882393,145.2964983693544,1.3757689530961958,-0.08178260747282991,0.9982378139523801,-0.059340262853929245,1.3781975936666184
-11.49754891315155,162.7255985596206,0.3347673742966448,-0.12366121921334056,0.9380465659474302,-0.3465092208213705,0.35687713856564107
-11.35917640657124,205.6536118646954,-2.681221242307982,-0.17524878454564033,-0.9978707535832112,-0.06522238222630515,2.6869424047955106
-9.989900197165298,248.4140035687103,-3.6565273066343025,-0.15177571485976202,-0.9991396479740583,-0.04147244683250496,3.659675916223115
-9.355738234001253,179.7641355356993,-0.9975064289187645,-0.16282012738367546,-0.9869388693183403,-0.16109521479124164,1.0107074104880711
-8.857254834028822,222.4992517613518,-3.242926303747321,-0.17306436668680736,-0.9985790306390008,-0.053290895733451166,3.24754095995
-8.185525686393703,274.4235373503305,-4.092790638160001,-0.12826718906133627,-0.9995092703182802,-0.03132440817986966,4.094800078099033
-7.525915436068203,265.1594646076775,-3.9044111326933755,-0.13739472037623038,-0.9993814199714265,-0.03516784633575563,3.9068278183568865
-7.50065188749295,196.671444576062,-2.1885590057194757,-0.17809928527306332,-0.9967052130234421,-0.0811092986771244,2.195793678133398
-6.910312545454588,136.5086454545454,1.566076527689724,-0.045673761435330834,0.9995749885180838,-0.029152055314721953,1.5667424112036905
-6.759853770325151,153.6480725234149,0.9694453315834565,-0.10561743703998132,0.9941176697101946,-0.108305395848833,0.9751816722723271
-6.377066170271519,239.3117943942259,-3.5250519240374305,-0.16227132750399437,-0.9989421283513671,-0.04598504327322942,3.5287849255643082
-5.352891216359581,170.499620344115,-0.25419253121322705,-0.14777238943288828,-0.8645278252390922,-0.5025849573826952,0.29402469624725847
-5.246895821089709,213.3609397658377,-3.007131853886722,-0.17970792038946984,-0.9982191057012423,-0.059654144977629615,3.012496792249064
-3.932854499904465,256.0528475127981,-3.7714068527467326,-0.1464774058107775,-0.9992466209938571,-0.03880966931524919,3.7742502936819213
-3.486741289110341,187.5710293135377,-1.5797957229707738,-0.1762169909033682,-0.9938364066690599,-0.11085664968386409,1.5895933298173428
-3.18194523809521,283.4357589523809,-4.051102491799089,-0.1120073684583186,-0.9996179960781526,-0.02763805197003752,4.052650620229894
-2.751991140417147,230.1959147047961,-3.3891576513461086,-0.17126341842709888,-0.9987256612080345,-0.05046834299414096,3.3934820972224395
-1.878245756742899,144.8366530135682,1.4369705731934896,-0.08304608382105372,0.9983341866668106,-0.05769620206146826,1.4393682920858162
-1.68972855796568,161.2918899227262,0.46725061547266833,-0.12535001587996983,0.9658479615307441,-0.2591094656837261,0.4837724301163679
-1.665710397649775,269.4286737587247,-3.9900418281744727,-0.1326284302749843,-0.9994480132366652,-0.03322151166462268,3.9922454948436092
-1.598183171891151,204.2453283559443,-2.620823509556109,-0.18418019310499614,-0.9975397723139785,-0.0701028005986639,2.6272872343491858
-0.2260829263648247,246.9667839836284,-3.650362679424062,-0.15633834199166668,-0.9990841338155677,-0.04278894200604475,3.6537089879338667
0.7974820157058389,178.3024820016322,-0.8720559678866625,-0.1673015530320752,-0.9820902067318603,-0.18841132089492918,0.8879591323781112
0.8725414537100846,221.0675556024418,-3.232119625802717,-0.17868480781320026,-0.9984753284678389,-0.0551998047192291,3.2370550715182986
2.103477572806639,263.4352153031251,-3.8870676765443957,-0.13861172881913333,-0.99936479806813,-0.03563706472544753,3.889538318798579
2.194566621240313,275.9198594699208,-4.117760864434271,-0.12488536372685333,-0.9995404091538784,-0.030314525701341254,4.119654219802879
2.313387775485921,195.234550947816,-2.104106370016933,-0.18394632746843906,-0.9962004150765298,-0.0870903726100062,2.1121315933755076
3.048353227272742,136.2224768939394,1.629442675948772,-0.0473121991136815,0.9995787270257817,-0.0290235848495298,1.6301294054117506
3.251516084744253,152.9458936759962,1.0445694539988477,-0.1080207609847716,0.9946955113151658,-0.1028632090179034,1.050139909265037
3.440690312204197,237.9033074325095,-3.519188284261651,-0.16544550756097642,-0.9988967452982029,-0.04696053910100518,3.523075133467433
4.482138180546485,169.2607877564868,-0.13323770359866147,-0.14908547101350686,-0.6663654337838163,-0.7456253138528134,0.19994690127022213
4.497785618988019,211.9309674233094,-2.9682332323434437,-0.1868280940118896,-0.9980249857500957,-0.06281821247473963,2.974107136318415
5.835738954808789,254.5272163118335,-3.7643217965322333,-0.1493226253583809,-0.9992141573636375,-0.03963669668471264,3.7672822875770247
6.516119881714303,186.0435390815821,-1.467401179471664,-0.18072771148530034,-0.9925007989542386,-0.12223814492701617,1.4784886632008865
6.531433238095275,283.705575047619,-4.061912852583895,-0.11314520555163389,-0.9996122708324005,-0.027844353131141305,4.063488385553176
7.048391749908205,228.7842739287131,-3.3844028655478167,-0.17289425506054668,-0.9986976791595895,-0.051019071348364725,3.3888161914983255
7.463835606179316,269.0194210797072,-3.9894869262063373,-0.1312961542753935,-0.9994588878211308,-0.03289272800100647,3.9916468549332866
8.124077733007823,202.7750042916655,-2.5516969388912156,-0.18912210261348994,-0.9972646580273448,-0.07391347542636022,2.558695847036874
8.244958591325258,144.6078600524498,1.4931106357221742,-0.08550688144981113,0.9983642326477051,-0.05717393610517645,1.49555701906746
8.906429100247294,160.4698533139213,0.5588754610124743,-0.1281138488664706,0.9747178019126189,-0.2234394921105767,0.573371554224036
9.666894042139743,245.5915346816931,-3.6435302824595595,-0.15923823989373806,-0.9990463294578229,-0.04366270258299384,3.647008326867968
10.58625867031361,176.7896734376991,-0.737491370931363,-0.16999194687844496,-0.9744485916232092,-0.2246106459710763,0.7568294287365848
10.6094279578823,219.6391904485979,-3.2159665154702695,-0.18197079693622042,-0.9984029848745161,-0.056493183603483474,3.2211106779438037
11.9420661269254,261.520870851075,-3.8675869488679893,-0.14022070919828117,-0.9993434220936391,-0.036231543138189,3.8701279894006184
12.14677316152518,276.1148088164828,-4.130953915203416,-0.12323622748234407,-0.999555311057489,-0.029819123675360635,4.1327917219838834
12.24238855738577,193.6504598571347,-2.008769316759509,-0.18695545892391588,-0.9956969545602495,-0.0926691679008969,2.0174504979245254
13.00701900000001,135.9363083333333,1.6912582975617496,-0.04917147691524326,0.9995776218855891,-0.029061621178976923,1.6919729499059653
13.28112382471909,236.5050943387004,-3.511605157239364,-0.1657408864708097,-0.9988880299021152,-0.04714555883931124,3.515514304024125
13.30312733174043,152.2767957445425,1.118731882417424,-0.11096993035697805,0.9951164218731307,-0.09870819073621728,1.1242221089182802
14.23550537960801,210.4947291832581,-2.9211529939053307,-0.18936242169154208,-0.9979054879023407,-0.06468877193448058,2.9272842261302476
14.5570292772943,167.9622923597057,-0.004947237638369034,-0.1497545582431404,-0.03301762772021217,-0.9994547694917111,0.14983625353981803
15.78828535754775,253.2254187759265,-3.7560802467118,-0.15142311132413924,-0.9991883745926674,-0.040281411083318716,3.759131253146352
16.24481171428577,283.9753911428571,-4.075393489735755,-0.1131813810543163,-0.9996145839865239,-0.027761186600159776,4.076964817262707
16.31347899832008,184.5401017627216,-1.354157986378974,-0.182583000424437,-0.991032335641057,-0.13362226503779784,1.3664115061422557
16.70915949980781,227.3454102414563,-3.377246928101307,-0.17177707372979598,-0.998708979568401,-0.0507973830964084,3.3816126591360054
17.14324017033539,268.5469755967472,-3.9865714741209324,-0.1297756949051084,-0.9994705650367687,-0.032535974322007936,3.9886832224761655
17.87765756870169,201.4222422872352,-2.4865267964844286,-0.18887280752266955,-0.997127578086081,-0.07574029984220096,2.493689725498465
17.98388156363683,144.1772651016225,1.5499496352252444,-0.08876868346079603,0.9983639837914472,-0.057178281436843705,1.552489533265275
18.83319318681424,159.1884233738466,0.6781887309758092,-0.1304699830748188,0.9819932672336683,-0.1889159154432083,0.6906246240224294
19.46947821599133,244.1967230528081,-3.631654356664771,-0.15905168989830995,-0.9990423355786222,-0.04375399092210523,3.6351355966926078
20.38973807225517,218.2198045666348,-3.1947372060278325,-0.1799236510416953,-0.998417861087292,-0.056229659983651474,3.199799733699391
20.42935418331336,175.3697315957649,-0.6080503225473576,-0.171440436084514,-0.9624748726589838,-0.27137081549067316,0.6317570877123532
21.29751932496492,151.6115577429056,1.1802732830444067,-0.11352090621219453,0.9954063698808909,-0.09574005849458692,1.1857200423437482
21.83061110959636,276.2289726712808,-4.140331774520682,-0.12214196755068701,-0.9995651432809498,-0.029487698074522922,4.142133008890798
21.9288343044301,260.6344462222003,-3.8581665391896838,-0.14065153787751442,-0.9993361584790615,-0.03643133755864473,3.860729451700833
21.97113948729611,192.3459054298125,-1.930124230522739,-0.1851204568425743,-0.9954320159940013,-0.0954730408760408,1.9389814668512433
22.96568477272734,135.6501397727273,1.7474015892834256,-0.05319087643579363,0.999537025403557,-0.030425891070090954,1.7482109665501613
23.04157250856008,235.0913067659583,-3.5021880503128386,-0.1618034653367617,-0.9989344541423384,-0.04615144989432503,3.5059237728662938
23.98181679661241,209.075682052792,-2.87014661564238,-0.1836890229328413,-0.997958278046612,-0.06386920445912295,2.8760186460503743
24.38247649512266,166.3647308869213,0.14693306612338156,-0.15176375968617573,0.6955800922644189,-0.7184485613079217,0.21123817049600982
25.57232530691931,251.8646456465279,-3.7403275248560255,-0.15005542764401783,-0.9991962327576224,-0.04008601305911251,3.7433362959479117
25.95819019047624,284.2452072380952,-4.083302524811313,-0.11366201900689733,-0.9996128089294755,-0.02782502873536912,4.0848841554804425
26.13561320989743,183.0413011743365,-1.2387965717516505,-0.17912858501178816,-0.9897067203337347,-0.1431104738523452,1.251680468870537
26.55719381792915,225.953306115059,-3.3716648827706908,-0.1652950770336711,-0.998800448074746,-0.048965956803545325,3.3757142272711214
27.03615139290412,268.0935741774737,-3.977241215058273,-0.12915756708389037,-0.9994731311490482,-0.032457050252869254,3.979337804194718
27.6247381481856,200.0123075131087,-2.417342842981005,-0.18180746348329693,-0.9971836978639794,-0.074997818063728,2.4241700382377713
28.16054133383722,145.5785507657536,1.535973228396227,-0.09729948493729093,0.9979995895204968,-0.06322040269501525,1.53905196407366
28.20685320879568,156.8367537287628,0.8736989546639767,-0.1315251075019618,0.9888581354556412,-0.14886096850145994,0.8835432741435636
29.17159031561391,242.7716479298562,-3.618293105369474,-0.15306818694896468,-0.999106386028565,-0.04226617319961662,3.6215293545987053
30.10772719696399,216.7746805077302,-3.1673883712554307,-0.16969620324019088,-0.9985678849787871,-0.053499337276193604,3.171930941202577
30.19466862891142,173.9874048767304,-0.4827042609523948,-0.1662504059664906,-0.9454932484529806,-0.32564170053884445,0.5105316846441762
31.02110526945705,276.9559857417711,-4.145314202726983,-0.12094001851277726,-0.9995746778351895,-0.029162706161758496,4.147078046939545
31.64090792675881,259.5036686040547,-3.8409398041718315,-0.13811094268742993,-0.9993541520419067,-0.03593436790318682,3.843422070468134
31.78500598648651,190.7647650834002,-1.8278310834099474,-0.17764866004951455,-0.9953101579692103,-0.09673515102229199,1.8364437143285852
32.76512922517736,233.6765065940095,-3.4938371895448994,-0.15221435868675623,-0.9990523276109705,-0.04352524204530072,3.497151343313215
32.92435054545467,135.3639712121212,1.7891552532386301,-0.05127069219488256,0.9995896589808122,-0.028644609591047816,1.7898897184099163
33.72787415241828,207.6514301331211,-2.8146548069643784,-0.17085366043488295,-0.9981627419925639,-0.06058993726590484,2.8198355724495143
33.98615024916677,165.3035221308854,0.24822593756640274,-0.1520561878354911,0.8527271764346377,-0.5223565473599524,0.2910965481413028
34.93206169523569,151.7372580378444,1.2029955936325982,-0.11758651199911326,0.9952569408306949,-0.09728114785674812,1.2087286652113307
35.24666307781843,250.4326445879695,-3.723314064760661,-0.14243216454550348,-0.9992691125956856,-0.038226177054880524,3.726037378548647
35.67156866666672,284.5150233333333,-4.085849856792531,-0.11347344924224913,-0.9996145726137343,-0.027761596104351617,4.087425262427985
35.78582002614985,181.7118887588222,-1.1309237911161893,-0.16874978291358123,-0.9890500882930973,-0.14758022512320748,1.14344440640811
36.29028072024596,224.5205869283501,-3.361906843968727,-0.15271024899020794,-0.9989699374564736,-0.04537691106949946,3.3653733890417596
37.27395915462603,267.2824922389381,-3.9591035505542425,-0.12669586663608293,-0.9994883561361528,-0.03198477682040331,3.9611302385346883
37.37122679095398,198.585156382974,-2.3423647945612287,-0.1695289696548065,-0.9973911645341921,-0.07218632078952605,2.348491622797937
37.58401623576219,158.3794481139859,0.7844801043931696,-0.13182616437600453,0.9861729830391996,-0.1657191827265826,0.7954792089066864
38.36990940773222,143.7115750733654,1.6429522905928253,-0.09135199422103812,0.9984577648977518,-0.055516589551105236,1.6454900230667981
38.85090462183325,241.3358289993744,-3.60398246420964,-0.14075275549884564,-0.9992382332539456,-0.0390250330369282,3.606729951148423
39.85941264571767,215.3771940239286,-3.1309041664924884,-0.15278659748946755,-0.9988114262070961,-0.04874151083159662,3.1346299054485574
39.87108618959928,172.5809609136018,-0.35471163280773416,-0.15527748032767488,-0.9160708794243841,-0.40101638853123656,0.3872098117894745
40.76192549758821,276.2378988639985,-4.141157545683055,-0.11994833297704736,-0.9995807802184522,-0.028952786012231602,4.142894328938608
41.30945563709406,258.0711915305065,-3.8194906472795354,-0.13051748017123077,-0.9994166672940089,-0.034151502674643626,3.821719981537906
41.35852085847461,189.4149417823557,-1.7334618972096758,-0.16331388028087493,-0.9955913238817673,-0.09379720577581159,1.7411380107763326
42.43770616290686,232.2359133230956,-3.480067015617538,-0.13808406600748835,-0.9992137340259071,-0.03964736730230423,3.4828054270191893
42.88301631818194,135.0778026515152,1.827301132323558,-0.05277401415850103,0.999583208901561,-0.028868815044235493,1.8280630527313215
43.47148936107624,206.2250431331009,-2.752533616471817,-0.1533751936830766,-0.9984511651890808,-0.055635157342877356,2.7568034496214526
43.66425893755206,163.3548724720831,0.42535925284633985,-0.13613982557901239,0.95240798514487,-0.3048262289113078,0.4466145386020034
43.87610631465685,153.1709387117318,1.149913133689885,-0.1183984676341127,0.9947410907455848,-0.10242149375147978,1.1559923927823215
44.92431141417978,248.9841428255427,-3.705159666645726,-0.1299411425564043,-0.999385602947357,-0.035048774893677866,3.707437505321854
45.20927588105576,180.2721199482489,-1.0088015038471714,-0.1495261698216423,-0.9891929272689983,-0.14661975528894475,1.0198228030524936
45.38494714285721,284.7848394285714,-4.0864699559393705,-0.11329055920118607,-0.9996159298373898,-0.027712683293583396,4.088040050146187
46.01451527278147,223.1059210062774,-3.3422094601198147,-0.13396641498010753,-0.9991976356785548,-0.04005102813144957,3.3448932831492555
47.10605471232327,197.0685792816134,-2.2563484425884464,-0.14968937903792015,-0.9978066447996833,-0.06619591825481998,2.261308294896577
47.50779930718022,267.0718691826637,-3.9516932118553787,-0.11956618693922791,-0.9995425725166682,-0.03024311040156184,3.9535016521664774
48.14857129089887,143.5314098942052,1.6821488860022455,-0.0881665511243878,0.9986292597273797,-0.05234120381062751,1.6844578402013406
48.50198052412964,170.5870060298047,-0.17446230220543715,-0.1316557776098322,-0.7982196946300096,-0.6023664325846638,0.21856426667886694
48.53244721767805,239.8914201766509,-3.5837729510319654,-0.125230736520472,-0.9993900230928028,-0.03492251054216043,3.585960304007536
49.58560418057914,213.9321020788506,-3.082268254207042,-0.1299657637703199,-0.9991122137309232,-0.04212818977470876,3.085007081133677
50.47530397377886,276.5077149592371,-4.143245521223175,-0.11617418515501844,-0.9996071272173879,-0.028028400171985282,4.144873929377386
50.81234352236527,160.1499170744048,0.6818171760061613,-0.11938700591872431,0.9850135361291464,-0.17247705250947107,0.6921906664202099
50.85020006910656,256.4566652744228,-3.7966843666115033,-0.12018223492161627,-0.9994993717615708,-0.031638676461342115,3.7985860460522605
50.8676828060303,187.9364502704546,-1.6241917711584681,-0.13786860816314953,-0.9964166687935204,-0.08458027045608109,1.6300327182654113
52.13340423516058,230.7936751476968,-3.4605744889312207,-0.1195746773504161,-0.9994035646744329,-0.034532809269396475,3.4626397295856575
52.84168209090927,134.7916340909091,1.8644526951235465,-0.0544229212472507,0.9995742510886004,-0.029177329567039372,1.8652468219274736
53.21962550368409,204.7812643465994,-2.6839034577486234,-0.12827269804331698,-0.998859851423987,-0.04773884386168632,2.6869669993467222
53.67195869975535,151.7242764651037,1.260212569460107,-0.10158308959088143,0.9967669301508548,-0.08034728967202817,1.26430014012341
54.34338934401313,178.6999902412583,-0.8705709549844535,-0.12352825300118551,-0.9900826410479221,-0.14048616976617803,0.8792912014526634
54.58981024063883,247.4260404501498,-3.683765713821374,-0.11573075458365008,-0.9995068690818963,-0.03140093403236405,3.6855831888430357
55.09832561904768,285.0546555238095,-4.089722133559096,-0.11339726718882093,-0.99961581779135,-0.02771672457796319,4.0912939358996265
55.29963297348849,270.8185994135042,-4.021456364521532,-0.11334723650112939,-0.9996030219562316,-0.028174429825100735,4.023053428401514
55.71723900792279,221.6514694354371,-3.315287889583797,-0.10872061469006528,-0.99946271936034,-0.032776098133155455,3.3170700871220027
56.85398597735445,195.619442314093,-2.1701094021421152,-0.11826757286737011,-0.9985182599725391,-0.054417685557296286,2.1733297117689134
56.95186230296588,263.4597727728939,-3.887571175917286,-0.11228050701739761,-0.999583178198293,-0.028869878125815696,3.8891922760489734
57.31606689602495,169.1237471132227,-0.03971580203126528,-0.11142419252554357,-0.33574738886379835,-0.9419520639985569,0.1182907249574372
58.06330887006015,143.2705762533436,1.7147232207117205,-0.07848532593010106,0.9989541313625504,-0.04572355447351344,1.716518473548808
58.23354062281879,238.4929844441035,-3.5609971940043814,-0.10774933569759222,-0.9995425350207694,-0.030244349625242275,3.562626971077712
59.34001835659438,212.5008310067203,-3.026862573726176,-0.10029291928331459,-0.9994515112552389,-0.0331161086122625,3.028523684880575
59.9839714787833,159.8404187093711,0.7168482143608333,-0.09806821967713959,0.9907715702773339,-0.13554222784868927,0.7235252159689799
60.36707192113533,254.9921897810061,-3.778370012480288,-0.10959728852036654,-0.9995795767706855,-0.028994304663795614,3.779959195131782
60.48715866947356,186.4435700867321,-1.5120458028282417,-0.10238989181120271,-0.9977151177505046,-0.06756140771251476,1.5155085614392325
60.61467897298439,276.7457679525551,-4.14448470020585,-0.11241208690986561,-0.9996323662277607,-0.027113324950802296,4.146008913102311
61.6330873705266,268.9217239230948,-3.9803739316585576,-0.11044488468844346,-0.9996152640396738,-0.027736688679313816,3.98190591405433
61.84624380868888,229.3696402864018,-3.4413849701905357,-0.09666581374950783,-0.9996057312015617,-0.028078143617254442,3.4427423360747125
62.80034786363655,134.505465530303,1.891572778133252,-0.0546834762406228,0.9995823966124907,-0.028896926868257858,1.8923630353472105
62.96984581861705,203.3465440258474,-2.611456771928788,-0.09429605446886218,-0.9993487212125408,-0.03608508571223449,2.6131586667366986
63.71731912676938,151.2110601064429,1.3062092103768697,-0.078883984065663,0.9981814040209902,-0.06028171088053694,1.308589005079684
64.12371488629128,177.2581509543534,-0.7453192236777314,-0.09065296903285659,-0.9926841777291623,-0.12073989931326276,0.7508120310557419
64.29065931911464,246.0322424136094,-3.662557984978474,-0.09959803734465518,-0.9996304597390843,-0.02718352371983902,3.6639119479556936
64.81170409523816,285.3244716190476,-4.093759750912454,-0.11347888483891728,-0.9996160229880117,-0.027709323081431335,4.095332264358422
65.45906320663062,220.2264460168719,-3.284322925465857,-0.07796003320067536,-0.9997183959783603,-0.02373033380411092,3.2852480645329134
65.58018223646678,262.4664309945886,-3.8700555397667693,-0.10627912899185764,-0.999623134812127,-0.027451563678165116,3.8715145788358756
66.60939410271442,194.1818259778607,-2.079890116587082,-0.07836690118027703,-0.99929092453653,-0.03765166847468076,2.081365962121324
67.25430606399777,168.0062691386439,0.06301941062975884,-0.08088204926157605,0.6146158196078533,-0.7888265932939678,0.102534638093057
67.9691030887791,237.0801649864288,-3.535031947166484,-0.08755488423149684,-0.9996934196472206,-0.02476018404709467,3.5361160508728293
68.08927436914632,142.6428789278498,1.7471881638794509,-0.06230471717562383,0.9993647882142271,-0.035637341055877646,1.7482987038211695
69.0864825766896,211.0763609132093,-2.964539513861755,-0.06492968782124652,-0.999760234919556,-0.021896864469471186,2.965250477381001
69.82582173886135,279.1600765139462,-4.153062649276976,-0.11142452467834599,-0.9996402836019219,-0.026819832219256913,4.15455711159677
69.86169850422607,270.8292675908746,-4.014189171262183,-0.1104817681593132,-0.9996214624936179,-0.02751239215554154,4.015709267834785
69.93971735851943,254.1119867803719,-3.764154050262441,-0.09885110920281998,-0.9996553535907302,-0.02625212443579222,3.7654517997044876
70.2523845465999,185.0060659872175,-1.404463287467267,-0.06171154301189732,-0.9990360517409651,-0.04389723592464181,1.4058184236893014
70.80663384290727,159.1056449288911,0.7787038445950198,-0.06474743131026767,0.9965610514851423,-0.0828617563344377,0.7813910080416478
71.59344029119649,227.9526877807112,-3.4201099625912974,-0.0693396271844898,-0.9997945439137532,-0.020269927486056986,3.42081278939879
72.72421540827924,201.9165713886746,-2.534854646742745,-0.05317605721734395,-0.9997800353785196,-0.02097333684768151,2.5354123477601167
72.75901363636387,134.219296969697,1.9033105948267732,-0.0544975412609885,0.9995903268041386,-0.028621295561091276,1.9040906497284573
73.90622915450291,175.8167354748853,-0.6234975852407982,-0.053859114092142564,-0.9962898057874586,-0.08606173879249553,0.6258194971170976
74.15536543112148,245.0869852972564,-3.640039561575502,-0.08246301405803927,-0.9997434871786698,-0.022648616819418554,3.6409735179649836
74.28522475811451,150.8316219216264,1.3329329628002908,-0.051677714196357805,0.9992492925541516,-0.0387408225264687,1.3339343572545548
74.52508257142861,285.5942877142857,-4.100609800059083,-0.11318838457301596,-0.9996192597839426,-0.02759230814923873,4.1021716617838955
74.90188438068031,262.1614457365341,-3.8615910686339343,-0.10357364906589123,-0.9996404976343823,-0.02681185352198961,3.8629798190172044
75.19435050996003,218.8010912658694,-3.2431252523066374,-0.041639567511320585,-0.9999175859436473,-0.012838275609628077,3.243392553443311
76.36774935733558,192.7471825924057,-1.9864354930545056,-0.03149374231196205,-0.9998743426934691,-0.015852407492331546,1.986685134557439
77.5273025128975,166.9225888404796,0.16109164862739933,-0.04179133979019609,0.9679577103370568,-0.25111326328778916,0.1664242630716841
77.72844328339386,235.7716803971472,-3.5064714740630403,-0.06478015101149155,-0.9998293909191548,-0.018471303533640564,3.507069812020129
77.97986302793038,142.4829857437428,1.7503573700424198,-0.04709905973534085,0.999638169425058,-0.026898517217850523,1.750990932098099
78.83529084447298,209.6478270584051,-2.8946005479862182,-0.022804152117422385,-0.9999689686715877,-0.007877924465312937,2.894690374073868
79.04635067105647,269.1804319255995,-3.968323059984436,-0.11231331528909685,-0.9995997257607817,-0.02829113392867408,3.969912113535445
79.31594455042949,277.306587692968,-4.159802413707957,-0.11794147343091173,-0.9995983054352789,-0.02834127327624466,4.161474055217165
79.68710705564479,253.3409524932223,-3.7443295225667543,-0.089440312435079,-0.9997148307501371,-0.023880058170462553,3.745397594789299
80.01962427755637,183.5726766141552,-1.299493260035298,-0.012957365678513149,-0.9999502923776638,-0.009970595459896103,1.299557857966506
80.4037354214538,158.4152213766381,0.832405240005574,-0.027239286206954084,0.9994650130139583,-0.032706081407106465,0.8328508043472141
81.3079607124219,226.5278460892621,-3.3918254264584866,-0.0366957184522438,-0.9999414811627226,-0.010818236921992724,3.3920239237545218
82.4802493988422,200.4878416309887,-2.453944040858381,-0.00345165329101605,-0.9999990107765998,-0.0014065723663985712,2.4539464683596504
82.7176794090912,133.9331284090909,1.9010114753740763,-0.0544333161016795,0.9995903026501467,-0.02862213911971365,1.9017906339567843
83.61610998877734,150.2502236167375,1.3619904766631208,-0.023660137857150803,0.9998491455511517,-0.017369114560957376,1.3621959699853963
83.71084442413394,174.3895606470496,-0.5030030873791976,-0.00627113208365375,-0.9999222912408912,-0.012466414062055422,0.5030421781626421
83.7917047383176,243.6686554620072,-3.6028988349169797,-0.06428602006636615,-0.999840854169889,-0.01784002053885569,3.603472312509436
84.23846104761907,285.8641038095238,-4.109137058434494,-0.11735848235050933,-0.9995924019198359,-0.028548730692157905,4.11081261776541
84.95024670597331,217.3777113073768,-3.187968678253645,0.0019998205467723833,-0.9999998032458792,0.0006273023216761786,3.1879693054997427
85.2340165025941,263.3313892667899,-3.8690640633289126,-0.1091652900002041,-0.9996021969552872,-0.028203684903986174,3.870603801305949
85.36014178067853,271.7606507061784,-4.020159074264745,-0.12331411899312399,-0.9995298864147427,-0.03065951995272074,4.022049894560761
86.1257716197457,191.321022175478,-1.890421167405443,0.02630664543390375,-0.9999031898853992,0.013914411845401766,1.8906041970144207
87.06538194378982,165.8150545170207,0.25791183520536687,0.006605308959454017,0.9996722066382252,0.025602329485061304,0.25799640471419394
87.55308543852703,234.3137427672176,-3.472187691242507,-0.0385792844807712,-0.9999382791716209,-0.011110258651245377,3.472402010771077
87.9464003115566,142.373732050843,1.7380461357714851,-0.029566623424781984,0.9998553372835124,-0.017008953691322947,1.7382976026247448
88.591722300877,208.2236248061523,-2.819104474621304,0.028029680697711584,-0.9999505744211037,0.009942269102418392,2.8192438173790277
89.12175948223671,157.5661944350731,0.8890715500876807,0.012499011219841816,0.9999011939532111,0.014057109622641593,0.8891594044133959
89.30690029113441,278.3760124094423,-4.176164840131491,-0.13035009931678795,-0.9995132339480371,-0.03119767880366244,4.178198645390424
89.78329181992672,182.1398168960991,-1.192898767101597,0.048916718592014415,-0.9991602883742667,0.04097216293841415,1.1939012999031036
89.85909277517658,251.5120817844117,-3.6980402018096536,-0.07831382342120148,-0.999775840289495,-0.02117236815838297,3.6988693392899448
91.06523651620284,225.1095107036041,-3.3513241905458107,0.00248584858757265,-0.9999997249027259,0.0007417509504855225,3.351325112486214
91.930695227667,149.6136023011019,1.381325675347771,0.0066667075683911805,0.9999883535635955,0.004826254983877735,1.3813417630567673
92.24043287294388,199.0604348958493,-2.365560590118545,0.05542850174236633,-0.9997255966907934,0.023425014860975066,2.3662098859415246
92.67634518181836,133.6469598484848,1.8764184062088247,-0.05519466127875297,0.9995676623409362,-0.0294021836310867,1.8772300034340337
92.78136161483128,269.5831949667876,-3.9589345421364732,-0.13815212053515816,-0.9993916800670767,-0.03487506003874249,3.961344306839496
93.41830452802289,172.9947692020367,-0.38375002011352116,0.057737071558644514,-0.9888702639933151,0.14878037837628777,0.3880691270499316
93.61525573644178,242.0341727694082,-3.5558023656832263,-0.042702305949721214,-0.9999278974775679,-0.01200832403337022,3.556058766490207
93.95183952380953,286.1339199047619,-4.15582202158025,-0.10222454451650907,-0.9996976085779603,-0.024590473836573555,4.15707908663679
94.7069193519054,215.9563679209674,-3.122825338091134,0.051637022497409014,-0.9998633190613987,0.016533093948913245,3.1232522271370278
94.85575322507589,260.1117365504952,-3.806800092183366,-0.1103969266472492,-0.9995797671447288,-0.028987740768982757,3.8084005072025238
95.88613990033387,189.8934833542124,-1.7873659143668321,0.09370601765510139,-0.9986285376773055,0.052354978144263854,1.7898205858647285
96.86421490144905,164.1708663891719,0.3901839057101068,0.0720231796956651,0.9833870269938564,0.18152122504044582,0.39677552682677847
97.27827947137604,232.8766055826048,-3.4274493884645363,-0.0073296462831819,-0.9999977133881629,-0.0021385084628221308,3.4274572257287996
97.90350731143128,142.1283331151621,1.7094233525534295,-0.005165460894131657,0.9999954345255042,-0.0030217425681215125,1.7094311569177787
98.35967449040776,206.8018400157801,-2.7395959493527644,0.0841856009960865,-0.9995281921452089,0.030714705060122423,2.74088912236981
99.47090209689128,249.924324607754,-3.6389932278559267,-0.06302071983700873,-0.9998500741388445,-0.017315578088734834,3.6395388888580475
99.52174002953376,180.6971570323736,-1.077523758796182,0.1207451365538559,-0.9937800217254033,0.11136098248245223,1.0842678814627231
99.7383210721452,276.6304882870363,-4.160519012278065,-0.18436946304696336,-0.9990195760548994,-0.04427060716874251,4.164602087886845
99.8693507019496,153.5200802372188,1.1381050937244557,0.06104516413053031,0.9985646033093584,0.05356055467994942,1.1397410742906808
100.8488500781833,223.7014555863172,-3.2950502457172077,0.049391491806989506,-0.9998876748439425,0.01498791830690731,3.295420404328399
101.9682157961761,266.6583319083792,-3.874889687564158,-0.1525923621639085,-0.9992255165335464,-0.03934929615974542,3.877893051617311
102.0067785216173,197.6317825666968,-2.2659750616940433,0.12019700582047699,-0.9985961142957913,0.052969807563806016,2.2691607039668944
102.6350109545456,133.3607912878788,1.8163507075521916,-0.0528386996485167,0.9995771373827441,-0.029078280927844046,1.8171190992903832
103.1526618372867,171.4884713756841,-0.2568786960138921,0.13612623923677467,-0.883600609072999,0.4682413519178173,0.29071810654746844
103.3604608836991,240.5701331641771,-3.500788625290761,-0.0185160916959703,-0.9999860128974275,-0.005289046181118307,3.500837591865248
103.665218,286.403736,-4.308620448304132,-0.3131918181678568,-0.9973685358243576,-0.07249830168753697,4.319988342867581
104.4841019173035,214.5413131332459,-3.051908113430299,0.10334276171216199,-0.9994271855784004,0.03384229198558542,3.053657292365989
105.5026520602453,257.6536421219894,-3.7211529852045757,-0.10566818983314878,-0.999597059486698,-0.02838518390898427,3.7226529929123853
105.6529059830646,188.4495533432488,-1.6730306957378158,0.16445760413574184,-0.9952033657609788,0.09782770966356844,1.6810942901690638
105.8875651081682,146.1756740082503,1.4903687746398897,0.05657219450595178,0.9992803529237511,0.037931204312327334,1.4914420865768894
106.8401238168395,139.3800903842345,1.6970457971004578,-0.0014603903641608198,0.9999996297282696,-0.0008605482691832764,1.6970464254687743
106.9747164385817,162.3279801411236,0.5098937294044413,0.14181207173936153,0.9634326273636262,0.26795069048468684,0.5292468979379845
106.9845204225875,231.43783558993,-3.364545200675518,0.03318273574507785,-0.999951369362131,0.009861993246757505,3.364708828612097
107.9797597445341,271.1880782483411,-3.933285476930421,-0.21217764964005853,-0.9985481833923131,-0.053865809600445395,3.9390041886292213
108.1292284947775,205.3776219215641,-2.651569649986902,0.14148962947931298,-0.9985793506201438,0.053284899503067945,2.6553419598955337
109.3016648620031,179.2565506008695,-0.9511836504215253,0.19549769724893065,-0.9795249685895473,0.20132271583119096,0.9710662626509341
109.436267799765,248.2671181002048,-3.5633584507253464,-0.04169852170098032,-0.9999315382971034,-0.011701227234293243,3.5636024210155357
110.27891805951,278.6802070354809,-4.119043307302898,-0.29092006764101763,-0.9975151307042632,-0.07045256571663495,4.129304088244537
110.5758153543077,153.0113010336508,1.1150363634861027,0.12492559827308304,0.9937823024236582,0.11134062775794376,1.1220126991260837
110.6111672228408,222.2861924688897,-3.2247798665345644,0.10152770593796405,-0.9995047593445275,0.0314680162647434,3.226377699941485
111.7590242218113,264.5341267134376,-3.784588946234553,-0.16052735744445482,-0.9991016508623696,-0.04237795705420015,3.7879918854782235
111.7778211044134,196.2025269123998,-2.1551818398979594,0.1844993555462515,-0.9963557113216177,0.08529534874067474,2.163064671992711
112.5936767272729,133.0746227272727,1.7352134314043297,-0.05394688246058918,0.9995170721854948,-0.031074465558340175,1.7360518191152028
112.9567455019024,170.050961738319,-0.14576978022569917,0.21511058680070547,-0.560979254634605,0.8278298592522519,0.2598487894541602
113.0709841746868,239.1484209277745,-3.430958219352743,0.012070479756139152,-0.9999938115173455,0.0035180857027345717,3.430979451909569
113.3171977298476,143.5160997593614,1.5462183783348757,0.06396812473836176,0.9991453298513896,0.04133533399112341,1.5475410154445264
113.4038916875,287.4071145,-4.0522236744732405,-0.41325541761470613,-0.9948400117844938,-0.10145615285742171,4.073241552885038
114.248771865706,213.1244008859569,-2.9738288074933314,0.15655530541960103,-0.9986171595072229,0.05257155825848872,2.977946832959285
115.4323337449895,187.0174358315244,-1.5469336792532344,0.23051488393317313,-0.9890789486095425,0.1473866799186484,1.5640143604592232
115.4568696252758,256.0061119649412,-3.6253254109764694,-0.08873310877396966,-0.99970059962996,-0.024468573711973383,3.6264111598196362
116.6160043771592,160.8343746148938,0.5830480214794697,0.20861417966036125,0.9415459800028018,0.3368845017814913,0.6192454047520172
116.714394280447,230.0140305128283,-3.285353263631995,0.08299773401388008,-0.9996810441983477,0.02525489795072043,3.2864014804507438
117.7209355844343,271.1570842547534,-3.832830564993239,-0.2240811185616003,-0.9982953716074119,-0.058363953149348745,3.839375273093555
117.8972059889044,203.953196217658,-2.5558249843982175,0.1999704954707494,-0.9969531487946347,0.07800268654644502,2.563636001840543
119.0956974514024,177.8219070903287,-0.8196618168960489,0.26714809399276995,-0.9507752782822608,0.30988121951368625,0.8620983692139209
119.1314754017818,246.8516403644919,-3.4859097494234796,-0.018057468948951532,-0.9999865833917322,-0.005180061440761841,3.4859565191365354
119.3450400679195,279.4919710784177,-4.023462990335311,-0.3215537465250486,-0.9968216423275409,-0.07966563492136408,4.036291769248385
120.082873723591,139.9902334433651,1.558572231417418,0.0453323710885211,0.9995772753650006,0.029073537347248705,1.5592313569236531
120.3619480334753,220.8630896482524,-3.1476212696484414,0.1565122165318765,-0.9987660512544667,0.049662610297485275,3.1515100715477633
120.8613653405004,149.84557259253,1.2138085154938587,0.1617202481485601,0.9912408288176385,0.13206672285220422,1.2245344221158656
121.5131301302296,263.3059020094832,-3.676457659937201,-0.15211911820314908,-0.9991450882969962,-0.041341172358651014,3.679603395942805
121.5492420109804,194.7762631526189,-2.040023038644416,0.24558248913293648,-0.9928318775783059,0.11951929912920282,2.05475175073991
122.5523425000002,132.7884541666667,1.6133713479263478,-0.045915497955731334,0.9995952785643807,-0.028447830704612685,1.6140245782707905
122.7640063343007,168.6171668081573,-0.05030866662742545,0.2885692711830349,-0.17174776706789446,0.9851409566692434,0.29292180903602477
122.7996406973202,237.7399929157765,-3.342614988170828,0.052757323551177966,-0.9998754677970497,0.01578128314272924,3.34303130322355
123.142565375,288.410493,-3.9078066446453374,-0.4048314259630699,-0.9946767883329585,-0.1030441010035552,3.928720053068371
124.0137373851391,211.700731015234,-2.889858746958568,0.21764149899345886,-0.9971760466855433,0.07509948013529136,2.8980426842020575
125.1894392276855,254.4978543743702,-3.5240992577774084,-0.059577744375663204,-0.999857127457646,-0.016903392326533356,3.5246028267440535
125.2118806169376,185.5873090149065,-1.4125098397661793,0.287893151799925,-0.9798548796595337,0.19971082796734066,1.4415500387740872
126.4426315333422,159.4633092458103,0.6100571830945242,0.25881209117623843,0.9205818074322365,0.3905497866147114,0.6626865512323631
126.461413323375,228.5989770097457,-3.1992485001126147,0.1378268030739436,-0.9990733037521982,0.043041070266295785,3.2022159816474587
127.6524248162233,271.3516009945522,-3.7288727195855444,-0.21794493078468274,-0.998296283015666,-0.058348361734545384,3.735236505460402
127.6678929326323,202.5299175046451,-2.4596085001095696,0.2615999965475208,-0.9943914850784181,0.10576187594562712,2.4734810555176905
127.7795046296131,141.2698274333441,1.4439050645332925,0.08998210081691826,0.998063835482247,0.06219791236421205,1.4467061256012976
128.8394045322289,245.4397283970519,-3.397259137910133,0.0134348824183749,-0.9999921805663451,0.003954593046872409,3.3972857027602927
128.8483870041332,280.7933593238516,-3.926714042130719,-0.3290091277147586,-0.9965082109001688,-0.08349482384282692,3.9404733440014788
128.8786853490955,176.4006279363433,-0.6933940201436927,0.3248516904448024,-0.9055476287977722,0.42424461337621266,0.7657178905810399
130.1102390027926,219.4400153109749,-3.0663348789018072,0.21789967945149355,-0.9974846235466835,0.07088318409842419,3.0740673154429823
131.269916362003,262.1756612864273,-3.560512338320688,-0.12451018512845786,-0.9993891189170858,-0.034948376072872135,3.5626887174624975
131.324324554548,193.3548951570954,-1.9268622685480212,0.3047355641071878,-0.9877239114949565,0.15620971372198117,1.950810592032387
131.3827089572957,150.0786984237914,1.1024481648396065,0.21612431416996417,0.9813208068571798,0.19237846560666197,1.1234329865789296
132.5009293216684,236.3087663260687,-3.2390911370585105,0.10490623543443073,-0.9994759354632332,0.03237057969661562,3.2407895199170245
132.5110082727275,132.5022856060606,1.4631831111838578,-0.03972208013262347,0.9996317043098695,-0.027137718005493108,1.4637221937593679
132.5653192349845,167.2011770440274,0.028262390981377002,0.33112491838055286,0.08504344335666995,0.9963772441911953,0.3323288647055985
132.8812390625,289.4138715,-3.7902824825963695,-0.3949812129608363,-0.9946140781693837,-0.10364765075614092,3.810807192245353
133.7833151503345,210.281286771542,-2.801394236746482,0.28980945268603325,-0.9946914286189708,0.10290268136424388,2.816345005240406
134.3808126509798,276.0398658694866,-3.744524222687173,-0.2539450057271302,-0.997708282145982,-0.06766227706273091,3.753125327007443
134.9095766045176,253.110990022575,-3.4231734385602155,-0.02536745807879295,-0.9999725433079362,-0.0074103056791002915,3.4232674301598975
134.984296010894,184.1742041224456,-1.2822052642383883,0.3373181592477885,-0.9670938916873282,0.25441974109934634,1.3258332776782122
136.1709703012519,227.1661446623864,-3.1121837242135,0.19508867400675334,-0.9980410378098544,0.0625626633658506,3.118292341007354
136.7545122991687,158.3749388569719,0.6142455071180113,0.30679528811663626,0.8946178844388877,0.4468320051675899,0.686600969869132
137.2619453394319,141.063352070968,1.3186725211028298,0.12207930463395184,0.9957420606067826,0.09218323458502944,1.3243113586055215
137.4410522685467,201.1094981656966,-2.370593576717083,0.32861545656767527,-0.9905283160679766,0.13730861250314425,2.3932617960155285
137.5943043739717,269.0907110336763,-3.583558007442394,-0.18304771153154453,-0.9986979702942687,-0.05101337207152855,3.5882299894796925
138.5626069617297,244.0117415004469,-3.2890498046113006,0.05843501850583938,-0.9998422124700705,0.017763731673109375,3.2895688575558673
138.5705634935833,281.8608032443667,-3.830993984863706,-0.32262035031739733,-0.9964728162358001,-0.08391618737224266,3.8445544348468808
138.6538965200562,174.9848639714096,-0.5837890372846951,0.36976312701313757,-0.8447994055514545,0.535083137820572,0.6910386459181026
139.8986550070985,218.0373592222988,-2.9766819876147026,0.2888742830775788,-0.9953240651534415,0.09659195270014795,2.990666147669011
141.0386047740483,260.8500932242727,-3.4426937361149466,-0.08224078032001991,-0.9997147919081912,-0.02388168419441736,3.4436759003472925
141.0978002379482,191.936374215149,-1.8220331774313354,0.36093486351529785,-0.9809384744272036,0.19431857705435776,1.857438794512846
142.1333593491489,149.2958232715327,1.0187507357671028,0.2501000710286882,0.9711627839534245,0.23841737995337928,1.0490010043629932
142.2432561782098,234.8883798184023,-3.132241262447675,0.16627110916187812,-0.9985940284951437,0.05300911481849472,3.1366513048028986
142.42316153649,166.0829870098122,0.07932902312662725,0.3562515467690381,0.21735344651013663,0.97609296652018,0.3649770656980478
142.4696740454547,132.2161170454546,1.2769763346954819,-0.03129018939578633,0.9996999282045319,-0.024495990444437853,1.2773596342944031
142.61991275,290.41725,-3.675763826558491,-0.38268338951394526,-0.9946242260115974,-0.10355022467783832,3.695630701956812
143.4256968478247,275.7054794253716,-3.624120176440846,-0.2363426701130761,-0.9978803382997053,-0.06507557479473709,3.631818402811711
143.5617472416512,208.8674418246079,-2.7164246179257554,0.36984168063627926,-0.9908584623413376,0.1349055506884733,2.741486015577857
144.7120094503035,251.7429465898867,-3.3183270486159215,0.013705443763702217,-0.9999914707218464,0.004130191709667872,3.3183553517917295
144.750876311692,182.7418881990295,-1.1666647585094534,0.3788172304468631,-0.9511176250711063,0.3088288575879829,1.2266251068812153
145.9760948337365,225.7665499172215,-3.01982979280382,0.2572004276784576,-0.9963926068030634,0.08486326123945542,3.030762946438329
147.1221765205074,156.947089793242,0.6279232732420442,0.3322861065377412,0.883871639186206,0.46772954305056375,0.7104236015765623
147.2174443157872,199.6889860313515,-2.2973920453636834,0.4036940726619274,-0.9849100830728488,0.17306683177730514,2.3325906444129245
147.401594992868,268.1438192964221,-3.4527738117906854,-0.1474046925505069,-0.9990899542869596,-0.042652822214725813,3.45591885593014
147.6874806787764,140.3741693251323,1.1629374659030876,0.13712572090629263,0.9931198950486511,0.11710198144590227,1.170994027711143
148.2919982365825,283.1115462810144,-3.727661562222782,-0.3104188244219358,-0.9965506159737895,-0.08298716649133708,3.7405642046392797
148.3270522111095,242.6050112726721,-3.1662662987188672,0.11677973133554241,-0.9993205347294729,0.03685741266014727,3.1684191294798225
148.4220169172587,173.5882223560226,-0.48556768204787965,0.39257623775803246,-0.777638169088906,0.6287120787578794,0.6244133857482573
149.6740735826003,216.6164886096238,-2.8782864291106063,0.3699427853993193,-0.9918411184471188,0.12748017790060015,2.901963203155976
150.852040093991,259.4667535868186,-3.327023787686825,-0.03838806124284858,-0.9999334409385631,-0.011537490748213168,3.32724524600757
150.8737331533417,190.5038047524117,-1.7343771501928036,0.41477494061382614,-0.9725747591561034,0.23259049389957354,1.783284147429151
152.0702909272195,164.5843501648532,0.1518928287872831,0.3562734676315198,0.3921827017003761,0.9198873455412863,0.38730119438905747
152.0956431575229,148.481536459475,0.9322205734149592,0.2582986049944575,0.9636914015958999,0.2670185058944979,0.9673434585710486
152.1385913546683,233.5221104948386,-3.032375148750525,0.23160138200207278,-0.9970960344214963,0.07615443612112371,3.041206708348684
152.3585864375,291.4206285,-3.559314262170844,-0.3666703160378346,-0.9947356007343288,-0.10247479998377126,3.578151078078742
152.4283398181819,131.9299484848485,1.0624115863403842,-0.024226233156462097,0.9997401116181386,-0.022797131875563603,1.0626877665444554
152.9500441669088,275.457231999444,-3.4930360715372704,-0.21785518459481432,-0.9980607449974588,-0.06224748424729781,3.4998231210327426
153.3400270887174,207.4493076145331,-2.640195050206381,0.4561382829130833,-0.9854017998814862,0.17024480253542917,2.6793081264149468
154.5288024175504,250.3681572533873,-3.200310413906042,0.06689571998216304,-0.9997816062675945,0.020898319764726968,3.2010094943169713
154.5338029597086,181.3093316966778,-1.0739167571382915,0.41850415455168405,-0.931749499987617,0.36310173405373,1.152580985718333
155.8088933409083,224.3734330860833,-2.91604880989388,0.33113595654215616,-0.9936141671938121,0.11283123127816728,2.9347898874363394
156.4834939289647,156.0923898802917,0.6029280608972561,0.33457723938254474,0.874392848115464,0.48521865912650886,0.689539103844133
156.9956825041369,198.2678770461434,-2.241434100269295,0.4855909717266526,-0.9773279298369663,0.21173123898137894,2.2934309271640294
157.0560516705007,267.1229185052695,-3.3260252585129177,-0.09960431680684757,-0.9995518914326027,-0.029933531925025215,3.327516347096206
157.5728289128858,139.9345804118506,0.9970528519277657,0.13712247216886644,0.9906751246365361,0.13624535744891816,1.0064377585876798
158.0968745518611,283.4883789374579,-3.618964772231774,-0.28922712430091396,-0.9968216262931767,-0.07966583555217634,3.6305038702755783
158.1978168118153,172.1045011339017,-0.3932865958415861,0.39876023448109904,-0.7022033742157773,0.7119764190196027,0.5600750584270685
158.2164541244601,241.2434486869473,-3.04139587687016,0.1830944056280351,-0.9981928435649503,0.06009198828228869,3.046902105617293
159.4590239834904,215.2048399929979,-2.7709090282629387,0.4597868662663147,-0.9865109475564675,0.16369529727894017,2.808797038822859
160.663156005543,189.0806476958641,-1.673323892779638,0.4724447229577718,-0.9623772795085412,0.2717167125624393,1.7387400226594678
160.6987588497793,258.0966104880573,-3.2131571936006225,0.005432445317383867,-0.9999985707906293,0.0016906852749381345,3.2131617858815567
161.5745195548549,148.2451660748002,0.827706495140069,0.24961613405183813,0.957410086842861,0.2887315805580422,0.864526608310029
161.7100892905619,163.1966526711549,0.1944175920223589,0.35108756105553995,0.4844408991841322,0.8748239909819971,0.4013236544432684
161.9107752595423,232.1126816282773,-2.936508902582261,0.29909374095489605,-0.9948529439363822,0.10132926497865047,2.9517014755600317
162.097260125,292.424007,-3.443809375978894,-0.3490277449599053,-0.9949033871415174,-0.10083278362881826,3.4614510519191133
162.3870055909092,131.6437799242424,0.8528976234275615,-0.019077632598859032,0.9997499296353659,-0.022362428179445597,0.8531109611967013
162.7365577216938,274.9918547494896,-3.3514152209904666,-0.18497210740487594,-0.9984803793198322,-0.05510836699924824,3.356515851892313
163.1157939286817,206.0274031636256,-2.5693216199378193,0.5509400460984148,-0.9777734687603002,0.20966412136665236,2.627726873378362
164.3336999827501,179.8851389944501,-1.0096197753678098,0.4566937060875129,-0.9111211559383202,0.4121386164891844,1.108107048977532
164.3508057482243,248.9877423639586,-3.0622742848028075,0.13462674666474989,-0.999035026131006,0.04392057107347311,3.0652321537335605
164.3937133386222,155.6108430337637,0.5566051082111009,0.3168682373065522,0.8690435972227359,0.494735511284734,0.6404800748660748
165.5699407576059,222.9550008158879,-2.7951151698554817,0.4236181207354572,-0.9887094352147191,0.14984542941775453,2.8270339801586535
166.7776318239718,196.8485217557542,-2.205729318409742,0.5793351891690843,-0.9671952862154714,0.25403401016905663,2.2805418407698386
166.817053555522,265.8439266001367,-3.200044046161748,-0.04552806353953443,-0.9998988069876529,-0.0142258843193865,3.200367901030272
167.9972794121321,239.8456193193887,-2.9304396494309866,0.25323035106502434,-0.9962871109512021,0.08609292974749364,2.941360594972626
168.0076359574189,170.6780607426588,-0.33120579347421814,0.4002219027982859,-0.6375536238640984,0.7704059817380418,0.5194948018126524
168.4913867525402,140.1623690860899,0.8264164431998157,0.13285612465143326,0.9873230337936401,0.15872374409811157,0.8370274114080323
169.2340232267613,213.7859434033743,-2.6562316275028777,0.5541135280453267,-0.9789265256692847,0.20421277467647114,2.7134126595321666
169.3080535497994,283.1792603364855,-3.475677577309478,-0.25970374177481875,-0.9972200719844779,-0.07451260317068904,3.485366645692204
170.193699123131,150.4340717208137,0.6849691921456634,0.25132547333757094,0.9388009400816935,0.34446014994731755,0.7296213317447873
170.4482325402464,187.6612707431871,-1.647418581974434,0.5440906801028175,-0.9495527115719987,0.31360747431504993,1.734941685593323
170.4491985036213,256.713826562055,-3.0862274091468254,0.060826264844561655,-0.9998058354447378,0.01970511128235743,3.086826761492142
171.5844126751502,160.2841186305585,0.29108710030851254,0.3333350458914393,0.6577606321522103,0.7532270247347242,0.4425425999669026
171.6835529486968,230.7004892582241,-2.8266579964299265,0.37262359402622575,-0.9914227422435106,0.130694093831196,2.8511127251664865
171.8359338125,293.4273855,-3.310415285090277,-0.3270839017948606,-0.995154286502434,-0.09832571411300141,3.3265347192796124
172.3456713636364,131.3576113636364,0.6630407012445986,-0.012060439593850766,0.9998346104176742,-0.018186583267284614,0.6631503794088682
172.5784430124137,273.2659915862366,-3.1878026971531965,-0.11679300501816048,-0.9993295230458357,-0.03661289894262212,3.189941479400267
172.8904679310008,204.6124222997039,-2.501171306691598,0.6583601898906765,-0.9670595753524271,0.25455014774928597,2.5863673453417717
174.091122744272,247.5778802843478,-2.9177309259973097,0.20926584116278324,-0.9974378495789394,0.07153835493874011,2.925225794498381
174.1226381737602,178.4725884959528,-0.9811062296213598,0.49873096072106166,-0.8914352744032177,0.453148045951497,1.100591661327485
175.3471270861203,221.5398434327033,-2.6585980695209233,0.5312983855658818,-0.9806105427640933,0.19596674059623048,2.7111661088478685
176.5364053412092,264.4291508204242,-3.0748688123672037,0.009021809363511017,-0.9999956957121308,0.0029340342894502085,3.0748820475447003
176.5524580342222,195.441509586001,-2.188054348650232,0.6889629960786832,-0.9538328835272863,0.3003378602541181,2.2939598607240073
177.376385761041,153.279225910553,0.5278479985319019,0.26611692385900215,0.8929383958953919,0.45017887682094143,0.5911359629715592
177.4771604796226,137.201773792708,0.6632897726649263,0.08032257778883553,0.9927473964709317,0.12021899517208837,0.6681354945103075
177.5306005963537,145.1217994935168,0.6971315569631878,0.18487982372909828,0.9665867939986214,0.2563395593104326,0.7212301691804225
177.7545386254517,169.101671195139,-0.3032096238560568,0.41133469134390727,-0.5933523696277809,0.8049428336578303,0.5110110608410731
177.7973776787121,238.4520999075184,-2.8304005503465572,0.3257414250399387,-0.9934425950526903,0.11433201797823828,2.8490831422387703
178.4093209888294,278.5867904447138,-3.208342673055261,-0.17765606615702537,-0.9984704232580192,-0.05528846063105818,3.2132575971418422
179.0103019182332,212.3704473457263,-2.5428541054392206,0.6479829634474251,-0.9690323677931785,0.24693373639328026,2.6241167890296357
179.2711894597866,286.4255911907066,-3.3695317935876345,-0.2472228419344559,-0.997319233566321,-0.07317339925605505,3.378589001576257
180.1778931163894,255.3030976234699,-2.9322183654285694,0.13546350942892452,-0.998934563602647,0.04614908059744305,2.9353457896717026
180.2243732295234,186.2584097329332,-1.6632058611909757,0.6473470350074527,-0.9319015269894839,0.36271137836393846,1.784744217089092
181.4000933994938,160.1241116619969,0.19926858987749682,0.33911185529007914,0.506625357576342,0.8621663105576809,0.39332533774223805
181.4788174980692,229.2976904455689,-2.6880757683342615,0.45950905694009775,-0.9857017728761167,0.16849930251748915,2.727068006067287
181.5746075,294.430764,-3.1566681616714938,-0.31599892736961144,-0.995026819842554,-0.09960736817130299,3.1724453037064695
182.3043371363636,131.0714428030303,0.49164035964434394,-0.0128400868113619,0.9996591300100331,-0.02610792576180031,0.49180800223313076
182.554388403433,271.635867441771,-3.039857286360126,-0.04347712317244328,-0.9998977369853933,-0.014300894080068705,3.0401681831234435
182.6680561990788,203.1957354465925,-2.422948636387347,0.7766802488358241,-0.9522715326622262,0.30525223681594005,2.544388394782326
183.871232173201,177.0529893381439,-1.001730172239694,0.5620935766859144,-0.8720882867975172,0.48934856700574053,1.1486568360162799
183.9117392179903,246.1971666135499,-2.7878042117340396,0.2858926119636099,-0.9947827432648222,0.10201614432292042,2.802425183396949
184.9459279683539,150.8824124255775,0.524064077234711,0.24268992769972,0.9074222308280884,0.4202200554459242,0.5775305689353287
185.1329485642751,220.1239268607546,-2.5223520244711266,0.6388189532307749,-0.9693936191762422,0.2455117331216304,2.6019895061972202
186.3185014559409,263.0181340496987,-2.9344714964403784,0.07298345002054213,-0.9996908583164419,0.024863382684900886,2.9353789444291403
186.3339209734182,194.0285210512918,-2.1722514712333623,0.8281478366778772,-0.9343984874386901,0.3562295140387553,2.32475919046893
186.7295266022206,140.2271240361995,0.5901763669646424,0.11885517080935555,0.9803178977988813,0.19742547772560146,0.6020254942705544
187.1060608650429,288.6284194089384,-3.2463146608638995,-0.2362146852878227,-0.9973631697186273,-0.07257208615447519,3.25489727255493
187.5027889061455,167.8609649412659,-0.3434987192994956,0.4412500659980234,-0.6142795379255025,0.7890884926838251,0.5591895840443147
187.638173047559,237.0720138986012,-2.7139104634456643,0.4020216094756104,-0.9892055335585066,0.1465346797765986,2.7435253558305637
187.7067136714588,280.1320915237596,-3.1038930345485016,-0.15465217543243523,-0.9987610297513119,-0.04976349515557571,3.1077434362065173
188.7841498466872,210.9543769150471,-2.432968304277797,0.7414071165153734,-0.9565710395248137,0.2914993076191048,2.5434266810820434
189.9778900698245,184.8610773317375,-1.7273863412677468,0.8099383841938068,-0.9054133989046117,0.4245310083892559,1.9078426974435936
190.0166206239201,253.9038202243006,-2.764887615924962,0.2218495963156597,-0.9967963767233959,0.07998114372218999,2.7737737420490234
191.1289938643833,158.6953572876831,0.1589473007672162,0.3271514310486353,0.4370044589355039,0.8994593391979914,0.36372008915971893
191.282881670493,227.8862701663567,-2.528483468786583,0.5662126810806166,-0.9758320895662516,0.2185216990890455,2.591105063895235
191.3132811875,295.4341425,-3.0198485758723685,-0.30157935548614473,-0.9950504105570276,-0.09937142672967421,3.034869936068729
192.2630029090909,130.7852742424242,0.33890252559587003,-0.0100472128661928,0.9995608373079651,-0.029633300865744328,0.339051424332118
192.3341539910788,270.7347669979571,-2.903043150489673,0.015549147568203801,-0.9999856561132343,0.005356077649196862,2.9030847920092007
192.4463914977642,201.7832536611264,-2.309215207837194,0.8968406508320842,-0.9321665054776549,0.3620298414020276,2.4772561492690843
193.6023908907533,175.6880517555869,-1.1017688770298402,0.6688895792584962,-0.8548018067383644,0.5189545945425551,1.2889173470910396
193.7597845809173,244.7721365678454,-2.6761355576037498,0.3637356223563442,-0.99088915777972,0.13467990568231414,2.7007415880905916
194.7768098274214,149.4566467834024,0.43691821379462464,0.20978883233438728,0.901468244415136,0.4328452429114735,0.48467399323432964
194.9336216476437,218.705499434392,-2.403083340126995,0.7328810400632301,-0.9565065462556237,0.29171086193376206,2.512354305921057
195.5854216393345,287.7319369343163,-3.1411403362458508,-0.204786886526915,-0.9978815517577541,-0.06505696474273116,3.1478088062784377
196.1011894967043,192.6208208297163,-2.1250179379700267,1.001871281038776,-0.904512982934246,0.42644608534185446,2.3493503996774647
196.1871678930811,261.6026761041913,-2.7644437086365676,0.15557598725358576,-0.9984201730471922,0.056188593614851436,2.7688179618801643
197.2594844835903,166.5036084090453,-0.44438252673311474,0.4935382847562239,-0.6691294913215058,0.7431458294600212,0.6641203720605346
197.4504898598111,235.643817780944,-2.5607233490328247,0.4908885242929794,-0.9821171110045502,0.1882710287645868,2.6073503051113835
197.8428950824484,139.5328171606598,0.455531992175568,0.10721244393303059,0.9734036147074001,0.22909692899418654,0.4679785294535797
198.5161197426288,278.0426598531659,-2.899505417226358,-0.07012868808114582,-0.9997076365392158,-0.024179359900028417,2.9003533745764463
198.5712350626367,209.5371203554417,-2.3168869378888783,0.841260659777435,-0.9399553658032652,0.341297392749564,2.4648903790329637
199.7385763315531,183.4556504987443,-1.8291351259060358,1.0590139099354678,-0.8654178858945911,0.5010507786379902,2.113585997838767
199.9598929612711,252.4664588191786,-2.614905687745098,0.3079349488240605,-0.9931374210593175,0.1169532508810589,2.632974684365374
200.846085457549,157.2692269285626,0.08674196259002463,0.30253189121679874,0.2756148622467542,0.9612681455809834,0.31472164411934267
201.051954875,296.437521,-2.8658141378303448,-0.28633626228483017,-0.995045614323119,-0.09941944184276391,2.880083180688976
201.0833396910556,226.4568843917943,-2.375403747006399,0.6847576406432513,-0.9608725872809525,0.2769907417442114,2.472131871019698
202.2216686818181,130.4991056818182,0.19902337695261382,-0.009091335818091234,0.9989583106830862,-0.0456321544220174,0.1992309136669797
202.2269248402679,200.3715314960776,-2.1504082245470957,1.0059587567688946,-0.9057897150275166,0.42372749751505434,2.3740700395143803
202.4327580790491,269.3087064139608,-2.7468291162593097,0.08774854693825572,-0.9994901360086328,0.0319291093117995,2.748230339949633
203.3839526835093,174.2946326433406,-1.3142856818708049,0.9080774860163356,-0.8227228551780796,0.5684427003380627,1.5974828869757431
203.581791774952,243.3495420704982,-2.5578676609242614,0.44646925292494405,-0.9851060722337036,0.17194774336491003,2.5965403452689717
203.7601560478109,147.4777847661352,0.37486195083438084,0.14809973676095414,0.9300467955374097,0.36744109474934306,0.40305708554995245
204.7144233321118,217.2882080866685,-2.2994316830265977,0.813471597155024,-0.9427446351295851,0.3335154463205347,2.4390822258145537
205.8775198522468,191.2033811412846,-2.007267250990907,1.1623446640334474,-0.8653809357381342,0.501114593741782,2.319518686044072
206.0610802472271,260.1841701200518,-2.5847601843889496,0.25050851165973315,-0.9953363273007604,0.09646551485081924,2.596871141434702
206.5428049356227,287.0167589061917,-2.981550667462738,-0.15747529848458028,-0.9986081160449869,-0.05274306180989091,2.985706424329141
207.0528489030427,165.2634457162389,-0.6979154295815632,0.663292374611023,-0.7248579821358707,0.6888983275737529,0.9628305775499382
207.2426035497776,234.1912129534384,-2.381386036779419,0.5996434069276607,-0.9697293967308932,0.24418209827081466,2.455722230147335
207.448830811431,138.9804789484955,0.36929639226370586,0.04091041689879845,0.993919871942219,0.11010580438089143,0.3715554972676658
208.3545949602408,208.1184180565656,-2.1810853805643773,0.9532683026033609,-0.9163048413596184,0.40048150731453835,2.38030542033159
208.5108823655644,277.0133257557833,-2.7375860654942827,-0.0067590905153666,-0.9999969520419854,-0.002468989011573637,2.7375944095671043
209.5260017600593,182.0321413779979,-1.8630796834462349,1.332272738136483,-0.8134232872750391,0.5816722064175571,2.290418423705984
209.6950647607264,251.0515766853397,-2.49781329200329,0.38883429381952017,-0.9880993058902762,0.15381729973951053,2.5278970211933944
210.5047026795165,156.2881588824813,-0.12193501292545163,0.3103773905982506,-0.36565506909210843,0.9307504340301139,0.3334700465884591
210.7906285625,297.4408995,-2.6859782437982127,-0.26116829914970696,-0.9953060365888593,-0.09677754661994831,2.6986455874453172
210.8573533450578,225.0372821979974,-2.250922337510158,0.7937956242723173,-0.94307545151738,0.3325788519212995,2.3867892371585877
212.0029954418394,198.9508030379108,-1.9762044410317223,1.1057748004241823,-0.8726753337085217,0.4883008928281005,2.264535692367564
212.1470069096579,267.8952869505107,-2.5655230744546134,0.17770376156189593,-0.9976097018185455,0.06910052704222254,2.571670132896577
212.1803344545454,130.2129371212121,0.1439603863931509,-0.017033504487029,0.9930727479716334,-0.1175011371692582,0.14496459266170805
213.197741648406,172.87324864749,-1.570733395122847,1.3399301882091708,-0.7607892305150672,0.6489990344617563,2.064610449413741
213.3356744842106,241.9168308198912,-2.4051633420480183,0.5422660038084666,-0.9755137468123457,0.21993846816811907,2.465535057714247
213.5733011447351,147.2524590701141,0.23775374129795224,0.0666799701617551,0.9628494007580488,0.2700389443392681,0.2469272360877717
214.4407362979068,282.2948098167659,-2.745164455179858,-0.051465822679608544,-0.9998243061162562,-0.018744516508746117,2.7456468485380667
214.4863952860364,215.8740440838199,-2.192002509398109,0.893640468454644,-0.9260034138224588,0.37751513557624733,2.367164609415121
215.6581342921164,189.7792677145024,-1.841230847092454,1.266953782104235,-0.8238105087219743,0.5668652800438935,2.235017431313014
215.7836024894956,258.7699421466534,-2.431911451663333,0.3387098310830107,-0.9904397949742543,0.13794568688928696,2.4553854398858728
216.723171576691,164.1893739631424,-1.165312319199847,1.2144417711451871,-0.6923612028559148,0.7215510825852255,1.68309881373055
216.9793990871467,232.790145621973,-2.2140693749635223,0.719834235467982,-0.9510010225330487,0.30918773446095144,2.328146156001194
217.1270597706645,290.2793458153753,-2.8269968889520407,-0.1543321566042596,-0.9985131650340834,-0.05451109294095491,2.831206425661442
217.391682141125,138.6944027699768,0.3407084552455683,-0.14268123454417286,0.922383997573923,-0.3862742044449116,0.3693781073194115
218.118595706009,206.7041726609038,-2.0209459034037955,1.0710974978029266,-0.8835735930127457,0.46829232935266707,2.2872411753648265
218.163405940695,275.1787947868835,-2.54950758944392,0.08484201072412367,-0.9994467533830151,0.03325939193897722,2.5509188766826476
219.327130797783,180.5953928960301,-1.7211496448940917,1.458144956531542,-0.7629953919953362,0.6464039230959874,2.255779868333218
219.4236899963764,249.6382253074005,-2.380317481285657,0.4783998740298774,-0.9803951819285911,0.19704133386476208,2.427916339412439
219.8538320475569,155.6617448297316,-0.6873301357122767,0.9076720764050411,-0.6036901368212068,0.7972190531496302,1.1385478969914684
220.52930225,298.444278,-2.4868489460006695,-0.24384634130816393,-0.9952270629998896,-0.09758633650575065,2.4987754437712124
220.6069625238941,223.6262083233914,-2.151152525418381,0.8824393137893086,-0.9251814247661692,0.3795251391774217,2.3251142617374363
221.7755405300057,197.5357175080067,-1.8203653250392753,1.2051897684680868,-0.8338191458522991,0.5520377088661084,2.18316565899739
221.8663513887345,266.4852266155279,-2.3837724721621076,0.2822011267524073,-0.9930653901608464,0.11756330577474339,2.4004184374767195
222.1390002272726,129.9267685606061,0.428888386558767,-0.09939430468591699,0.9741817230804525,-0.22576529940626536,0.4402550123837084
222.8453547191907,147.0079345552529,-0.28989526396029336,0.5267171102685076,-0.482175215931882,0.8760748033935476,0.6012239003201847
222.9307382573377,282.5771182135054,-2.614729715459517,-0.0032964837376354334,-0.9999992052733864,-0.001260734942637368,2.614731793456461
223.0338131247742,171.6929526072654,-1.5656017244613816,1.6477348262505878,-0.688808115226197,0.7249437084343405,2.272914168479643
223.0660781480607,240.5037641112957,-2.2228913044340364,0.6551422983520323,-0.9592075705355426,0.28270273544361363,2.3174246875396913
224.2258865020333,214.4594960603698,-2.06189615770857,0.9882339475983342,-0.9017747732245454,0.4322062683208331,2.2864868467496486
225.4416821693035,188.3599433316169,-1.7062280523647753,1.3492111125478357,-0.7843930993307046,0.6202640290411588,2.1752206308554225
225.5098057288976,257.3599390750721,-2.309946770993756,0.41925265962135655,-0.9839251637573694,0.17858127596428974,2.347685429827442
226.325752598839,291.4980031664709,-2.6715623858356827,-0.12266779854743633,-0.9989475185383686,-0.04586780140834895,2.674377118173972
226.7013625113465,231.3574839356065,-2.083388103472233,0.8331260938705984,-0.9285119022596675,0.37130263581360884,2.2437925657194135
226.7268788173557,163.7496683996605,-1.3943033012474146,1.8418591170807714,-0.6035703708324082,0.7973097311918557,2.3100923581196917
227.1979462380996,138.4828528993066,-0.15871341195319477,0.4547271690125891,-0.32953440477012197,0.9441435675112135,0.4816292613328516
227.8849074653597,205.2912542930804,-1.8505959665369576,1.182924311956797,-0.8425724803408371,0.5385829698127205,2.1963641226311537
227.9341967790328,274.1258044331745,-2.353184324706916,0.19141366967167586,-0.996708033874593,0.08107462741106713,2.360956513573158
228.5653799813216,155.2906912828083,-1.185988076863059,1.938373077475074,-0.5219070715103288,0.8530023497667004,2.272412353852515
229.1141145501416,179.1784839038183,-1.5448921976408914,1.4684124209798517,-0.7248202256456643,0.6889380527267805,2.131414305201974
229.1536734411404,248.226950472694,-2.2269929109171636,0.5903750549125218,-0.9666110059293606,0.2562482452939523,2.303918429705849
230.2679759375,299.4476565,-2.28631463393063,-0.22418616429108082,-0.9952269326465032,-0.09758766589601728,2.2972797046909412
230.3478834684001,222.2050205021952,-2.0515247342731415,0.9602855159905167,-0.9056906770222928,0.4239391436927016,2.2651494448613443
231.5528699445642,196.1231911015994,-1.6890437671200766,1.2993221176896375,-0.7926109077598965,0.6097277662203294,2.13098728592281
231.5902188793121,265.0646817213874,-2.2284768530768404,0.37622288907096063,-0.9860466133879091,0.16646944532326455,2.2600116696513224
232.097666,129.6406,0.009814530744334396,1.1715959071183681,0.008376767394555607,0.9999649142685045,1.1716370148600816
232.5786626704779,146.8302454533857,-0.9251433892869878,2.0911971842283186,-0.4045757957241226,0.9145044699257587,2.2866997953526527
232.7988027103231,239.0879651883457,-2.0460048769710952,0.7763173988079233,-0.9349601560503701,0.35475274008563734,2.1883337634559785
232.8324454097854,170.3267123171235,-1.3227257154385552,1.6029364604861673,-0.636469741628696,0.7713016711968808,2.0782224651462027
233.9924184143957,213.0424253126924,-1.902986037033738,1.1010221735136827,-0.8655656087245263,0.5007955441029207,2.198546265993546
234.0077180630337,281.9031723439912,-2.404620099070279,0.10123699835237572,-0.9991149277838659,0.04206377395622568,2.4067502468449353
235.2299792969184,186.9549575460167,-1.5905526677817923,1.4310101009249567,-0.7434073858624999,0.6688388884066805,2.1395438060336676
235.2387217581479,255.9525856285331,-2.184413841363664,0.5154283376613608,-0.9732730763365393,0.2296508630038411,2.244399741936697
236.2120370459879,162.0598951059594,-1.1107284222522922,1.717688659294098,-0.5430041175530197,0.8397300329989791,2.0455248613171686
236.3528187985264,291.1198629921241,-2.4991904231963176,-0.046398229055127437,-0.9998277092867851,-0.01856210500831755,2.4996210846957667
236.4458080170045,229.9410564587859,-1.9856717593580895,0.9292294109353915,-0.9057311982188422,0.4238525646649557,2.1923411308597904
236.5044819821087,138.9753018959535,-0.6285288145852493,2.1895816336056733,-0.27591170522126784,0.9611829851396103,2.2780070678088835
237.6581072009428,203.8793409414799,-1.692344965246752,1.279243815163067,-0.7977350849980558,0.6030080713913744,2.121437300517974
237.6697524595216,272.7938573622172,-2.1675226861054,0.312076835550751,-0.9897934974300344,0.14250906092322904,2.1898736370094367
238.886309978883,246.8167204409307,-2.0404850120824793,0.7232955340298473,-0.9425365192322952,0.33410314262734697,2.1648869518015847
238.910593445169,177.8181825692164,-1.4062855295170296,1.5413217575360492,-0.674005783905303,0.7387260678101174,2.086459141891594
239.6575610384245,153.765023105047,-0.9150905962554333,1.8100208667257143,-0.45118519428357545,0.8924303448781268,2.0281928747872158
240.006649625,300.451035,-2.0525916116542984,-0.1983919728377724,-0.9953614403872255,-0.09620604445806683,2.0621570500619137
240.0967399486669,220.789378947997,-1.9277589268648485,1.0450415686320849,-0.8791317153062466,0.4765788781961458,2.1927987505186426
240.1715085394055,146.4325703646346,-0.7487378940677144,1.8821560211523007,-0.3696346868352703,0.9291771619493194,2.025615887075537
241.3224851615387,263.6706772137994,-2.0976457830723203,0.4616507907207084,-0.9766279801105369,0.21493670804497947,2.1478452653331765
241.3270030048564,194.717932989396,-1.5814869184823843,1.3821566478291363,-0.7529645603209482,0.658061069279046,2.1003470838100027
241.7930566666667,131.6552266666667,-0.3739011957116872,1.9788069678263884,-0.1856674484510964,0.9826126391338854,2.013822017973012
242.5393480077065,237.6769516419101,-1.90751164927983,0.8874752469150256,-0.9066737535057924,0.4218325552914538,2.1038566980726476
242.5932540855207,168.7151701719865,-1.1751476209411191,1.6856401882314007,-0.5718933743476067,0.8203279639127927,2.0548369217980205
243.7550675542449,211.633087036575,-1.729804680373902,1.2200663235721219,-0.8171842041186194,0.5763765926362888,2.1167867313827937
243.9197301677739,281.457430318362,-2.210107250024385,0.21724216332096566,-0.9952037885692284,0.09782340833080144,2.2207584772178
244.9678214054533,254.5434625886468,-2.0220078777183383,0.650287664319433,-0.9519796430521319,0.3061613287375393,2.124003273048571
245.0143409248876,185.5427010126839,-1.4728099009406153,1.495301752885963,-0.7017282971070727,0.7124446624399736,2.098832136330235
245.3712473310567,140.6310488168388,-0.5853241214906189,1.9130476912101029,-0.2925759172784421,0.9562422980754817,2.000588862321059
245.9567963697311,160.1305703925549,-0.9782739861606219,1.7838785628214566,-0.48083941305380085,0.8768086785919015,2.034512894747177
246.1982928108337,228.5318165823078,-1.895470151086939,1.0175971233586634,-0.8810604019997261,0.4730037716848364,2.151350970699428
246.3397385945224,292.4308991911357,-2.26446031832177,0.021902510521724802,-0.9999532267121043,0.009671834782040294,2.2645662395304504
247.3947494288208,271.3885123894194,-2.015125494737655,0.4160977988081469,-0.979339865863094,0.20222123313652532,2.0576365416940536
247.4214666798407,202.4755868044343,-1.561166723538162,1.3595534560260873,-0.7541228391535456,0.6567333884210514,2.0701756298622005
248.3430548975871,150.3980227869193,-0.7848611425319426,1.8665078974901095,-0.38762196721413716,0.9218184260108074,2.024810792259241
248.6336641978153,245.4052397039995,-1.8596797980005846,0.8552810926114384,-0.9085222810135107,0.417836409258465,2.046928112677656
248.6917388009811,176.3788293825204,-1.2632487741145908,1.6154956613477307,-0.6159900255817325,0.78775395167769,2.0507617358277774
249.7453233125,301.4544135,-1.7673289457837873,-0.1691198039824583,-0.9954526962018578,-0.09525717623597595,1.7754022391290087
249.8563905060272,219.380116375395,-1.772244209035373,1.1484924484704546,-0.8391928268054836,0.5438339815037505,2.1118438485487214
251.0440520167049,262.2655541249929,-1.952455108777327,0.5796315008423277,-0.9586473498084035,0.2845966596875733,2.036677104638684
251.1011906831045,193.3021110928813,-1.4881210744877882,1.4547429093592548,-0.7150808413711817,0.6990417657793295,2.081052922120367
251.4884473333334,133.6698533333334,-0.39462355442884983,1.9581667857610572,-0.19755529293370686,0.9802917454686014,1.9975347082260797
252.2807126622529,286.5142365062077,-2.1231242486509614,0.21222989312877577,-0.9950410191767671,0.09946542190962969,2.1337052520784496
252.2906370482099,236.2691392794559,-1.8118828495165866,0.9866719723181362,-0.8782270370320762,0.4782439455192928,2.063114403354915
252.373999873708,167.2658955915754,-1.0444872718285885,1.745281246014305,-0.5135260461337193,0.8580740060986984,2.0339518894755533
253.5139718416244,210.2253964453057,-1.5678515864918712,1.329494559800086,-0.7627019908823749,0.6467500855075797,2.055654246658008
254.0591591160739,278.7158786645326,-1.9992316194123225,0.3842847305109392,-0.9820231029899392,0.1887607617965424,2.0358295169689145
254.6685092149789,142.7024267183764,-0.5815933210531722,1.91865622552663,-0.29009069533257853,0.9569991580359206,2.0048672032944608
254.7199316920686,253.1286439034666,-1.8311694892267016,0.8119421778563892,-0.914165256903021,0.40534168681673177,2.0031055385218615
254.7874323944983,184.1176444649903,-1.3491512156612344,1.5567288382742042,-0.654926719062604,0.755692392880789,2.0600033200543004
255.4669264370391,158.3591246096175,-0.8741404371906563,1.8288056125713112,-0.4312524343233551,0.9022313106350169,2.026980876205841
255.4836114268611,293.5221639374579,-1.9877746474586158,0.09465893584529661,-0.9988680660931739,0.04756665364814587,1.9900272267520835
255.9580367964974,227.1228937124791,-1.7824694436063657,1.110832766861501,-0.8486846365622913,0.5288992225964522,2.100273018758172
257.1155623391423,269.9817963561572,-1.874327837228994,0.5326612094430424,-0.9619108394105848,0.2733633790843686,1.9485463313600841
257.1781625580082,201.069565588929,-1.4602327492714007,1.4289098507279183,-0.7147309392284277,0.6993995170928056,2.043052383947116
258.0005866179337,150.2984175888055,-0.723385359095874,1.8794727520582115,-0.35920020694310784,0.9332605270405626,2.013877901831075
258.3979370545712,243.996520369587,-1.727660197648391,0.9708963273183647,-0.8717722221614932,0.48991141308160213,1.98177936131618
258.4749324712202,174.9551535809893,-1.1283268204734236,1.6874419359321269,-0.5558474872321868,0.8312842900823184,2.029921599703306
259.4839969999999,302.457792,-1.4110812734064293,-0.13320170944328527,-0.9955741681915629,-0.09397912337151193,1.4173542449073637
259.6142094596896,217.9719860782328,-1.601316039848526,1.267458888037936,-0.7841053107103594,0.6206277964414828,2.0422206277340673
260.403313249775,286.1267965347712,-1.9585838221746423,0.33754151845847025,-0.9854723582125724,0.1698358949072646,1.9874568838511895
260.7895527153694,260.858266566689,-1.7744272131241032,0.7552264443475556,-0.920126415691506,0.39162147431761435,1.9284602450963886
260.8787385365364,191.8892356968543,-1.3962304544500181,1.5191767779969272,-0.6766857688215503,0.7362719404366755,2.063336512723707
261.183838,135.68448,-0.3948796122449146,1.958421929021622,-0.19765372490018018,0.9802719036232161,1.9978354187068226
262.061426641968,234.8588531592973,-1.731682965449598,1.0854541567596787,-0.8473043618986335,0.5311076334487669,2.0437555184647644
262.1472352470005,165.7748575144304,-0.9348764015370069,1.7925560698307532,-0.4624220503237175,0.8866599389700707,2.021695117874567
263.2716043391362,208.8179434293431,-1.4404241895092413,1.4191993108168444,-0.7123354929223904,0.7018391165523729,2.0221148655668304
263.2747629155601,277.6280230655091,-1.863292879963563,0.5296492365171054,-0.9618940015169187,0.2734226213131787,1.9371083269311662
264.2850187726614,145.0866449885108,-0.5830883427025678,1.9180414332060332,-0.2908587358077064,0.9567660089093586,2.004713185194002
264.4850432680184,251.7260211704688,-1.663940084385611,0.9628130571230153,-0.8655437022573197,0.5008334049189335,1.922421802672806
264.5715688875184,182.7077335690482,-1.219053744001073,1.624497931395877,-0.6002143470052442,0.7998391948692364,2.0310306644343203
265.2222851143623,294.5255424374621,-1.6651746877652636,0.18984659407292406,-0.9935635377323376,0.11327619559643434,1.6759619536419175
265.7117376943714,225.7151229354634,-1.6361734952915963,1.2176985836165972,-0.8022141768761092,0.597036359377707,2.039571902933698
265.8855845006491,155.3214298917452,-0.7666175317558389,1.8659868696482336,-0.3800164363673846,0.9249797338810368,2.017327300587346
266.8747667596815,268.5678608768401,-1.7171743877619747,0.7215834371670025,-0.9219111325691765,0.38740142442306313,1.862624636039011
266.9509980348719,199.656774920726,-1.3842475912855647,1.4938207468328077,-0.6796935586841438,0.7334961937755945,2.03657600340572
268.1552032015236,242.5897408702477,-1.649569722894326,1.0770859187199067,-0.8373132845767749,0.5467233884436012,1.970074705942485
268.2583557268365,173.5293447626595,-1.0087567176642445,1.7513017815519776,-0.49912476549078594,0.8665301313132556,2.0210512228787945
269.2226706875,303.4611705,-0.9688002114600395,-0.0895632223785902,-0.9957539213843887,-0.09205502728049497,0.9729313544787495
269.2558251627447,285.400189434757,-1.7764484014629864,0.5144312747064884,-0.9605359229021871,0.27815596490897626,1.8494346323827027
269.3682405874264,216.5647778979847,-1.4476488367835154,1.3854378883233702,-0.7224597798632723,0.691412949314599,2.003777756399792
270.566281210001,259.4586130342708,-1.6020528221537642,0.9510202047272798,-0.8599015495859762,0.5104599151937761,1.8630653973412628
270.6880884942891,190.4646706218658,-1.2926690494848658,1.5806694460491604,-0.6330600153594466,0.7741027173141155,2.041937601683623
270.8792286666667,137.6991066666667,-0.394650050315811,1.958702921822053,-0.1975160711968279,0.9802996488926076,1.9980655139830925
271.8040009566307,233.4557016587197,-1.6322100019243508,1.1937172271511758,-0.8071676464026664,0.5903222768969338,2.022144977191146
271.9262229082959,164.3454853313274,-0.8474821368555272,1.8329169505464449,-0.41967880051887996,0.9076726857160757,2.0193589378537165
272.9386177840374,276.2863827648907,-1.7203255489553264,0.755389782827187,-0.9156195584066361,0.40204579871357515,1.8788650080269604
273.0285153300872,207.4129929631515,-1.3551763586166505,1.4912327987447769,-0.6725396906278148,0.7400610545963374,2.015013206657878
273.4928875595447,147.3739889369203,-0.5801949904817485,1.9183883664111125,-0.2894887559633032,0.9571814144512101,2.0042056160388366
274.2652831392752,250.3158496198814,-1.5625486365378327,1.0853727381969154,-0.8213035898241423,0.5704913788498271,1.9025225944433117
274.3622457099267,181.287506310295,-1.08958210938398,1.6966302173611132,-0.540368454408114,0.8414285076467197,2.0163688322210453
275.4648354021294,224.3092597322976,-1.4771140396064928,1.3418675303514347,-0.7401803170210353,0.6724084311596931,1.995613779019896
275.8537903543322,294.8739986378544,-1.2702572010286448,0.3504843099191076,-0.9639792849047327,0.2659773266174393,1.3177225080663229
276.6316934949391,267.180081843598,-1.573981725077962,0.9656435341401689,-0.8523731516640872,0.5229340401257419,1.8465876382955975
276.6467271681163,155.9995208186289,-0.7184296381821067,1.8789165269002783,-0.3571463044385455,0.9340484555021168,2.011583570244467
276.7176178366631,198.2496460387675,-1.3170552424473123,1.5569229821434207,-0.6458447531692988,0.7634687647858868,2.0392752840125117
277.9175281486785,241.1854992435318,-1.583752535527914,1.1885534912876492,-0.7998208032324798,0.6002388547208111,1.9801342114723326
278.0370229224286,172.1135818538689,-0.9080356147424621,1.80242260970454,-0.44991661629435925,0.8930705674145993,2.018230894029433
278.961344375,304.464549,-0.45296527325169306,-0.0442472073337754,-0.9952628473059056,-0.09722070135800075,0.45512125211730015
279.0823480326142,284.418765097236,-1.5597445708989852,0.7589890151739381,-0.8991910063178398,0.4375563211257616,1.7346087315598189
279.1223851107666,215.1604078826822,-1.3360138902288032,1.4840637755324444,-0.6690633599927118,0.7432053688687017,1.9968421081126855
280.3465894121013,258.0464585386968,-1.4988428893343313,1.1177069858377868,-0.8016464808894492,0.5977983938398981,1.8697055685585036
280.4257327310789,189.0730474206802,-1.1770284500130057,1.6458820238675707,-0.5816957322706378,0.8134064636195896,2.0234435027028623
280.5746193333334,139.7137333333334,-0.3892671141427712,1.9600455308662823,-0.19479658799908542,0.9808436620093514,1.9983261418552096
281.5624018974223,232.0496440195302,-1.5025935734069673,1.3203207481820196,-0.7511996699135505,0.6600750380992852,2.0002585645170594
281.7929699693759,163.535850019454,-0.7815097921461631,1.857919784192145,-0.3877315460842576,0.9217723407496621,2.0155950683887194
282.7181426533999,274.9372714536096,-1.5767371873042537,1.0334078929444157,-0.8363703758718851,0.5481647511140438,1.8852140544320017
282.783691459113,206.0100817472011,-1.2988929191526537,1.5508586843324188,-0.6420818419021291,0.7666360990062817,2.022939809829789
283.2270588164707,148.8234563506199,-0.5539347495060816,1.9250386329029539,-0.2765315779049276,0.9610048316327087,2.003151877636651
284.0065732693763,248.9188355897486,-1.5077178317927675,1.2010641277385183,-0.7821603028307573,0.623077250969491,1.9276327708477494
284.1424442951422,179.8741814182358,-0.9751299224098241,1.7631336665330393,-0.4839775430626799,0.8750804179108409,2.0148247297572133
284.6059904272006,299.2157895735626,-0.5667690121848502,0.27042376072294483,-0.9025303246358874,0.4306263033218471,0.6279778049712677
285.215161912334,222.9052624196738,-1.3414611868853263,1.4680016419316673,-0.6745742268308609,0.7382070254986376,1.9886042684842702
285.6557038573128,156.4217801734163,-0.6790841311663955,1.8907378595939992,-0.33802248245013256,0.9411380352308846,2.008991018124301
286.2028140913042,291.3229906230567,-1.0223747266552539,0.6573324075926106,-0.8411442262077754,0.5408108640895843,1.215457105691066
286.4217464304926,265.7728894442603,-1.4954239817371235,1.2035352576419702,-0.779036794010791,0.626978208215715,1.9195806837801417
286.4671680942465,196.855796916801,-1.2399565283672147,1.6178216727663832,-0.6083161569374136,0.7936948111263524,2.038342257108235
287.6570071096787,239.7857448284336,-1.4925037279796909,1.3205205734033092,-0.7489395789711373,0.6626382927740713,1.9928226119789687
287.815859603497,170.703394195847,-0.8265605207084471,1.837640339926289,-0.4102088186339286,0.911991625572821,2.014975015556825
288.7000180625,305.4679275,0.09508154854435069,0.0099632695351961,0.9945546894070741,0.10421597659859179,0.09560213184559581
288.7396198720787,282.4745959847298,-1.3466809909391815,1.0122223527546919,-0.7993694254167484,0.6008398469716347,1.684679133477108
288.8760152003013,213.755767355076,-1.2717846246902884,1.5594863493403903,-0.6319990394257444,0.7749691698157654,2.0123205026480337
290.0833573305331,256.6429326398564,-1.4762622472810818,1.2785683869826021,-0.755906703067574,0.6546793537736703,1.952968853550584
290.1768319562063,187.7064832181159,-1.059959466961626,1.7173894325604364,-0.5252127052107497,0.8509709832216409,2.01815275305707
290.2700100000001,141.72836,-0.38733290205138354,1.9604138691405488,-0.19383008081255004,0.9810351164826876,1.9983116161725536
291.3092281049795,230.6457256932488,-1.3681856340285616,1.4641533401171107,-0.6827561850450395,0.7306462836302828,2.003915400544202
291.485869955786,161.5332572699484,-0.7153839954040305,1.8751882536616788,-0.3564419534909855,0.9343174694885726,2.0070140127938747
292.4948303062379,273.490913586943,-1.4473070299344455,1.2825412104283311,-0.7484237124222234,0.663220888305048,1.9338070212264291
292.5341470486414,204.6270892104857,-1.25201627710028,1.6055325907955693,-0.6149404444914276,0.7885735537847345,2.0359959867914226
293.5319915796981,151.6052743677332,-0.5558687608784251,1.9225030116875514,-0.27776055986678533,0.9606503377308988,2.001251585700364
293.7379502643043,247.5152711457393,-1.460796040168307,1.353334202395341,-0.7335740699043589,0.6796095084413951,1.9913408885332617
293.9105967155011,178.5085694205353,-0.8853169224018752,1.81643192461573,-0.4381248179245643,0.8989141471345121,2.020695669776707
294.3552122876805,288.3220304606238,-0.8491195905428064,0.8476171667611704,-0.7077326315247233,0.7064803764260477,1.1997745373326678
294.438306176861,297.5356779374579,-0.22309189545560848,0.4338583730364322,-0.45729084117445334,0.8893172024525113,0.4878555951014563
294.9661685153103,221.5013230801243,-1.2579399256291615,1.5758080288705951,-0.62387623524502,0.781523155828732,2.0163292886691226
296.1561018406198,264.3674189664418,-1.4769762234427466,1.4277272711203288,-0.7189923683138205,0.6950179668947294,2.0542307380905145
296.1666571269207,195.4790943335462,-1.1486882371588076,1.682477778291652,-0.5638541955129737,0.8258743525515353,2.0372079276873585
297.3971891102269,238.3816916287541,-1.3833621934150448,1.4804707891441737,-0.68273738225445,0.730663853541655,2.0261995744938988
297.5924799978227,169.2990707700606,-0.7668236998153706,1.8655409279336712,-0.3801816002636137,0.9249118611094779,2.0169931929469063
298.43869175,306.471306,0.614015039243129,0.06756392446351006,0.9940004369771274,0.10937610017403195,0.6177210958884698
298.5421455146422,280.9629492813188,-1.089413285450956,1.1489212227217642,-0.6880646533070361,0.7256493870110193,1.5833007555538903
298.629733837322,212.3758297405353,-1.241901391991772,1.6213347164385148,-0.6080855159225946,0.7938715294839286,2.04231371981874
299.8070961994397,255.2466660470248,-1.5000976100287238,1.4970937990160171,-0.7078150942128892,0.7063977579270752,2.119335434202453
299.9355373704188,186.3285222241273,-0.9558201922111408,1.7831291219675471,-0.4724412510200543,0.881362164115641,2.0231514291934003
299.9654006666668,143.7429866666667,-0.3869099570793541,1.9599228757798433,-0.19367305628208115,0.9810661278784207,1.9977479805751972
300.2063362552358,160.5566688966447,-0.672830895698767,1.892504923298483,-0.33498326113458,0.9422240788472993,2.0085507957021655
301.0566867485293,229.2428066522385,-1.267451006714194,1.6002989164876757,-0.6208678576892249,0.7839152398623158,2.041418300234534
302.2236605384949,272.0851088887413,-1.2853361253928042,1.4203375436052113,-0.6709904873986524,0.741465957290366,1.915580249693098
302.307738115567,203.3097429365445,-1.2028919641365132,1.6681726104720627,-0.5848834446991178,0.811117350398137,2.056635343397894
303.4690159020734,246.1177100257542,-1.4311400252305793,1.5650249702282946,-0.6748359886652108,0.737967742114957,2.1207227374777347
303.7044242024009,177.0566776092177,-0.8181000298036544,1.852979628551518,-0.40389187345992733,0.914806730710389,2.0255421897831853
303.8531757835161,289.3139384765557,-0.38615733637055144,0.7699882978563201,-0.44829355318877023,0.8938863966799065,0.8613939094679461
303.9509065724898,152.5741183559948,-0.5249343213401644,1.932396800293147,-0.26214905767452196,0.96502739420203,2.002426886431575
304.7166083990242,220.1015993595538,-1.2281645387079256,1.6580207002426295,-0.5952278814172935,0.8035569483138579,2.0633518305351397
304.8694449666307,299.0750886049696,0.31930180680842574,0.38505028705193806,0.6383261713231184,0.7697660027592599,0.5002173201618524
305.8730712667897,262.9712773579316,-1.4284622675497098,1.6146136458607374,-0.6626129662709971,0.7489619863047461,2.1558018636259133
305.9767557868109,194.1734163915503,-1.050840056578055,1.7503885163230029,-0.5147143342768948,0.8573617405097412,2.0415985850760214
306.8842465878407,168.3831615626113,-0.7298356528676114,1.8792823170566875,-0.36201692756785875,0.9321715207805523,2.0160263161473475
307.1347613554092,236.9802671693259,-1.3043847977634837,1.6495711629918886,-0.6202568595442656,0.7843987686045186,2.1029752072744214
308.1773654375,307.4746845,1.0402271242162369,0.1130033118745869,0.9941511195968015,0.10799792314866995,1.0463470831659099
308.280444886296,279.7119561035574,-0.7724451220787026,1.0841317030634228,-0.5802754287891404,0.8144203010384622,1.3311697924045525
308.3770916223622,160.8064256335078,-0.6458429938579787,1.9017883056173388,-0.3215612782925609,0.9468887708188615,2.008460089744953
308.377725745088,210.9594565014276,-1.2256524273442448,1.6837592907826346,-0.5885171720798432,0.8084847173367868,2.0826111547650177
309.5362411117291,253.8447555468551,-1.5178318052251523,1.7390616217656298,-0.6575601411657381,0.7534020578350543,2.308278300649891
309.6607913333335,145.7576133333334,-0.38947032473017135,1.9586646827124639,-0.19502659203176395,0.9807979549328577,1.9970113853332288
309.6779584346737,185.0468923717982,-0.8786880277440902,1.834398370563411,-0.43200241363797065,0.9018724491916624,2.0339887000734533
310.2568298443299,293.3719304585686,0.10181287526273142,0.5225926067660625,0.19122734599633542,0.9815457718024146,0.5324179694711786
310.8040912762719,227.8411248376795,-1.2260701613294127,1.7038400850860391,-0.5840867466327304,0.8116912420421899,2.0991234065791207
311.9386644721204,270.6861527476473,-1.0209117881154957,1.3532973372394854,-0.6022397632633331,0.7983152682646905,1.695191600407653
312.0532037254457,201.895002388065,-1.141947175624932,1.7405164971205371,-0.5485668622668074,0.8361066903348817,2.0816918668877253
313.1988264971762,244.7201535801931,-1.4447029653608514,1.8018916941157952,-0.625536792773295,0.7801946685840014,2.3095411525768332
313.262163324036,175.983167110018,-0.7792314827402381,1.8726487201309105,-0.3841789443534151,0.9232586521205721,2.02830346168947
313.366793060644,155.0428482300545,-0.5298988625502391,1.9312336570728565,-0.26460381178444115,0.9643572070499314,2.0026123545866374
314.0523008075776,300.2829942572357,0.6758792373118618,0.31748634766525324,0.9051148747160188,0.4251671007589906,0.7467331011700807
314.3279124004994,287.2464950216121,-0.13279249799513912,0.6676114429808259,-0.19508512910462422,0.98078631332326,0.6806900075090934
314.4641066689385,218.7003915648558,-1.2291518058703026,1.7229780823460477,-0.580754150210518,0.8140789992459326,2.1164752854968776
315.5866837781241,261.57817244255,-1.2341895339972069,1.5943713554484562,-0.6121228052149355,0.7907627149377987,2.0162449813707632
315.7106960189595,192.8133018471023,-0.9644675391532918,1.8193208322333756,-0.46837988753480175,0.8835271817849673,2.059156605185421
316.2450801727554,165.4579253545022,-0.6783402045389295,1.8948117350680014,-0.33705094412142045,0.9414864104525668,2.0125747053079364
316.882758598178,235.5781162913359,-1.3061398288383281,1.822772511198547,-0.5824657693441548,0.812855231601742,2.2424319120229437
317.916039125,308.478063,1.3555350719926629,0.1446235297003943,0.9943566377635491,0.10608900478169203,1.3632282628911252
318.0021908353942,278.391707532028,-0.4567593569970895,0.8781801871024321,-0.4614367566935086,0.8871731057534239,0.9898634002849369
318.1381402095957,209.5922042230511,-1.202033307664359,1.7557325978847,-0.5649216024121535,0.8251445831659352,2.127787824950946
319.282753026772,252.4345538276765,-1.412195588132267,1.801064806239119,-0.6170305688021557,0.7869391826333775,2.288696313496702
319.3561820000001,147.77224,-0.38792677474046516,1.9585198016175713,-0.19429672227335665,0.9809428034874562,1.9965688056985842
319.3802583937104,183.6964274539321,-0.8323356207371373,1.8778758949774943,-0.4052130291318563,0.914222293001973,2.0540692448126965
319.3918984575885,293.4354061467174,0.34245440607153954,0.43412106568196007,0.6193403617750127,0.7851226122564529,0.55293410087157
320.5466215230692,226.4407926180916,-1.2577603585960546,1.8203449270665526,-0.5684525195082261,0.8227160707466153,2.2126040705812255
321.6493496536158,269.2898736891334,-0.6990469401514866,1.0815423580951928,-0.5428272353646317,0.839844385911099,1.2877889954838355
321.8081664766526,200.5218924287143,-1.0749886543898615,1.8195641526590582,-0.5086562408896418,0.8609697024890125,2.113389295115503
322.8519838168268,157.3711765656819,-0.5316193351847766,1.9292071828159303,-0.2656616200323709,0.9640663377806407,2.0011145573831803
322.9473675594955,174.6830494854563,-0.7567304907311784,1.8941158330128725,-0.3710035650521401,0.92863144181026,2.0396852268113084
322.953405654067,243.3018143710274,-1.4250115147156395,1.9323264500263526,-0.5935207676657999,0.80481867420519,2.4009463397884607
323.8973019670769,300.9867388986776,0.9071988520782336,0.26948534941535685,0.9586005285688787,0.2847543267932317,0.9463784183726833
323.9972630947289,285.6399802697028,0.03239441857843627,0.5356053947264036,0.06037155458172787,0.9981759741635668,0.5365841380576409
324.2145961843171,217.3290622271481,-1.252014168488537,1.817445592422871,-0.5673040359046974,0.8235084279145186,2.20695445342974
325.3542480615185,260.1392526815481,-0.9011183380127994,1.2876908876115842,-0.5733490568717143,0.8193112100931585,1.5716749285844256
325.4534584021314,191.4265076994596,-0.9060820780632115,1.8826179270914618,-0.43367434018625095,0.9010696791391996,2.0893144788646585
326.6240628529833,234.1702958800011,-1.3401498998291033,1.976723305204457,-0.5611578754172959,0.8277087886794163,2.3881869230339547
327.1919722504856,165.9321340474261,-0.6538218208439744,1.9093810570498226,-0.32395935871416776,0.946070998340772,2.018221740650028
327.6547128125,309.4814415,1.5678997122127785,0.16529160501247994,0.9944889629522067,0.10484132089135748,1.5765883490133101
327.7048964361421,276.9960856981623,-0.23025512351790897,0.6554475246032007,-0.33143826731374915,0.9434769074863781,0.6947149627111185
327.8793558671802,208.2368105921165,-1.17213891028683,1.847789326136476,-0.5356626354975325,0.8444320818940015,2.1882036054243876
329.0515726666667,149.7868666666667,-0.3878124157016745,1.957980337045111,-0.19429310349062998,0.9809435202579093,1.9960174022356756
329.0560131391983,250.9787652987262,-1.0928876427694323,1.515938636859526,-0.5848021558996533,0.8111759602300339,1.8688160290519888
329.1115062439594,182.2963149366539,-0.816216750559524,1.9100777321854523,-0.3929478302695878,0.9195607661739507,2.077163144022315
329.8197826313183,293.0842979745074,0.489111142205306,0.3385094888099261,0.8222755169209123,0.5690896012689448,0.594826347301241
330.2822983246333,225.0481769939412,-1.3293351921343526,1.9925083827746615,-0.5549881185992269,0.8318582741150625,2.3952498217251104
331.4121318289372,267.8250359025072,-0.44215312623762837,0.7775867849463096,-0.49429879026144635,0.8692920717147204,0.8945057826335425
331.5288695526854,199.1620571435508,-1.022141328135323,1.9023830972765987,-0.47330314508378457,0.8808996156508402,2.1595912445381757
332.3327151694726,158.6566614260922,-0.5221408401167305,1.9316261641701906,-0.260946151373106,0.9653533581458988,2.000952446967356
332.7075109479802,241.8698764731925,-1.1949633130940736,1.7338110281334427,-0.5674856273631672,0.8233833024395336,2.1057155555577562
332.961288003649,173.4063642726138,-0.7426684295069516,1.9122967976696967,-0.36202172057895565,0.9321696593587739,2.051447157146413
333.609555113386,301.4168470099198,1.0366202356506187,0.23018197265230791,0.9762225609060309,0.21677064279572256,1.0618687553056885
333.7291979798977,284.497896131052,0.15050727692091892,0.4151955166377069,0.34079712643401305,0.9401368616400056,0.441633057460832
333.9490736400909,215.953631586859,-1.3206617052406198,2.004807335012424,-0.5501133846312947,0.8350899736252982,2.400708185142184
335.1422273564019,258.6527697898822,-0.5937304680837866,0.90971985367513,-0.546548632236276,0.8374273655671015,1.0863268757154507
335.1830823130874,190.0456255153826,-0.8860518687511983,1.9334786083277153,-0.41660581890311577,0.9090872299488449,2.12683507658172
335.813398780715,166.01762718021,-0.6363091359951556,1.9199295032594808,-0.3145954455826824,0.9492258454228021,2.022626662050389
336.3590647955141,232.7784133098569,-1.2123866259896454,1.8752277193626965,-0.5429368357847459,0.8397735363465841,2.233015971806914
337.3933865,310.48482,1.7036091181202764,0.17807826731491316,0.99458110619976,0.10396356664938826,1.7128910930448635
337.4062353739793,275.537112401413,-0.09930275149158418,0.46388376816089294,-0.2093257028625258,0.9778459746407455,0.4743934936494686
337.6008666914173,206.8638663917334,-1.1942738019603925,1.9932483823976854,-0.5139655483500599,0.8578108271112123,2.3236456330473287
338.7469633333334,151.8014933333334,-0.39487726253385746,1.9560771503271102,-0.19788025181630303,0.9802262014153247,1.995536486887188
338.8175101664484,249.5255807203808,-0.7160531308179974,1.0678930299525022,-0.5569190303487508,0.8305667905926696,1.2857401018772774
339.011257444711,180.7932268866944,-0.8249853480960012,1.93289907614023,-0.39255209674617375,0.9197297708241169,2.1015945525045585
340.0057375290181,223.6640891877171,-1.2534649027302152,2.0002246484726127,-0.5310113244338265,0.8473647227274884,2.3605238627757728
340.2802246641337,293.3884600047553,0.5990770866683516,0.24658363512628606,0.92472980784388,0.3806242011289097,0.6478401383699014
341.1374104699642,266.3863772262544,-0.2683549975055504,0.5158172136734366,-0.4615287819801415,0.8871252354678718,0.5814480222754496
341.2499171164211,197.7683299998754,-1.0098448041622248,1.9816444926731356,-0.454042792891239,0.8909798775637547,2.224118122725322
341.9357727857292,160.6315518372344,-0.5372413468206282,1.9312149210778662,-0.26801099407026435,0.9634158536465283,2.004549659182189
342.4302709597421,240.4479927982728,-0.815426707966065,1.2279214167513224,-0.5532021741387809,0.8330470302018524,1.474012117243596
343.2623419633082,170.7046805533709,-0.7087134170798469,1.9262244864016231,-0.34529854241458074,0.9384928964069819,2.0524657072804384
343.288065244745,303.1144626816315,1.1898945893317014,0.19053366270028285,0.9874211369842311,0.15811229628579912,1.2050527832185791
343.4609956932331,283.2160813391088,0.193587044434769,0.2729779599830997,0.5784702436106678,0.8157034861130696,0.3346534183442984
343.6589834544802,214.5674559270865,-1.3202837061299433,2.142526631670785,-0.5246177683259671,0.8513378865977257,2.5166583860529776
344.8878337795406,257.1846214811169,-0.37360172674572817,0.5879604362972312,-0.5363083902672572,0.8440221031045001,0.6966173446578976
344.9134075661477,188.6784797467024,-0.900571975852772,1.9793417310029897,-0.41413493992473943,0.9102154973046397,2.174585839138404
346.0703004993945,231.3642684534225,-0.8601905270238001,1.3750294220126145,-0.5303523158581506,0.8477773416787548,1.6219228262102448
347.1320601875,311.4881985,1.783469242427353,0.18519026496393734,0.9946521362837024,0.10328178826040409,1.7930582737105367
347.1851689841151,274.04960016344,-0.02591281582297772,0.2742605176652282,-0.09406356999696895,0.9955661930778009,0.27548195144850146
347.3073396144111,205.4807912140031,-1.2824576790095519,2.2228766787021357,-0.49973088095327245,0.8661807239956719,2.5662966366280426
348.442354,153.81612,-0.4049916704857058,1.9529872508478345,-0.20305047752849953,0.979168271327992,1.994536902425469
348.5035373397146,248.1067157115119,-0.44950662871100394,0.6745531784919795,-0.5545332237626177,0.8321615851163995,0.8106036021809703
348.6015870676539,297.902207181045,0.8716262331386032,0.1761699862603002,0.9801797072795859,0.19811042738156207,0.8892514573248362
348.7554478004911,179.6388949731906,-0.8503559257945925,1.962665764559458,-0.3975552558032909,0.9175782356743102,2.1389628570659522
349.7048563578165,222.2776617771851,-0.8936520029825686,1.521350852277804,-0.5064893765797189,0.8622462011582815,1.7644042388753087
350.4209568109602,290.527120185945,0.49815316851726327,0.17319009076928116,0.9445441926350441,0.32838432995411465,0.5274005942776901
350.8999825041707,264.8860429846,-0.1482412273145697,0.30465069810872286,-0.4375439524730493,0.8991970249362828,0.3388030539027978
350.9545200046987,196.391095737126,-1.1117070873899557,2.2022183964704385,-0.45064710439860894,0.8927021828679199,2.466912749552746
351.2566555002714,162.9120414039163,-0.5735842377999555,1.9330622197986438,-0.2844644668769047,0.9586865843874307,2.016365151321907
352.1237020094013,239.0431021212721,-0.5014477596314019,0.7640483302924195,-0.5486878317105578,0.8360273101596422,0.9139035543546082
352.7905396091639,303.9169143915892,1.2403459144910538,0.16563388243995056,0.9912012445962896,0.13236348707542636,1.2513562924310486
353.2603253639556,281.7300573142006,0.1885041684704419,0.15133522100274907,0.7797943497757456,0.6260357594082164,0.24173574548809212
353.3424274591817,213.2047137859441,-0.9704555621655988,1.6861430850173313,-0.4988277438659956,0.8667011491567095,1.9454723080244323
354.1420783245017,171.5199873646753,-0.7428051731750057,1.960713654056211,-0.354273195877822,0.9351419692659046,2.0967015902359614
354.5629501076111,255.7459393824888,-0.22062393482292095,0.3576911915129349,-0.5249709314442199,0.851120156698564,0.4202593355330629
354.6656386354364,187.4312329165351,-1.0009110218922663,2.1533905221666694,-0.4215001669052631,0.9068283240497264,2.374639681025873
355.7531037436796,229.9758313864096,-0.5261017152268915,0.8440046421665347,-0.5289854442957053,0.8486308972240377,0.9945485663170691
356.870733875,312.491577,1.824484539544301,0.1884674751892388,0.9947069783251203,0.1027522616359777,1.8341929626515272
356.9460644993879,272.5419297150635,0.01399397523333435,0.1317626599771099,0.10561196008175977,0.9944074184597019,0.1325036977109494
356.9931816739669,204.1124042439764,-1.0241263475453526,1.8638291655380288,-0.4815650277484496,0.8764103628150657,2.1266626281680807
357.3500364644615,297.2948921740763,0.8205360974558608,0.1372619747052458,0.9862951243940173,0.16499068942394873,0.8319377001483208
358.1377446666666,155.8307466666667,-0.414437251302622,1.9481313012684687,-0.20807941511065878,0.9781119348046041,1.9917263371882317
358.1713829199414,246.6656663532755,-0.2728823524725669,0.4198958355082178,-0.5449182423260261,0.8384891825064377,0.5007766877242855
358.5444251506711,178.9237344749372,-0.9554325699497332,2.134388085343438,-0.40857083995502,0.9127266122659344,2.3384746940210364
359.3664759576761,220.9244322437175,-0.5478356334411444,0.9122677451864812,-0.5148239268627164,0.8572959374274746,1.0641223238779867
359.8628936592654,289.1019267647848,0.423763572966027,0.10495305410521927,0.970672572948567,0.24040539953463777,0.43656695859735695
360.6090346835749,263.3690008746092,-0.06729237270063824,0.13520228620508568,-0.4455772263042316,0.8952435062032159,0.1510229175283126
360.6470997457934,195.0173806640772,-0.9934642084744733,1.9706059543961214,-0.4501696359179956,0.8929430546778778,2.2068663215114004
360.654104434888,164.599768630348,-0.6333253394125232,1.9534971136101706,-0.3083983815568391,0.951257293403379,2.053594886637882
361.7789850604311,237.6339420575368,-0.3059591199435497,0.47775784927072956,-0.5392963829511673,0.8421160319907156,0.5673301909967639
362.3564732532327,172.2131380716413,-0.8776277461899007,2.0978908129845486,-0.3859288751139298,0.9225285379614533,2.2740660333612426
362.42325708608,305.3130922121599,1.297921818986629,0.14982065232318784,0.9934036670952587,0.11466976149662204,1.3065401930534344
362.9916495100422,211.88260898592,-0.5747388539839737,0.9817475881822019,-0.5052167409873606,0.8629924939569927,1.1376084902902148
363.0062062176454,280.2099974415042,0.15483849777393344,0.06106657732898733,0.9302657378498881,0.36688643608425087,0.16644544829933194
364.2185526000389,254.2576212701321,-0.1038755959638487,0.15404141952961248,-0.5590943002951368,0.8291040727058886,0.18579262194054644
364.2984607671933,185.9488105809253,-0.93048927846624,1.9999527992670973,-0.4218346133270937,0.9066727959959874,2.2058153813583137
365.3918267131727,228.6049793683736,-0.32792811094076574,0.5266843622658661,-0.5285498165691306,0.8489022861347107,0.6204299020844992
366.0635857494019,296.8251173047062,0.7571858427253558,0.10590463972978648,0.9903599449341522,0.13851779477750442,0.7645562066584792
366.6094075625,313.4949555,1.8418987261888298,0.18980050659171654,0.9947326606832172,0.10250333540957399,1.8516520055989207
366.6351889313894,202.8365391435594,-0.5934377037093505,1.0321797064772704,-0.4984296990189224,0.8669301212530952,1.1906146541376563
366.6425042658525,271.0496864054799,0.021407341739399732,0.028187606118664082,0.6048103257346995,0.7963695561011148,0.035395132702793965
367.8066962566486,245.2211441109422,-0.12724059427661058,0.1829856022883043,-0.5709019964676908,0.8210182156500577,0.22287642198464713
367.8331353333333,157.8453733333333,-0.47179155442227777,1.944974896176321,-0.23573333577978492,0.9718177783937352,2.001378179550352
367.9562895202135,176.8900369230431,-0.88805937630877,2.033099441833713,-0.4002809294742021,0.9163924800538625,2.2185902722752746
369.003998594883,219.5866807647653,-0.35287835979454824,0.5764674499274247,-0.5220883267488268,0.8528914227922628,0.6758978159730349
369.1074868757102,287.8541407569477,0.34436526053830824,0.051904559054420096,0.9888308907663065,0.14904183797280868,0.34825495820770547
370.2396999702189,261.898800153948,-0.02733273373277467,0.015956027269706633,-0.8636147606912264,0.5041523034919464,0.03164922020427012
370.2847183549259,168.0189147419558,-0.8757554243860575,2.1631164438923083,-0.37526944725298655,0.9269157685347886,2.3336709950588386
370.3265258285876,193.635357034258,-0.5885409868127404,1.0061198588762876,-0.5049189747616475,0.8631667445665681,1.165614714896717
371.4039291452735,236.2350130840298,-0.14710837288962228,0.21141954035623445,-0.5711532064819893,0.8208434776041911,0.257563769615747
372.6086244431572,210.6308837335573,-0.38942742577349393,0.6221073059762331,-0.5305968256080181,0.8476243322691335,0.7339422457479721
372.6812248323515,278.7399802507508,0.10591579252556926,-0.00021781485360931942,0.9999978854294882,-0.002056486458068754,0.10591601649245447
372.8703636817703,305.4964909588602,1.2524912853006571,0.1339239963941797,0.9943319623602792,0.10632002929249108,1.2596309207717475
373.8361328754247,252.7761757584458,-0.03437509922719923,0.022201141836631282,-0.8400331752490701,0.5425350352566782,0.040921121022401294
374.5658023140253,184.3385632948676,-0.5490298497420866,0.8381254591061117,-0.5479656212741182,0.836500853497275,1.0019421445920162
374.9957655189901,227.2428231878475,-0.1666776403712978,0.23579057929809302,-0.5772314138932277,0.8165806113390307,0.2887535854071322
375.2858937156984,295.3563120606422,0.6267664524758826,0.07364777848480118,0.9931670425207498,0.11670143808277268,0.6310785856174721
375.3652516823996,175.3648812917085,-0.49448789810128735,0.8265698992891423,-0.5133853175052673,0.8581582113864645,0.963190572929102
376.2111617149046,201.6761933317884,-0.4376334195048525,0.6373195105275733,-0.5660687150105379,0.8243580592717696,0.773110062259324
376.2640196429475,269.5923962869733,0.006233685299114783,-0.030781358723301417,0.19848566926523903,-0.9801037899612112,0.03140622354344699
376.34808125,314.498334,1.8443475842117014,0.19014850175329936,0.9947273993217792,0.10255438088414105,1.8541236377616688
377.3956037776095,243.813029064282,-0.0383678888687305,0.032945471224447735,-0.7586826801317914,0.6514603524912641,0.050571721054796695
377.528526,159.86,-0.5464436677245796,0.9944292292267424,-0.4815855373940122,0.876399092978148,1.1346762419019725
378.5049271978683,286.2294550565093,0.24857862654245666,0.0127237837317664,0.9986925574319279,0.05111923053094106,0.24890405429841214
378.5892362730449,218.3005065240391,-0.19439722023967698,0.26123844812976416,-0.5969854954614455,0.8022520291084669,0.3256313959343616
379.8319549479201,192.9321161357268,-0.5028177375261653,0.5919658727233739,-0.6473843350747011,0.7621637112195038,0.7766912331422812
379.8323645923028,260.4025032500962,-0.010852634716025234,-0.034952003780122747,-0.2965353214641766,-0.9550218862016396,0.036598118100869485
380.2762264162675,169.2315388629683,-0.39979147102604135,0.2675514029943495,-0.8310667748303653,0.556172649249363,0.4810581810440509
380.9753361610441,234.8543176218697,-0.05169950816839231,0.03967160568841078,-0.793344611242732,0.6087728047573401,0.06516652087345472
381.8009778945463,309.3553756205707,1.4482998663194364,0.1448458046913223,0.9950361141520365,0.09951447901293227,1.4555249259004719
382.1554624484363,209.3753445648947,-0.24491573950404452,0.2902088448740785,-0.6449509658618625,0.7642239538472023,0.37974319361900344
382.2782014533477,178.4974870539238,-0.6229638777871866,0.4613845751506316,-0.8036004724373983,0.5951691194092569,0.7752159178026323
382.2799610971288,277.2915759229121,0.055343552663713935,-0.028861007365635804,0.8866760896757212,-0.462391081226025,0.062416877265692824
382.6076697336744,301.5333716525556,0.9397913613300002,0.09186759739510164,0.9952561288170708,0.0972894549890085,0.94427086065474
383.3850517769417,251.3370273993783,-0.0024482217117890834,-0.029709719621723463,-0.08212637021645074,-0.9966219239586647,0.029810421492348874
383.6380065561209,186.1438803816458,-0.5795912276170471,0.4574704711667028,-0.7849496492190393,0.6195595598414305,0.7383801345649277
384.5356533116792,225.9101052574355,-0.07041134208129655,0.0497832401601345,-0.816524445059425,0.5773108613393637,0.08623298727593166
385.1734164134562,292.9716666439601,0.4576139588478502,0.0381591522848276,0.9965413133010278,0.08309880194240202,0.45920219537312607
385.7390152660694,200.4844265499322,-0.3295690057442901,0.3036414791272119,-0.735443816649996,0.6775857086386097,0.4481226142406127
385.8397192817974,268.1784192428557,-0.00745252741979635,-0.03959461573690862,-0.18497272660202457,-0.9827436544762895,0.04028987168379006
386.0867549375,315.5017125,1.8301188155043306,0.18812047226993944,0.9947584646550408,0.10225261364457204,1.8397619930170421
386.8371803571429,162.5581607142857,-0.9214117060563272,-0.2994451020887654,-0.9510382259869069,-0.3090732804881019,0.9688482343600481
386.9354231381658,242.4112766494366,-0.002322522398966633,-0.030646502078910832,-0.0755675661348417,-0.997140683629174,0.03073438139879161
388.1170110605768,216.9961113012235,-0.0994494587251304,0.07262691927513627,-0.8075755471017709,0.5897641356705877,0.12314570331164046
388.2871783787896,284.8677525132263,0.1710120523704284,-0.006193610131587466,0.9993447948480073,-0.036193659806577,0.1711241738107397
389.2394569762796,171.9186752714876,-0.827817084370405,0.02266317903078045,-0.9996254594458849,0.027366783289303868,0.8281272516101009
389.2637598488203,191.5577847290434,-0.47133043777474787,0.26247238267619893,-0.8736672617419987,0.48652391077956075,0.5394850630375752
389.3562700779386,258.957444961077,-0.006784919641498083,-0.03174449178730617,-0.2090144678170445,-0.9779125483616405,0.032461483228218874
390.4911011744758,233.489038780639,-0.010807059232327916,-0.03314997119097467,-0.3099502422465333,-0.9507527792919226,0.034867077870299
390.7225591084191,298.5522737393028,0.7106867164741302,0.05281957610684947,0.9972495182212111,0.07411746358020134,0.7126468386184618
391.3662790663084,307.1777542099557,1.227602966533755,0.10698496362567848,0.9962239795094209,0.08682040457411476,1.232255990403156
391.6801432562545,208.0962406034936,-0.15643063747866176,0.10617577231587882,-0.8274108616171566,0.5615970673694393,0.18906041089782344
391.7458009429826,181.9639842298782,-0.7036839441710269,0.15731445649492826,-0.9759101304035691,0.21817290706155235,0.7210540420151512
391.8114611854564,275.762722544456,0.019213098603886165,-0.028950966380939833,0.5529546585797139,-0.83321134507098,0.03474624601813786
392.8945568941074,249.9045117377065,0.00258119047477495,-0.031137186263455033,0.08261398344843292,-0.9965816222160542,0.031243990024837763
394.0546934990931,224.5753077310622,-0.023405960480663266,-0.025228043006287,-0.680137719062564,-0.7330843628862729,0.03441356040791823
395.2080860890036,291.4529807317207,0.35249888543551067,0.00984223762850935,0.9996104274400398,0.027910452399432063,0.3526362628471628
395.23755356112,199.1555682419771,-0.2870117151953017,0.11457662651450262,-0.9287309452736394,0.3707544083232623,0.30903645092900095
395.335883193324,266.5471913109459,-0.0117768448871305,-0.024904772190083867,-0.42748879109006566,-0.9040206488196794,0.027548897497640567
395.825428625,316.505091,1.7962391605375976,0.1860869526458958,0.9946765302464289,0.1030465922625546,1.8058525620309784
396.1458347142857,165.2563214285715,-1.1743415811625948,-0.34307422850947605,-0.9598773241120556,-0.28042026077920923,1.2234288191451252
396.436181459673,241.0163650482865,0.00444376710808645,-0.0382573531448202,0.1153788568312679,-0.9933215589104617,0.03851457043455626
397.6204044326039,215.6735567790804,-0.04579291801884331,-0.0005395843437206166,-0.9999305860392105,-0.011782321642226883,0.04579609690731835
398.0117949904344,283.2367068854666,0.10932156548429268,-0.014967450807966983,0.9907572709809067,-0.1356467102382739,0.11034142134133222
398.5459707036326,174.3889242040585,-1.019458832661276,-0.14148012035601257,-0.9905070137193207,-0.13746219761386466,1.0292292922119168
398.8430970010189,190.1853595537079,-0.5310566585654423,0.05628093344467162,-0.9944310770410907,0.10538896059311127,0.5340306340240195
398.8500447291588,257.3750168254792,-0.00683283760618,-0.019788268472643086,-0.3263875446019443,-0.9452360396899357,0.020934737612347282
399.9859787238122,232.122540647755,0.0023817567818430166,-0.04114959374118247,0.05778373358723766,-0.9983291241533121,0.04121846467825092
400.5429227843558,300.2099534392177,0.741840448368564,0.022496120956441174,0.999540521854845,0.03031080946039148,0.7421814645312552
401.1888910569435,206.7484540086626,-0.12094870045157842,0.022001938959631196,-0.9838537767248448,0.1789741490390702,0.12293361403175693
401.1894908404015,182.3279182868917,-0.8095467537465622,-0.05416405429744908,-0.9977692373892932,-0.06675738850185901,0.811356697932256
401.326556882937,274.2890572258388,0.004590585180942867,-0.02001582964798665,0.2235438325047714,-0.9746938775580151,0.020535503616924362
402.1484423945025,309.7006700354355,1.2852422611857062,0.07855591819545919,0.9981372993483092,0.06100763599471528,1.2876407504507144
402.3694011537698,248.510412291364,0.0012457258568220166,-0.023635530437253718,0.05263259121976169,-0.9986139445959552,0.023668336062357697
403.5326307963662,223.2335476963647,-0.0023298587465931,-0.03237565077191087,-0.0717776842433866,-0.9974206555133379,0.032459374681034894
404.0719807903417,290.5762257641659,0.29711295101190394,-0.01218902615998825,0.9991595399447573,-0.04099041030998519,0.2973628726282602
404.7962779736596,264.900959814751,-0.012276545115371934,-0.0142205428259527,-0.6534725124788378,-0.7569502463402699,0.018786628176299155
404.7985700728045,197.6703862212739,-0.31367561517238757,0.0060061972732554335,-0.9998167313119684,0.01914428866923834,0.31373311262833103
405.4544890714286,167.9544821428572,-1.3502347495474325,-0.3922459892201878,-0.9603000625853947,-0.27896915563998687,1.4060550469113011
405.5641023125,317.5084695,1.7078796682680046,0.1814994110425023,0.994400539020365,0.10567671454018458,1.717496724157576
405.9023319027615,239.6425204442714,0.006276124615513116,-0.0290415601304423,0.2112320991880109,-0.977435931543662,0.029711983356880526
407.1047422025955,214.3195483766268,-0.0256301804223928,-0.01620844081398265,-0.8451767272640935,-0.5344869499727344,0.030325232103065355
407.3180094180244,281.5753442401051,0.07431341797052944,-0.015373557846254883,0.9792646862993689,-0.20258498011204762,0.07588695784727935
407.7833137341597,177.3959577835422,-1.1028396538208547,-0.23241232620380256,-0.9785076317469465,-0.20621060742110686,1.1270629048155056
408.2919742280094,255.9683732740515,-0.006623037679901667,-0.013121675734536152,-0.45059578405980305,-0.8927280881587244,0.014698401348164096
409.0292718202141,187.7053656632717,-0.6953486761425897,-0.09934157853404989,-0.9899482871032903,-0.1414298018851096,0.702409090657922
409.4009636168429,305.9143063852153,1.0164991987870853,-0.03235951982284085,0.9994936741261676,-0.03181816119410863,1.0170141393598966
409.4344298348283,230.7815126008595,0.008790485869152933,-0.03008959604962012,0.2804219658226902,-0.9598768259959909,0.03134735127957532
410.320644794651,297.6011174026759,0.5998831138711221,-0.04803328592393588,0.9968096442181562,-0.07981561998551931,0.6018030798063136
410.6030367381791,205.4530663698761,-0.13108690744637821,-0.014133376122022099,-0.9942379516994306,-0.10719559412830691,0.1318466140045389
410.7934209241726,272.4462449072,-0.0028002165289238833,-0.009510881138642483,-0.2824353895578684,-0.9592863236413282,0.009914538448270997
410.9223808517236,313.2645481709354,1.3661694377418983,-0.01507711750079788,0.9999391083358673,-0.011035380395379027,1.366252631138234
411.8077861943111,247.1276221952123,0.0025925468094287834,-0.017614607285469666,0.1456129259264368,-0.9893416375565834,0.017804372743244857
412.9795183351748,221.8997962843328,0.006870764495120534,-0.0241451119000142,0.27369570872605375,-0.9618163333115857,0.02510366175305141
413.2490943863888,289.1608883303703,0.26268917693269733,-0.036829745226381085,0.9903141572772803,-0.13884476906311655,0.26525842835057684
414.0741571840358,196.7999772904231,-0.3862901410953563,-0.06153056794022175,-0.9875504115537,-0.15730284371274977,0.3911599211301134
414.2827156324081,263.3519104837924,-0.012924845366454584,-0.005864279713094617,-0.910648938510769,-0.4131809661506804,0.014193005471011967
414.7631434285715,170.6526428571429,-1.4473199664739251,-0.4199373799101587,-0.9603910389233804,-0.27865579548193536,1.5070111109079098
415.302776,318.511848,1.2597685259895306,-0.0830979781114388,0.9978315221814995,-0.06581985521825222,1.2625062427727016
415.3319106857743,238.286220067917,0.009328891177864083,-0.021579016081506298,0.39681886405258554,-0.9178969381864261,0.02350919279036049
416.0417278341004,303.0843419495806,0.8929248608726688,-0.13859904695840516,0.9881669029571531,-0.1533824367392439,0.9036174538942091
416.5462346736738,213.0194211333924,-0.027465611676642004,-0.017613065663953365,-0.8417829848600812,-0.539816085718138,0.032627900742383455
416.7263541991497,279.9340630919981,0.06148250470122102,-0.014080666899813667,0.9747636315072394,-0.2232394738634253,0.06307427022708366
416.7343522492598,310.2719289540977,1.226143795317595,-0.22581039139572642,0.9834615047933051,-0.18111727855090956,1.2467633855941262
417.0941967767791,180.0658141308054,-1.1460028269139262,-0.28845546112258746,-0.969752046118787,-0.2440921322952176,1.1817482948353066
417.7408220909381,254.5489197800928,-0.0066031297151224995,-0.008762296538822384,-0.601830467197618,-0.7986238718900762,0.010971743829901993
418.8506554391163,229.4445759963133,0.0139678957325911,-0.020621446927755683,0.5608076467669332,-0.8279461234450795,0.024906749779744063
419.2473533811345,296.4354819266205,0.5895429089388231,-0.11669344097227789,0.9809675808269442,-0.19417158743372498,0.6009810318520876
419.5505241861679,189.3715263203005,-0.749580623597165,-0.17449591877357926,-0.9739578812417861,-0.22672901350954403,0.7696232435035667
420.0331651360253,204.1653039116086,-0.18920715530415502,-0.04352680438973194,-0.9745448808364738,-0.2241924959391443,0.19414924753568483
420.3106114388572,270.6261345867146,-0.007040623168672867,-0.0008878397069310833,-0.992142674427409,-0.1251116044978575,0.007096381750473732
421.222465332165,245.7492398759253,0.0045456933512801,-0.013787556429255067,0.31311653237449183,-0.9497147135607481,0.014517576944303234
422.3119093426972,196.8022882371375,-0.45629796225228836,-0.1053269219735808,-0.9743783781564088,-0.22491504214099653,0.4682964775097284
422.4084170644696,220.6001719024399,0.010009795521485317,-0.014209763647385083,0.5758909043574184,-0.8175265538674539,0.017381409301218762
422.5846215757613,287.8966835541304,0.2724570815634861,-0.06334892724552947,0.9740184251534717,-0.22646877811643468,0.27972477165465964
423.6871300917051,261.904018532098,-0.016358576578514167,0.0001512452184827667,-0.9999572619751967,0.009245227042523322,0.016359275741646577
423.9908533,315.6787793,1.559918458614347,-0.4980209007568055,0.9526283250442193,-0.30413693350766374,1.6374890580142454
424.0717977857144,173.3508035714286,-1.498110529883987,-0.4340379984000909,-0.960500120998963,-0.27827956727179476,1.5597192515976834
424.5053251286139,305.1988750792937,1.09792475741896,-0.2915386295491768,0.9665064487954335,-0.25664232783553076,1.135972510879068
424.7341029820773,236.9329728991703,0.013324912358535933,-0.0145286021859862,0.6759182998900235,-0.7369765612784304,0.01971379138677557
425.9450784394459,211.5305885905139,-0.05488591175370785,-0.02166162594499878,-0.9301775930727632,-0.3671098546012638,0.059005841639763516
426.1375222181269,278.1878274316361,0.06331368327962839,-0.014994609087384784,0.9730828275144692,-0.2304556590679553,0.06506505046579598
426.5118341006789,182.8690733419726,-1.1648354585211298,-0.31705969016541086,-0.9648946410932027,-0.2626372623783986,1.2072151807179683
427.1487043066392,253.1461598101723,-0.007657034815687084,-0.004895930993022283,-0.8424996913138505,-0.5386968258084194,0.009088471953913942
428.2456811594334,228.1093372140919,0.019127955177066915,-0.00839645783552395,0.9156648387795551,-0.40194266136205475,0.020889690601816308
428.3114392887619,191.9674340646254,-0.7431941980456065,-0.19669083944835594,-0.9667171441395215,-0.2558475390280852,0.7687814398979408
428.668822352543,295.3026687431578,0.6457952818835898,-0.18273959807278659,0.9622187925302117,-0.2722774234153491,0.6711522232749504
429.590260918495,201.7071995987298,-0.3269150715881244,-0.0871753905981988,-0.9662363831731483,-0.25765723710478794,0.3383386066611628
429.6047201497746,269.2316220079895,-0.008340730146131367,0.004354965038986,-0.8864418550917079,0.46283996968884555,0.009409224190196283
430.6127211179717,244.374130322086,0.007599198946416383,-0.008306714112318482,0.6749863473261181,-0.7378302182232339,0.011258300225656043
431.7805191444174,219.2778487791873,0.003037252736445783,-0.004179143981499816,0.5879026747830536,-0.8089316689207631,0.005166250923363434
432.0232980866086,285.4892774666349,0.2757837065967991,-0.07924090698818002,0.9611127036874975,-0.2761564245323808,0.2869421094307679
432.6789306000001,312.8457106,1.6438199353561747,-0.5339972122438817,0.9510756034086838,-0.3089582441055879,1.728379877966246
433.0352069316129,260.5193645238265,-0.021458844875003366,0.006011431349381917,-0.9629295854232063,0.2697528748997719,0.022284957487906275
433.3804521428572,176.0489642857143,-1.5235838346524948,-0.441179182009958,-0.9605403908296858,-0.2781405356735236,1.5861736260111552
434.1213015673491,235.5665901224096,0.019163378213879634,-0.0045147828826346,0.9733519841598155,-0.22931618986052962,0.019688025016378025
434.809491886326,302.9955157932469,1.1684216363265485,-0.3682144425100217,0.9537608306479096,-0.3005665948201987,1.2250677515586537
435.311873699595,210.4135862177255,-0.11348099543480115,-0.03345076128807262,-0.9591960147870151,-0.28274194102875544,0.11830845175060394
435.4264028833568,276.5511705948771,0.07639595352131849,-0.018522489476923,0.9718435274270326,-0.2356271592965945,0.07860931452985821
435.4622896494129,195.0072466704684,-0.6933033736722393,-0.1929350603315077,-0.9633921008691481,-0.26809636324077446,0.7196481817182832
436.3918341470995,186.1487853539961,-1.1532506001931841,-0.3268167589942677,-0.9621130665692441,-0.27265077872018856,1.198664315313281
436.4826684619021,251.7757293209904,-0.008688872769413367,0.0024482260603253666,-0.9625214664628322,0.27120550620929307,0.009027198947930049
437.6290216840121,226.7608951351072,0.022662666262779147,0.004543047972336433,0.980493094276867,0.1965535348839464,0.02311353990666636
437.8472964454093,292.6905984110917,0.6549933317626778,-0.20996773777444952,0.9522679290620139,-0.30526347845745216,0.6878246255839444
438.8683866775905,267.8676313967156,-0.005653282148563117,0.006679997921272818,-0.6460072477507521,0.763331275301555,0.008751112573808634
439.2629747941166,201.6807042648463,-0.4297104891290075,-0.12392432984288887,-0.9608418213990079,-0.27709744540619097,0.44722292427211285
439.974126527704,243.007280463009,0.0110161262151054,0.00224296347302945,0.9798950250165719,0.19951375879315134,0.011242149346476268
441.1729631002536,217.9195094066043,-0.021054306769542452,-0.00331521146843105,-0.9878290319691181,-0.15554357459874377,0.021313715317288488
441.2272689679596,283.8320552315824,0.31684838849687347,-0.10309447754194044,0.9509292504767084,-0.3094084041971154,0.33319869836587196
441.3670079000001,310.0126418999999,1.6659074880645217,-0.5424935076314065,0.9508537837477107,-0.30964024598340234,1.752012261547182
442.3457993733716,259.1493289904437,-0.022413844513277797,0.012702628273326383,-0.8699980483713412,0.4930551650982448,0.02576309746353695
442.3839003150177,192.5960102313462,-0.9092930425003906,-0.2610769655322435,-0.9611660257610398,-0.2759707791102676,0.9460311934979424
442.6891065000001,178.747125,-1.5318118507449752,-0.44485275560460896,-0.9603238669781652,-0.27888720033752623,1.5950992195633975
443.4770111465982,234.2291835593606,0.024335755773204668,0.008766234784073967,0.9408213209572797,0.3389029979687395,0.025866501142260672
443.7244866910784,300.0138783730945,1.1644564587935071,-0.38464992600665554,0.9495365660123747,-0.31365635623310284,1.2263418813702973
444.7015646311204,275.1706981149232,0.10463398896348115,-0.031627282783891784,0.9572272611908634,-0.2893371224593181,0.10930945367488648
444.7517350031378,209.0351708680592,-0.2176024082787266,-0.06544895574033163,-0.9576222758403786,-0.28802704181082317,0.22723198255571664
445.7071329030242,185.7414429678161,-1.294071942029476,-0.3765364152096284,-0.9601795489736691,-0.27938366761985484,1.3477395383110407
445.8198442170496,250.4220032064566,-0.007511362989303783,0.01429250381505035,-0.46521249075139215,0.8851990388883655,0.0161460905255827
446.9139820945086,290.8612923024884,0.7100903851996976,-0.24488873467310068,0.9453606799466485,-0.32602635600639795,0.7511317111684522
446.977974546469,225.4548362322207,0.0166591802373487,0.00985317558161935,0.8607202066744755,0.5090783101078341,0.019354931031204666
448.1735207039284,266.4568280343036,0.0060076924851441005,0.0029669188785477,0.8966208206323051,0.44279916893401206,0.0067003713798519885
448.2670739711375,200.2637112794753,-0.6030181586395994,-0.18373166129609006,-0.956583518936978,-0.2914583525962981,0.6303873594955044
449.3073795737321,241.6694762596736,0.0125950103521048,0.016424828658077015,0.6085119239936396,0.7935447299034623,0.020698050203263475
450.0550852000001,307.1795731999999,1.6671748658782022,-0.5435342655070133,0.9507482789566588,-0.3099640464004677,1.7535397147473593
450.3831349903741,282.4965792799968,0.37869930909147326,-0.14020221147365958,0.93779455713517,-0.3471906804734977,0.4038190520622621
450.4610551881652,216.7256672257159,-0.07623222320841946,-0.025757904010955235,-0.9473810343982074,-0.32010806872458325,0.08046627538500754
451.6757035711037,257.7667816153736,-0.014138460301063466,0.015887961952163066,-0.6647794585984164,0.7470396719221788,0.02126789586861213
451.9977608571429,181.4452857142857,-1.5300921723621466,-0.4435870206464109,-0.9604525945306049,-0.27844355560764805,1.593094944066383
452.2500300862159,191.1387580219978,-1.1323207721132624,-0.3362936550972951,-0.9586154648991111,-0.2847040401122912,1.1812043656446047
452.7980776185924,232.9207046990317,0.021357380350912,0.014938149324087048,0.819448472158474,0.5731528604806422,0.026063115713249718
452.8192257726105,297.70842744803,1.193149431596362,-0.40545480271591744,0.9468249728280463,-0.32174908054129603,1.2601583881259233
453.6686045119269,208.2032314245743,-0.33551398222043255,-0.11532463747488582,-0.9456937858907244,-0.32505886132771217,0.3547807834059316
453.9077824074682,273.7134609531292,0.14455687141031665,-0.062101238231874155,0.9188034161065983,-0.3947154450371117,0.1573316651595311
455.133369819534,249.0569635709167,-0.0033006327845021334,0.020599788432849417,-0.15820859878657267,0.9874057115846501,0.02086253724397603
455.7399208650892,289.1144011531513,0.7632850639796258,-0.28247134680790303,0.9378394986236682,-0.3470692651637519,0.8138760044760209
456.329718541193,224.1730573675042,-0.011145070185431883,-0.008368206749124583,-0.7996759989213248,-0.6004317586114023,0.013936982228384196
457.4613138995356,265.0739191255589,0.033823999867637414,-0.020666772851802,0.8533205501159052,-0.521386649953649,0.039638093636726726
457.5600514990439,200.7010843890804,-0.7030398154524141,-0.2324318037214189,-0.9494562258545266,-0.3138994666865147,0.7404657490340499
458.6191816131345,240.3397297505339,0.008810972014616716,0.015888822174588067,0.4849634636812598,0.8745344126415353,0.01816832127462635
458.7431625000001,304.3465044999999,1.6536521918099973,-0.5389618741916316,0.9507760144568649,-0.30987896077907506,1.7392657857010136
459.340621964003,280.6514460753282,0.4224585406094153,-0.1871359248836124,0.9143116100295642,-0.40501145633814634,0.4620509419056323
459.7513359108455,215.5413699122426,-0.17355044511548645,-0.08351234858492236,-0.9011010422016686,-0.43360916934846583,0.19259820706837605
460.9501109815028,256.4044091204163,0.004486240538122083,-0.008019268317909766,0.48822639375815907,-0.8727170150959033,0.009188852949118363
461.281036704847,295.4453355473105,1.2001137873482592,-0.42204970692883176,0.9433646900529191,-0.3317575342947919,1.272163141150574
461.3064152142858,184.1434464285715,-1.5155176593083113,-0.4417466556716458,-0.9600475498823471,-0.2798369203034192,1.5785860392998623
461.4203778765693,208.4771338505687,-0.4133276767465623,-0.1681320729878774,-0.9262963546385805,-0.3767957847206851,0.4462153766197571
462.0996423556571,231.6207677594064,0.00137722620315095,-0.0102171912257875,0.1335868389032916,-0.9910371115512405,0.010309594975504842
463.3106268589906,193.4525830424128,-1.15473183406188,-0.36257937787066963,-0.9540731704573969,-0.29957367276409796,1.2103178978487408
463.3191809577094,272.3692819321692,0.20172109907672234,-0.13125618033909145,0.8381825183756619,-0.5453898292867526,0.24066488462160185
464.4012050631842,287.3024052306998,0.797967285535479,-0.3296291732010536,0.9242475346584244,-0.3817937855411278,0.8633696662554637
464.4154044655459,247.7097532023828,0.003260819750008167,-0.015636837854069482,0.20414296405248342,-0.9789410861884725,0.01597321644242335
465.5986091886954,222.8919946404521,-0.07253550315082904,-0.08296960519581269,-0.6581812835889612,-0.7528594808682344,0.1102059644651457
466.4435956894232,202.6710887154532,-0.7138146467502823,-0.27632638749026056,-0.9325632424345761,-0.36100664655918757,0.7654329639744083
466.7415847755017,263.7327530979613,0.0786944331965751,-0.10472408780210167,0.6007392708858532,-0.7994450127529308,0.1309959861297762
467.4312398000001,301.5134358,1.6197982586211401,-0.5276357760293329,0.9508265628500234,-0.30972382436423973,1.7035685811783905
467.9032774096994,239.0101734408122,-0.00047767816450664994,-0.05152134294817392,-0.009271063366924952,-0.999957022768502,0.05152355728802309
468.2836832110262,279.3823795293088,0.48131488284534946,-0.2764419595708622,0.8671507347022197,-0.4980457843465803,0.5550533068632334
468.7033757894205,212.9535833619178,-0.32530844941928,-0.20187731747102242,-0.849684953675778,-0.5272906973359107,0.38285772628075854
469.7578473126166,293.1604386986172,1.1809346024176197,-0.44244373802777354,0.9364351712472909,-0.3508406619122942,1.2610959505554091
470.1960919845803,255.0617117248215,0.03410282469280557,-0.11653859723681821,0.28085298838101436,-0.9597508004255343,0.12142589220571354
470.6150695714286,186.8416071428572,-1.4764626990176886,-0.43062525448865124,-0.9600016951915032,-0.27999418784939106,1.5379792623419906
471.4095513115842,230.2867063159633,-0.04056982517661748,-0.13111685601430761,-0.29559088313163834,-0.9553146234667709,0.1372499203859076
471.6997021322061,285.918206656115,0.8123552535395225,-0.3887219915849237,0.9020459198458197,-0.4316400797997203,0.9005697333882654
472.5082543466161,271.0319030794365,0.2526344959365205,-0.27034722716459575,0.6827664809514364,-0.7306366624316027,0.3700159615106966
472.8903871233566,196.2040633136743,-1.1076053283884455,-0.387605508180808,-0.9438733300350204,-0.33030763970668536,1.1734681902150474
473.6241042879589,246.3345379979305,0.011254227271030868,-0.16940870784368114,0.06628629291918971,-0.9978006451045376,0.16978211897821788
474.8302748472963,221.6873341614394,-0.15874921961651992,-0.24901548506276414,-0.5375617879536158,-0.8432243616808708,0.2953134377739993
475.2782366361215,205.5671607056389,-0.6593833683795621,-0.3467829642445473,-0.8850625195767138,-0.46547216505449507,0.7450133225559207
475.9567239535081,262.3942705626764,0.12184675852222338,-0.29651931753263,0.38008443697985655,-0.9249517937523585,0.3205781312447711
476.1193171000001,298.6803671,1.5459653222134027,-0.5039308499383329,0.9507639622529844,-0.3099159371200609,1.6260243168556738
477.1813244487164,237.6144410396488,-0.016988658879542366,-0.26704460241251643,-0.06348896326134261,-0.9979825407009885,0.26758444313559115
477.7215107042526,213.7361693345913,-0.3722051716800894,-0.3510208639840832,-0.7275069046178976,-0.6861003598113655,0.5116173734125309
478.0098462851355,289.7397370981565,1.0459922413787026,-0.4683195845022536,0.9126960147822065,-0.4086391863253916,1.1460466841506962
478.0459287890678,280.0060727237926,0.58133291601135,-0.44979487498079623,0.7909010369165596,-0.6119440740821916,0.7350261143641424
479.423236938145,253.7507555549355,0.057498525390680864,-0.38050736845255045,0.14941389895949633,-0.9887747401697322,0.38482715323738237
479.9237239285715,189.5397678571429,-1.3956319656687315,-0.40934338855833174,-0.9595767786533557,-0.28144698589476663,1.4544244887077447
480.7051357962529,228.9747122795087,-0.08209994424514412,-0.3932658735961087,-0.20435872517657752,-0.9788960677437641,0.40174425718405277
481.3921020379712,269.9382872409151,0.27714924947168046,-0.5196137735069071,0.47061719208850217,-0.8823374969424874,0.5889059178687229
482.2105564137015,198.9224693500333,-1.0004115795076116,-0.43366473112830595,-0.9175044094128071,-0.39772560730741996,1.0903616039816793
482.6252904810664,244.8603930249817,0.019924871578305667,-0.4872204331925627,0.040860829958414155,-0.9991648475477455,0.48762767664249784
483.2108595662407,219.7022553439447,-0.2241959792421493,-0.483802997145248,-0.4204526611073449,-0.9073144767762455,0.5332252592995488
484.8073944000001,295.8472983999999,1.3900831985888635,-0.4546387054603427,0.9504572653828004,-0.3108552503675125,1.4625415041979841
484.9913622743354,209.7865826123799,-0.501663534065708,-0.5049586891403772,-0.7047883070115846,-0.7094176783107004,0.7117932137563998
486.3437667673832,236.0498545248526,-0.020980816155024465,-0.6346862480269984,-0.03303894177838836,-0.9994540651406468,0.6350329346428573
486.5677551681059,261.675118940458,0.14895465835520455,-0.7114642779341066,0.20492052627247093,-0.9787786153733711,0.7268898878248448
486.6979235851353,286.9066683981649,0.8622897683140135,-0.5476377444257537,0.8441453965954655,-0.5361143062880191,1.0214943679035937
487.5288882930287,277.2905024304396,0.44645809389877433,-0.683985558799443,0.5465946179626812,-0.8373973510910043,0.8167992863941013
488.6827799082313,251.7624275096041,0.0727580417872311,-0.7966320909400183,0.09095349133847243,-0.9958551412797658,0.7999477613945664
489.0301116256566,269.8317829108213,0.2603368769723804,-0.8025774370837887,0.3085491933261369,-0.9512083868941602,0.8437451226689936
489.2323782857143,192.2379285714286,-1.222123264407734,-0.3643908809724663,-0.9583096684701244,-0.2857316561333033,1.275290550244338
490.6958764950368,226.6103068308601,-0.09289878519101301,-0.8055565402232571,-0.11456320124206745,-0.9934159616802871,0.8108955073167133
491.0364747729951,217.8903003272829,-0.22276944897107237,-0.7366481507952676,-0.2894631589396423,-0.9571891556096337,0.7695951698555302
491.3853409248278,201.6885303529803,-0.7799351001433951,-0.5162925408763132,-0.8338539544554673,-0.5519851290016603,0.9353377722513975
491.4254718829276,242.914581897079,0.034127035409887936,-0.9191688150328979,0.03710258343749112,-0.9993114621089183,0.9198021336542167
493.4954717000001,293.0142297,1.0349577172966695,-0.3474899432280738,0.9479929632502258,-0.31829128424770914,1.0917356535519864
493.6146024203942,210.9675947961333,-0.37263127474380725,-0.7481994752851175,-0.44580757490646705,-0.8951288209838932,0.835856759100577
494.746533035032,283.8186838803782,0.5119342231852158,-0.7767486237574718,0.5503030702111001,-0.8349649878385542,0.9302768799542299
495.1221704439123,234.942146381559,0.009009750291622634,-1.0979448552711515,0.008205737211158338,-0.999966332371656,1.0979818217150534
495.5623108015649,266.1471341066078,0.17038877475727132,-1.1599512566944201,0.14533344436793477,-0.9893827317818683,1.172398930599243
495.6527577778713,274.7740175089588,0.26578512408417937,-1.0509754669594709,0.2451751282637689,-0.9694788066176817,1.0840623433802692
496.1518997032217,257.2990402050661,0.1128106813282202,-1.2308901266865329,0.0912671708258035,-0.9958264424735133,1.2360488476577802
497.2154316219317,248.5188135998399,0.07937822776480746,-1.2850036248504388,0.06165524330848617,-0.9980975057440887,1.2874529967815715
498.4183549032223,220.2802758050657,-0.08408464117948007,-1.091908617826612,-0.07677971283987421,-0.9970480809350302,1.095141386564449
498.5410326428572,194.9360892857143,-0.8543592189715911,-0.27662438986036775,-0.951374684388082,-0.3080360529312719,0.8980260175002547
498.5633920750408,241.3538563416371,0.06044054868702788,-1.3283472894591135,0.04545353543892681,-0.9989664539493317,1.329721617985871
498.8939808893605,227.9605252418517,-0.0014959760623670041,-1.218548418526343,-0.0012276696701379447,-0.9999992464133065,1.2185493368089086
499.9210705070875,203.9886089859935,-0.4318424299933415,-0.6531568065503379,-0.5515171876212749,-0.8341635281875608,0.7830081086972149
501.1907120861408,211.6538105774385,-0.1487097731935361,-0.9659858509885128,-0.15215370077581034,-0.9883568441308155,0.9773654694909546
502.183549,290.181161,0.17366743709600005,-0.2352848008202025,0.5938630239420664,-0.804566161850214,0.2924368584917016
502.7501628000001,280.9264699,0.09297762089037064,-1.0386189082314834,0.0891638766027291,-0.9960169692877593,1.042772302337568
503.3167766,271.6717788,0.09900457763893657,-1.4014736754006423,0.07046758061484307,-0.9975140701174549,1.4049663231673737
503.8833904000001,262.4170877,0.09911573599739258,-1.5532678099139023,0.06368158599228564,-0.9979702678965476,1.5564269396399677
504.4500042,253.1623966,0.0997874081790814,-1.6096668865998185,0.061873804077221185,-0.9980839806193734,1.6127569601917864
505.016618,243.9077055,0.09888048183021703,-1.6136484315860322,0.0611628628729115,-0.9981277995353047,1.616675171593551
505.5832318,234.6530144,0.1004118084870958,-1.5874447905822815,0.06312757098467404,-0.9980054658074649,1.590617331236672
506.1498456,225.3983233,0.09348920102894259,-1.4907803746158372,0.06258863383118965,-0.9980394095000182,1.4937089261461773
506.7164594,216.1436322,0.08051190137059963,-1.298141275988962,0.06190196698647222,-0.9980822343290184,1.300635590274447
507.2830732,206.8889411,0.04789420314973217,-0.8959565115500107,0.05337973337206729,-0.9985742857019336,0.8972357133352485
507.849687,197.63425,-0.09499788149461096,-0.1434957393983074,-0.5520182949635118,-0.8338319986817352,0.17209190775260497


==> csv_files/mean_flow_unique2.csv <==
X,Y,U,V,Un,Vn,Speed
-419.7917243279865,226.2122696038665,-0.36266420472881783,0.21050651191787476,-0.8648642257996212,0.5020058475077973,0.4193307965692673
-419.508137,186.301975,0.4454000198220445,0.8474876572647142,0.4652178769622103,0.8851962081678693,0.9574009123003338
-419.2708325136355,272.6408010114735,-2.476303519947117,0.8168813547200126,-0.949662745307304,0.3132741134779486,2.6075609811836973
-418.6770115294197,248.4836516135626,-1.4736810114363124,0.4936651883830842,-0.9482116065274404,0.3176393383172974,1.5541689231512958
-417.9216515502129,313.7644005518611,-3.4431013133123183,1.2057867445056545,-0.9437984023694062,0.3305216720352185,3.6481321696120816
-417.4452953252821,203.379162912287,-0.005725006539665227,0.06811292614503331,-0.08375635429928198,0.996486263384746,0.06835310093856731
-417.4255254014134,154.9159898980754,-0.4139912505687825,0.4839229083036498,-0.6500670868586329,0.7598768206644617,0.6368438872506881
-416.7912441640706,288.7449864068474,-2.9150366002286976,0.9480127702128086,-0.9509740319249502,0.3092707399745466,3.0653167198773192
-415.8663145190443,263.9578376993848,-2.2048698227916415,0.6952731899342376,-0.9537069760413708,0.30073743340333275,2.3118944059144604
-415.699366177344,194.700039352582,0.19000851863252483,0.5305902192015519,0.3371419927503501,0.941453810191622,0.5635860341290205
-415.580256331906,213.8203238917056,0.03440383397452353,0.016871299368885533,0.8978518644954502,0.44029766002335713,0.03831794011349171
-415.2851531372253,240.020366780095,-1.0966468246924796,0.3415630239456153,-0.9547618934997251,0.2973713616352788,1.1486076603588238
-415.2304483130283,330.9132219365321,-3.9853815224840274,1.5727868549138915,-0.9301863102385092,0.3670877664058938,4.28449814689504
-415.2156092272728,148.2415564393939,-0.9117570983649422,0.029546708547467066,-0.9994753278446211,0.0323893351257342,0.9122357230479674
-415.1584807102481,161.9029740321477,-0.21382347391145065,0.768094168448366,-0.26818407691314883,0.9633676872774186,0.7973011536426795
-414.410459868488,304.9876157177039,-3.287995673626734,1.0727384233768051,-0.9506815990701544,0.31016849806099617,3.458566650330318
-414.1575829470417,222.0810733592055,-0.251529348837505,0.07954784667767363,-0.9534546528438124,0.30153644053494644,0.26380840251529886
-413.6680625546967,171.0851072476621,0.08710073524028174,0.8576493950959633,0.10103779630675803,0.9948825879054644,0.8620609160540045
-413.3284177258624,279.9641966272129,-2.734032643966407,0.8525421820727579,-0.9546630125055483,0.29768865036113046,2.8638719717346515
-412.8983557153766,255.4901010707436,-1.887402603341983,0.5612085285607166,-0.9585240318845989,0.28501171958305915,1.9690717609146142
-412.4995988002744,230.6784891835275,-0.6648110835198644,0.1699750890110053,-0.9688351889667346,0.24770623048238383,0.6861962603039711
-412.3145573779365,180.3949166145974,0.2762452443234105,0.63980865589156,0.3963927597198227,0.9180810313048097,0.6968978053955008
-411.1570918784736,321.0744015639805,-3.758899023191219,1.2237494677920107,-0.9508772488085776,0.3095681794019378,3.9530854565097795
-410.9327680361909,296.1646906071738,-3.1219013752637914,0.966854044013779,-0.9552382360731442,0.29583764524459677,3.2681913865775596
-410.5726430358951,189.3945040372179,0.6405040788678235,0.31734387082710813,0.896048650130173,0.44395587235658307,0.7148094902824468
-409.9555909854066,271.2499213630333,-2.522965262724831,0.7479429245772229,-0.9587569411235237,0.2842272468421422,2.6314962160986104
-409.7119488030535,155.7570513716916,-0.7558913139911008,0.303533282955611,-0.9279776976412346,0.37263573725620225,0.8145576299004288
-409.5673201627473,247.1511017603295,-1.5454981369940874,0.41117077963696397,-0.966384543489116,0.2571009803663396,1.599257922124966
-409.1989334019246,198.6708321461594,0.34668992576643215,0.07312820349403916,0.9784695731602785,0.20639111996290546,0.3543185555036595
-408.2914753033949,208.0240210973323,0.10954444027448722,-0.10672563939508907,0.7162621680447867,-0.6978312880831453,0.15293902869882914
-408.0837724077388,312.1029187845709,-3.5193766186650106,1.0791597288383685,-0.9560630231070004,0.29316121136245676,3.6811136228528
-407.4441775027003,287.3467689741018,-2.95215646960563,0.873638907463401,-0.9588930898707781,0.2837675848261596,3.078712841703205
-407.0521309593315,224.4179676178836,-0.4512366079537129,0.01191878134640484,-0.9996513434069267,0.02640438646752969,0.4513939894442063
-407.028571803991,217.2049261875135,-0.14760082176346614,-0.08471944434001093,-0.8672895289437453,-0.4978040507916104,0.1701863297522181
-406.8274803740337,262.707337857982,-2.265227263069225,0.6295143280485919,-0.9634866938325326,0.26775621525495064,2.351072700400939
-406.28715,337.398972,-4.67978522339603,1.419468696706587,-0.9569476420439379,0.29026059048129055,4.890325256876656
-406.1563331796373,238.6423766330412,-1.1789767746651048,0.2428904233093991,-0.9794307966212297,0.20178036234951935,1.2037366792347703
-405.2569434545455,147.9553878787879,-1.3483427304989606,0.029311102508463267,-0.9997638000370266,0.02173347960002121,1.3486612842443628
-405.2168947419588,174.7426729112921,0.24335443382624652,0.15601833123323647,0.8418447182929392,0.5397198071984035,0.2890728284424133
-405.1853526999085,165.0896388362792,-0.24725373071471674,0.20425853660583418,-0.7709534003690378,0.6368915562789463,0.3207116417105911
-404.9126158312068,303.3230536848387,-3.3290139606975195,0.9723739115868724,-0.9598905265028592,0.28037506510041804,3.4681183622324285
-403.9765799242579,278.5290167467063,-2.772222686448346,0.7808540066823468,-0.9625453161093722,0.2711208483977371,2.880095762819486
-403.7220839469261,183.6922126444723,0.6176415572858218,-0.11154248917836578,0.9840812090511517,-0.17771936864738058,0.6276327112082041
-403.6285374521355,254.1147195128987,-1.9593395712759498,0.4941132390376364,-0.9696422706357266,0.24452784503281483,2.0206829163825004
-403.4893487185702,328.2502221061603,-4.11754107206756,1.1343677098746812,-0.9640829381448216,0.26560137119007493,4.270940713867333
-402.6562515793281,230.4012733182817,-0.8169195089826995,0.07094911970279481,-0.9962497771016979,0.08652387892840484,0.8199946717772844
-402.34821013353,192.845407030304,0.6048152189723083,-0.17757074725715385,0.959501131739947,-0.28170477132942,0.6303434138483445
-401.5520267905628,294.7769596567451,-3.1565204921024463,0.883835880436897,-0.962963216312178,0.26963279479637764,3.2779242640137882
-401.1957819930449,319.2330638493742,-3.7750102845368385,1.0327683047063063,-0.9645546640399172,0.2638831182149446,3.913733897388125
-400.9552409082012,202.1336630398896,0.33619502450037686,-0.2664329319734726,0.7837297250402759,-0.6211020190663475,0.42896806610607985
-400.6187381288998,269.8096720540698,-2.5713952233605926,0.6803544183508436,-0.9667339613734031,0.25578398684688497,2.659878856130705
-400.4094312680727,245.7688541152584,-1.6332848369073538,0.3495265731693187,-0.9778591748913159,0.20926402959150636,1.6702659021314445
-400.0297813249326,156.4367611454653,-0.8316057193721043,-0.024547760699386103,-0.999564613328232,-0.02950565677937174,0.8319679471276218
-399.7332017100707,211.4192222535262,-0.012702350519639199,-0.25324230238318324,-0.05009590215345315,-0.9987444120431571,0.2535606701068985
-398.9762441090046,170.8328693114526,0.12045397338046344,-0.24845137402553252,0.43625210323657476,-0.8998244842310443,0.27611092871944865
-398.9186496660225,221.7240760408901,-0.45970843754443286,-0.11320852806843118,-0.9709905942852705,-0.23911768192573588,0.4734427297751698
-398.0722409863748,285.9437708004876,-2.985236955169705,0.7996451787822186,-0.965945776023307,0.2587445801997235,3.090480883367593
-397.8113267313023,310.306930418638,-3.538572534328266,0.9425130892982988,-0.9663101087113387,0.25738060106053195,3.661942995760719
-397.3629812474289,261.1488634812305,-2.3243504975726768,0.5647411533598253,-0.9717291514832064,0.23609840354760503,2.3919736214817537
-397.219244213124,237.4090342559608,-1.289257818557626,0.1943604429043411,-0.9888267460342959,0.1490693339598265,1.3038257952954988
-396.7390465955837,178.3024497103642,0.5076483151836835,-0.5071419174672391,0.7074595515028606,-0.7067538347878781,0.7175651443326804
-396.7255431249999,335.6283040625,-4.131756446574563,0.7771219964446597,-0.9827678684190215,0.1848440337233876,4.204203840344637
-395.3007526000565,229.6141169800147,-0.9253706330463263,0.03817185306846764,-0.9991502889740954,0.04121528894696057,0.9261575993702365
-395.2982776818182,147.6692193181818,-1.3139445117632662,0.025455548862506432,-0.9998123888464057,0.01936974726844815,1.314191068665702
-395.2156137206817,301.6146459802479,-3.344839926641068,0.8739141738900776,-0.9675220204705748,0.2527867478815629,3.4571202059196904
-395.1361473418046,187.0283389048579,0.6301289075551691,-0.5674686252654669,0.7430873504538227,-0.6691944333267557,0.8479876654747697
-394.7672262072385,164.1971214743872,-0.19774309395494885,-0.3888953880754072,-0.4532460868266926,-0.891385429977566,0.43628196624797283
-394.6251421979641,277.1020104273889,-2.8100238885231135,0.713991776298351,-0.9692032034752568,0.24626236085382613,2.899313455060048
-394.6099905427138,252.6600133914608,-2.0282634106698665,0.4376422427503803,-0.977503791228554,0.2109178468831014,2.074941733085954
-393.7549054249016,196.2942151895278,0.48686486969410425,-0.5285200775213312,0.6775285023310393,-0.7354965183663746,0.7185895029051086
-393.6150329212801,326.4910277998492,-4.0192182931937035,0.90641670144677,-0.9755008676000136,0.21999558475483202,4.120158604350633
-392.4047194753855,205.5482805224879,0.13937159944335933,-0.4365693025954247,0.3041213105979486,-0.9526333126865689,0.45827633443159127
-392.184499878391,293.1888744757575,-3.1749241226116003,0.8052390911869609,-0.9693101746408436,0.24584097570937502,3.2754470196168097
-391.3027705625913,268.3943328256605,-2.6211871668007114,0.6217419867477672,-0.9730024371024287,0.23079483831475595,2.6939163427036483
-391.2238220466467,244.4454958332986,-1.7235384163441385,0.3033257241457863,-0.9848644359513878,0.17332640536904506,1.75002604767547
-391.0243329794188,214.8391881661537,-0.29116639179074705,-0.2817085108324638,-0.7186828272193369,-0.6953380428683741,0.4051389302250367
-390.6410319438544,317.3925747624144,-3.7318802660715504,0.8806718677134532,-0.9732668055784026,0.22967743720098352,3.834385642951967
-390.490197888613,172.1774147772863,0.3356340892948024,-0.7600504650978833,0.4039602661880992,-0.9147765319143469,0.8308591645954566
-390.0782179747907,156.1153280855897,-0.6172556734542838,-0.3181740670114985,-0.8888608719599462,-0.45817720403639034,0.694434520549014
-389.6977210681883,224.1132122477848,-0.7732195815355846,-0.08243739462671305,-0.9943645378179065,-0.10601493258112915,0.7776017266589015
-388.6846860408972,284.4930291365148,-3.012338367176401,0.7331144829023676,-0.9716391858699609,0.23646837522586336,3.100264389274597
-388.4369012558113,259.9430223180237,-2.391283499990743,0.5182909886924044,-0.977307949975598,0.21182344278784196,2.4468065567771653
-388.0118964736196,234.4229890371561,-1.3152782208731815,0.13088920612241522,-0.995084911888676,0.09902534085528704,1.3217748607772346
-387.771162885632,181.122548250419,0.5613786287920747,-0.8802803019625505,0.5376934949534056,-0.843140383023368,1.0440495078719922
-387.16393625,333.857636125,-3.8832390902163136,0.7212785927658216,-0.9831839350732905,0.18261804350556307,3.94965677498264
-386.8191444912871,308.1753254503818,-3.5147674902261166,0.8292011191803065,-0.9732813595433651,0.22961575548167162,3.6112553227929296
-386.4238617667609,190.4138371344793,0.5020880574713047,-0.7962589991407474,0.5333759425097797,-0.8458783032752432,0.9413399020374802
-386.415503205671,299.6665317504117,-3.335515630287088,0.7972771042163909,-0.9726017209666816,0.2324777244654832,3.429477409285144
-385.3396119090909,147.3830507575758,-0.9193490015971314,0.0142169718586199,-0.9998804511205465,0.015462324112899035,0.9194589218809458
-385.3353289690255,251.5020818833467,-2.11358454138684,0.39825884103061043,-0.9827065802198377,0.18516959035606237,2.1507788631210936
-385.238064954983,275.6629325897311,-2.84552008263846,0.6567195844055592,-0.9743866110926429,0.22487937238305009,2.9203193580909264
-385.0265353523966,199.702948250347,0.22975173627661316,-0.6309665745943956,0.34214991097702435,-0.9396453790757523,0.6714943622827398
-384.8760530223985,164.3865287642103,0.09409703789255935,-0.770642666811729,0.12120188387198166,-0.9926278775784421,0.7763661329880686
-383.9888657523267,324.7256562314114,-3.9212210618005394,0.8152700748415143,-0.9790626471887893,0.20355916309437017,4.005076767109494
-383.6439623046521,209.0117002708853,-0.18841546763665695,-0.418837024106965,-0.4102538705912011,-0.911971360112223,0.4592655454173745
-382.7579408036562,291.8610555153374,-3.191314569335514,0.7406195667960754,-0.9741120784041928,0.22606560708578327,3.2761266799643636
-382.7010944322488,218.8222107320982,-0.6686724109923091,-0.1839722406423792,-0.9641731924283702,-0.2652735474985871,0.6935189821116975
-382.6032260749971,227.6700509393717,-1.0993567553483636,0.0072150074055524,-0.9999784646349148,0.006562794099944007,1.0993804309073107
-382.1321136091876,267.0021597095081,-2.668801814910573,0.5749882623962194,-0.9775690064340232,0.21061537849738474,2.73003930908758
-381.9198626403341,242.9413804000852,-1.8051423713678434,0.2694866382520795,-0.9890393745876757,0.14765200816521032,1.8251471253309768
-380.5799483364512,315.5938639102469,-3.6835233770593625,0.7952257392132099,-0.9774805377078978,0.21102558707957453,3.7683853897458532
-380.1677372921911,155.836481850513,-0.17228911193139154,-0.4934643037147873,-0.32962867938429286,-0.9441106575647619,0.5226763407031424
-379.8114545118206,174.2229711528842,0.48546201908927883,-1.0132757420838792,0.4320724499277324,-0.9018388980374749,1.1235662425837987
-379.4247121462012,258.4944430061521,-2.448977129792126,0.4799232423112998,-0.9813340482409232,0.1923109091109535,2.4955591158607064
-379.2569525155667,283.0757079182396,-3.037516846130695,0.6786408031990341,-0.9759389633492115,0.21804389424349033,3.1124045254906045
-379.0587589854259,184.4460898966024,0.4715803280606095,-0.9433214849983237,0.4471525952659375,-0.8944576885168669,1.054629522568563
-378.4144736806801,234.4107715288555,-1.48238307382717,0.1356841624279067,-0.9958371671050595,0.09115007741176005,1.4885797827133926
-378.2334119870439,306.9881416888188,-3.5036916669080322,0.7683131965448339,-0.9767904355424856,0.21419721060910546,3.5869430528997426
-377.6146405318515,193.8266480571322,0.2518398515832475,-0.7590985612115825,0.3148849589574253,-0.9491298449750596,0.799783681053175
-377.6023293750001,332.0869681875,-3.763381928787996,0.6972928390594907,-0.9832646800148284,0.1821827901733236,3.8274352829710527
-376.0060352403609,250.5033056563029,-2.2024657312668054,0.374894205569855,-0.9858206943187093,0.1678021413837675,2.234144346897594
-375.8686865366313,203.8274803748845,-0.1545196503927365,-0.49148468914561433,-0.2999202794022654,-0.9539642687246032,0.5152024087890649
-375.7764190419309,298.6783696731068,-3.3516280180395377,0.7318935050407873,-0.9769775472315557,0.21334214821598965,3.4306090529275597
-375.7669548697878,274.1980554430252,-2.881392472886784,0.6108921988980142,-0.9782556398798563,0.2074027556308087,2.9454391627536745
-375.3809461363637,147.0968821969697,-0.3151441160219475,-0.007651812303656799,-0.9997053623493037,-0.02427320518693532,0.31523699671007066
-375.0466705606964,164.2497475804696,0.36587357685029875,-0.8557627813071776,0.39311861401303816,-0.9194877678993169,0.9306951230708302
-374.8706797589024,213.2705201096906,-0.5894386547488571,-0.25870804374950923,-0.9156839962104114,-0.40189901602782163,0.6437140511227329
-374.3726090706911,224.8267597149002,-1.1226696644816587,-0.019138611738104102,-0.9998547245443102,-0.017044934919834744,1.1228327845260941
-374.3309156873742,322.9318666034582,-3.856647447434931,0.7651919527924177,-0.9808797171982334,0.19461495417648075,3.931825054402172
-373.3287674058665,290.3261480666759,-3.205235506233277,0.6891688124396994,-0.9776564074783192,0.21020929788329226,3.278488722331989
-372.838328662653,265.5244017965489,-2.716170178667286,0.5386058529392133,-0.9809007804674253,0.19450876298613298,2.7690570063293847
-372.5085005698925,241.7847717430371,-1.8948795238679492,0.25549565937414964,-0.9910318907395655,0.1336255646841645,1.9120267890207652
-372.3270516289186,180.236040486867,0.44345801938408763,-0.9307286926691571,0.43013430398461966,-0.9027649087861507,1.0309757098562973
-371.0298711887595,314.0737376328202,-3.656542501880802,0.7446288469470564,-0.9798882040974847,0.1995472562342221,3.73159150869524
-370.2737783070489,155.5577847072745,0.3201514840042582,-0.49812901305930385,0.5406687909595147,-0.8412355546946269,0.5921397523909072
-370.2717124466357,188.1967383902652,0.25134593509426284,-0.7759199210723091,0.30816768383540755,-0.9513320548785899,0.8156141875943967
-370.0830574061777,257.1300510839274,-2.511154882526977,0.45343877005841066,-0.9840854075202983,0.17769611899422144,2.5517651855590398
-369.8012620774214,281.6253306057882,-3.0666093182816145,0.6359082054139483,-0.979169266405996,0.20304567891473047,3.1318480098313226
-369.4796509891339,172.7274891997625,0.5155866981444938,-0.9184307274132341,0.48951776659485,-0.8719933234767283,1.0532543113419206
-368.9551620294762,233.368024990114,-1.5886192535871972,0.13970836339044065,-0.9961552781469073,0.08760514722353809,1.5947506261698658
-368.4658667832069,197.817083164173,-0.09857553146086558,-0.5295919975040142,-0.18299186473455464,-0.9831144274401481,0.5386880537222669
-368.0407225,330.31630025,-3.694738579715517,0.6842033802595285,-0.9832823608200904,0.18208733865941767,3.7575560458889767
-368.010090667173,218.1443155474435,-0.9431159661422527,-0.10817398529677158,-0.9934863263877655,-0.11395138998951468,0.9492993925455872
-367.9880864772295,305.80401047296,-3.503913708146954,0.7184265009023934,-0.9796205843532109,0.20085694090937883,3.5768069435376284
-366.612587094734,249.306204774938,-2.278188161297871,0.3613874691276647,-0.9876509416326962,0.15667041039088578,2.306673405820658
-366.3916497315241,272.766746958568,-2.9224835265851783,0.5772397155049066,-0.9810463574820291,0.1937731778942659,2.9789453926377916
-366.3743810523694,296.8897862539574,-3.354825335292998,0.6882048575867024,-0.9796006567724981,0.200954107325256,3.4246866946232775
-365.5904344887786,209.3359823970791,-0.6108230338307291,-0.2501010679797127,-0.92543068044937,-0.3789169509048333,0.6600419099290354
-365.4222803636364,146.8107136363636,0.3019043529613197,-0.022579358847542766,0.9972149230607181,-0.07458148044257427,0.30274752812031214
-365.2138113997339,164.0960602256752,0.5991695853238594,-0.7377743692382875,0.6304201673721826,-0.7762540902117228,0.9504289620387831
-364.7883226346558,321.1640886428075,-3.8166081443205573,0.7357214557990766,-0.9819224561473389,0.18928362346906127,3.886873266240761
-364.7648900005021,225.6270689111503,-1.3197744514908145,0.03738524085066219,-0.9995990320428734,0.02831563417885401,1.320303851028748
-363.8714046005896,288.8179329438167,-3.225795568467936,0.6508105817518549,-0.9802490241165587,0.19776716289246363,3.2907919203236724
-363.4275447964895,264.0815077807607,-2.7675157950380265,0.5128192939846538,-0.9832618740013679,0.18219793394909267,2.8146273828107122
-363.0667765715811,240.5047411632786,-1.9725042701479858,0.25399411860656346,-0.9918111813975728,0.1277128828848169,1.988790111610263
-363.061182882651,181.1392772052474,0.3289561457217293,-0.7148390907102365,0.41804212897417026,-0.9084276407082422,0.7868971161565744
-361.5091802085896,312.3515080356992,-3.63807542338698,0.7127202832059524,-0.9813457136052138,0.1922513729175257,3.7072311754657985
-361.1867648708728,191.5482713108395,-0.01896766513574742,-0.5098720491056054,-0.03717511889676554,-0.9993087663655369,0.5102247336026065
-360.6573813138482,255.7167839639537,-2.570022718280487,0.4365798233943556,-0.985876377267461,0.16747468091024117,2.6068407536082576
-360.4112240896721,155.2568227536559,0.7432610331167044,-0.39856529558023884,0.8812875382382005,-0.47258044283069145,0.8433808500260567
-360.3242399183077,280.1729121053382,-3.1005476959499756,0.604854265243438,-0.9814983651796373,0.19147051770363843,3.158994254037807
-360.2242302055479,216.8396173052019,-1.020207977926925,-0.07133756314139102,-0.9975642086778356,-0.06975420822404522,1.0226990594210486
-359.4967034509364,232.0207427385053,-1.6675459950632552,0.15257816646060843,-0.9958401026120592,0.09111800057948535,1.6745117922940953
-359.28496261205,171.4746093085279,0.5482015389388624,-0.6574559313362199,0.6404060898629469,-0.7680364835516937,0.8560217456023611
-359.211633422504,201.4533014532705,-0.41045997813755203,-0.31040366459594076,-0.797607093703477,-0.6031773570633211,0.5146142522776346
-358.4791156250001,328.5456323125,-3.6518145952841756,0.6759683392224586,-0.9832961576014295,0.18201281945584086,3.7138501631005116
-358.2144237094018,294.1772974420317,-3.341974569306312,0.6570759765560821,-0.9812145607578133,0.19291963548807417,3.405956966970845
-357.5372170629317,302.7635444401952,-3.48175721413194,0.6822977149660839,-0.9813350193508116,0.19230595361491615,3.547980195830826
-357.1899114685507,209.4004639658618,-0.7577870560014398,-0.16032682921370944,-0.9783429788306014,-0.2069903760392386,0.7745617563558449
-357.1286477810242,247.9626190533822,-2.343434214730161,0.3570925799236342,-0.9885885111257348,0.150641148661987,2.3704849776795642
-356.814157435251,271.2793605450374,-2.9662889690983314,0.5535092462161005,-0.9830320845627433,0.1834336957056353,3.0174894753488632
-355.4636145909092,146.5245450757576,0.7843602368339391,-0.0345381989793656,0.9990319289283612,-0.04399096477320835,0.7851202890735478
-355.4191149352976,163.1471328210019,0.7806651591155305,-0.5025326086469377,0.840846904862952,-0.5412730203717843,0.9284272256942774
-355.3328744651567,223.7017731752553,-1.3798902336167664,0.061832729744205284,-0.9989975462613095,0.044764970276798995,1.3812748978022276
-355.2568789553863,319.3824089130713,-3.7919123608960867,0.7178295297149124,-0.9825493817699223,0.1860019149996672,3.8592588130944607
-354.3793167717005,287.3842607913815,-3.2496964730118596,0.6248169544289985,-0.9820134331249208,0.18881106207583925,3.309217942845054
-353.9418658801272,262.629774987057,-2.8171926127350164,0.4957399986120421,-0.984867900170053,0.17330672005040867,2.8604776460361676
-353.9032872892035,177.4634232799076,0.36862828802271597,-0.4997063241361756,0.593641101101301,-0.8047299193414117,0.6209615327153906
-353.5872459770835,239.1455775937131,-2.0388799104252247,0.26317623453458233,-0.9917720032847595,0.12801677038784817,2.055794984807428
-353.5125453571511,185.5696359492678,0.08760896395802605,-0.42496291280530935,0.20191071106662314,-0.9794039333985599,0.43389953655860436
-352.2358090035191,195.0206928117945,-0.26462008146418303,-0.29632342893043195,-0.6660796212714863,-0.7458806460331526,0.39727995424788254
-351.9361374846032,310.6445967850497,-3.630294491278999,0.6925753363499876,-0.9822842810658439,0.18739688143338534,3.6957676726129502
-351.0788349134183,254.4148814839789,-2.628361360427322,0.42982923378716126,-0.9868905110414439,0.16139119931507356,2.6632755417352936
-350.81771193324,278.7350243415557,-3.134296446960617,0.5853515137482719,-0.9830042437947997,0.18358283329716302,3.18848719804194
-350.704199958129,154.6842992920041,1.0365262140715232,-0.2592721398740324,0.9701115326213148,-0.24265946154049675,1.0684608719893793
-350.6523474861833,204.5723346444024,-0.6542391629479352,-0.15385873478554993,-0.9734436642358045,-0.2289266969122874,0.6720873400121632
-350.4571801431266,214.8280998344214,-1.078748190616905,-0.019250684674082686,-0.9998408090072335,-0.01784255149245796,1.0789199449540579
-350.2249832075383,230.3955321213348,-1.721976559686355,0.17249450830082522,-0.9950201923510555,0.09967355122432675,1.7305945878521631
-348.9175087500001,326.774964375,-3.627776129197113,0.6715294429680517,-0.9832956366629492,0.18201563372305557,3.6894052957550447
-348.9097990594178,295.0309627808074,-3.394744491647656,0.6455164323441899,-0.982397112320901,0.18680447988085042,3.455572547060541
-348.6931444412354,170.3341948728363,0.6052353651961236,-0.39335678767269855,0.8384728609936993,-0.5449433561179003,0.7218305962566768
-348.1159556340458,303.4882720783055,-3.5230246336153135,0.6694303267159596,-0.982421606008101,0.18667562253401843,3.5860618415453116
-347.6464800250146,246.6065872896731,-2.3995603675117763,0.3613602649770499,-0.9888499654085079,0.14891523062330767,2.426617233606803
-347.5260984848241,222.5288513907608,-1.434559512363426,0.09560054145270934,-0.9977868544860695,0.06649355619001915,1.4377414433890545
-347.3984186585271,269.9025344829481,-3.0065306596174985,0.5399962637196714,-0.9842505618012909,0.17677904738357228,3.0546395158923803
-347.3469965144883,162.0641707770775,0.9037734876576694,-0.3220225761039718,0.9419904672135316,-0.3356396276943954,0.9594295474465782
-345.8229954454129,179.6507673340296,0.25818904646366875,-0.31906258395561166,0.629051456197544,-0.7773636635807911,0.4104418548275142
-345.6610908314136,317.6809703977671,-3.7819970692808447,0.7075509588409402,-0.982946181973529,0.18389345650039324,3.8476135709561103
-345.5049488181819,146.2383765151515,1.1082997248954494,-0.04296588716968747,0.9992493907218963,-0.038738290384567275,1.1091322498528329
-344.8724297863209,285.8861148576468,-3.2717967332877045,0.6090932409209172,-0.9831091392208311,0.18302027314064606,3.3280096814894695
-344.6084431812331,189.023407325538,-0.1076920480811092,-0.23861840607186638,-0.41136112085148846,-0.9114724506269003,0.2617944249524463
-344.3961811622348,261.496858102952,-2.8667273413358614,0.4895924927152236,-0.9857277969904523,0.16834699355898744,2.908234250964953
-344.1043417639654,237.7264668425045,-2.0923821978110175,0.27958426153159216,-0.9911906281456826,0.13244296386055138,2.1109785932151537
-343.2435109262212,198.6212626022613,-0.49570066814435343,-0.13379461058155945,-0.9654509243704856,-0.26058494321847353,0.5134395292723667
-342.3418443481398,308.9078821409529,-3.6315045682014127,0.6788927576335851,-0.9829708064811307,0.18376178494408327,3.6944175190732116
-341.962799492888,208.1407700165451,-0.9035643081549164,-0.022827661853426648,-0.9996810174734173,-0.025255955798842936,0.9038526213477323
-341.2923265628738,277.2808417011327,-3.1632953302940603,0.5745202264238821,-0.9839040722952598,0.17869744408022264,3.215044453383243
-341.2685337310901,217.477772530895,-1.3004182155272155,0.0827935897909817,-0.9979794040034405,0.0635382497786767,1.303051155475281
-341.0972933641541,253.4310768033993,-2.689484417813672,0.43488875772463403,-0.9871775166658973,0.15962628414315808,2.7244182251001443
-340.3215961470582,155.3247715177723,1.2169090828722282,-0.16765591757947026,0.9906424508699654,-0.13648272613905535,1.2284039330270566
-340.2818148331239,227.5116929156366,-1.7207854438439252,0.19062046396344004,-0.9939203170052345,0.11010178674396745,1.731311267515686
-339.8559186427059,163.8437571886006,0.8929049290618352,-0.2252220835563826,0.9696303907431632,-0.24457494832312798,0.9208714347097531
-339.8547802151365,300.0943742445223,-3.5025995334834676,0.6522847350488676,-0.9830978174991083,0.18308107829180484,3.562818949587023
-339.3559018750001,325.0042964375,-3.6210143727457322,0.6706694842399985,-0.9832765948340051,0.18211847257113636,3.682599984348275
-338.7201182589869,292.2648773091728,-3.395496489016525,0.6276796940307434,-0.9833398193181853,0.18177678549055368,3.453024501103645
-338.3733902578085,173.3246305345618,0.4968539905219432,-0.21346464185534075,0.9187916654030638,-0.3947427967498133,0.5407689351469888
-338.0176294547445,244.8656334406349,-2.431409894099779,0.3689104264603127,-0.9886844663488562,0.1500100863291442,2.4592374785444022
-337.720350878909,268.6173508221159,-3.0417679655775127,0.5342910807539162,-0.984921315224449,0.17300289828942558,3.088336010764818
-336.9521652681142,182.9951790755054,0.09480310206914362,-0.16555311617281168,0.49693424633062044,-0.867788196983468,0.19077594826513364
-336.1110759124535,315.8372940158784,-3.784142924609224,0.7018846247508638,-0.9832299814675758,0.18236996338013156,3.848685450947078
-335.5903439920132,192.6038117050959,-0.30805510048607226,-0.09359540612179502,-0.9568126246852283,-0.29070535124583485,0.3219596946553836
-335.5462830454546,145.9522079545455,1.2893845759883578,-0.03965929770303477,0.9995272983926694,-0.030743776083158973,1.2899943583950184
-335.3322491420125,284.4485696429535,-3.2935735487994684,0.5999987215767489,-0.983808491708848,0.17922291048178388,3.3477791425428975
-334.4838372184814,236.0754323482151,-2.126143476596464,0.29967318403621485,-0.9902125841176806,0.13956732516955817,2.1471586108865135
-334.3843341130005,260.5596029375602,-2.912993410721599,0.4930904656161205,-0.9859740715147586,0.1668985629075627,2.95443206355959
-334.2751590019467,202.160464781218,-0.7201483325901487,-0.007850936060961516,-0.9999405803271385,-0.010901184111158643,0.7201911261112599
-334.2629557756699,220.737040094797,-1.5071455479482372,0.15975260169755287,-0.9944292377142343,0.10540631470214137,1.5155885313795856
-333.4602999256172,160.7103632163269,1.0538412757331272,-0.13950514966696764,0.9913515650534346,-0.13123290161428872,1.0630348635968758
-332.8645021486359,306.7190118677008,-3.629369909169274,0.6676586618640775,-0.9834970689990996,0.18092405940112052,3.690270183380279
-332.3982905417013,212.1959757506349,-1.1685345630223858,0.09560875353678318,-0.9966695083781395,0.08154686425165407,1.1724393624963192
-331.7471127648895,299.432581966033,-3.524360164765111,0.6458205092872205,-0.9836220080119314,0.18024357229753254,3.5830432178804608
-331.7376874696386,275.8303957275415,-3.186820416893685,0.5688395878770268,-0.9844401615829546,0.17572014188056562,3.237190579231712
-331.4516358772265,252.2344433797307,-2.729863617195138,0.4446315337093513,-0.9869937844821408,0.16075841935532165,2.765836685210183
-331.0665243254168,167.9354949531902,0.7365586174888982,-0.1232451265320436,0.9862883292097389,-0.16503130510500652,0.7467984722875753
-330.9799938572186,227.2465817930684,-1.8035842980706605,0.2354942349173341,-0.9915831899248825,0.12947114527335574,1.8188935798793555
-329.832526124831,153.7802256806997,1.3537241211562234,-0.0903061224800915,0.997782327029287,-0.06656145932911174,1.3567329110615614
-329.7942950000001,323.2336285000001,-3.622441346590032,0.6711528455128771,-0.9832659451449608,0.18217596196586128,3.684091129644466
-329.3572911914388,177.0107502045406,0.3364490990164081,-0.09286455334790916,0.9639551439707658,-0.2660648049109473,0.3490298289508498
-329.1369891361178,292.4935279244379,-3.4385582709768694,0.6242056761715985,-0.98391956536144,0.1786121185668964,3.494755457692037
-328.5018892594375,243.8366894859788,-2.4772146746532253,0.3872938700431108,-0.9879980943498414,0.1544660660503852,2.5073071383638372
-328.1649106524541,267.0572401412324,-3.0640443386591474,0.5326529240395663,-0.9852239299301079,0.17127115312589572,3.10999788533
-327.9069496617437,186.556245133531,-0.08753848710548219,-0.043032467255724065,-0.8974280959217317,-0.44116075601791144,0.09754373359079319
-326.8136794206994,219.0876888732454,-1.5068287467557784,0.18944050678463223,-0.9921895414172287,0.12473938392612556,1.5186904153448813
-326.6265477019737,313.6696172481943,-3.7915859402088317,0.6974818202819252,-0.9834979040551245,0.18091952000593312,3.8552049013785346
-326.510486257566,196.2301125855282,-0.5119929650547744,0.019112250159227434,-0.9993039954657784,0.0373031452578927,0.5123495626735016
-325.6498371232568,283.7960153098166,-3.323665682846713,0.59657972860305,-0.9842699530998034,0.17667104863251037,3.3767826320201597
-325.5876172727274,145.6660393939394,1.3807508677077511,-0.043189251432246334,0.9995111538910366,-0.03126424871012399,1.3814261725170063
-325.0775680522524,161.8813512675798,1.0224308048213857,-0.07200206606853214,0.9975295254968537,-0.07024845736400065,1.0249629496551784
-325.0702529247244,205.085750677776,-0.9164089244464441,0.09227340448381421,-0.9949689643619327,0.1001836311806627,0.9210427232111017
-324.9437560034462,234.8372316970219,-2.1633651617248533,0.32550680807608595,-0.9888690591524814,0.14878838614248938,2.187716504730145
-324.5339706103039,259.4210416308695,-2.9452610044351313,0.5009245401263075,-0.9858431144445327,0.16767037216605732,2.9875554855344513
-323.8945518865544,302.3599181849513,-3.589134627991027,0.650727103156358,-0.9839587055732233,0.1783963725154375,3.6476476173866565
-323.3484201976327,212.5995989747156,-1.2577283249546685,0.15931330150957795,-0.9920729360594347,0.12566339776726065,1.2677780828801064
-322.1442940840446,274.512107421411,-3.2073508170031286,0.5665541756790672,-0.9847545878348358,0.17394942293161714,3.2570052037585118
-321.8794218671031,171.0209318260456,0.5978552054827698,-0.035118415934473964,0.998279218630404,-0.058639591153672024,0.5988857569358214
-321.8066185551546,251.0738976024735,-2.7623754097876225,0.45877393012727324,-0.986487692269011,0.16383538385147775,2.800212746125508
-321.3750709513809,225.8039474113631,-1.8284938172230583,0.2690402710012972,-0.9893479075052377,0.1455703194851464,1.8481808101599264
-320.2326881250002,321.4629605625,-3.62448740451509,0.6714830078235033,-0.9832683224963765,0.18216313012012525,3.686163096674404
-320.2168003914989,180.4712615985109,0.16223180175545118,0.006476059657407433,0.9992042052892501,0.039886791451282995,0.16236100778667983
-320.0572041455832,153.8958848672597,1.3851082844417963,-0.048955705392370964,0.9993759742492572,-0.03532226059226652,1.385973167388085
-319.4995756463373,292.8300516295312,-3.479622134701833,0.6224289988090251,-0.9843752514342655,0.1760834017269276,3.5348533291871314
-318.8107627928621,190.1711261052756,-0.27683974110407716,0.051973317701025916,-0.9828298056379317,0.1845144253160316,0.28167617578954784
-318.7906545995095,242.3861564628623,-2.5002593575198477,0.4052420226315992,-0.9871182904327764,0.1599921269721512,2.53288727577287
-318.6146132053088,265.4431671859496,-3.080064995839751,0.5345698208067068,-0.9852707528476153,0.17100158941686233,3.126110246282853
-317.732918876405,217.3894286901228,-1.5061140931182375,0.22456483105885225,-0.9890662470779689,0.147471891867916,1.5227636142349414
-317.3263689561932,199.5316531191389,-0.7102357031531508,0.1120716034277789,-0.9877781461558904,0.1558663978438979,0.7190235033212223
-317.0965729583897,311.4341406127364,-3.7961866734367002,0.6938423609001089,-0.9837040918403153,0.17979504914379782,3.85907378542544
-316.2722809240198,208.5965907010842,-1.1297383847042684,0.17351071781774227,-0.9884104791201461,0.15180489045311904,1.14298503361673
-316.0410389204118,282.515526176624,-3.340540920417876,0.5923703368388947,-0.9846387902180374,0.17460370213131168,3.3926562243989498
-315.6289515000001,145.3798708333333,1.4116743958389317,-0.04253842358725137,0.9995463007357938,-0.030119639529553852,1.4123151621888441
-315.3229685606623,233.4167510053495,-2.183585450902015,0.34958027883374226,-0.9874260523060485,0.15808159673818023,2.2113913703233163
-314.8128812821459,258.1235965473039,-2.9673591092284446,0.5098913077680444,-0.9855557398610556,0.16935136145578286,3.0108485894940706
-314.1694319249629,163.9452070619562,0.9173744890919433,-0.0023009825373964572,0.9999968544160301,-0.002508218101574066,0.9173773747795078
-313.5586531660172,301.2047129660497,-3.604210464536211,0.6472269244837914,-0.984256133704262,0.17674802195650655,3.661862335540357
-312.7164187648294,174.6810298796082,0.40789173987423055,0.041609467001270314,0.9948371320857158,0.10148438610677094,0.4100085599127862
-312.5448762969618,273.1108581475919,-3.222419198560964,0.5660587789182551,-0.9849194382127343,0.17301358394852132,3.2717591647987647
-312.2057834338017,249.6787931327262,-2.781831951076733,0.47261287530526647,-0.9858733233553094,0.1674926574401328,2.821693097049304
-311.7448922926209,224.3596136091301,-1.842515744912795,0.29831032715806066,-0.9871457425373433,0.15982266106656198,1.866508323458725
-311.0983727032889,184.0910472740879,-0.026661607928693085,0.08430718499037497,-0.301525071612629,0.9534582482673266,0.08842252415727939
-310.6710812500003,319.6922926250001,-3.6223825883953253,0.670875734650007,-0.9832788873705481,0.18210609449256962,3.6839828810747486
-310.4102219997694,153.8578202489321,1.3782882302146067,-0.014621444317424867,0.9999437355854282,-0.010607811435887866,1.378365783158462
-310.0714563381493,291.1471791288685,-3.4844769171643986,0.6175108387120909,-0.9846574078113576,0.17449867977213446,3.5387708349338505
-309.7000046397052,193.8127020030714,-0.480513075486811,0.13142794860845064,-0.9645704731125144,0.26382532554608923,0.49816274588654186
-309.2671582601348,241.0587131739338,-2.5197298630030893,0.4240020693683509,-0.9861358724466616,0.1659398718628577,2.5551548558430293
-309.0064444211865,263.9814605717937,-3.095291417929312,0.5391405981073157,-0.9851671785804362,0.17159729091061726,3.141894579140803
-308.3232803061617,203.4189135825132,-0.9378844908359459,0.1854736030977676,-0.9810014687807962,0.19400030476759741,0.9560479985841034
-307.5651160357011,214.1283707204552,-1.4351213555427333,0.24912887188315244,-0.9852647228151598,0.17103632940392036,1.4565845323703615
-307.3148077138266,309.5575290638795,-3.7951395362882057,0.6924025953606966,-0.9837612754341691,0.17948190147236792,3.857785045069267
-306.49137199919,280.7186626093016,-3.3437819454234834,0.5893626467805839,-0.9848196536665872,0.17358067217297846,3.395324141810362
-305.6783953307579,231.9945172056522,-2.196321973379725,0.3715060867536902,-0.9859941154273122,0.16678010775482802,2.227520366516466
-305.6702857272728,145.0937022727273,1.3939555137025863,-0.040558137628641404,0.9995769881341511,-0.029083410952967872,1.3945454229639653
-305.4866507262619,160.5915742678581,1.0478120218478972,0.03047382260932366,0.9995773491755156,0.029070999557107978,1.0482550677165376
-305.2002867726187,256.6929250580875,-2.983360044726217,0.5180501635323306,-0.9852560455098487,0.17108630800357688,3.0280048098384342
-305.1782079950542,169.4821406762267,0.6259223034380251,0.06785335238778045,0.9941754222040229,0.10777397591929595,0.6295893958536972
-303.924823737695,299.4111272760923,-3.6017015017977982,0.6451937043658686,-0.9843312911877572,0.17632898000227493,3.659033837532234
-303.5685250226558,178.4813608587189,0.20642176248338676,0.10527201809610102,0.8908408374764212,0.45431553163446736,0.23171564863162253
-302.9503316478814,271.590861546613,-3.2315548783277652,0.5689875585278772,-0.9848506026785797,0.1734049895580815,3.2812640511552087
-302.5601756039067,248.2413192414619,-2.7976370158515014,0.4848140757712538,-0.9853145196644072,0.17074922353702962,2.839333999466852
-302.0553298273123,223.1935013524289,-1.862111712645131,0.3246408456253041,-0.9851406418702005,0.1717495727376617,1.890198854358582
-301.9697219134709,187.735086123317,-0.22783750658140525,0.14483415091495352,-0.843918673347829,0.5364711294886615,0.26997566682293317
-301.1094743750003,317.9216246875001,-3.619774126147822,0.6700998680919344,-0.9832931250849276,0.18202920139559228,3.681276756445521
-300.8358509812296,152.9841036008378,1.3592413140745503,0.007143843818702767,0.9999861887884735,0.0052556857120168885,1.3592600871031328
-300.5855545463226,197.4699275062683,-0.6951256658077218,0.18964430547009645,-0.9647410663674779,0.2632008261083951,0.7205308139572268
-300.4091276719599,288.9823290276695,-3.477316362760537,0.6145159314556372,-0.9847412742986509,0.174024776088548,3.5311979435787735
-299.5117366752738,239.5627743143557,-2.532429095805209,0.4396820557715491,-0.9852603411850865,0.17106156812050702,2.57031465689481
-299.3983400674392,262.5193305031765,-3.1081437569598673,0.5459009259134209,-0.9849239696080571,0.17298778596047507,3.1557194797449486
-299.2096212586127,207.2021527499906,-1.1689035490028916,0.23987496851012055,-0.9795862204854497,0.20102446775214128,1.1932625475515801
-298.0934576558868,215.6500454894018,-1.563988221702155,0.2903753746317901,-0.9831977160988221,0.18254383325124915,1.5907158815500717
-296.8848135510194,279.2076293033944,-3.3490283042242717,0.592004222503072,-0.9847332349501244,0.17407026163208691,3.400949805856706
-296.5013663536749,161.9371450381075,0.9452290923933002,0.07294265813836044,0.997035683374092,0.07694053599213835,0.9480393812932835
-296.4260311312131,307.6156653545118,-3.7880500515353512,0.6905806623371332,-0.9837855010746938,0.17934906711553789,3.85048371560392
-296.0967330869423,172.4557289441745,0.45882741299810736,0.10984774567844983,0.9725174192008612,0.23283012981763418,0.471793516434015
-296.0120732277392,230.6117505217468,-2.208644775561683,0.3893612048973396,-0.9848140400766975,0.17361251817715442,2.24270236377791
-295.7116199545455,144.8075337121212,1.338333435234049,-0.0385860810196854,0.9995846329528447,-0.028819465028463397,1.3388895658394788
-295.5663527756849,255.2640469930881,-2.996134734515723,0.5261852220424329,-0.9849263736382411,0.17297409780606995,3.041988533059822
-294.3138750201286,181.8681476649438,0.0172011331925038,0.14567862318806757,0.11726129657617747,0.9931010967294688,0.14669062763884144
-294.2562420698191,296.5972415758398,-3.5821534234172425,0.6411108472562074,-0.9843589945107913,0.17617426011112935,3.6390721712229674
-293.3267371652686,270.1366761152057,-3.24025984141065,0.575519795347092,-0.9845900603525578,0.1748782806838704,3.2909735451223137
-292.9419496860269,246.7626136666928,-2.80825407154593,0.49497584569788144,-0.9848194520826531,0.1735818158668208,2.851542042155196
-292.8398086013579,191.4412421096491,-0.44277682457414075,0.18542178506437287,-0.9223865550828841,0.3862680973136788,0.4800339100068014
-292.3821676655969,221.8021966959884,-1.8700388887518307,0.34274413612310267,-0.983615542979041,0.18027884959153256,1.9011888355160709
-291.5478675000003,316.1509567500001,-3.6111666323728735,0.6727264183412319,-0.9830868709954617,0.18313984841195155,3.673293519540395
-291.2321873471137,201.3288987081212,-0.9348463276091311,0.2312545361359297,-0.9707398539997051,0.2401335791942295,0.9630245670426705
-290.9700244076118,152.3062774994951,1.30352712203861,0.02255495027345007,0.9998503364291205,0.017300426080726506,1.3037222417647476
-290.8260583358867,286.8121342725204,-3.472153875741323,0.6162277721898253,-0.984613486257792,0.17474633809976317,3.5264130790427157
-289.9405858406019,238.239143951251,-2.5478896367229416,0.4532613595456105,-0.9845423106105771,0.1751469058179041,2.5878924747711793
-289.7391201993888,261.2419656414297,-3.1192310456754413,0.554171967715893,-0.9845819753048645,0.17492379456429358,3.1680765278174094
-289.2550534922109,211.924005928146,-1.4546500119990513,0.29084529487348215,-0.9805916553166436,0.19606122901625575,1.4834411491390156
-289.2490001458341,167.329646627546,0.6685878570213598,0.10238315640664979,0.988477337342459,0.15136893195224227,0.6763815737231483
-288.4844336269896,302.9010480485682,-3.738677967616502,0.6751934484346166,-0.9840807554310328,0.17772188044888534,3.799157688007973
-287.6158180155985,309.9611152077193,-3.7397584825911365,0.6913240781774612,-0.9833395698827965,0.1817781348312187,3.8031200992317187
-287.2613566949437,277.7489397236871,-3.3549104886099816,0.597418049795999,-0.9845124262884486,0.17531480965289867,3.407687296805169
-287.0652299586008,175.4918923575146,0.28779450175904925,0.13015263141511338,0.9111556156237095,0.4120624274516896,0.3158565856635219
-286.4233294434743,253.2701275897894,-2.989368843945589,0.5315917271416596,-0.9845540851156411,0.17508070562487152,3.036266761916357
-286.3355434171186,229.1934563245699,-2.2175073037449966,0.40243186537016573,-0.9839285268252305,0.1785627455532975,2.2537280333766354
-285.9238577988982,159.6873803238888,0.9874512399516627,0.07347954838862299,0.9972427726698466,0.07420816907697192,0.9901813951561967
-285.7529541818183,144.5213651515152,1.2534623431525123,-0.035755891694651966,0.9995933903301861,-0.028514101918247537,1.253972220382998
-285.0794130319731,185.358803882726,-0.18744210225145588,0.16887893524492026,-0.7429372353196877,0.669361086690539,0.2522987048438878
-284.8811829963465,295.0268869804153,-3.5828193186613038,0.6459517671743508,-0.9841332727157311,0.17743083591592607,3.64058346363441
-283.6949809765908,268.682479003413,-3.2440599647772657,0.5813739674413341,-0.9843182980392502,0.17640149700360766,3.2957428214424063
-283.5105371361382,195.0629619159066,-0.6698904037091321,0.21313824705884388,-0.9529293555438152,0.3031924196658764,0.7029801315406438
-283.3645796798581,244.8837598264887,-2.802502063002983,0.5027177450010566,-0.9842892452282217,0.1765635345366013,2.8472342622753968
-282.6995916946315,220.3739830056065,-1.8727039064951247,0.35410349885207326,-0.9825886254654488,0.1857944915919737,1.905888036926981
-281.9862606250003,314.3802888125001,-3.601718050169673,0.667248957937808,-0.9832690918324586,0.1821589773987876,3.663003424075266
-281.5401088263876,204.7548000392883,-1.1641389090644596,0.26333026408394344,-0.9753580944740854,0.22062771254736163,1.1935502618575848
-281.2211618100542,285.4788377986554,-3.477347028306664,0.6227901807677997,-0.9843375393568631,0.17629409693145207,3.5326774498295164
-280.777317983191,150.602748480543,1.241561538587009,0.012118109790013766,0.9999523709147353,0.009759913011899515,1.2416206758440451
-280.3003073514726,236.5190721961343,-2.546075890653563,0.46277836797438315,-0.9838797377430271,0.17883137772413554,2.5877917726958573
-279.9951193537452,259.9522781864845,-3.1249330896877274,0.561942537894509,-0.9842132603107412,0.17698660465837845,3.1750568862495374
-279.9205280443537,167.6543887367121,0.6148193109623045,0.10264022358605458,0.9863495735310484,0.16466486812650474,0.6233280040475946
-279.2093569055606,212.7935690238235,-1.5587799861765883,0.3131605140353055,-0.9804104260613792,0.19696547024832828,1.5899259582935117
-279.1921681094297,304.8570142916262,-3.7973538161590406,0.6952157901690673,-0.9836508992597218,0.1800858361602616,3.86046901295659
-278.1249098587237,158.2940755609289,0.9940106185642261,0.05940050712266286,0.9982192334470933,0.059652007311551576,0.9957838771866439
-277.6204742573213,276.3056980666894,-3.355936827412581,0.6028068472636104,-0.9842477794460516,0.17679453796856043,3.4096463283883143
-277.6065988226909,178.9117531895416,0.09208335532597293,0.14144282546529294,0.5455943237870631,0.83804942208162,0.16877623411989826
-276.9328549661419,251.5161012245522,-2.985992142001075,0.5387847010688093,-0.9841081839957059,0.17756993606090485,3.034211269209508
-276.6467396213965,227.7624104609125,-2.224068663608527,0.4123930398020244,-0.9832401482354197,0.18231514171343463,2.2619790979853405
-275.9389333740305,188.9174877609729,-0.4073095566123523,0.18633774928646893,-0.9093570161444733,0.4160166068666251,0.4479094012374578
-275.7942884090911,144.2351965909091,1.16088349029979,-0.03394912884604286,0.9995726619652573,-0.029231719957768708,1.1613797920577178
-275.3081548754821,293.6346142735816,-3.5853970659478516,0.6510926610253642,-0.9839084153829982,0.17867352948469314,3.644035369442584
-274.4389131290295,242.6562491104259,-2.7812120377805285,0.5067328633010734,-0.9838039789412234,0.17924768065282434,2.8269981595049942
-274.0883519167345,198.5668623533728,-0.9069750151891439,0.23783368884542896,-0.9672956920877395,0.25365142236640625,0.9376398784859634
-274.054230231422,267.2305378953038,-3.244299539176977,0.5868921272062436,-0.9840286285406497,0.17801027558095667,3.2969564554116597
-273.0066725315014,218.9308996602448,-1.8737639082878284,0.3603538298355245,-0.9820050263469903,0.18885478079531637,1.908100119668569
-272.4246537500004,312.6096208750001,-3.5999257810894076,0.6667960208488167,-0.9832750061810974,0.18212704966468526,3.6611586366575266
-271.5429046979918,283.9353178158912,-3.477242869094138,0.6281388302793558,-0.9840728482767899,0.1777656583381787,3.5335218070320082
-271.0008748891008,208.799305061255,-1.4288366673821007,0.2982590138854193,-0.9789003606916709,0.20433816050291861,1.4596344273205846
-270.7097177652545,163.0801281596992,0.7698513741227786,0.06771988490019303,0.9961533987044282,0.08762651567657176,0.7728241203855026
-270.5657659299979,235.3712510099699,-2.564126935271708,0.4745119608912549,-0.9833044058134894,0.18196825412082296,2.6076634256005407
-270.4746989530991,258.2175213300337,-3.1214720957757063,0.5684529718997379,-0.983819248082354,0.17916385545826932,3.1728105562683733
-270.4063914907237,152.2657461210688,1.1473871265040076,0.015185953597962773,0.9999124256055227,0.013234089303004598,1.14748761703724
-269.7947144406145,172.7405414015542,0.34885391924900483,0.10070792657889098,0.9607671068479616,0.2773563887834522,0.36309935754722905
-269.158427416538,302.4121807427086,-3.7939603079635016,0.6974860020391417,-0.9835178520878277,0.18081104674368198,3.8575408671124993
-268.1879696029522,182.8238884264489,-0.14423551722292446,0.14940309745051966,-0.6945552628201281,0.7194393559493828,0.20766600577941016
-267.9740313930175,274.8598907009516,-3.356446759550963,0.6080046701334428,-0.9839862261683281,0.17824451383145548,3.4110708771006557
-267.3798284723604,249.5647917611322,-2.97778788103982,0.5449713377581925,-0.9836625494225536,0.18002218991980468,3.0272453523699685
-266.9478422793031,226.3248412401991,-2.2313485297300226,0.42067224302355527,-0.9826886766080312,0.18526458071190108,2.2706566004525657
-266.8461550090302,192.4233118185709,-0.6413755124666846,0.2057450195118055,-0.9522063357396094,0.30545555188496093,0.6735677850415765
-265.8356226363638,143.949028030303,1.093185540731062,-0.03203790300933326,0.9995708286115145,-0.029294343974398528,1.093654906125648
-265.7485795203864,201.1989877740402,-1.0945759091623282,0.25616721187174823,-0.9736901779655741,0.2278759253044704,1.1241521522270383
-265.5851816684589,291.9108718686173,-3.582130249625482,0.6547493827501597,-0.9837025926732176,0.17980325127202187,3.641476881636575
-264.6470408179168,241.2339220288585,-2.785177302948926,0.5142986976800711,-0.9833751122875993,0.181585760822129,2.832263363336339
-264.4070497773793,265.7785802966515,-3.2453735981907763,0.5928063342829394,-0.9837234924877201,0.1796888709068051,3.299070951313373
-263.3468750730914,217.1984777046082,-1.862711934545282,0.36105278668984964,-0.9817279086632549,0.19029007686075447,1.8973810544732266
-262.8630468750004,310.8389529375001,-3.593385313438317,0.6658814040379916,-0.9832604572334471,0.18220557961015452,3.6545609934816796
-261.8899534492579,282.4942474293152,-3.47898915758263,0.6329141752784873,-0.9838514546091783,0.17898691366522848,3.5360918981053002
-261.0957127709889,167.4866865890492,0.5472866027448862,0.06238676965869524,0.9935654551754257,0.11325937613305694,0.5508309491781357
-260.9581796333124,158.0550711054221,0.9122249782298703,0.030759779862281317,0.9994319816350876,0.03370035734175234,0.9127434332624165
-260.8853324899981,233.578671494163,-2.558106354948874,0.4799111982500857,-0.9828536523610082,0.18438735867902242,2.602733732335224
-260.8403421357328,256.6879250266468,-3.121906961781219,0.5754738031167989,-0.9834315358748686,0.1812799333814887,3.1745036109747544
-260.7097274866708,149.6562148641941,1.1090220223120375,-0.007592589998324939,0.9999765655753952,-0.0068460426552384955,1.109048012214063
-260.6235819850975,176.8540675972208,0.10936480299746194,0.10596834314180721,0.718170678816988,0.6958669959751983,0.1522824674179318
-259.7581668032781,207.9994785130628,-1.4678240324610747,0.3020255626169617,-0.979479904431086,0.20154184879491108,1.4985749333097702
-259.5773592208559,300.6220102099261,-3.7884001945697587,0.699754875077863,-0.9833655898529167,0.18163732186207024,3.8524839934010657
-259.2466922491132,186.4274492764361,-0.38192292231958125,0.16556815751560935,-0.9174958211970842,0.3977454186862348,0.4162666613797489
-258.3232746386379,273.412104071977,-3.358999366343486,0.6124490706330993,-0.9837810299844232,0.17937359070606648,3.414377045262472
-257.7363917576012,247.9883308750123,-2.976896309460852,0.5510332186924877,-0.9832964247676405,0.1820113761257138,3.02746581242204
-257.3137198061888,197.0332463229656,-0.9437469786547812,0.23155061229891594,-0.9711952459354003,0.23828511131096156,0.9717376424611897
-257.2471619222333,224.836516993564,-2.23850844448037,0.4256861626789879,-0.9823946977850794,0.18681717737874798,2.27862431416552
-255.8769568636365,143.662859469697,1.0416147333407686,-0.03240922414570837,0.9995162980344463,-0.031099356319962246,1.0421188082566628
-255.8082591008493,290.1218038798743,-3.578043301975661,0.6583695149571979,-0.9834895902550352,0.1809647088798886,3.6381099885844392
-254.7544995222731,264.325979773159,-3.247994884116652,0.5975225585769687,-0.9834959039606155,0.18093039239633535,3.3024996556027544
-254.5299642820491,240.0231534967888,-2.7984626041652203,0.5219006649897763,-0.9830505883936907,0.18333450482333746,2.846712709605231
-253.8724957980886,171.5371828698265,0.3283559991140167,0.07414874848265322,0.9754385476301737,0.2202717408047101,0.33662397278819567
-253.6444500075934,215.6946807412522,-1.865741011474391,0.361026516860006,-0.9817881595170859,0.18997897207863065,1.900349880357181
-253.3014400000004,309.0682850000001,-3.5846763424520423,0.6639858151079308,-0.9832743002666522,0.18213086074338325,3.645652430333958
-252.2418037496954,281.0445896187403,-3.4798231085333327,0.6383073983296045,-0.9835895156897987,0.18042079875975314,3.5378814566693575
-252.1255283164481,163.6104015969248,0.6733730669913428,0.039226649753896746,0.9983075442214651,0.058155370779555786,0.6745146532138812
-251.292629545492,189.8110345465091,-0.6096916016448828,0.18477370133114043,-0.9570162701757188,0.2900342369772159,0.637075482042679
-251.2448166077821,255.2070248278922,-3.1239028346224806,0.5803976374427966,-0.9831749327996308,0.1826665035370238,3.1773621665953584
-250.9357689037635,231.989039269162,-2.5634245879175936,0.48389507975234763,-0.9826455822887926,0.18549301768077336,2.6086970054318335
-250.7194525107081,152.3738053060722,1.0419805368838084,-0.0002151254170738429,0.9999999786875082,-0.00020645818695649295,1.0419805590910105
-250.4451213130383,180.3795840581248,-0.1294386972981899,0.12330935977040715,-0.7240417988571362,0.6897560971152936,0.17877240996652738
-250.0459459080529,206.5318037968235,-1.468332349569544,0.29713741875352123,-0.9801325858948664,0.1983434245621522,1.498095635937814
-249.9966114285407,298.7390745189041,-3.785799727567023,0.7011304148883849,-0.9832793825149795,0.18210342094798973,3.850177065529338
-248.6727754462232,271.9626128137247,-3.360010526685366,0.6170141957652089,-0.9835539578924539,0.18061453959769933,3.4161933869750785
-247.800196737113,247.0473042374165,-2.9924008975000085,0.5578976341031662,-0.9830607498628364,0.18328001003687686,3.0439633541645614
-247.5340969953662,223.3761655107683,-2.2503168865165137,0.42743763043034894,-0.9824342638522972,0.18660899552003096,2.290552120701314
-246.4696486182698,197.018702266924,-1.0217024107781523,0.2301624430556818,-0.9755525898672941,0.21976611295469342,1.0473063383667875
-246.3270862107965,288.9441375736953,-3.5821996305045443,0.6646760511811866,-0.9832177753918249,0.1824357589771015,3.6433430315852373
-245.9182910909093,143.3766909090909,1.0040895640213494,-0.03011771144431327,0.999550451966029,-0.029981560574914693,1.0045411535219582
-245.5423214673348,171.2395292460725,0.2972399331293583,0.0701518144098037,0.9732614460979947,0.22970014701614827,0.305406049238932
-245.0435215328629,263.297514159319,-3.255864015597354,0.6026180920036618,-0.983299287135228,0.1819959118204376,3.311162794679818
-243.9537414500934,239.0554661778718,-2.8246131174417495,0.5298438753442075,-0.9828577560304181,0.18436548324144353,2.873877832383236
-243.9299310533314,214.2323366650724,-1.876118063587448,0.35978686354918193,-0.9821038866666844,0.18834000051553668,1.9103051001611426
-243.7398331250004,307.2976170625001,-3.5823535204631987,0.6645679135663828,-0.9832245042812413,0.1823994906267761,3.6434746132389955
-242.9879657408502,188.1961908080949,-0.5834582011843894,0.16905927862518189,-0.9604923503179472,0.27830638688450093,0.6074574159713505
-242.6564586337462,279.5722217290524,-3.4801381818788797,0.6444731363918509,-0.9832818480254566,0.1820901077588867,3.539308885715117
-241.9158991302225,162.0120836938951,0.6860442709010842,0.0240683321780623,0.9993851671795945,0.03506119823129448,0.6864663329326747
-241.5416339848124,254.654335862838,-3.141428028338591,0.5862973420292995,-0.9830260371382711,0.18346610125095753,3.195671233168692
-241.1338440399542,230.7782840914035,-2.5844432319914437,0.48720775847662673,-0.982690947945682,0.18525253257544652,2.6299654407056754
-240.3868474418366,297.3736788008977,-3.793349860012541,0.7035791834592245,-0.9832305925473749,0.1823666687718397,3.8580470225043024
-240.3782546969703,205.0043039764091,-1.4694203676496793,0.28836156328691837,-0.9812834847787906,0.19256874746540045,1.4974473640315356
-239.8157966477897,151.9476510456852,1.0039089347948875,-0.010591508493502067,0.9999443505662661,-0.0105496810666556,1.0039648048677672
-239.6639859689802,178.998241686708,-0.12839925572836827,0.10697907678094841,-0.7682810222852408,0.6401127016364739,0.16712537730848348
-238.8817130386472,271.1771763381033,-3.370025838361155,0.6247728470167168,-0.9832457325540989,0.18228502246249795,3.4274502566180565
-238.1817351836488,246.7015898823093,-3.019301025484504,0.5646480477976287,-0.9829588153489304,0.183825915822083,3.0716455036956085
-237.8133621006853,221.9267125919811,-2.263158255085264,0.4263709527782562,-0.9827122519921784,0.18513948737225414,2.302971445097315
-236.9700072081429,195.8434241696299,-1.0319313824551053,0.2172279546285536,-0.9785537528856907,0.20599163262941236,1.0545474680486457
-236.7661661859675,287.8826209824384,-3.591191221881554,0.6704351109461282,-0.9830163273050657,0.18351811968211706,3.6532365965139015
-236.0356558165299,169.7300030439423,0.3158222690058132,0.0497923830305119,0.9877987353690322,0.1557358610061939,0.3197232975681276
-235.959625318182,143.0905223484849,0.9743255383164743,-0.029056088064906296,0.9995556281280946,-0.029808493377732878,0.9747586936618329
-235.1776767632622,263.2452693235722,-3.2789337932652494,0.6109436225400731,-0.9830809833977101,0.18317144996366455,3.335364887165904
-235.1595777355964,238.6395488457218,-2.856302139962342,0.5360809778107377,-0.9828394919600911,0.18446282293088254,2.9061735546116254
-234.2047444522524,212.7853162609998,-1.886441241219736,0.35656377985864135,-0.9826016758775304,0.18572546018968064,1.9198432971682193
-234.1782262500004,305.526949125,-3.583176405394113,0.6649193528537819,-0.983214720604651,0.18245222165355537,3.644347801455367
-233.702896113278,159.682213745155,0.7308741346824378,0.0054113172817925334,0.9999725922766755,0.007403694717226224,0.7308941668275417
-233.1689650182431,186.7440280194701,-0.5755559498521899,0.1483914441516023,-0.9683339313856696,0.24965856149383936,0.5943775501376669
-232.9133476567695,279.4368410594132,-3.5065681833202844,0.6542001343757803,-0.9830384111718659,0.1833997877880272,3.567071381412406
-232.1316181209084,254.6060957910715,-3.166062489001065,0.592156498356264,-0.9829553273168408,0.18384456614064637,3.220962744709285
-231.6862408159115,229.6210157341558,-2.603627459255852,0.4875121526755768,-0.9829178347927165,0.18404491312285162,2.6488759966441346
-230.6859560757528,296.1929554908073,-3.805670389340914,0.706555229627457,-0.9831985731284362,0.1825392171512939,3.870703735087475
-230.649250941772,203.6142406990048,-1.477858255070313,0.28132043911652743,-0.9823601090070218,0.18699897387876802,1.504395629993715
-230.4728575593184,151.4533236055082,0.9736283667162758,-0.01893790240632105,0.9998108858152087,-0.019447174741020517,0.9738125284787387
-229.3660607951622,177.5693581288697,-0.12007280551049382,0.08225942922782307,-0.8249729863729135,0.5651721611641507,0.14554756033698438
-229.0277928833999,271.1494700807025,-3.3968392814906845,0.6345971483950876,-0.9829930690123614,0.18364265918805167,3.455608578098701
-228.9363188017217,246.2576326032458,-3.0412169826970907,0.5680536842847442,-0.98299926183234,0.1836095074800724,3.093814106256979
-228.0849864594861,220.479574247017,-2.272331612989136,0.42200487081488824,-0.9831887028000678,0.18259237302341036,2.3111856416959022
-227.240522777198,287.2181089897292,-3.611264875141091,0.675216210124456,-0.982965536923237,0.1837899704042972,3.673846884240364
-227.0481614300123,194.4506311708719,-1.0352924321702301,0.20753318935633747,-0.9804941233344402,0.19654840143493293,1.0558884622882116
-226.6044948636275,263.213252386397,-3.3027197640920813,0.6174410453380341,-0.9829701040498149,0.18376554232036033,3.359939178704367
-226.4421533214755,168.4538247101106,0.3233724908438715,0.031127061932935667,0.9953991837753574,0.09581474280794211,0.32486714487486507
-226.0009595454548,142.8043537878788,0.9510898366266084,-0.02843889134050037,0.9995532535179346,-0.029888014014179915,0.9515149225708998
-225.5449827649634,237.3134812754739,-2.8643104436971782,0.5341138805864186,-0.9830547392426083,0.18331224632480875,2.9136835715821663
-224.6166193750003,303.7562811875001,-3.5863753934896994,0.6643912794342682,-0.9832698441679311,0.18215491634861997,3.6473969122124204
-224.4761879239086,211.3314129628598,-1.8919029681865476,0.3500762333791853,-0.9833076948033859,0.18195048046227094,1.9240192853009626
-224.0269198093587,159.6578786247783,0.6893191160100022,-0.0048959923930697,0.9999747771360807,-0.007102470812732807,0.6893365030508132
-223.6308308764775,278.8010223144964,-3.5313065891589943,0.6608503879106841,-0.9829361381601226,0.18394713452202613,3.5926103966112763
-223.4127643564615,185.3138672477768,-0.5685533497369392,0.13640091130764523,-0.9724074389649079,0.2332890324162474,0.5846863433522715
-223.0143260593632,254.1109370613439,-3.1838477566509007,0.5944040189653766,-0.9830154715942601,0.18352270324489667,3.238858236368669
-221.9488509613028,228.176284552822,-2.6113279466226116,0.4819604893397961,-0.983390974811337,0.18149983652777374,2.6554320850093154
-221.369259353042,294.5903527640001,-3.8174349835510895,0.7089401694468837,-0.9831892928414041,0.18258919585238256,3.8827060173923913
-220.8749575717351,202.1715380481522,-1.4799764443025796,0.27422699984601323,-0.9832632898335577,0.18219029300621112,1.505168004953285
-220.6629675584032,151.2079695981623,0.9452613827301124,-0.0268689438955714,0.9995962576661299,-0.02841340634045854,0.9456431789141755
-220.280060736539,270.6729510700733,-3.4189705280173635,0.6401793710316213,-0.9829178566208734,0.18404479654646042,3.478388865343519
-219.4183535204178,244.9993670434813,-3.04736673813451,0.564821005592452,-0.983253464195753,0.18224331303795757,3.0992687532782686
-218.6571292093143,175.4326550418168,-0.07114556814859939,0.0696570538197477,-0.7145421306741774,0.6995924124028269,0.09956805217555592
-218.533880639277,166.7238189427761,0.3610707049379884,0.02166125541300898,0.998205339101581,0.05988406289738209,0.3617198694438605
-218.3534577191902,219.0320300575173,-2.2788369380246283,0.41449741115911226,-0.9838574899691376,0.17895373545033455,2.3162266499552824
-218.0775765151785,286.4048613272196,-3.6314248975771455,0.6790075113346199,-0.9829644668844955,0.1837956932098232,3.694360294718426
-217.2652134105578,192.9934455340088,-1.031118009029014,0.20138618487163748,-0.9814561485481982,0.1916867978681295,1.0506001827532256
-216.9305218133753,261.7712274424939,-3.3115421647379386,0.617640985441264,-0.9830477369498726,0.18334979377608882,3.3686483781680283
-216.0422937727275,142.5181852272727,0.9389602427747588,-0.0280788244352748,0.999553170045209,-0.029890805485525168,0.9393799858913862
-215.7885161493359,235.878494626665,-2.867517157322817,0.5263057795523223,-0.9835703808099108,0.18052508411145246,2.9154163375289825
-215.1411900325169,159.5176009553455,0.6590518846347887,-0.008332312191389416,0.9999200884050765,-0.0126418671083078,0.6591045547309786
-215.0550125000003,301.98561325,-3.594174037782737,0.6655747625710283,-0.9832826428396079,0.1820858157308146,3.655280670269103
-214.7448401884494,209.881234008429,-1.8956192035744086,0.3418096256253262,-0.9841291341249241,0.17745378938339745,1.9261894987591954
-214.4441916147566,278.5134953453681,-3.5622505667103135,0.667272162374467,-0.9829046485756194,0.18411532203604947,3.6242076704719675
-213.5905984253872,184.1139464333062,-0.5699556789979773,0.13625538185431102,-0.9725936991035504,0.23251128244468539,0.5860162157366547
-213.3331176998314,252.6671996026226,-3.188007267841856,0.5904777941828058,-0.9832761465534072,0.1821208928681233,3.2422298446031688
-212.2349218589295,226.7331113761031,-2.6176588020171487,0.47248448864135617,-0.9840976116037905,0.1776285192071227,2.659958495124414
-211.7777231132993,293.2201596414233,-3.831474081897641,0.7124312350300275,-0.983148554432066,0.18280842408964387,3.897146636309671
-211.120868542194,200.7164845568897,-1.4782341064338815,0.2670958382586555,-0.9840654508450334,0.17780660407634305,1.5021705163660581
-210.8174309880428,269.3946422552628,-3.4317401193361206,0.6404032323340402,-0.9830299747287957,0.18344500207065678,3.4909821750683543
-210.8148260809466,150.9141422644102,0.9253783208920942,-0.024179112808696265,0.9996588151180812,-0.026119980028974796,0.9256941537426318
-210.2022242837658,168.23512031574,0.24597120224633162,0.03655576583874066,0.9891359746937232,0.14700348147815548,0.2486727897269072
-209.7297159937078,243.5563864835757,-3.0484908766156704,0.5566348368373937,-0.9837353840617696,0.17962375718384957,3.0988931840884693
-209.4852268667674,176.686867083424,-0.19321079914275968,0.08951301807536846,-0.9073530501731094,0.4203694117577478,0.21293894268157026
-208.6250898957499,217.5875577003927,-2.2861771650887603,0.4048498719726033,-0.9846796820958417,0.1743729441961458,2.3217470682676686
-208.3405717933119,284.9521554492871,-3.646216631494085,0.681949355850624,-0.9829558904460358,0.18384155525190937,3.7094407459520298
-207.4910948923846,191.5381706857632,-1.023705503915115,0.19827602979167594,-0.9817548869976356,0.19015083974639604,1.0427302348815102
-207.2603055181769,260.3312265603114,-3.317773265896921,0.6137978340419782,-0.983314074004835,0.181916002220844,3.374072794854157
-206.0836280000003,142.2320166666667,0.9308400226321805,-0.027668357694762266,0.9995585322259306,-0.029710951757611386,0.9312511400000558
-205.8492279775147,234.4807585077419,-2.8710660554733316,0.5151913024370763,-0.9842788511468797,0.17662146864121162,2.9169234431157096
-205.4934056250003,300.2149453125,-3.6078389294067104,0.6681668258827488,-0.983279637976872,0.18210204155931767,3.6691890994813536
-205.2751317658227,159.4522464412805,0.6251251302527133,0.008551688527633257,0.9999064424400493,0.013678682936749589,0.6251836209068065
-205.0074013396201,208.4379249677611,-1.897946338813793,0.3322719811868777,-0.9850188878160112,0.1724464863246229,1.9268121274526309
-204.7889682895524,277.077607257145,-3.5767593577102255,0.6674399693570158,-0.983031241782693,0.1834382121565097,3.638500187668397
-203.8040922522201,182.7107797392188,-0.5565369365034495,0.13979240161527548,-0.9698720212579108,0.24361498800585812,0.5738251277541017
-203.3871283623646,251.2697988992867,-3.1904010680043644,0.5824449517405558,-0.9837409287444174,0.1795933882777173,3.243131372074133
-203.3733576407454,166.2379357625677,0.30612024608381533,0.040769980940142475,0.9912474252885126,0.132017202889981,0.3088232446048633
-202.3865397862134,225.3193181814333,-2.6249659766578555,0.4612986351514914,-0.9849072821267176,0.1730827709905358,2.6651909517713657
-202.2241093744761,291.1674725234101,-3.847436346359082,0.7156732431638337,-0.9831359704445402,0.18287608815280437,3.9134325892067645
-201.3583624532321,199.275525489348,-1.4728179413242097,0.26002662871799653,-0.9847701011647274,0.1738615766982817,1.4955957127275172
-201.1720901631497,172.9418338870382,-0.044180119770893166,0.08205682188008415,-0.47406386399616657,0.8804904615343792,0.09319444725964268
-201.1472583301252,268.0094313068809,-3.4400631914235418,0.6362005467902668,-0.9833253868252927,0.18185484218158326,3.498397618442386
-200.8677974149344,150.23494723691,0.90752678257619,-0.010056498744808934,0.9999386089987583,-0.011080533995632,0.9075824999745729
-199.5601797312801,242.1960299412067,-3.049426328686859,0.5450538550257537,-0.9843988796078692,0.17595125980444679,3.0977547738591333
-198.8755180573664,216.1509172492911,-2.2929894294958553,0.39405239885931986,-0.9855528484010199,0.1693681877113771,2.3266022042511936
-198.7545016941721,283.3462744113879,-3.6566175776205436,0.6806857705181302,-0.9831114393446074,0.18300791739641842,3.719433455131224
-197.7072630652214,190.150975522773,-1.0143293212901319,0.1979943013516704,-0.9814766967155233,0.1915815591448839,1.0334726485962924
-197.1129026517623,258.980645835153,-3.3229693521068033,0.6057868123432631,-0.9837858818142992,0.17934697862763666,3.377736368790513
-196.8439843502433,164.3225424062119,0.37030994547377194,0.05065363745197133,0.9907739095950254,0.13552512706427755,0.3737582730909159
-196.124962227273,141.9458481060606,0.9133900336146475,-0.0270882477650066,0.9995605262611479,-0.029643790927223614,0.9137916210348754
-195.9317987500002,298.4442773750001,-3.6209677607966886,0.670573200052132,-0.9832808568162137,0.18209546018166622,3.6825366177890397
-195.8493106918734,233.1370457162002,-2.8743780060784982,0.5028295305312077,-0.985041324639582,0.17231827747600478,2.9180278371876507
-195.409115696419,156.542515227733,0.6953539381133722,0.02249474939057222,0.9994771467967152,0.03233315683779242,0.6957176963394852
-195.2584119466289,206.9981317745549,-1.8949912322028435,0.3204510585859085,-0.9860014025196312,0.1667370211720245,1.9218950676544442
-195.1344769462077,275.6471496631253,-3.587868966779414,0.6621762818933532,-0.9833919424550739,0.1814945936231618,3.6484628477046175
-194.0566064458861,180.9688707834161,-0.5205767918935967,0.14296267572975235,-0.9642981290529083,0.2648190293484605,0.5398504634711722
-193.148510443237,249.893449206032,-3.190469908130865,0.5692366055985897,-0.9844537380684542,0.1756440650948601,3.2408530586624833
-192.6888181870483,289.806345916536,-3.858483704469695,0.7149024949259323,-0.9832651885709345,0.18218004540718652,3.92415367626059
-192.566534080478,223.9413034826291,-2.6295654222858045,0.4488750695138908,-0.98574109706216,0.1682690986565551,2.6676025075172314
-191.5953012423735,197.844122508332,-1.4585576766767456,0.2506149233506336,-0.9855573134973841,0.1693422032802779,1.4799318687016338
-190.9890466070645,266.7121094569329,-3.4490976929282975,0.6273376249472121,-0.9838584136484887,0.17894865714243072,3.5056850102423227
-190.902356777288,150.1283316130624,0.8700930221763729,0.006375113902065584,0.9999731591018347,0.007326737056615894,0.8701163768814367
-190.5849551105819,171.6651621838135,-0.031467555837370216,0.09837853913808298,-0.3046564901925437,0.9524622947831376,0.10328864426122233
-189.5907247922061,240.806997466362,-3.0480303371831936,0.5301384687821323,-0.9852092319123478,0.1713556808357454,3.09378986559717
-189.3569795177542,281.6939767525814,-3.663768052390978,0.6744123402455947,-0.9834767247389151,0.1810346151895163,3.725322582863975
-189.1284787843518,214.7199696490713,-2.2965503151295215,0.3817274506902868,-0.9864656400533773,0.16396810968624495,2.3280591050340647
-187.9357916740939,188.6679263182876,-0.9884071961129144,0.1940125024178989,-0.9812748943663872,0.1926125169510942,1.007268403367369
-187.715483000622,163.0989178687916,0.386745048121486,0.06771961522866632,0.9850134958512685,0.1724772825355939,0.39262918706230837
-187.0523122342226,257.5453143489795,-3.325749671618507,0.5913485215617713,-0.984557194645198,0.1750632185022819,3.3779141422220755
-186.3701918750002,296.6736094375,-3.6298033415494118,0.6721218064101125,-0.9832851088461092,0.1820724985314785,3.691506470395964
-186.2956814674596,231.7400629442235,-2.87496082243015,0.48787345263916376,-0.9859050921125855,0.16730555683083093,2.9160624541148468
-186.1662964545457,141.6596795454546,0.8841127066730357,-0.025604030659479665,0.9995809186417084,-0.02894800662218976,0.8844833771681256
-185.9661343770615,155.5279038188315,0.6907092054119621,0.04074531989869919,0.998264585138128,0.058888182677014636,0.6919099562330863
-185.5007728108335,205.569203599248,-1.8877693002047813,0.3052266221511682,-0.9871795817183454,0.1596135127061383,1.9122856014898668
-185.2334686623461,273.9625434476311,-3.5959498071754816,0.6521728748133674,-0.9839486104071455,0.1784520441963252,3.654611398543998
-184.2942861924904,179.4594838140195,-0.4901771640383405,0.1451347003520964,-0.9588529633721657,0.28390314304779396,0.5112120239107869
-183.5166600985643,248.4914766122236,-3.1916902194754866,0.551698198239542,-0.9853873039752243,0.17032868567695483,3.239021049489527
-183.1228318530418,287.5076810140001,-3.8685367568512254,0.7106545511016947,-0.9835423330668486,0.18067783224684894,3.9332691911577253
-182.9429212711874,222.4828998796128,-2.629559520536988,0.43230569084970166,-0.986753855347705,0.16222462500015344,2.664858623339661
-181.8112055042308,196.4029723457804,-1.432881566468672,0.2339397090310198,-0.9869328959521514,0.16113180594624948,1.45185308175009
-181.0952847249011,265.3000827924647,-3.457987685832519,0.6130592992071661,-0.9846455254789723,0.1745657158615015,3.5119112374480252
-180.9391343249329,150.1410528121319,0.8265000285121884,0.019966003727710718,0.9997083402342788,0.024150247742486017,0.8267411556439556
-180.6584878135549,170.2351874251399,0.0005080090174972334,0.10562154052862625,0.004809654726589677,0.9999884335438141,0.10562276220967759
-180.1344599200737,239.4700067087814,-3.0520083713449058,0.512015878672097,-0.9862179344560523,0.1654514604264272,3.094659166818172
-179.4113453066868,213.2866930227204,-2.2974550670217595,0.36448746064479076,-0.9876480349083409,0.1566887332953221,2.3261880607447125
-179.2643314346565,279.9618130628137,-3.672308140939224,0.6658559295224209,-0.9839563973800466,0.17840910306057742,3.7321858475816376
-178.119461033433,187.2097863925928,-0.9525429682269252,0.18085929819504362,-0.9824478715834108,0.18653734109080106,0.969560824323139
-177.6449784618939,159.5455768012549,0.5078532151318116,0.06773747769778544,0.991221835711624,0.13220919940941472,0.5123507138714418
-177.3838888598376,256.1094585409322,-3.3349916288171806,0.5727974186471841,-0.9855688287497769,0.1692751718262102,3.383824174966771
-176.8085850000002,294.9029415,-3.638431304743689,0.6738989725007674,-0.9832764208430819,0.1821194119637403,3.7003137954066077
-176.7818996828866,230.2302156749149,-2.87801291431394,0.46689544233501423,-0.9870951440505991,0.16013487000565152,2.9156388131987523
-176.2076306818185,141.3735109848485,0.8434337645427598,-0.02329425979451047,0.9996188310607085,-0.02760783564176664,0.8437553778851697
-175.7867389893532,204.1560049170216,-1.8805239011557182,0.28550343277590245,-0.9886706402781757,0.1501011827133353,1.902073172342417
-175.2898658942732,272.3286165759405,-3.608956173876871,0.6401388471824799,-0.9846307656023948,0.17464894912149298,3.665288857462137
-174.4807630301265,178.0018842127056,-0.4558832998577944,0.13827409667442067,-0.9569500091252675,0.29025278643821906,0.4763919698109517
-173.9347795485517,247.038491594862,-3.2028963238758585,0.5304000090845364,-0.9865640225787502,0.16337511852554348,3.2465164455357938
-173.501773867925,285.8975277498841,-3.882043779093491,0.7065965588070225,-0.9838355281858665,0.17907443558262892,3.9458259717980972
-173.3111778193393,220.9756026383918,-2.6303717287049664,0.40814915112213224,-0.9881745852568536,0.1533329353154283,2.66184919947244
-172.0698348473924,194.9619370816073,-1.4055396718991917,0.20891360800507905,-0.9891334151222685,0.1470207029249898,1.4209808812549827
-171.298700793843,263.7473212453104,-3.473646886579333,0.5963231061773732,-0.9855824996945889,0.16919555637121733,3.524460801257878
-170.9855520548173,149.852140881537,0.7881063254530326,0.024711017828210734,0.9995087963744089,0.031339527280743046,0.7884936363859809
-170.8294889527922,168.7887915862009,0.0321865785662612,0.09857083722147501,0.3104033742242899,0.950604936485276,0.1036927470479234
-170.6116882905478,237.8699782986994,-3.059153770561751,0.4869537381148661,-0.9875667690343275,0.15720011672737164,3.0976677896453357
-169.703803720956,211.8268431505099,-2.294817578781642,0.337947316999879,-0.9893296911244311,0.14569407077721971,2.319568086724909
-169.6794032421515,278.3426911496613,-3.686355004666335,0.6576498325134429,-0.9844565777730352,0.1756281483117209,3.744558254672171
-168.3523775055755,185.751209005721,-0.9095659366205028,0.1506823766524911,-0.986553854686477,0.16343650694766332,0.9219627821631281
-167.7165805355035,254.6622051312159,-3.354516191058865,0.551738998678712,-0.9867421400277043,0.16229586899716994,3.3995874453731973
-167.2469781250001,293.1322735625,-3.651749811932106,0.6763671253442892,-0.9832763562211934,0.18211976086183768,3.7138590680305397
-167.1893389813052,228.6722445256384,-2.883277329695995,0.43742326149972793,-0.9886868888582893,0.1499941192171101,2.916269409646497
-166.6162610219657,159.3029201325939,0.47498715113728424,0.060699660264248716,0.9919332442208278,0.1267613466698091,0.4788499164683111
-166.2489649090912,141.0873424242424,0.796501289147804,-0.021402960578207633,0.9996391641923271,-0.02686152290667613,0.796788799077664
-166.0162882728269,202.6778987858717,-1.8715889390813405,0.25935773637614623,-0.9905344265512264,0.13726452497580452,1.8894738929950252
-165.7250902187927,270.6362296585427,-3.6273451982147162,0.6271017510364869,-0.9853828078238251,0.17035469481418594,3.681153323778349
-164.6707602064269,176.5531172599529,-0.4123722369670862,0.10616490044870908,-0.9684213388714014,0.24931929411604384,0.4258190318768326
-164.2256843690108,245.5431271093127,-3.220037067036435,0.5039829662935039,-0.987972120624814,0.1546321081409288,3.2592387981555766
-163.9996181030417,283.9663451390001,-3.9007595361553538,0.7026458859703114,-0.9841609183885265,0.17727742867227098,3.963538343447422
-163.586535300069,219.5272428892453,-2.635240064325345,0.3756384508808606,-0.9899928068064866,0.1411178318690254,2.661877991645301
-162.2964194892991,193.5071123571856,-1.388081078212805,0.1827570576651548,-0.9914436858962211,0.13053512054813182,1.400060435059447
-161.6300842672042,262.3004142374084,-3.4977154656900367,0.5780521049455034,-0.9866171636048878,0.16305389440380175,3.5451597587357324
-161.2015686379801,149.6677165616568,0.752236512610695,0.013183084873231617,0.9998464692908722,0.01752249544377558,0.7523520217501081
-161.0151470783214,167.3937650815722,0.07078750928432091,0.06446591359655056,0.7393490491386948,0.6733223474218777,0.09574301795178457
-160.9792021482943,236.3366241647413,-3.06897392774654,0.4547553715823138,-0.9891991366212367,0.14657785681268456,3.102483427380555
-160.0807917837359,276.692447629047,-3.706505271189179,0.6491845690682676,-0.9850058125448911,0.17252115595711412,3.7629273086347976
-159.9697360032921,210.3898717439534,-2.2950964266819214,0.3038828063147339,-0.9913480200628859,0.13125967818563286,2.315126857807546
-158.5637807073456,184.3106872221624,-0.876488684798261,0.1145089474251527,-0.9915736441295612,0.1295442328612983,0.8839370529736842
-158.0492132035242,253.2131040326091,-3.3771220508088455,0.526428440276372,-0.9880676123912419,0.15402075620990405,3.4179058279582772
-157.6853712500001,291.361605625,-3.670769995973591,0.6800300655031336,-0.9832696365543591,0.18215603704038605,3.7332282616159644
-157.4556618190864,227.2186941013563,-2.8922214617985365,0.401091060048687,-0.9905205489315697,0.1373646320720943,2.9199005158633473
-156.7143565200897,158.3696415951148,0.4815917096333691,0.021678578999626618,0.9989883874068951,0.04496889843182093,0.48207938721234944
-156.290299136364,140.8011738636364,0.7603190576035508,-0.021534191260783365,0.999599157098746,-0.02831121910968355,0.7606239483137561
-156.2556250379923,201.2591285843478,-1.8669277293427449,0.22663082290292225,-0.992712388683993,0.12050773150848387,1.8806330520541514
-155.9431749269135,269.3315234420216,-3.658655946200298,0.6131090836164589,-0.9862478358265906,0.16527312645244638,3.709671964079818
-154.8644179266387,175.1143559393061,-0.36596828370223927,0.06004214905414692,-0.9868072752435677,0.16189935616414822,0.37086095014034987
-154.557528034461,244.1102248438328,-3.238060475552009,0.47198041462761914,-0.9895433093591416,0.14423605271414658,3.272277670847045
-154.4380112280418,282.1956772015,-3.9278271051699765,0.6989292050010447,-0.984534468329807,0.17519098341679676,3.9895272654427805
-153.8534660610487,218.0851871431719,-2.6444014399673,0.337841424591858,-0.9919376061519681,0.12672720900226186,2.6658949348898555
-152.5206105646619,192.0818134634036,-1.375361595466881,0.15135613692749436,-0.993999142209635,0.10938786626728685,1.3836647709871126
-151.9621296719662,260.8540495279738,-3.5258023311765174,0.5549283083786605,-0.9878395586564339,0.15547670678742118,3.5692054446290657
-151.3576943199935,234.9236662294159,-3.081241628465657,0.4175575615881418,-0.9909422728258768,0.13428853981887454,3.109405777673466
-151.3266734605729,149.3542421492409,0.7307792331028992,-0.015631190618239584,0.9997713176033708,-0.021384866088424208,0.73094638767464
-150.8741146166884,166.3055672079622,0.09668800082940572,0.017334323512025917,0.9843064727127965,0.1764674694545507,0.09822956925491802
-150.4804415083212,275.0621467033307,-3.734914137378515,0.6379244303741657,-0.9857252075935838,0.1683621546387013,3.789001345006109
-150.233679023578,208.9566979181557,-2.300419158315702,0.2655222672424444,-0.9934045446467167,0.11466215886354794,2.315692202851556
-148.7052128656504,182.8786886962453,-0.8541407714618873,0.0813781676063301,-0.9954920148715956,0.09484539170086763,0.8580086617490944
-148.3812636680517,251.7663018283453,-3.4018835037530546,0.4948322293624956,-0.9895859084673092,0.14394349503513607,3.4376838581118854
-148.1237643750001,289.5909376875,-3.6998584003193478,0.6853925742770673,-0.9832708872617141,0.18214928565207614,3.7628068198205162
-147.7212025395828,225.7768629890092,-2.904445453760728,0.3612715015385806,-0.9923527222854973,0.12343449506747532,2.9268277181438784
-146.517637698019,199.8223104269881,-1.8619472352033546,0.18837024847271255,-0.9949214275118132,0.10065462273465421,1.8714515374946497
-146.4424764218423,267.6219702676418,-3.689143634981633,0.5919433301212448,-0.9873703735343714,0.15842899187521145,3.736332113932128
-146.3316333636367,140.5150053030303,0.7532064563081486,-0.021864842911402768,0.9995789241970165,-0.029016793433028217,0.7535237469249522
-145.7273144470616,157.7031375486498,0.4823077385505367,-0.0217295636073178,0.9989866417240473,-0.04500766220222889,0.4827969848707605
-145.0380879339897,173.7239704553238,-0.3273689607020244,0.02270187275130595,-0.9976041730355492,0.06918030024550458,0.3281551636917208
-144.8764043530417,280.425009264,-3.965550970556205,0.6936323916568768,-0.9850447634234255,0.17229861883395228,4.025757120696044
-144.869124353507,242.6501545046293,-3.258005808949807,0.43374825448329224,-0.9912538898322665,0.13196865496170243,3.2867521049537625
-144.1177984036619,216.6447106294582,-2.6571566713538277,0.29734543363307936,-0.9937969877445688,0.11120947419092093,2.673741925284226
-142.7353931641452,190.6460219360685,-1.3582410002753091,0.11248443115206462,-0.9965882736477183,0.0825337072223261,1.3628908107696946
-142.2940962541205,259.4074558704875,-3.5613912046628795,0.5251260142462605,-0.989303401797498,0.14587247578586734,3.599897865702342
-141.5579178935155,233.4456765255468,-3.0967221654132078,0.3750825740385418,-0.9927444123529647,0.12024363493327594,3.1193549184260587
-141.0828790996336,148.9836216190145,0.7286454658856577,-0.03936132660522513,0.9985441129160009,-0.05394121393514479,0.7297078381022437
-140.8788984466416,273.4398430785512,-3.7752910592206432,0.6223863522657089,-0.9866818110671127,0.16266223811727926,3.826249776650492
-140.8636696658977,165.4057057210626,0.11101593352311238,-0.017768904149312603,0.9874318124887923,-0.15804561267273004,0.11242896179666326
-140.4997249888723,207.5030960573236,-2.3049180979106034,0.22336803549104237,-0.9953371100392517,0.09645743817202744,2.3157160269244934
-138.9409222973254,181.422296446294,-0.8252338782400007,0.044541301426894685,-0.9985465701242018,0.05389570755814135,0.8264350436228087
-138.7134125935866,250.3179137332682,-3.4331222619833137,0.455666592580441,-0.9913065202242807,0.13157272878840676,3.4632297800347143
-138.5621575000001,287.82026975,-3.7435045826829465,0.6932311454604944,-0.9832824961444175,0.18208660789855907,3.8071506381550875
-137.9846767401909,224.343243305106,-2.9189961530377495,0.31796790768642874,-0.9941193485576075,0.10828998487116887,2.9362632940129307
-136.7443436286511,198.3493108936432,-1.8519591434661766,0.14546831745296426,-0.9969292812033448,0.07830714066662252,1.8576635057110238
-136.6542143582275,266.3503211660375,-3.7418169171719433,0.5666908789631503,-0.9887253286429083,0.14974052390710071,3.7844857502617413
-136.3729675909095,140.2288367424242,0.7723598049714672,-0.022957474657054434,0.9995585401172719,-0.02971068626989506,0.7727009214296254
-136.0108063776985,157.3319393587637,0.47898052013553477,-0.04784673565205527,0.9950477396679039,-0.099398167899591,0.48136436176961117
-135.3147974780418,278.6543413265001,-4.020026297404928,0.6860385612730041,-0.9857489272711145,0.16822322189236275,4.078144227388323
-135.2301641233864,241.2010435233965,-3.282747496947136,0.3882907492072521,-0.9930772118927416,0.1174634037449062,3.3056316846606815
-135.2291566191698,172.4552103363893,-0.2987977238015792,-0.0099882120110084,-0.9994417520272256,-0.033409344572285705,0.2989646201947342
-134.3775655356889,215.2037861167638,-2.6669112758521476,0.2526194365169432,-0.9955436859038987,0.09430148173215279,2.6788490687184052
-132.9523482846832,189.185810196629,-1.3369327611520596,0.07088038111468419,-0.9985975460955322,0.052942808123309405,1.3388103809982326
-132.6259542019793,257.960960629199,-3.608217843752828,0.48552891291684436,-0.991067659199225,0.13336001983116522,3.6407381577441846
-131.8906839325246,232.0543092323158,-3.115920768589538,0.32700172212995465,-0.9945382991112824,0.10437227410015257,3.133032454731928
-131.2796452596861,271.8154812450464,-3.835319078161851,0.6009340778811508,-0.9879465094483039,0.1547956539083459,3.882112079431909
-131.1887089804128,164.1713168222972,0.14755531771709413,-0.04722548038292074,0.9524095718194797,-0.30482127141430787,0.15492842794009828
-131.1350649120724,148.7098848676836,0.7422762194988445,-0.05489670675467298,0.9972763308129597,-0.07375581333183276,0.7443034558874527
-130.7591772830529,206.0728149705263,-2.305225078886045,0.17784417314697454,-0.9970372893529841,0.07691972204612982,2.3120750883670502
-129.1165188202753,179.9835895244499,-0.7929835635883319,0.005813432813555233,-0.999973128652645,0.007330891667510866,0.7930048726977204
-129.0454167590069,248.8706894682521,-3.4704303310663907,0.4053147815132156,-0.9932489256124838,0.1160024644981581,3.494018711297735
-129.0005506250001,286.0496018125,-3.812640074770322,0.70654290111321,-0.983258981658102,0.18221354227573827,3.877554282129151
-128.2376054245337,222.9134747391291,-2.9324477013880874,0.26827822125911166,-0.9958412338145206,0.09110563667947978,2.9446939952019173
-128.1883987684984,156.3259949925324,0.507971448406795,-0.06520779282537983,0.9918611490808841,-0.12732423549328034,0.5121396768867403
-127.1699221680872,264.6124603246243,-3.7990940583965638,0.5250739280355391,-0.9905836478064337,0.13690886274635217,3.8352077250713217
-126.9898315582776,196.9478710164112,-1.8425779565803762,0.10221550505005807,-0.9984648498402388,0.05538902087516558,1.8454109394789424
-126.4143018181823,139.9426681818182,0.8142263185680413,-0.0264022762924081,0.9994746845696025,-0.03240917932459207,0.8146542690259998
-125.7531906030418,276.8836733890001,-4.10161782103499,0.6706370067347224,-0.9868951597000046,0.1613627706774465,4.156082620044256
-125.5493687044499,239.752451130836,-3.3102851319633166,0.3325056643246384,-0.9949931330477567,0.09994330987019155,3.3269426913767783
-125.4192230239411,171.0922385932613,-0.2564771641119791,-0.042136091473492295,-0.9867719250955452,-0.16211467497802856,0.2599153437478933
-124.6366241376315,213.7642262794749,-2.672830656916741,0.2026484335501719,-0.9971381545649595,0.0756009306211698,2.6805018388679227
-123.187080239425,187.7657713629072,-1.3165303110315825,0.03234020998936297,-0.9996984235280045,0.02455732061162943,1.3169274653704628
-122.9583766627453,256.5141755200328,-3.6641258300293367,0.42865990632845546,-0.9932263181375566,0.11619587324390356,3.689114719493241
-122.0581486967224,230.5952239590584,-3.1362491127110688,0.2695029293646875,-0.9963282019871952,0.08561608449913281,3.1478072250246067
-121.6785731916444,270.1950833651679,-3.9236862944537365,0.5645744868314422,-0.989806029107604,0.14242199528948146,3.964096175481251
-121.3170254412621,161.4064977229836,0.2773867040101757,-0.0723939249192638,0.9675898529061663,-0.2525269818316918,0.2866779794941439
-121.2903881310462,150.010336190934,0.741098192146067,-0.06761258418441526,0.9958640742565761,-0.09085563056350908,0.7441760490248684
-121.0181239913766,204.6392393822725,-2.302328638419039,0.1313181521851717,-0.9983773426153121,0.05694454980406792,2.3060706009092162
-119.43894375,284.278933875,-3.921605370258691,0.7195619263699992,-0.9835798126621357,0.18047368817508588,3.9870738701362316
-119.3781786036364,247.4196341595694,-3.50923895774876,0.3400136634433228,-0.9953388603506274,0.0964393751323298,3.525672610142603
-119.3088427873972,178.5937086429369,-0.7598407101786138,-0.02728208988329085,-0.999356037619348,-0.03588189061011412,0.7603303343107785
-118.4977273691501,221.4663145267525,-2.945630213305255,0.21200572508689697,-0.9974199658487679,0.07178726715959394,2.9532496983842025
-117.3690827211194,263.3717867031143,-3.8828751814690907,0.4580941798387482,-0.9931124033165541,0.11716549995121353,3.909804336852518
-117.2464751302213,195.5084745494293,-1.8281646712326614,0.06081910291342441,-0.9994470840841236,0.03324945286381065,1.829176051784633
-116.455636045455,139.6564996212121,0.8588258359059836,-0.024899093095060703,0.9995799962328517,-0.028979840081204522,0.8591866975556407
-116.1915837280419,275.1130054515,-4.228529235435912,0.6353700855362271,-0.9888989020836922,0.14858991034948457,4.275997502399941
-115.833684999536,238.3103576335837,-3.337541895162713,0.26679933303842046,-0.996820120418526,0.07968467562082092,3.3481887321469888
-115.5867937194804,169.8755296751018,-0.21248027743897616,-0.06888955248129267,-0.951252991751424,-0.3084116497215458,0.22336884013133312
-114.8977652666031,212.3237072114677,-2.678567657531721,0.15055122386024059,-0.9984241827656504,0.05611729919323462,2.6827952525268843
-114.6881003424679,156.1049103358019,0.5114362073585303,-0.08117549671776232,0.9876369796238463,-0.15675840162328122,0.5178382522223065
-113.3665562143885,186.3234257072514,-1.2891304096733227,-0.002272452375999333,-0.9999984463082252,-0.0017627765416569662,1.2891324125877488
-113.2933820860263,255.0690213435655,-3.717802427088903,0.34715421756804155,-0.9956687467999875,0.0929717518698141,3.7339752192058557
-112.3806453051722,229.1670615629216,-3.1556111016186095,0.20676383307384302,-0.9978602819065631,0.06538239666266797,3.1623776983981533
-112.3080146698899,269.3740930777226,-4.05394524784688,0.4955198701082953,-0.9926124070343794,0.1213285185000446,4.084117042178448
-112.0395935864839,162.7548586711401,0.19234676778309412,-0.08207168369439131,0.919771730805521,-0.392453772068783,0.209124461364604
-111.2848707472705,203.1579183990167,-2.2941548253002657,0.08556139925036121,-0.9993052516213884,0.03726947922783264,2.2957497937471696
-111.0366711138745,148.0173873811619,0.8166533639226307,-0.0698739468388881,0.9963596051637462,-0.08524985160071277,0.8196371668323689
-109.877336875,282.5082659375,-4.1378575578802055,0.8004089606521706,-0.9818005033133237,0.18991516973034145,4.214560436581569
-109.7088869655583,245.9738492559677,-3.5405515527854625,0.2606821054237609,-0.9973004633127621,0.07342878097959905,3.5501352732001235
-109.5103355959402,177.1538371890028,-0.7140611354776444,-0.05434535446804482,-0.9971163511902082,-0.0758879581298986,0.7161261919186312
-108.7790118190826,220.0248626766395,-2.9577415266304956,0.15311109225890276,-0.998662816224535,0.05169699691936357,2.961701866313895
-107.4210016237157,193.9903813550354,-1.8025338113996785,0.021835894519359415,-0.9999266335772213,0.012113111199248959,1.8026660665604466
-107.1057613769628,157.2725246268329,0.47286944836014116,-0.09035608738777617,0.9822293133096189,-0.18768477848593487,0.4814246957941103
-106.7203019191891,263.9310206516145,-4.034978009274253,0.34874293034015036,-0.9962857289162708,0.08610892147608662,4.0500208847349235
-106.6294209508928,273.3453393856079,-4.345578664872247,0.5044849016930358,-0.9933287351173458,0.11531705853937727,4.37476387347124
-106.4969702727277,139.3703310606061,0.9163858629939146,-0.029676536678487766,0.9994760398693643,-0.032367355886032324,0.9168662643615649
-106.1458006861561,236.8646203035024,-3.3565556584095355,0.19542737976362767,-0.9983093618031735,0.05812416138010296,3.3622399897631263
-105.4018708904757,166.9396282016545,-0.04991914309322414,-0.09295093260234852,-0.47313435961814176,-0.8809902824371736,0.1055073301662407
-105.1630085919456,210.8721628896649,-2.6809597462602355,0.09897905836640171,-0.9993191799099073,0.03689412777381039,2.6827862410305534
-103.6231926155447,253.6245232260094,-3.7518210451445326,0.24185146009072636,-0.9979287511957946,0.06432890125598208,3.7596081289859757
-103.4876054241672,184.7077037148474,-1.2412489598279428,-0.032347223949727666,-0.9996606052655723,-0.02605137770002893,1.2416703762155252
-102.6635821218649,227.722434117385,-3.168642077306,0.142340687962537,-0.9989925463560827,0.044876411676849436,3.171837556610321
-101.5371570114713,201.7484867077182,-2.2838464611376,0.04202417390511685,-0.9998307517056654,0.01839749829961581,2.284233063687492
-100.4488206792735,149.6536069219658,0.8103932546170605,-0.08316747881618473,0.994775179637824,-0.10208987205660953,0.8146496527105823
-100.31573,280.737598,-4.977844290391963,0.28498391862900213,-0.9983652094841219,0.05715687615436566,4.985995348299576
-100.0388540832684,244.5258906733113,-3.554074918048649,0.17557136558689876,-0.9987820478317733,0.04933985132698976,3.5584088898715054
-99.93521394825405,159.5989030857734,0.364157649406688,-0.101268324345035,0.9634404857778975,-0.2679224334841127,0.377976278537497
-99.64493818786002,175.4643018205717,-0.6436025932453104,-0.07617602427949026,-0.9930683421399576,-0.11753836752055032,0.6480949658091151
-99.02951737862372,218.5821116040628,-2.964790363410034,0.09570071059442065,-0.9994794372005484,0.03226227848858381,2.9663345268154226
-97.67977735337098,192.6119119724424,-1.775617848930301,-0.01236196888539875,-0.999975765698583,-0.006961897408930536,1.7756608808313012
-97.06748699196127,271.5709147921166,-4.329084983398558,0.195277327863504,-0.9989841740922109,0.045062400216848875,4.333487051816863
-96.75153339888884,261.161466033165,-3.974042362023168,0.18234072641599786,-0.9989490372577751,0.045834713501497024,3.9782233265195903
-96.53830450000038,139.0841625,0.9805665298768208,-0.028740552217380366,0.9995707341113436,-0.029297568296871346,0.9809876344054649
-96.46508968605671,235.4118510630398,-3.363538305912487,0.12427212063970416,-0.9993181633942062,0.036921650971084116,3.365833254234222
-95.49568116916134,166.4485567418971,-0.03463838578278471,-0.10343840571571401,-0.3175386138911863,-0.9482453420334128,0.10908401141618179
-95.4177779851584,209.4330569597663,-2.6773831019898977,0.049431369620588916,-0.999829610336221,0.018459422930325795,2.6778393781411935
-93.94371423960617,252.1843529050525,-3.746067051285067,0.13796799951606775,-0.9993224613193334,0.03680513962300925,3.748606877443147
-93.74327268803904,183.3684098668194,-1.1974746665644478,-0.0566066896071315,-0.9988845612319316,-0.047218993344748585,1.1988118677974096
-92.89578536281756,226.2778935510179,-3.1743338220323007,0.08095661347487781,-0.9996749443778871,0.025495207060707514,3.1753659926004616
-92.41242911426464,157.2339742649448,0.49586056986457444,-0.10596272346767353,0.977920691351364,-0.2089763657136147,0.507056016147237
-91.7909855056584,200.3179264035255,-2.263522980781341,0.0012039603323826167,-0.999999858542997,0.0005318965931851965,2.2635233009725635
-90.60235152380956,281.0074140952381,-4.439493476089994,-0.1059559474823928,-0.9997153125313762,-0.023859880349505702,4.440757704159562
-90.48602863979926,266.8641452923805,-4.147440310807097,0.07918034454113936,-0.9998178094735883,0.019087898245624218,4.148196072833265
-90.3473763275781,243.0838283696227,-3.549731491895672,0.096091894061803,-0.9996338037450281,0.027060273654322797,3.551031866466458
-90.25115957079242,147.8917486949267,0.9078856770316789,-0.08259777351350982,0.9958870016964816,-0.09060397260601802,0.9116352311909951
-89.8089861246213,174.1859244080121,-0.5869941790694789,-0.09103722773534884,-0.9881861636807385,-0.15325829801333662,0.5940117364961649
-89.29913854524801,217.141289045576,-2.9641001395950806,0.04280272970274948,-0.9998957540288402,0.014438873747521199,2.9644091673076414
-87.93157841051692,191.234476999304,-1.7371612142817154,-0.04344993776302437,-0.9996873457331069,-0.02500421526654143,1.7377045150129335
-87.32394648591332,259.287128762002,-3.916815013002175,0.06999620945912212,-0.9998403573532658,0.017867842838291285,3.9174404035566224
-86.75734392066767,233.9696611522433,-3.3608012334639796,0.059002668677080566,-0.999845926737102,0.017553426651951413,3.3613191228688812
-86.5796387272731,138.797993939394,1.0473549125606867,-0.031008930977350066,0.9995620036989288,-0.0295939311579692,1.0478138511517023
-86.26010659312016,165.0100085845135,0.05124073214173865,-0.11304421109383044,0.4128478477128125,-0.9108000080362859,0.12411529435266189
-85.91299228520523,273.5471324268839,-4.2754315076723515,-0.02180796322333435,-0.9999869913617969,-0.00510069673489015,4.275487125937515
-85.67397863089508,207.9930406388128,-2.662313395258774,0.0035433589001694498,-0.9999991143107781,0.0013309311248498798,2.6623157532431416
-84.12687589665,250.6241435691708,-3.7176860424436797,0.05347462211929805,-0.9998965685418213,0.014382357883564265,3.7180706079082673
-83.96004948922007,182.0199599330394,-1.1386682160437147,-0.07957976361298565,-0.9975667120904246,-0.0697183973503407,1.141445682021214
-83.41283797805465,156.0050209207719,0.57901035161638,-0.10914546106086885,0.982693110208595,-0.18524106226363027,0.5892077044210418
-83.16004052444418,224.8400143238001,-3.1717715713833816,0.025377075261218966,-0.9999679942148927,0.008000659088111298,3.171873089671877
-81.89791969686871,198.9433162460523,-2.2326520734948896,-0.035822386470163115,-0.9998713075429566,-0.0160427040220215,2.232939435957332
-81.24858079262384,266.3388360235003,-4.069635843478248,-0.006901775233660709,-0.9999985619314399,-0.0016959171714331853,4.069641695902022
-80.8889730476191,281.2772301904762,-4.2317307746113295,-0.11760022452650863,-0.9996140786683811,-0.02777937594625398,4.233364520284225
-80.6607860935249,241.6476623474193,-3.5328306823021958,0.029774922304356768,-0.9999644857624653,0.00842776446090281,3.532956152546197
-80.47277969056995,147.15796594967,0.9763623929310925,-0.08258625392736184,0.9964417159486756,-0.08428467664563287,0.9798489739076547
-80.09311890452148,172.7725655793274,-0.5069064902268868,-0.10535448697846488,-0.9790771204253783,-0.20348953845234713,0.5177390827054071


==> csv_files/rrt/execution_log_20260520_182936.csv <==
goal_number,x,y,yaw_rad,yaw_deg,start_time,end_time,duration_sec,status
1,-400,200,0,0,2026-05-20T17:15:02.988,2026-05-20T17:15:03.965,0.976789951324463,COMPLETED
2,-380.000717,200.169372,0,0,2026-05-20T17:15:05.966,2026-05-20T17:16:07.965,61.9990191459656,COMPLETED
3,-360.307233,203.657446,0,0,2026-05-20T17:16:09.966,2026-05-20T17:17:11.965,61.9990193843842,COMPLETED
4,-340.359067,205.096438,0,0,2026-05-20T17:17:13.966,2026-05-20T17:18:01.966,47.9992740154266,COMPLETED
5,-320.365058,205.585915,0,0,2026-05-20T17:18:03.967,2026-05-20T17:18:49.966,45.9991641044617,COMPLETED
6,-300.398078,206.734697,0,0,2026-05-20T17:18:51.967,2026-05-20T17:19:35.965,43.9984650611877,COMPLETED
7,-280.404138,207.227027,0,0,2026-05-20T17:19:37.966,2026-05-20T17:20:24.966,46.9996666908264,COMPLETED
8,-261.856356,214.708991,0,0,2026-05-20T17:20:26.966,2026-05-20T17:21:19.966,52.9991080760956,COMPLETED
9,-242.308655,218.938341,0,0,2026-05-20T17:21:21.966,2026-05-20T17:22:27.965,65.9990150928497,COMPLETED
10,-222.309269,219.09495,0,0,2026-05-20T17:22:29.966,2026-05-20T17:23:26.966,56.9997091293335,COMPLETED
11,-202.376202,220.729838,0,0,2026-05-20T17:23:28.967,2026-05-20T17:24:54.965,85.9978904724121,COMPLETED
12,-182.381515,221.190783,0,0,2026-05-20T17:24:56.965,2026-05-20T17:26:14.965,77.9993388652802,COMPLETED
13,-162.423912,222.492358,0,0,2026-05-20T17:26:16.966,2026-05-20T17:27:48.967,92.0013971328735,COMPLETED
14,-142.449891,223.511413,0,0,2026-05-20T17:27:50.968,2026-05-20T17:28:58.966,67.9980173110962,COMPLETED
15,-122.537973,225.386385,0,0,2026-05-20T17:29:00.967,2026-05-20T17:30:12.965,71.9986503124237,COMPLETED
16,-103.62933,231.902767,0,0,2026-05-20T17:30:14.966,2026-05-20T17:31:53.965,98.9987597465515,COMPLETED
17,-102.124445,251.84607,0,0,2026-05-20T17:31:55.966,2026-05-20T17:32:58.965,62.9994094371796,COMPLETED
18,-100.619559,271.789373,0,0,2026-05-20T17:33:00.966,2026-05-20T17:43:01.963,600.996603250504,TIMEOUT


==> csv_files/rrt/rrt_waypoints.csv <==
goal_number,x,y,yaw_rad,yaw_deg
1,-400.0,200.0,0.0,0.0
2,-380.000717,200.169372,0.0,0.0
3,-360.307233,203.657446,0.0,0.0
4,-340.359067,205.096438,0.0,0.0
5,-320.365058,205.585915,0.0,0.0
6,-300.398078,206.734697,0.0,0.0
7,-280.404138,207.227027,0.0,0.0
8,-261.856356,214.708991,0.0,0.0
9,-242.308655,218.938341,0.0,0.0
10,-222.309269,219.09495,0.0,0.0
11,-202.376202,220.729838,0.0,0.0
12,-182.381515,221.190783,0.0,0.0
13,-162.423912,222.492358,0.0,0.0
14,-142.449891,223.511413,0.0,0.0
15,-122.537973,225.386385,0.0,0.0
16,-103.62933,231.902767,0.0,0.0
17,-102.124445,251.84607,0.0,0.0
18,-100.619559,271.789373,0.0,0.0
19,-100.0,280.0,0.0,0.0


==> csv_files/rrt/trajectory.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-05-20T17:15:02.995,1.01,-400,200,-0.0599,-3.43,1,0,NAVIGATING: Moving to goal
2026-05-20T17:15:03.963,1.98,-400,200,-0.0599,-3.43,1,0,GOAL_REACHED: Target reached successfully
2026-05-20T17:15:05.966,3.98,-400,200,-0.0599,-3.43,2,20,GOAL_REACHED: Target reached successfully
2026-05-20T17:15:06.138,4.15,-400,200,-0.0599,-3.43,2,20,NAVIGATING: Moving to goal
2026-05-20T17:15:10.122,8.14,-400,200,-0.0599,-3.43,2,20,NAVIGATING: Moving to goal
2026-05-20T17:15:10.623,8.64,-400.004,200.002,-0.0631,-3.62,2,20.004,NAVIGATING: Moving to goal
2026-05-20T17:15:11.155,9.17,-399.978,200.006,-0.0718,-4.11,2,19.977,NAVIGATING: Moving to goal
2026-05-20T17:15:11.663,9.68,-399.899,200.008,-0.0716,-4.1,2,19.899,NAVIGATING: Moving to goal
2026-05-20T17:15:12.164,10.18,-399.767,199.988,-0.0738,-4.23,2,19.767,NAVIGATING: Moving to goal
2026-05-20T17:15:12.671,10.69,-399.652,199.968,-0.0744,-4.26,2,19.652,NAVIGATING: Moving to goal
2026-05-20T17:15:13.206,11.22,-399.488,199.926,-0.0693,-3.97,2,19.489,NAVIGATING: Moving to goal
2026-05-20T17:15:13.721,11.74,-399.347,199.884,-0.0633,-3.62,2,19.349,NAVIGATING: Moving to goal
2026-05-20T17:15:14.243,12.26,-399.156,199.806,-0.0559,-3.2,2,19.159,NAVIGATING: Moving to goal
2026-05-20T17:15:14.797,12.81,-398.935,199.722,-0.0505,-2.89,2,18.939,NAVIGATING: Moving to goal
2026-05-20T17:15:15.347,13.36,-398.706,199.61,-0.047,-2.69,2,18.714,NAVIGATING: Moving to goal
2026-05-20T17:15:15.904,13.92,-398.478,199.505,-0.0439,-2.52,2,18.489,NAVIGATING: Moving to goal
2026-05-20T17:15:16.485,14.5,-398.232,199.405,-0.0403,-2.31,2,18.247,NAVIGATING: Moving to goal
2026-05-20T17:15:16.987,15,-397.984,199.309,-0.0323,-1.85,2,18.004,NAVIGATING: Moving to goal
2026-05-20T17:15:17.525,15.54,-397.746,199.224,-0.0217,-1.24,2,17.771,NAVIGATING: Moving to goal
2026-05-20T17:15:18.045,16.06,-397.509,199.143,-0.0118,-0.67,2,17.539,NAVIGATING: Moving to goal
2026-05-20T17:15:18.572,16.59,-397.284,199.068,-0.0038,-0.22,2,17.319,NAVIGATING: Moving to goal
2026-05-20T17:15:19.073,17.09,-397.043,198.993,0.0031,0.18,2,17.083,NAVIGATING: Moving to goal
2026-05-20T17:15:19.584,17.6,-396.804,198.921,0.0088,0.51,2,16.85,NAVIGATING: Moving to goal
2026-05-20T17:15:20.111,18.13,-396.544,198.843,0.014,0.8,2,16.596,NAVIGATING: Moving to goal
2026-05-20T17:15:20.623,18.64,-396.294,198.772,0.0181,1.04,2,16.353,NAVIGATING: Moving to goal
2026-05-20T17:15:21.145,19.16,-396.056,198.686,0.0195,1.12,2,16.124,NAVIGATING: Moving to goal
2026-05-20T17:15:21.687,19.7,-395.785,198.585,0.0204,1.17,2,15.863,NAVIGATING: Moving to goal
2026-05-20T17:15:22.192,20.21,-395.534,198.474,0.0203,1.16,2,15.625,NAVIGATING: Moving to goal
2026-05-20T17:15:22.709,20.73,-395.324,198.379,0.0238,1.36,2,15.427,NAVIGATING: Moving to goal
2026-05-20T17:15:23.259,21.28,-395.06,198.247,0.032,1.83,2,15.182,NAVIGATING: Moving to goal
2026-05-20T17:15:23.823,21.84,-394.798,198.122,0.0455,2.61,2,14.938,NAVIGATING: Moving to goal
2026-05-20T17:15:24.396,22.41,-394.529,198.001,0.0637,3.65,2,14.689,NAVIGATING: Moving to goal
2026-05-20T17:15:24.904,22.92,-394.278,197.899,0.0838,4.8,2,14.457,NAVIGATING: Moving to goal
2026-05-20T17:15:25.414,23.43,-394.023,197.803,0.102,5.84,2,14.221,NAVIGATING: Moving to goal
2026-05-20T17:15:25.935,23.95,-393.777,197.717,0.1167,6.69,2,13.993,NAVIGATING: Moving to goal
2026-05-20T17:15:26.437,24.45,-393.538,197.639,0.1283,7.35,2,13.772,NAVIGATING: Moving to goal
2026-05-20T17:15:26.949,24.97,-393.291,197.558,0.1379,7.9,2,13.544,NAVIGATING: Moving to goal
2026-05-20T17:15:27.465,25.48,-393.024,197.464,0.145,8.31,2,13.302,NAVIGATING: Moving to goal
2026-05-20T17:15:28.007,26.02,-392.749,197.365,0.1505,8.62,2,13.053,NAVIGATING: Moving to goal
2026-05-20T17:15:28.514,26.53,-392.486,197.265,0.154,8.82,2,12.819,NAVIGATING: Moving to goal
2026-05-20T17:15:29.024,27.04,-392.222,197.164,0.1567,8.98,2,12.586,NAVIGATING: Moving to goal
2026-05-20T17:15:29.547,27.56,-391.953,197.057,0.1617,9.26,2,12.351,NAVIGATING: Moving to goal
2026-05-20T17:15:30.063,28.08,-391.659,196.938,0.1715,9.83,2,12.098,NAVIGATING: Moving to goal
2026-05-20T17:15:30.577,28.59,-391.385,196.828,0.1849,10.6,2,11.864,NAVIGATING: Moving to goal
2026-05-20T17:15:31.095,29.11,-391.103,196.711,0.2012,11.53,2,11.628,NAVIGATING: Moving to goal
2026-05-20T17:15:31.625,29.64,-390.822,196.597,0.2204,12.63,2,11.395,NAVIGATING: Moving to goal
2026-05-20T17:15:32.144,30.16,-390.531,196.476,0.2414,13.83,2,11.159,NAVIGATING: Moving to goal
2026-05-20T17:15:32.648,30.66,-390.304,196.389,0.26,14.9,2,10.975,NAVIGATING: Moving to goal
2026-05-20T17:15:33.192,31.21,-390.018,196.286,0.2852,16.34,2,10.744,NAVIGATING: Moving to goal
2026-05-20T17:15:33.722,31.74,-389.735,196.196,0.312,17.88,2,10.514,NAVIGATING: Moving to goal
2026-05-20T17:15:34.223,32.24,-389.492,196.121,0.3331,19.09,2,10.318,NAVIGATING: Moving to goal
2026-05-20T17:15:34.733,32.75,-389.23,196.054,0.3526,20.2,2,10.106,NAVIGATING: Moving to goal
2026-05-20T17:15:35.243,33.26,-388.965,195.987,0.3683,21.1,2,9.892,NAVIGATING: Moving to goal
2026-05-20T17:15:35.777,33.79,-388.668,195.922,0.3828,21.93,2,9.652,NAVIGATING: Moving to goal
2026-05-20T17:15:36.321,34.34,-388.347,195.826,0.3917,22.44,2,9.409,NAVIGATING: Moving to goal
2026-05-20T17:15:36.863,34.88,-388.039,195.746,0.4035,23.12,2,9.175,NAVIGATING: Moving to goal
2026-05-20T17:15:37.373,35.39,-387.742,195.665,0.4182,23.96,2,8.957,NAVIGATING: Moving to goal
2026-05-20T17:15:37.915,35.93,-387.446,195.598,0.4375,25.06,2,8.737,NAVIGATING: Moving to goal
2026-05-20T17:15:38.424,36.44,-387.168,195.537,0.4575,26.21,2,8.534,NAVIGATING: Moving to goal
2026-05-20T17:15:38.943,36.96,-386.898,195.487,0.4794,27.47,2,8.337,NAVIGATING: Moving to goal
2026-05-20T17:15:39.453,37.47,-386.609,195.434,0.5036,28.85,2,8.13,NAVIGATING: Moving to goal
2026-05-20T17:15:39.963,37.98,-386.327,195.391,0.5286,30.29,2,7.928,NAVIGATING: Moving to goal
2026-05-20T17:15:40.511,38.53,-386.031,195.349,0.5554,31.82,2,7.72,NAVIGATING: Moving to goal
2026-05-20T17:15:41.021,39.04,-385.785,195.331,0.5801,33.24,2,7.541,NAVIGATING: Moving to goal
2026-05-20T17:15:41.536,39.55,-385.521,195.327,0.6086,34.87,2,7.343,NAVIGATING: Moving to goal
2026-05-20T17:15:42.064,40.08,-385.291,195.337,0.6347,36.36,2,7.165,NAVIGATING: Moving to goal
2026-05-20T17:15:42.571,40.59,-385.027,195.364,0.6659,38.15,2,6.954,NAVIGATING: Moving to goal
2026-05-20T17:15:43.084,41.1,-384.768,195.404,0.6974,39.96,2,6.741,NAVIGATING: Moving to goal
2026-05-20T17:15:43.624,41.64,-384.529,195.452,0.727,41.65,2,6.539,NAVIGATING: Moving to goal
2026-05-20T17:15:44.127,42.14,-384.295,195.496,0.7528,43.13,2,6.347,NAVIGATING: Moving to goal
2026-05-20T17:15:44.641,42.66,-384.037,195.55,0.7766,44.5,2,6.135,NAVIGATING: Moving to goal
2026-05-20T17:15:45.188,43.2,-383.755,195.608,0.7967,45.65,2,5.908,NAVIGATING: Moving to goal
2026-05-20T17:15:45.719,43.74,-383.469,195.677,0.817,46.81,2,5.675,NAVIGATING: Moving to goal
2026-05-20T17:15:46.279,44.3,-383.182,195.742,0.838,48.02,2,5.452,NAVIGATING: Moving to goal
2026-05-20T17:15:46.784,44.8,-382.915,195.814,0.8608,49.32,2,5.241,NAVIGATING: Moving to goal
2026-05-20T17:15:47.322,45.34,-382.643,195.884,0.8843,50.67,2,5.035,NAVIGATING: Moving to goal
2026-05-20T17:15:47.823,45.84,-382.384,195.961,0.909,52.08,2,4.836,NAVIGATING: Moving to goal
2026-05-20T17:15:48.348,46.36,-382.131,196.034,0.9328,53.44,2,4.652,NAVIGATING: Moving to goal
2026-05-20T17:15:48.864,46.88,-381.887,196.117,0.9578,54.88,2,4.47,NAVIGATING: Moving to goal
2026-05-20T17:15:49.376,47.39,-381.61,196.209,0.9857,56.48,2,4.275,NAVIGATING: Moving to goal
2026-05-20T17:15:49.878,47.89,-381.365,196.305,1.0125,58.01,2,4.098,NAVIGATING: Moving to goal
2026-05-20T17:15:50.390,48.41,-381.116,196.409,1.0403,59.61,2,3.922,NAVIGATING: Moving to goal
2026-05-20T17:15:50.891,48.91,-380.879,196.519,1.0714,61.39,2,3.755,NAVIGATING: Moving to goal
2026-05-20T17:15:51.397,49.41,-380.673,196.617,1.1014,63.1,2,3.616,NAVIGATING: Moving to goal
2026-05-20T17:15:51.928,49.94,-380.457,196.73,1.1368,65.13,2,3.47,NAVIGATING: Moving to goal
2026-05-20T17:15:52.429,50.45,-380.229,196.853,1.176,67.38,2,3.325,NAVIGATING: Moving to goal
2026-05-20T17:15:52.945,50.96,-380.016,196.97,1.2145,69.59,2,3.199,NAVIGATING: Moving to goal
2026-05-20T17:15:53.462,51.48,-379.798,197.088,1.2544,71.87,2,3.088,NAVIGATING: Moving to goal
2026-05-20T17:15:53.999,52.02,-379.586,197.209,1.2982,74.38,2,2.989,NAVIGATING: Moving to goal
2026-05-20T17:15:54.512,52.53,-379.386,197.318,1.3432,76.96,2,2.917,NAVIGATING: Moving to goal
2026-05-20T17:15:55.024,53.04,-379.202,197.425,1.3899,79.63,2,2.859,NAVIGATING: Moving to goal
2026-05-20T17:15:55.543,53.56,-379.024,197.529,1.4384,82.41,2,2.815,NAVIGATING: Moving to goal
2026-05-20T17:15:56.049,54.07,-378.848,197.639,1.4908,85.42,2,2.781,NAVIGATING: Moving to goal
2026-05-20T17:15:56.589,54.61,-378.684,197.747,1.5454,88.54,2,2.757,NAVIGATING: Moving to goal
2026-05-20T17:15:57.104,55.12,-378.533,197.846,1.6021,91.79,2,2.748,NAVIGATING: Moving to goal
2026-05-20T17:15:57.639,55.66,-378.401,197.939,1.6592,95.07,2,2.745,NAVIGATING: Moving to goal
2026-05-20T17:15:58.153,56.17,-378.267,198.039,1.7221,98.67,2,2.747,NAVIGATING: Moving to goal
2026-05-20T17:15:58.677,56.69,-378.152,198.134,1.7824,102.13,2,2.75,NAVIGATING: Moving to goal
2026-05-20T17:15:59.193,57.21,-378.036,198.236,1.8477,105.86,2,2.756,NAVIGATING: Moving to goal
2026-05-20T17:15:59.702,57.72,-377.946,198.327,1.9055,109.18,2,2.76,NAVIGATING: Moving to goal
2026-05-20T17:16:00.210,58.23,-377.866,198.414,1.9605,112.33,2,2.764,NAVIGATING: Moving to goal
2026-05-20T17:16:00.765,58.78,-377.78,198.53,2.0277,116.18,2,2.76,NAVIGATING: Moving to goal
2026-05-20T17:16:01.285,59.3,-377.71,198.636,2.0902,119.76,2,2.756,NAVIGATING: Moving to goal
2026-05-20T17:16:01.793,59.81,-377.66,198.739,2.1459,122.95,2,2.743,NAVIGATING: Moving to goal
2026-05-20T17:16:02.296,60.31,-377.622,198.827,2.1957,125.81,2,2.731,NAVIGATING: Moving to goal
2026-05-20T17:16:02.826,60.84,-377.592,198.929,2.2511,128.98,2,2.709,NAVIGATING: Moving to goal
2026-05-20T17:16:03.335,61.35,-377.57,199.031,2.3098,132.34,2,2.684,NAVIGATING: Moving to goal
2026-05-20T17:16:03.847,61.86,-377.564,199.131,2.3641,135.45,2,2.649,NAVIGATING: Moving to goal
2026-05-20T17:16:04.388,62.4,-377.572,199.242,2.4228,138.81,2,2.6,NAVIGATING: Moving to goal
2026-05-20T17:16:04.906,62.92,-377.593,199.344,2.4732,141.7,2,2.545,NAVIGATING: Moving to goal
2026-05-20T17:16:05.430,63.45,-377.632,199.457,2.5247,144.66,2,2.474,NAVIGATING: Moving to goal
2026-05-20T17:16:05.941,63.96,-377.691,199.577,2.5747,147.52,2,2.385,NAVIGATING: Moving to goal
2026-05-20T17:16:06.462,64.48,-377.759,199.688,2.6186,150.04,2,2.293,NAVIGATING: Moving to goal
2026-05-20T17:16:07.008,65.02,-377.851,199.813,2.6664,152.77,2,2.179,NAVIGATING: Moving to goal
2026-05-20T17:16:07.518,65.53,-377.956,199.932,2.7122,155.4,2,2.058,NAVIGATING: Moving to goal
2026-05-20T17:16:07.963,65.98,-378.055,200.03,2.7505,157.59,2,1.951,GOAL_REACHED: Target reached successfully
2026-05-20T17:16:09.966,67.98,-378.055,200.03,2.7505,157.59,3,18.115,GOAL_REACHED: Target reached successfully
2026-05-20T17:16:09.975,67.99,-378.506,200.374,2.8933,165.77,3,18.493,NAVIGATING: Moving to goal
2026-05-20T17:16:10.479,68.5,-378.714,200.492,2.9444,168.7,3,18.677,NAVIGATING: Moving to goal
2026-05-20T17:16:10.991,69.01,-378.836,200.565,2.9555,169.34,3,18.785,NAVIGATING: Moving to goal
2026-05-20T17:16:11.517,69.53,-378.937,200.623,2.9489,168.96,3,18.875,NAVIGATING: Moving to goal
2026-05-20T17:16:12.073,70.09,-379.056,200.689,2.923,167.47,3,18.982,NAVIGATING: Moving to goal
2026-05-20T17:16:12.616,70.63,-379.168,200.749,2.8808,165.06,3,19.084,NAVIGATING: Moving to goal
2026-05-20T17:16:13.170,71.19,-379.277,200.797,2.8253,161.88,3,19.184,NAVIGATING: Moving to goal
2026-05-20T17:16:13.714,71.73,-379.375,200.833,2.7637,158.35,3,19.276,NAVIGATING: Moving to goal
2026-05-20T17:16:14.263,72.28,-379.469,200.855,2.6982,154.6,3,19.365,NAVIGATING: Moving to goal
2026-05-20T17:16:14.766,72.78,-379.551,200.872,2.6344,150.94,3,19.444,NAVIGATING: Moving to goal
2026-05-20T17:16:15.271,73.29,-379.627,200.878,2.5714,147.33,3,19.519,NAVIGATING: Moving to goal
2026-05-20T17:16:15.778,73.79,-379.702,200.884,2.505,143.53,3,19.593,NAVIGATING: Moving to goal
2026-05-20T17:16:16.305,74.32,-379.778,200.883,2.436,139.57,3,19.667,NAVIGATING: Moving to goal
2026-05-20T17:16:16.844,74.86,-379.857,200.884,2.3593,135.18,3,19.745,NAVIGATING: Moving to goal
2026-05-20T17:16:17.363,75.38,-379.924,200.881,2.2897,131.19,3,19.813,NAVIGATING: Moving to goal
2026-05-20T17:16:17.893,75.91,-379.995,200.879,2.2147,126.89,3,19.883,NAVIGATING: Moving to goal
2026-05-20T17:16:18.395,76.41,-380.06,200.878,2.1458,122.95,3,19.947,NAVIGATING: Moving to goal
2026-05-20T17:16:18.915,76.93,-380.129,200.878,2.0684,118.51,3,20.015,NAVIGATING: Moving to goal
2026-05-20T17:16:19.457,77.47,-380.187,200.874,1.9988,114.52,3,20.073,NAVIGATING: Moving to goal
2026-05-20T17:16:19.967,77.98,-380.246,200.871,1.9224,110.15,3,20.132,NAVIGATING: Moving to goal
2026-05-20T17:16:20.500,78.52,-380.293,200.866,1.8556,106.32,3,20.18,NAVIGATING: Moving to goal
2026-05-20T17:16:21.019,79.04,-380.343,200.858,1.7772,101.83,3,20.231,NAVIGATING: Moving to goal
2026-05-20T17:16:21.540,79.56,-380.382,200.844,1.7068,97.79,3,20.271,NAVIGATING: Moving to goal
2026-05-20T17:16:22.055,80.07,-380.419,200.822,1.6297,93.38,3,20.311,NAVIGATING: Moving to goal
2026-05-20T17:16:22.606,80.62,-380.452,200.795,1.5493,88.77,3,20.347,NAVIGATING: Moving to goal
2026-05-20T17:16:23.154,81.17,-380.479,200.761,1.467,84.05,3,20.379,NAVIGATING: Moving to goal
2026-05-20T17:16:23.658,81.67,-380.499,200.729,1.3913,79.72,3,20.403,NAVIGATING: Moving to goal
2026-05-20T17:16:24.185,82.2,-380.511,200.689,1.3119,75.16,3,20.42,NAVIGATING: Moving to goal
2026-05-20T17:16:24.689,82.71,-380.516,200.656,1.2408,71.1,3,20.431,NAVIGATING: Moving to goal
2026-05-20T17:16:25.238,83.25,-380.509,200.612,1.1624,66.6,3,20.43,NAVIGATING: Moving to goal
2026-05-20T17:16:25.740,83.76,-380.496,200.571,1.0892,62.41,3,20.423,NAVIGATING: Moving to goal
2026-05-20T17:16:26.260,84.28,-380.464,200.518,1.0099,57.86,3,20.4,NAVIGATING: Moving to goal
2026-05-20T17:16:26.777,84.79,-380.429,200.47,0.9363,53.65,3,20.372,NAVIGATING: Moving to goal
2026-05-20T17:16:27.300,85.32,-380.377,200.418,0.8585,49.19,3,20.33,NAVIGATING: Moving to goal
2026-05-20T17:16:27.828,85.84,-380.315,200.376,0.7812,44.76,3,20.275,NAVIGATING: Moving to goal
2026-05-20T17:16:28.340,86.36,-380.235,200.337,0.7093,40.64,3,20.202,NAVIGATING: Moving to goal
2026-05-20T17:16:28.879,86.9,-380.16,200.313,0.6542,37.48,3,20.132,NAVIGATING: Moving to goal
2026-05-20T17:16:29.382,87.4,-380.045,200.285,0.5888,33.73,3,20.024,NAVIGATING: Moving to goal
2026-05-20T17:16:29.882,87.9,-379.923,200.263,0.5308,30.41,3,19.907,NAVIGATING: Moving to goal
2026-05-20T17:16:30.420,88.44,-379.766,200.235,0.4724,27.06,3,19.758,NAVIGATING: Moving to goal
2026-05-20T17:16:30.923,88.94,-379.617,200.216,0.4252,24.36,3,19.614,NAVIGATING: Moving to goal
2026-05-20T17:16:31.433,89.45,-379.436,200.183,0.3766,21.58,3,19.442,NAVIGATING: Moving to goal
2026-05-20T17:16:31.942,89.96,-379.222,200.156,0.3282,18.8,3,19.236,NAVIGATING: Moving to goal
2026-05-20T17:16:32.443,90.46,-379.012,200.13,0.288,16.5,3,19.035,NAVIGATING: Moving to goal
2026-05-20T17:16:32.975,90.99,-378.805,200.108,0.253,14.49,3,18.835,NAVIGATING: Moving to goal
2026-05-20T17:16:33.485,91.5,-378.585,200.082,0.2218,12.71,3,18.624,NAVIGATING: Moving to goal
2026-05-20T17:16:33.994,92.01,-378.353,200.056,0.1962,11.24,3,18.402,NAVIGATING: Moving to goal
2026-05-20T17:16:34.511,92.53,-378.11,200.021,0.1748,10.02,3,18.17,NAVIGATING: Moving to goal
2026-05-20T17:16:35.057,93.07,-377.858,199.984,0.1571,9,3,17.931,NAVIGATING: Moving to goal
2026-05-20T17:16:35.566,93.58,-377.604,199.94,0.1426,8.17,3,17.691,NAVIGATING: Moving to goal
2026-05-20T17:16:36.077,94.09,-377.365,199.906,0.1322,7.57,3,17.465,NAVIGATING: Moving to goal
2026-05-20T17:16:36.632,94.65,-377.101,199.872,0.126,7.22,3,17.215,NAVIGATING: Moving to goal
2026-05-20T17:16:37.161,95.18,-376.835,199.844,0.1278,7.32,3,16.962,NAVIGATING: Moving to goal
2026-05-20T17:16:37.664,95.68,-376.587,199.822,0.1357,7.78,3,16.726,NAVIGATING: Moving to goal
2026-05-20T17:16:38.184,96.2,-376.35,199.796,0.1469,8.42,3,16.501,NAVIGATING: Moving to goal
2026-05-20T17:16:38.700,96.72,-376.146,199.775,0.1593,9.13,3,16.307,NAVIGATING: Moving to goal
2026-05-20T17:16:39.217,97.23,-375.897,199.744,0.1749,10.02,3,16.073,NAVIGATING: Moving to goal
2026-05-20T17:16:39.727,97.74,-375.677,199.719,0.1865,10.69,3,15.866,NAVIGATING: Moving to goal
2026-05-20T17:16:40.285,98.3,-375.423,199.686,0.1969,11.28,3,15.628,NAVIGATING: Moving to goal
2026-05-20T17:16:40.862,98.88,-375.151,199.656,0.2061,11.81,3,15.373,NAVIGATING: Moving to goal
2026-05-20T17:16:41.371,99.39,-374.895,199.634,0.2137,12.24,3,15.132,NAVIGATING: Moving to goal
2026-05-20T17:16:41.881,99.9,-374.666,199.62,0.2197,12.59,3,14.916,NAVIGATING: Moving to goal
2026-05-20T17:16:42.390,100.41,-374.438,199.612,0.225,12.89,3,14.698,NAVIGATING: Moving to goal
2026-05-20T17:16:42.943,100.96,-374.193,199.607,0.2301,13.19,3,14.465,NAVIGATING: Moving to goal
2026-05-20T17:16:43.446,101.46,-373.938,199.607,0.2349,13.46,3,14.22,NAVIGATING: Moving to goal
2026-05-20T17:16:43.977,101.99,-373.684,199.612,0.2392,13.71,3,13.975,NAVIGATING: Moving to goal
2026-05-20T17:16:44.485,102.5,-373.451,199.621,0.2428,13.91,3,13.75,NAVIGATING: Moving to goal
2026-05-20T17:16:44.996,103.01,-373.235,199.632,0.2458,14.08,3,13.54,NAVIGATING: Moving to goal
2026-05-20T17:16:45.509,103.53,-373.004,199.646,0.2487,14.25,3,13.315,NAVIGATING: Moving to goal
2026-05-20T17:16:46.029,104.05,-372.75,199.665,0.2516,14.41,3,13.068,NAVIGATING: Moving to goal
2026-05-20T17:16:46.543,104.56,-372.497,199.687,0.2541,14.56,3,12.821,NAVIGATING: Moving to goal
2026-05-20T17:16:47.048,105.06,-372.26,199.704,0.2557,14.65,3,12.589,NAVIGATING: Moving to goal
2026-05-20T17:16:47.556,105.57,-372.027,199.72,0.2569,14.72,3,12.364,NAVIGATING: Moving to goal
2026-05-20T17:16:48.068,106.08,-371.783,199.734,0.2576,14.76,3,12.128,NAVIGATING: Moving to goal
2026-05-20T17:16:48.623,106.64,-371.549,199.746,0.2581,14.79,3,11.903,NAVIGATING: Moving to goal
2026-05-20T17:16:49.138,107.15,-371.309,199.755,0.2583,14.8,3,11.673,NAVIGATING: Moving to goal
2026-05-20T17:16:49.657,107.67,-371.081,199.765,0.2606,14.93,3,11.455,NAVIGATING: Moving to goal
2026-05-20T17:16:50.202,108.22,-370.829,199.781,0.2685,15.38,3,11.213,NAVIGATING: Moving to goal
2026-05-20T17:16:50.719,108.74,-370.601,199.8,0.2799,16.04,3,10.993,NAVIGATING: Moving to goal
2026-05-20T17:16:51.240,109.26,-370.391,199.82,0.2921,16.74,3,10.79,NAVIGATING: Moving to goal
2026-05-20T17:16:51.745,109.76,-370.166,199.844,0.3037,17.4,3,10.571,NAVIGATING: Moving to goal
2026-05-20T17:16:52.247,110.26,-369.934,199.872,0.3136,17.97,3,10.345,NAVIGATING: Moving to goal
2026-05-20T17:16:52.758,110.77,-369.703,199.903,0.3219,18.44,3,10.118,NAVIGATING: Moving to goal
2026-05-20T17:16:53.278,111.29,-369.455,199.939,0.3294,18.87,3,9.874,NAVIGATING: Moving to goal
2026-05-20T17:16:53.800,111.82,-369.222,199.976,0.3353,19.21,3,9.645,NAVIGATING: Moving to goal
2026-05-20T17:16:54.324,112.34,-368.974,200.019,0.3407,19.52,3,9.4,NAVIGATING: Moving to goal
2026-05-20T17:16:54.836,112.85,-368.742,200.062,0.345,19.77,3,9.169,NAVIGATING: Moving to goal
2026-05-20T17:16:55.395,113.41,-368.527,200.104,0.3486,19.97,3,8.955,NAVIGATING: Moving to goal
2026-05-20T17:16:55.904,113.92,-368.284,200.151,0.3517,20.15,3,8.714,NAVIGATING: Moving to goal
2026-05-20T17:16:56.409,114.43,-368.034,200.193,0.3538,20.27,3,8.468,NAVIGATING: Moving to goal
2026-05-20T17:16:56.949,114.97,-367.784,200.233,0.3552,20.35,3,8.223,NAVIGATING: Moving to goal
2026-05-20T17:16:57.492,115.51,-367.515,200.271,0.3561,20.41,3,7.964,NAVIGATING: Moving to goal
2026-05-20T17:16:58.009,116.03,-367.302,200.3,0.3592,20.58,3,7.758,NAVIGATING: Moving to goal
2026-05-20T17:16:58.521,116.54,-367.084,200.327,0.3657,20.96,3,7.551,NAVIGATING: Moving to goal
2026-05-20T17:16:59.098,117.11,-366.846,200.356,0.3768,21.59,3,7.325,NAVIGATING: Moving to goal
2026-05-20T17:16:59.668,117.68,-366.589,200.39,0.3927,22.5,3,7.081,NAVIGATING: Moving to goal
2026-05-20T17:17:00.178,118.19,-366.337,200.422,0.411,23.55,3,6.843,NAVIGATING: Moving to goal
2026-05-20T17:17:00.691,118.71,-366.112,200.454,0.4294,24.61,3,6.63,NAVIGATING: Moving to goal
2026-05-20T17:17:01.205,119.22,-365.88,200.485,0.4466,25.59,3,6.413,NAVIGATING: Moving to goal
2026-05-20T17:17:01.737,119.75,-365.657,200.518,0.4602,26.37,3,6.203,NAVIGATING: Moving to goal
2026-05-20T17:17:02.255,120.27,-365.411,200.555,0.4721,27.05,3,5.973,NAVIGATING: Moving to goal
2026-05-20T17:17:02.771,120.79,-365.174,200.594,0.4817,27.6,3,5.751,NAVIGATING: Moving to goal
2026-05-20T17:17:03.295,121.31,-364.937,200.633,0.4917,28.17,3,5.53,NAVIGATING: Moving to goal
2026-05-20T17:17:03.800,121.82,-364.686,200.679,0.506,28.99,3,5.295,NAVIGATING: Moving to goal
2026-05-20T17:17:04.306,122.32,-364.451,200.722,0.5221,29.92,3,5.078,NAVIGATING: Moving to goal
2026-05-20T17:17:04.810,122.83,-364.23,200.768,0.5398,30.93,3,4.872,NAVIGATING: Moving to goal
2026-05-20T17:17:05.321,123.34,-364.003,200.813,0.5592,32.04,3,4.664,NAVIGATING: Moving to goal
2026-05-20T17:17:05.848,123.86,-363.758,200.868,0.5823,33.37,3,4.437,NAVIGATING: Moving to goal
2026-05-20T17:17:06.415,124.43,-363.501,200.931,0.6085,34.86,3,4.199,NAVIGATING: Moving to goal
2026-05-20T17:17:06.939,124.96,-363.282,200.992,0.632,36.21,3,3.994,NAVIGATING: Moving to goal
2026-05-20T17:17:07.509,125.53,-363.031,201.067,0.6603,37.83,3,3.759,NAVIGATING: Moving to goal
2026-05-20T17:17:08.075,126.09,-362.788,201.15,0.6889,39.47,3,3.528,NAVIGATING: Moving to goal
2026-05-20T17:17:08.646,126.66,-362.544,201.242,0.7188,41.19,3,3.292,NAVIGATING: Moving to goal
2026-05-20T17:17:09.214,127.23,-362.309,201.341,0.7487,42.9,3,3.061,NAVIGATING: Moving to goal
2026-05-20T17:17:09.767,127.78,-362.072,201.45,0.7795,44.66,3,2.826,NAVIGATING: Moving to goal
2026-05-20T17:17:10.270,128.29,-361.845,201.565,0.81,46.41,3,2.597,NAVIGATING: Moving to goal
2026-05-20T17:17:10.801,128.82,-361.626,201.684,0.84,48.13,3,2.373,NAVIGATING: Moving to goal
2026-05-20T17:17:11.313,129.33,-361.42,201.805,0.869,49.79,3,2.161,NAVIGATING: Moving to goal
2026-05-20T17:17:11.863,129.88,-361.227,201.927,0.8967,51.38,3,1.96,GOAL_REACHED: Target reached successfully
2026-05-20T17:17:11.963,129.98,-361.18,201.958,0.9037,51.78,3,1.91,GOAL_REACHED: Target reached successfully
2026-05-20T17:17:13.966,131.98,-361.18,201.958,0.9037,51.78,4,21.056,GOAL_REACHED: Target reached successfully
2026-05-20T17:17:13.974,131.99,-360.536,202.426,1.0012,57.37,4,20.353,NAVIGATING: Moving to goal
2026-05-20T17:17:14.479,132.5,-360.269,202.643,1.0416,59.68,4,20.061,NAVIGATING: Moving to goal
2026-05-20T17:17:14.999,133.02,-360.115,202.761,1.0463,59.95,4,19.894,NAVIGATING: Moving to goal
2026-05-20T17:17:15.516,133.53,-359.966,202.867,1.0314,59.09,4,19.733,NAVIGATING: Moving to goal
2026-05-20T17:17:16.049,134.07,-359.829,202.957,1.0011,57.36,4,19.587,NAVIGATING: Moving to goal
2026-05-20T17:17:16.595,134.61,-359.705,203.032,0.9611,55.07,4,19.456,NAVIGATING: Moving to goal
2026-05-20T17:17:17.129,135.15,-359.578,203.103,0.9081,52.03,4,19.322,NAVIGATING: Moving to goal
2026-05-20T17:17:17.668,135.68,-359.473,203.158,0.8564,49.07,4,19.212,NAVIGATING: Moving to goal
2026-05-20T17:17:18.178,136.19,-359.369,203.211,0.8025,45.98,4,19.103,NAVIGATING: Moving to goal
2026-05-20T17:17:18.706,136.72,-359.258,203.268,0.7439,42.62,4,18.987,NAVIGATING: Moving to goal
2026-05-20T17:17:19.265,137.28,-359.134,203.332,0.6765,38.76,4,18.857,NAVIGATING: Moving to goal
2026-05-20T17:17:19.817,137.83,-359.002,203.402,0.6082,34.85,4,18.72,NAVIGATING: Moving to goal
2026-05-20T17:17:20.326,138.34,-358.876,203.469,0.5488,31.45,4,18.589,NAVIGATING: Moving to goal
2026-05-20T17:17:20.848,138.86,-358.755,203.533,0.4947,28.35,4,18.462,NAVIGATING: Moving to goal
2026-05-20T17:17:21.361,139.38,-358.636,203.594,0.4459,25.55,4,18.338,NAVIGATING: Moving to goal
2026-05-20T17:17:21.862,139.88,-358.5,203.664,0.3967,22.73,4,18.197,NAVIGATING: Moving to goal
2026-05-20T17:17:22.389,140.41,-358.344,203.738,0.3468,19.87,4,18.036,NAVIGATING: Moving to goal
2026-05-20T17:17:22.938,140.95,-358.17,203.817,0.2961,16.96,4,17.857,NAVIGATING: Moving to goal
2026-05-20T17:17:23.450,141.47,-357.987,203.895,0.2496,14.3,4,17.669,NAVIGATING: Moving to goal
2026-05-20T17:17:23.984,142,-357.811,203.964,0.2115,12.12,4,17.489,NAVIGATING: Moving to goal
2026-05-20T17:17:24.495,142.51,-357.638,204.026,0.1784,10.22,4,17.312,NAVIGATING: Moving to goal
2026-05-20T17:17:25.004,143.02,-357.432,204.095,0.1425,8.17,4,17.102,NAVIGATING: Moving to goal
2026-05-20T17:17:25.518,143.53,-357.232,204.155,0.1112,6.37,4,16.899,NAVIGATING: Moving to goal
2026-05-20T17:17:26.057,144.07,-357.029,204.211,0.0858,4.92,4,16.694,NAVIGATING: Moving to goal
2026-05-20T17:17:26.564,144.58,-356.845,204.257,0.0672,3.85,4,16.507,NAVIGATING: Moving to goal
2026-05-20T17:17:27.143,145.16,-356.622,204.307,0.0489,2.8,4,16.282,NAVIGATING: Moving to goal
2026-05-20T17:17:27.726,145.74,-356.369,204.358,0.0322,1.85,4,16.027,NAVIGATING: Moving to goal
2026-05-20T17:17:28.294,146.31,-356.118,204.403,0.019,1.09,4,15.774,NAVIGATING: Moving to goal
2026-05-20T17:17:28.856,146.87,-355.859,204.447,0.0081,0.46,4,15.513,NAVIGATING: Moving to goal
2026-05-20T17:17:29.411,147.43,-355.587,204.487,-0.0013,-0.08,4,15.24,NAVIGATING: Moving to goal
2026-05-20T17:17:29.914,147.93,-355.34,204.521,-0.0083,-0.48,4,14.992,NAVIGATING: Moving to goal
2026-05-20T17:17:30.423,148.44,-355.107,204.549,-0.014,-0.8,4,14.758,NAVIGATING: Moving to goal
2026-05-20T17:17:30.961,148.98,-354.874,204.574,-0.0188,-1.08,4,14.525,NAVIGATING: Moving to goal
2026-05-20T17:17:31.478,149.49,-354.625,204.6,-0.0232,-1.33,4,14.275,NAVIGATING: Moving to goal
2026-05-20T17:17:31.981,150,-354.407,204.62,-0.0265,-1.52,4,14.056,NAVIGATING: Moving to goal
2026-05-20T17:17:32.489,150.51,-354.173,204.639,-0.0296,-1.7,4,13.822,NAVIGATING: Moving to goal
2026-05-20T17:17:32.993,151.01,-353.955,204.656,-0.0322,-1.84,4,13.603,NAVIGATING: Moving to goal
2026-05-20T17:17:33.505,151.52,-353.721,204.671,-0.0346,-1.98,4,13.368,NAVIGATING: Moving to goal
2026-05-20T17:17:34.011,152.03,-353.502,204.682,-0.0368,-2.11,4,13.149,NAVIGATING: Moving to goal
2026-05-20T17:17:34.530,152.55,-353.278,204.689,-0.0391,-2.24,4,12.926,NAVIGATING: Moving to goal
2026-05-20T17:17:35.071,153.09,-353.028,204.691,-0.0417,-2.39,4,12.675,NAVIGATING: Moving to goal
2026-05-20T17:17:35.586,153.6,-352.809,204.689,-0.0439,-2.51,4,12.457,NAVIGATING: Moving to goal
2026-05-20T17:17:36.087,154.1,-352.596,204.684,-0.0459,-2.63,4,12.244,NAVIGATING: Moving to goal
2026-05-20T17:17:36.590,154.61,-352.399,204.677,-0.0473,-2.71,4,12.047,NAVIGATING: Moving to goal
2026-05-20T17:17:37.092,155.11,-352.166,204.67,-0.0451,-2.58,4,11.815,NAVIGATING: Moving to goal
2026-05-20T17:17:37.607,155.62,-351.982,204.665,-0.0401,-2.3,4,11.631,NAVIGATING: Moving to goal
2026-05-20T17:17:38.182,156.2,-351.75,204.658,-0.0333,-1.91,4,11.4,NAVIGATING: Moving to goal
2026-05-20T17:17:38.731,156.75,-351.497,204.65,-0.0271,-1.55,4,11.147,NAVIGATING: Moving to goal
2026-05-20T17:17:39.245,157.26,-351.297,204.644,-0.0231,-1.32,4,10.947,NAVIGATING: Moving to goal
2026-05-20T17:17:39.756,157.77,-351.106,204.637,-0.0199,-1.14,4,10.757,NAVIGATING: Moving to goal
2026-05-20T17:17:40.270,158.29,-350.889,204.63,-0.0168,-0.97,4,10.54,NAVIGATING: Moving to goal
2026-05-20T17:17:40.803,158.82,-350.677,204.623,-0.0144,-0.82,4,10.329,NAVIGATING: Moving to goal
2026-05-20T17:17:41.321,159.34,-350.449,204.615,-0.0122,-0.7,4,10.101,NAVIGATING: Moving to goal
2026-05-20T17:17:41.865,159.88,-350.231,204.608,-0.0105,-0.6,4,9.884,NAVIGATING: Moving to goal
2026-05-20T17:17:42.383,160.4,-350.029,204.602,-0.0092,-0.53,4,9.683,NAVIGATING: Moving to goal
2026-05-20T17:17:42.904,160.92,-349.811,204.593,-0.0081,-0.47,4,9.466,NAVIGATING: Moving to goal
2026-05-20T17:17:43.406,161.42,-349.594,204.579,-0.0078,-0.45,4,9.25,NAVIGATING: Moving to goal
2026-05-20T17:17:43.914,161.93,-349.387,204.565,-0.0076,-0.44,4,9.044,NAVIGATING: Moving to goal
2026-05-20T17:17:44.437,162.45,-349.218,204.55,-0.0078,-0.45,4,8.876,NAVIGATING: Moving to goal
2026-05-20T17:17:44.979,163,-348.964,204.525,-0.0083,-0.47,4,8.624,NAVIGATING: Moving to goal
2026-05-20T17:17:45.489,163.51,-348.716,204.496,-0.0091,-0.52,4,8.378,NAVIGATING: Moving to goal
2026-05-20T17:17:46.005,164.02,-348.485,204.47,-0.0073,-0.42,4,8.15,NAVIGATING: Moving to goal
2026-05-20T17:17:46.507,164.52,-348.282,204.45,-0.0018,-0.11,4,7.949,NAVIGATING: Moving to goal
2026-05-20T17:17:47.077,165.09,-348.044,204.429,0.0088,0.5,4,7.714,NAVIGATING: Moving to goal
2026-05-20T17:17:47.589,165.61,-347.802,204.409,0.021,1.21,4,7.475,NAVIGATING: Moving to goal
2026-05-20T17:17:48.093,166.11,-347.59,204.392,0.0302,1.73,4,7.265,NAVIGATING: Moving to goal
2026-05-20T17:17:48.610,166.63,-347.376,204.377,0.0378,2.16,4,7.054,NAVIGATING: Moving to goal
2026-05-20T17:17:49.124,167.14,-347.156,204.363,0.0443,2.54,4,6.837,NAVIGATING: Moving to goal
2026-05-20T17:17:49.651,167.67,-346.935,204.35,0.0498,2.86,4,6.619,NAVIGATING: Moving to goal
2026-05-20T17:17:50.156,168.17,-346.735,204.339,0.0541,3.1,4,6.421,NAVIGATING: Moving to goal
2026-05-20T17:17:50.666,168.68,-346.55,204.331,0.0575,3.29,4,6.238,NAVIGATING: Moving to goal
2026-05-20T17:17:51.166,169.18,-346.348,204.322,0.0607,3.48,4,6.039,NAVIGATING: Moving to goal
2026-05-20T17:17:51.669,169.69,-346.125,204.313,0.0637,3.65,4,5.819,NAVIGATING: Moving to goal
2026-05-20T17:17:52.183,170.2,-345.94,204.298,0.0652,3.74,4,5.637,NAVIGATING: Moving to goal
2026-05-20T17:17:52.687,170.7,-345.717,204.279,0.0673,3.86,4,5.419,NAVIGATING: Moving to goal
2026-05-20T17:17:53.219,171.24,-345.501,204.254,0.0723,4.14,4,5.21,NAVIGATING: Moving to goal
2026-05-20T17:17:53.759,171.78,-345.286,204.229,0.0809,4.64,4,5.003,NAVIGATING: Moving to goal
2026-05-20T17:17:54.264,172.28,-345.043,204.2,0.0945,5.41,4,4.769,NAVIGATING: Moving to goal
2026-05-20T17:17:54.783,172.8,-344.817,204.175,0.1103,6.32,4,4.552,NAVIGATING: Moving to goal
2026-05-20T17:17:55.326,173.34,-344.561,204.146,0.1307,7.49,4,4.308,NAVIGATING: Moving to goal
2026-05-20T17:17:55.842,173.86,-344.326,204.124,0.1517,8.69,4,4.084,NAVIGATING: Moving to goal
2026-05-20T17:17:56.361,174.38,-344.111,204.108,0.1725,9.88,4,3.88,NAVIGATING: Moving to goal
2026-05-20T17:17:56.888,174.9,-343.875,204.096,0.1964,11.26,4,3.656,NAVIGATING: Moving to goal
2026-05-20T17:17:57.472,175.49,-343.624,204.089,0.2231,12.78,4,3.417,NAVIGATING: Moving to goal
2026-05-20T17:17:57.975,175.99,-343.393,204.087,0.2484,14.23,4,3.197,NAVIGATING: Moving to goal
2026-05-20T17:17:58.486,176.5,-343.197,204.089,0.269,15.41,4,3.012,NAVIGATING: Moving to goal
2026-05-20T17:17:59.028,177.04,-342.984,204.096,0.2884,16.52,4,2.809,NAVIGATING: Moving to goal
2026-05-20T17:17:59.588,177.6,-342.725,204.109,0.3128,17.92,4,2.563,NAVIGATING: Moving to goal
2026-05-20T17:18:00.100,178.12,-342.472,204.128,0.3383,19.38,4,2.324,NAVIGATING: Moving to goal
2026-05-20T17:18:00.616,178.63,-342.261,204.149,0.3606,20.66,4,2.125,NAVIGATING: Moving to goal
2026-05-20T17:18:01.123,179.14,-342.077,204.166,0.3803,21.79,4,1.953,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:01.649,179.67,-341.848,204.189,0.4048,23.2,4,1.744,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:01.963,179.98,-341.713,204.201,0.419,24.01,4,1.623,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:03.967,181.98,-341.713,204.201,0.419,24.01,5,21.393,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:03.974,181.99,-341.011,204.28,0.4955,28.39,5,20.687,NAVIGATING: Moving to goal
2026-05-20T17:18:04.490,182.51,-340.713,204.321,0.5266,30.17,5,20.387,NAVIGATING: Moving to goal
2026-05-20T17:18:05.008,183.02,-340.504,204.351,0.5359,30.7,5,20.177,NAVIGATING: Moving to goal
2026-05-20T17:18:05.512,183.53,-340.312,204.379,0.5321,30.49,5,19.984,NAVIGATING: Moving to goal
2026-05-20T17:18:06.078,184.09,-340.126,204.408,0.5184,29.7,5,19.796,NAVIGATING: Moving to goal
2026-05-20T17:18:06.605,184.62,-339.954,204.436,0.4978,28.52,5,19.623,NAVIGATING: Moving to goal
2026-05-20T17:18:07.151,185.17,-339.791,204.464,0.472,27.04,5,19.458,NAVIGATING: Moving to goal
2026-05-20T17:18:07.656,185.67,-339.626,204.495,0.4418,25.31,5,19.292,NAVIGATING: Moving to goal
2026-05-20T17:18:08.162,186.18,-339.453,204.53,0.4085,23.4,5,19.117,NAVIGATING: Moving to goal
2026-05-20T17:18:08.681,186.7,-339.298,204.564,0.3784,21.68,5,18.961,NAVIGATING: Moving to goal
2026-05-20T17:18:09.212,187.23,-339.144,204.598,0.3477,19.92,5,18.805,NAVIGATING: Moving to goal
2026-05-20T17:18:09.738,187.75,-338.952,204.642,0.3092,17.71,5,18.611,NAVIGATING: Moving to goal
2026-05-20T17:18:10.282,188.3,-338.78,204.681,0.2742,15.71,5,18.437,NAVIGATING: Moving to goal
2026-05-20T17:18:10.791,188.81,-338.619,204.718,0.2438,13.97,5,18.275,NAVIGATING: Moving to goal
2026-05-20T17:18:11.389,189.41,-338.463,204.754,0.2164,12.4,5,18.118,NAVIGATING: Moving to goal
2026-05-20T17:18:11.889,189.91,-338.313,204.788,0.1918,10.99,5,17.965,NAVIGATING: Moving to goal
2026-05-20T17:18:12.442,190.46,-338.132,204.828,0.1638,9.39,5,17.783,NAVIGATING: Moving to goal
2026-05-20T17:18:12.970,190.99,-337.942,204.868,0.1361,7.8,5,17.592,NAVIGATING: Moving to goal
2026-05-20T17:18:13.486,191.5,-337.735,204.909,0.1073,6.15,5,17.383,NAVIGATING: Moving to goal
2026-05-20T17:18:13.997,192.01,-337.547,204.946,0.0848,4.86,5,17.193,NAVIGATING: Moving to goal
2026-05-20T17:18:14.508,192.52,-337.32,204.99,0.0629,3.6,5,16.965,NAVIGATING: Moving to goal
2026-05-20T17:18:15.035,193.05,-337.089,205.033,0.0453,2.6,5,16.733,NAVIGATING: Moving to goal
2026-05-20T17:18:15.542,193.56,-336.86,205.075,0.0315,1.8,5,16.502,NAVIGATING: Moving to goal
2026-05-20T17:18:16.075,194.09,-336.633,205.114,0.0204,1.17,5,16.275,NAVIGATING: Moving to goal
2026-05-20T17:18:16.591,194.61,-336.384,205.154,0.0105,0.6,5,16.025,NAVIGATING: Moving to goal
2026-05-20T17:18:17.110,195.13,-336.172,205.186,0.0033,0.19,5,15.812,NAVIGATING: Moving to goal
2026-05-20T17:18:17.646,195.66,-335.935,205.218,-0.0035,-0.2,5,15.574,NAVIGATING: Moving to goal
2026-05-20T17:18:18.190,196.21,-335.693,205.247,-0.0096,-0.55,5,15.332,NAVIGATING: Moving to goal
2026-05-20T17:18:18.691,196.71,-335.493,205.268,-0.0139,-0.8,5,15.131,NAVIGATING: Moving to goal
2026-05-20T17:18:19.196,197.21,-335.288,205.286,-0.018,-1.03,5,14.926,NAVIGATING: Moving to goal
2026-05-20T17:18:19.719,197.74,-335.047,205.306,-0.0222,-1.27,5,14.685,NAVIGATING: Moving to goal
2026-05-20T17:18:20.227,198.24,-334.807,205.321,-0.0259,-1.48,5,14.444,NAVIGATING: Moving to goal
2026-05-20T17:18:20.746,198.76,-334.581,205.333,-0.0289,-1.66,5,14.218,NAVIGATING: Moving to goal
2026-05-20T17:18:21.289,199.31,-334.341,205.342,-0.0319,-1.83,5,13.978,NAVIGATING: Moving to goal
2026-05-20T17:18:21.797,199.81,-334.12,205.349,-0.0343,-1.97,5,13.757,NAVIGATING: Moving to goal
2026-05-20T17:18:22.319,200.34,-333.89,205.352,-0.0367,-2.1,5,13.527,NAVIGATING: Moving to goal
2026-05-20T17:18:22.881,200.9,-333.638,205.355,-0.0389,-2.23,5,13.275,NAVIGATING: Moving to goal
2026-05-20T17:18:23.393,201.41,-333.411,205.357,-0.0406,-2.32,5,13.048,NAVIGATING: Moving to goal
2026-05-20T17:18:23.897,201.91,-333.167,205.358,-0.042,-2.41,5,12.804,NAVIGATING: Moving to goal
2026-05-20T17:18:24.446,202.46,-332.937,205.358,-0.0432,-2.48,5,12.574,NAVIGATING: Moving to goal
2026-05-20T17:18:24.954,202.97,-332.697,205.358,-0.0443,-2.54,5,12.334,NAVIGATING: Moving to goal
2026-05-20T17:18:25.478,203.49,-332.461,205.357,-0.0452,-2.59,5,12.098,NAVIGATING: Moving to goal
2026-05-20T17:18:25.983,204,-332.221,205.354,-0.0461,-2.64,5,11.859,NAVIGATING: Moving to goal
2026-05-20T17:18:26.524,204.54,-331.984,205.348,-0.0471,-2.7,5,11.621,NAVIGATING: Moving to goal
2026-05-20T17:18:27.033,205.05,-331.772,205.341,-0.0481,-2.75,5,11.41,NAVIGATING: Moving to goal
2026-05-20T17:18:27.576,205.59,-331.557,205.331,-0.049,-2.81,5,11.195,NAVIGATING: Moving to goal
2026-05-20T17:18:28.152,206.17,-331.301,205.317,-0.0502,-2.88,5,10.939,NAVIGATING: Moving to goal
2026-05-20T17:18:28.720,206.74,-331.05,205.302,-0.0513,-2.94,5,10.689,NAVIGATING: Moving to goal
2026-05-20T17:18:29.261,207.28,-330.805,205.285,-0.0523,-3,5,10.444,NAVIGATING: Moving to goal
2026-05-20T17:18:29.772,207.79,-330.586,205.269,-0.0512,-2.93,5,10.225,NAVIGATING: Moving to goal
2026-05-20T17:18:30.297,208.31,-330.345,205.25,-0.045,-2.58,5,9.986,NAVIGATING: Moving to goal
2026-05-20T17:18:30.811,208.83,-330.124,205.233,-0.0368,-2.11,5,9.765,NAVIGATING: Moving to goal
2026-05-20T17:18:31.326,209.34,-329.903,205.213,-0.0298,-1.71,5,9.545,NAVIGATING: Moving to goal
2026-05-20T17:18:31.835,209.85,-329.669,205.192,-0.0238,-1.37,5,9.313,NAVIGATING: Moving to goal
2026-05-20T17:18:32.338,210.35,-329.461,205.174,-0.0194,-1.11,5,9.105,NAVIGATING: Moving to goal
2026-05-20T17:18:32.840,210.86,-329.236,205.156,-0.0155,-0.89,5,8.881,NAVIGATING: Moving to goal
2026-05-20T17:18:33.344,211.36,-329.026,205.14,-0.0124,-0.71,5,8.672,NAVIGATING: Moving to goal
2026-05-20T17:18:33.856,211.87,-328.794,205.122,-0.0096,-0.55,5,8.442,NAVIGATING: Moving to goal
2026-05-20T17:18:34.360,212.38,-328.573,205.106,-0.0073,-0.42,5,8.222,NAVIGATING: Moving to goal
2026-05-20T17:18:34.865,212.88,-328.336,205.09,-0.0053,-0.3,5,7.986,NAVIGATING: Moving to goal
2026-05-20T17:18:35.396,213.41,-328.117,205.076,-0.0037,-0.21,5,7.769,NAVIGATING: Moving to goal
2026-05-20T17:18:35.915,213.93,-327.898,205.062,-0.0023,-0.13,5,7.551,NAVIGATING: Moving to goal
2026-05-20T17:18:36.429,214.45,-327.68,205.049,-0.0011,-0.06,5,7.334,NAVIGATING: Moving to goal
2026-05-20T17:18:37.008,215.02,-327.476,205.037,-0.0002,-0.01,5,7.132,NAVIGATING: Moving to goal
2026-05-20T17:18:37.516,215.53,-327.237,205.023,0.0012,0.07,5,6.895,NAVIGATING: Moving to goal
2026-05-20T17:18:38.048,216.06,-327.032,205.013,0.0059,0.34,5,6.691,NAVIGATING: Moving to goal
2026-05-20T17:18:38.563,216.58,-326.813,205.004,0.0149,0.85,5,6.474,NAVIGATING: Moving to goal
2026-05-20T17:18:39.134,217.15,-326.61,204.996,0.0234,1.34,5,6.272,NAVIGATING: Moving to goal
2026-05-20T17:18:39.640,217.66,-326.366,204.987,0.032,1.83,5,6.031,NAVIGATING: Moving to goal
2026-05-20T17:18:40.143,218.16,-326.172,204.98,0.0376,2.15,5,5.839,NAVIGATING: Moving to goal
2026-05-20T17:18:40.646,218.66,-325.947,204.973,0.0429,2.46,5,5.615,NAVIGATING: Moving to goal
2026-05-20T17:18:41.200,219.22,-325.729,204.966,0.0472,2.7,5,5.399,NAVIGATING: Moving to goal
2026-05-20T17:18:41.712,219.73,-325.519,204.961,0.0505,2.89,5,5.192,NAVIGATING: Moving to goal
2026-05-20T17:18:42.217,220.23,-325.334,204.955,0.053,3.04,5,5.009,NAVIGATING: Moving to goal
2026-05-20T17:18:42.772,220.79,-325.118,204.95,0.0554,3.18,5,4.795,NAVIGATING: Moving to goal
2026-05-20T17:18:43.288,221.3,-324.923,204.946,0.0588,3.37,5,4.602,NAVIGATING: Moving to goal
2026-05-20T17:18:43.822,221.84,-324.698,204.943,0.0667,3.82,5,4.381,NAVIGATING: Moving to goal
2026-05-20T17:18:44.323,222.34,-324.493,204.942,0.0775,4.44,5,4.177,NAVIGATING: Moving to goal
2026-05-20T17:18:44.844,222.86,-324.257,204.943,0.0927,5.31,5,3.945,NAVIGATING: Moving to goal
2026-05-20T17:18:45.355,223.37,-324.039,204.945,0.1058,6.06,5,3.729,NAVIGATING: Moving to goal
2026-05-20T17:18:45.906,223.92,-323.794,204.949,0.1182,6.77,5,3.487,NAVIGATING: Moving to goal
2026-05-20T17:18:46.431,224.45,-323.574,204.954,0.1272,7.29,5,3.27,NAVIGATING: Moving to goal
2026-05-20T17:18:46.935,224.95,-323.335,204.96,0.1351,7.74,5,3.036,NAVIGATING: Moving to goal
2026-05-20T17:18:47.456,225.47,-323.112,204.965,0.1422,8.15,5,2.816,NAVIGATING: Moving to goal
2026-05-20T17:18:47.961,225.98,-322.89,204.972,0.1526,8.75,5,2.598,NAVIGATING: Moving to goal
2026-05-20T17:18:48.496,226.51,-322.699,204.979,0.1644,9.42,5,2.412,NAVIGATING: Moving to goal
2026-05-20T17:18:49.022,227.04,-322.459,204.989,0.182,10.43,5,2.178,NAVIGATING: Moving to goal
2026-05-20T17:18:49.556,227.57,-322.25,204.999,0.1996,11.44,5,1.974,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:49.964,227.98,-322.083,205.008,0.2145,12.29,5,1.813,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:51.967,229.98,-322.083,205.008,0.2145,12.29,6,21.754,GOAL_REACHED: Target reached successfully
2026-05-20T17:18:51.973,229.99,-321.37,205.056,0.2868,16.43,6,21.039,NAVIGATING: Moving to goal
2026-05-20T17:18:52.493,230.51,-321.03,205.088,0.322,18.45,6,20.697,NAVIGATING: Moving to goal
2026-05-20T17:18:53.010,231.03,-320.827,205.111,0.3345,19.17,6,20.493,NAVIGATING: Moving to goal
2026-05-20T17:18:53.555,231.57,-320.609,205.137,0.3372,19.32,6,20.273,NAVIGATING: Moving to goal
2026-05-20T17:18:54.061,232.08,-320.408,205.164,0.3308,18.95,6,20.072,NAVIGATING: Moving to goal
2026-05-20T17:18:54.594,232.61,-320.197,205.194,0.3163,18.12,6,19.859,NAVIGATING: Moving to goal
2026-05-20T17:18:55.108,233.12,-319.987,205.228,0.2972,17.03,6,19.647,NAVIGATING: Moving to goal
2026-05-20T17:18:55.629,233.65,-319.786,205.265,0.2777,15.91,6,19.444,NAVIGATING: Moving to goal
2026-05-20T17:18:56.138,234.15,-319.619,205.296,0.2608,14.95,6,19.275,NAVIGATING: Moving to goal
2026-05-20T17:18:56.639,234.66,-319.403,205.337,0.2383,13.65,6,19.056,NAVIGATING: Moving to goal
2026-05-20T17:18:57.181,235.2,-319.209,205.375,0.2175,12.46,6,18.86,NAVIGATING: Moving to goal
2026-05-20T17:18:57.701,235.72,-318.998,205.416,0.1945,11.14,6,18.647,NAVIGATING: Moving to goal
2026-05-20T17:18:58.218,236.23,-318.801,205.455,0.1726,9.89,6,18.448,NAVIGATING: Moving to goal
2026-05-20T17:18:58.809,236.83,-318.56,205.501,0.1453,8.33,6,18.203,NAVIGATING: Moving to goal
2026-05-20T17:18:59.335,237.35,-318.331,205.545,0.1216,6.97,6,17.973,NAVIGATING: Moving to goal
2026-05-20T17:18:59.844,237.86,-318.114,205.587,0.1038,5.95,6,17.753,NAVIGATING: Moving to goal
2026-05-20T17:19:00.360,238.38,-317.93,205.621,0.0915,5.24,6,17.567,NAVIGATING: Moving to goal
2026-05-20T17:19:00.901,238.92,-317.714,205.661,0.0796,4.56,6,17.35,NAVIGATING: Moving to goal
2026-05-20T17:19:01.424,239.44,-317.508,205.699,0.0703,4.03,6,17.141,NAVIGATING: Moving to goal
2026-05-20T17:19:01.930,239.95,-317.315,205.734,0.0632,3.62,6,16.947,NAVIGATING: Moving to goal
2026-05-20T17:19:02.484,240.5,-317.061,205.783,0.0558,3.2,6,16.69,NAVIGATING: Moving to goal
2026-05-20T17:19:02.998,241.01,-316.827,205.829,0.0505,2.89,6,16.453,NAVIGATING: Moving to goal
2026-05-20T17:19:03.510,241.53,-316.597,205.875,0.0464,2.66,6,16.222,NAVIGATING: Moving to goal
2026-05-20T17:19:04.050,242.07,-316.372,205.921,0.0432,2.47,6,15.994,NAVIGATING: Moving to goal
2026-05-20T17:19:04.586,242.6,-316.115,205.973,0.0402,2.3,6,15.736,NAVIGATING: Moving to goal
2026-05-20T17:19:05.092,243.11,-315.894,206.015,0.0378,2.17,6,15.512,NAVIGATING: Moving to goal
2026-05-20T17:19:05.621,243.64,-315.651,206.058,0.0355,2.03,6,15.267,NAVIGATING: Moving to goal
2026-05-20T17:19:06.122,244.14,-315.428,206.095,0.0335,1.92,6,15.043,NAVIGATING: Moving to goal
2026-05-20T17:19:06.627,244.64,-315.215,206.129,0.0317,1.82,6,14.829,NAVIGATING: Moving to goal
2026-05-20T17:19:07.157,245.17,-314.997,206.161,0.0301,1.72,6,14.61,NAVIGATING: Moving to goal
2026-05-20T17:19:07.670,245.69,-314.752,206.195,0.0283,1.62,6,14.364,NAVIGATING: Moving to goal
2026-05-20T17:19:08.185,246.2,-314.507,206.227,0.0267,1.53,6,14.118,NAVIGATING: Moving to goal
2026-05-20T17:19:08.700,246.72,-314.272,206.256,0.0252,1.45,6,13.882,NAVIGATING: Moving to goal
2026-05-20T17:19:09.219,247.24,-314.038,206.283,0.0239,1.37,6,13.647,NAVIGATING: Moving to goal
2026-05-20T17:19:09.723,247.74,-313.818,206.307,0.0228,1.3,6,13.427,NAVIGATING: Moving to goal
2026-05-20T17:19:10.290,248.31,-313.562,206.339,0.022,1.26,6,13.17,NAVIGATING: Moving to goal
2026-05-20T17:19:10.846,248.86,-313.3,206.371,0.0213,1.22,6,12.907,NAVIGATING: Moving to goal
2026-05-20T17:19:11.404,249.42,-313.045,206.406,0.0212,1.21,6,12.651,NAVIGATING: Moving to goal
2026-05-20T17:19:11.924,249.94,-312.799,206.44,0.021,1.21,6,12.404,NAVIGATING: Moving to goal
2026-05-20T17:19:12.448,250.46,-312.553,206.476,0.0211,1.21,6,12.158,NAVIGATING: Moving to goal
2026-05-20T17:19:12.952,250.97,-312.324,206.508,0.021,1.21,6,11.929,NAVIGATING: Moving to goal
2026-05-20T17:19:13.497,251.51,-312.082,206.54,0.0207,1.19,6,11.686,NAVIGATING: Moving to goal
2026-05-20T17:19:14.001,252.02,-311.831,206.571,0.0202,1.16,6,11.434,NAVIGATING: Moving to goal
2026-05-20T17:19:14.510,252.53,-311.59,206.599,0.0197,1.13,6,11.193,NAVIGATING: Moving to goal
2026-05-20T17:19:15.036,253.05,-311.364,206.623,0.0191,1.1,6,10.966,NAVIGATING: Moving to goal
2026-05-20T17:19:15.547,253.56,-311.137,206.646,0.0185,1.06,6,10.739,NAVIGATING: Moving to goal
2026-05-20T17:19:16.050,254.07,-310.914,206.667,0.0179,1.02,6,10.517,NAVIGATING: Moving to goal
2026-05-20T17:19:16.553,254.57,-310.713,206.686,0.0173,0.99,6,10.315,NAVIGATING: Moving to goal
2026-05-20T17:19:17.129,255.15,-310.454,206.707,0.0166,0.95,6,10.056,NAVIGATING: Moving to goal
2026-05-20T17:19:17.636,255.65,-310.2,206.727,0.0159,0.91,6,9.802,NAVIGATING: Moving to goal
2026-05-20T17:19:18.136,256.15,-309.988,206.743,0.0153,0.88,6,9.59,NAVIGATING: Moving to goal
2026-05-20T17:19:18.643,256.66,-309.77,206.758,0.0147,0.84,6,9.372,NAVIGATING: Moving to goal
2026-05-20T17:19:19.148,257.16,-309.54,206.776,0.0144,0.83,6,9.142,NAVIGATING: Moving to goal
2026-05-20T17:19:19.658,257.67,-309.299,206.796,0.0142,0.81,6,8.901,NAVIGATING: Moving to goal
2026-05-20T17:19:20.200,258.22,-309.047,206.818,0.0142,0.82,6,8.649,NAVIGATING: Moving to goal
2026-05-20T17:19:20.717,258.73,-308.805,206.84,0.0143,0.82,6,8.407,NAVIGATING: Moving to goal
2026-05-20T17:19:21.247,259.26,-308.573,206.863,0.0145,0.83,6,8.176,NAVIGATING: Moving to goal
2026-05-20T17:19:21.758,259.77,-308.325,206.886,0.0146,0.84,6,7.928,NAVIGATING: Moving to goal
2026-05-20T17:19:22.262,260.28,-308.095,206.907,0.0145,0.83,6,7.698,NAVIGATING: Moving to goal
2026-05-20T17:19:22.777,260.79,-307.849,206.927,0.0143,0.82,6,7.453,NAVIGATING: Moving to goal
2026-05-20T17:19:23.291,261.31,-307.62,206.945,0.014,0.8,6,7.225,NAVIGATING: Moving to goal
2026-05-20T17:19:23.823,261.84,-307.365,206.964,0.0136,0.78,6,6.97,NAVIGATING: Moving to goal
2026-05-20T17:19:24.331,262.35,-307.121,206.98,0.0132,0.76,6,6.727,NAVIGATING: Moving to goal
2026-05-20T17:19:24.849,262.87,-306.918,206.993,0.0129,0.74,6,6.525,NAVIGATING: Moving to goal
2026-05-20T17:19:25.362,263.38,-306.678,207.01,0.0127,0.73,6,6.286,NAVIGATING: Moving to goal
2026-05-20T17:19:25.877,263.89,-306.432,207.028,0.0125,0.72,6,6.041,NAVIGATING: Moving to goal
2026-05-20T17:19:26.413,264.43,-306.201,207.045,0.0125,0.72,6,5.811,NAVIGATING: Moving to goal
2026-05-20T17:19:26.921,264.94,-305.985,207.061,0.0125,0.71,6,5.597,NAVIGATING: Moving to goal
2026-05-20T17:19:27.422,265.44,-305.754,207.079,0.0125,0.72,6,5.367,NAVIGATING: Moving to goal
2026-05-20T17:19:27.936,265.95,-305.495,207.099,0.0115,0.66,6,5.11,NAVIGATING: Moving to goal
2026-05-20T17:19:28.479,266.5,-305.243,207.118,0.0057,0.33,6,4.86,NAVIGATING: Moving to goal
2026-05-20T17:19:28.988,267,-304.999,207.135,-0.0048,-0.28,6,4.618,NAVIGATING: Moving to goal
2026-05-20T17:19:29.534,267.55,-304.777,207.151,-0.0178,-1.02,6,4.399,NAVIGATING: Moving to goal
2026-05-20T17:19:30.082,268.1,-304.521,207.166,-0.035,-2.01,6,4.146,NAVIGATING: Moving to goal
2026-05-20T17:19:30.591,268.61,-304.301,207.179,-0.0481,-2.76,6,3.929,NAVIGATING: Moving to goal
2026-05-20T17:19:31.122,269.14,-304.074,207.191,-0.0596,-3.42,6,3.704,NAVIGATING: Moving to goal
2026-05-20T17:19:31.627,269.64,-303.826,207.202,-0.0697,-3.99,6,3.46,NAVIGATING: Moving to goal
2026-05-20T17:19:32.150,270.17,-303.606,207.212,-0.0771,-4.42,6,3.243,NAVIGATING: Moving to goal
2026-05-20T17:19:32.667,270.68,-303.369,207.22,-0.084,-4.82,6,3.011,NAVIGATING: Moving to goal
2026-05-20T17:19:33.191,271.21,-303.151,207.226,-0.0927,-5.31,6,2.796,NAVIGATING: Moving to goal
2026-05-20T17:19:33.728,271.74,-302.903,207.231,-0.1069,-6.12,6,2.553,NAVIGATING: Moving to goal
2026-05-20T17:19:34.275,272.29,-302.692,207.233,-0.1221,-6.99,6,2.347,NAVIGATING: Moving to goal
2026-05-20T17:19:34.849,272.87,-302.446,207.233,-0.1425,-8.17,6,2.108,NAVIGATING: Moving to goal
2026-05-20T17:19:35.357,273.37,-302.213,207.231,-0.1642,-9.41,6,1.881,GOAL_REACHED: Target reached successfully
2026-05-20T17:19:35.873,273.89,-301.995,207.227,-0.1853,-10.62,6,1.671,GOAL_REACHED: Target reached successfully
2026-05-20T17:19:35.963,273.98,-301.981,207.227,-0.1867,-10.7,6,1.658,GOAL_REACHED: Target reached successfully
2026-05-20T17:19:37.966,275.98,-301.981,207.227,-0.1867,-10.7,7,21.577,GOAL_REACHED: Target reached successfully
2026-05-20T17:19:37.973,275.99,-301.238,207.194,-0.2656,-15.22,7,20.834,NAVIGATING: Moving to goal
2026-05-20T17:19:38.512,276.53,-300.913,207.17,-0.2992,-17.14,7,20.509,NAVIGATING: Moving to goal
2026-05-20T17:19:39.023,277.04,-300.706,207.153,-0.3097,-17.74,7,20.302,NAVIGATING: Moving to goal
2026-05-20T17:19:39.540,277.56,-300.51,207.136,-0.3108,-17.81,7,20.106,NAVIGATING: Moving to goal
2026-05-20T17:19:40.071,278.09,-300.319,207.118,-0.3036,-17.4,7,19.915,NAVIGATING: Moving to goal
2026-05-20T17:19:40.589,278.61,-300.118,207.099,-0.2884,-16.53,7,19.714,NAVIGATING: Moving to goal
2026-05-20T17:19:41.115,279.13,-299.934,207.08,-0.2686,-15.39,7,19.53,NAVIGATING: Moving to goal
2026-05-20T17:19:41.628,279.64,-299.738,207.059,-0.2428,-13.91,7,19.335,NAVIGATING: Moving to goal
2026-05-20T17:19:42.169,280.19,-299.552,207.037,-0.2149,-12.31,7,19.149,NAVIGATING: Moving to goal
2026-05-20T17:19:42.673,280.69,-299.361,207.013,-0.1862,-10.67,7,18.958,NAVIGATING: Moving to goal
2026-05-20T17:19:43.189,281.21,-299.156,206.986,-0.157,-9,7,18.753,NAVIGATING: Moving to goal
2026-05-20T17:19:43.702,281.72,-298.972,206.962,-0.132,-7.56,7,18.57,NAVIGATING: Moving to goal
2026-05-20T17:19:44.204,282.22,-298.759,206.933,-0.1036,-5.94,7,18.357,NAVIGATING: Moving to goal
2026-05-20T17:19:44.704,282.72,-298.568,206.907,-0.0791,-4.53,7,18.167,NAVIGATING: Moving to goal
2026-05-20T17:19:45.221,283.24,-298.378,206.883,-0.0547,-3.13,7,17.977,NAVIGATING: Moving to goal
2026-05-20T17:19:45.739,283.76,-298.169,206.857,-0.0303,-1.73,7,17.769,NAVIGATING: Moving to goal
2026-05-20T17:19:46.289,284.31,-297.929,206.827,-0.0077,-0.44,7,17.529,NAVIGATING: Moving to goal
2026-05-20T17:19:46.846,284.86,-297.688,206.799,0.0097,0.56,7,17.289,NAVIGATING: Moving to goal
2026-05-20T17:19:47.359,285.38,-297.441,206.773,0.0238,1.36,7,17.043,NAVIGATING: Moving to goal
2026-05-20T17:19:47.859,285.88,-297.237,206.752,0.0332,1.9,7,16.839,NAVIGATING: Moving to goal
2026-05-20T17:19:48.374,286.39,-297.018,206.732,0.0416,2.39,7,16.621,NAVIGATING: Moving to goal
2026-05-20T17:19:48.875,286.89,-296.807,206.714,0.0484,2.77,7,16.411,NAVIGATING: Moving to goal
2026-05-20T17:19:49.437,287.45,-296.563,206.696,0.0549,3.15,7,16.168,NAVIGATING: Moving to goal
2026-05-20T17:19:49.943,287.96,-296.327,206.68,0.0601,3.44,7,15.932,NAVIGATING: Moving to goal
2026-05-20T17:19:50.450,288.47,-296.106,206.667,0.0642,3.68,7,15.712,NAVIGATING: Moving to goal
2026-05-20T17:19:50.962,288.98,-295.885,206.656,0.0677,3.88,7,15.491,NAVIGATING: Moving to goal
2026-05-20T17:19:51.509,289.53,-295.639,206.645,0.0709,4.06,7,15.246,NAVIGATING: Moving to goal
2026-05-20T17:19:52.054,290.07,-295.387,206.635,0.0738,4.23,7,14.995,NAVIGATING: Moving to goal
2026-05-20T17:19:52.611,290.63,-295.136,206.627,0.0762,4.37,7,14.744,NAVIGATING: Moving to goal
2026-05-20T17:19:53.131,291.15,-294.919,206.622,0.078,4.47,7,14.528,NAVIGATING: Moving to goal
2026-05-20T17:19:53.692,291.71,-294.667,206.618,0.0799,4.58,7,14.276,NAVIGATING: Moving to goal
2026-05-20T17:19:54.266,292.28,-294.421,206.615,0.0815,4.67,7,14.03,NAVIGATING: Moving to goal
2026-05-20T17:19:54.833,292.85,-294.168,206.614,0.0829,4.75,7,13.778,NAVIGATING: Moving to goal
2026-05-20T17:19:55.379,293.4,-293.923,206.614,0.0841,4.82,7,13.533,NAVIGATING: Moving to goal
2026-05-20T17:19:55.939,293.96,-293.67,206.616,0.0854,4.89,7,13.28,NAVIGATING: Moving to goal
2026-05-20T17:19:56.474,294.49,-293.407,206.623,0.0868,4.97,7,13.017,NAVIGATING: Moving to goal
2026-05-20T17:19:57.030,295.05,-293.152,206.633,0.0882,5.06,7,12.762,NAVIGATING: Moving to goal
2026-05-20T17:19:57.535,295.55,-292.916,206.646,0.0896,5.14,7,12.525,NAVIGATING: Moving to goal
2026-05-20T17:19:58.051,296.07,-292.69,206.662,0.091,5.21,7,12.299,NAVIGATING: Moving to goal
2026-05-20T17:19:58.560,296.58,-292.463,206.68,0.0923,5.29,7,12.071,NAVIGATING: Moving to goal
2026-05-20T17:19:59.077,297.09,-292.215,206.699,0.0934,5.35,7,11.823,NAVIGATING: Moving to goal
2026-05-20T17:19:59.589,297.61,-291.988,206.716,0.0943,5.4,7,11.595,NAVIGATING: Moving to goal
2026-05-20T17:20:00.090,298.11,-291.767,206.732,0.0949,5.44,7,11.373,NAVIGATING: Moving to goal
2026-05-20T17:20:00.602,298.62,-291.54,206.748,0.0954,5.46,7,11.146,NAVIGATING: Moving to goal
2026-05-20T17:20:01.133,299.15,-291.313,206.764,0.0957,5.48,7,10.919,NAVIGATING: Moving to goal
2026-05-20T17:20:01.664,299.68,-291.096,206.779,0.096,5.5,7,10.702,NAVIGATING: Moving to goal
2026-05-20T17:20:02.167,300.18,-290.927,206.795,0.0966,5.53,7,10.532,NAVIGATING: Moving to goal
2026-05-20T17:20:02.702,300.72,-290.717,206.818,0.0975,5.59,7,10.321,NAVIGATING: Moving to goal
2026-05-20T17:20:03.234,301.25,-290.518,206.849,0.0992,5.68,7,10.121,NAVIGATING: Moving to goal
2026-05-20T17:20:03.735,301.75,-290.315,206.883,0.1008,5.78,7,9.916,NAVIGATING: Moving to goal
2026-05-20T17:20:04.250,302.27,-290.098,206.931,0.1033,5.92,7,9.698,NAVIGATING: Moving to goal
2026-05-20T17:20:04.821,302.84,-289.861,206.988,0.1058,6.06,7,9.46,NAVIGATING: Moving to goal
2026-05-20T17:20:05.406,303.42,-289.627,207.056,0.1069,6.13,7,9.225,NAVIGATING: Moving to goal
2026-05-20T17:20:05.950,303.97,-289.408,207.121,0.1025,5.87,7,9.004,NAVIGATING: Moving to goal
2026-05-20T17:20:06.454,304.47,-289.229,207.18,0.0953,5.46,7,8.825,NAVIGATING: Moving to goal
2026-05-20T17:20:07.011,305.03,-289.041,207.242,0.0847,4.85,7,8.637,NAVIGATING: Moving to goal
2026-05-20T17:20:07.525,305.54,-288.856,207.307,0.0718,4.11,7,8.452,NAVIGATING: Moving to goal
2026-05-20T17:20:08.034,306.05,-288.671,207.367,0.0564,3.23,7,8.268,NAVIGATING: Moving to goal
2026-05-20T17:20:08.581,306.6,-288.485,207.424,0.0417,2.39,7,8.083,NAVIGATING: Moving to goal
2026-05-20T17:20:09.097,307.11,-288.278,207.482,0.0281,1.61,7,7.878,NAVIGATING: Moving to goal
2026-05-20T17:20:09.616,307.63,-288.087,207.531,0.0176,1.01,7,7.689,NAVIGATING: Moving to goal
2026-05-20T17:20:10.117,308.13,-287.896,207.576,0.0086,0.49,7,7.5,NAVIGATING: Moving to goal
2026-05-20T17:20:10.655,308.67,-287.703,207.618,0.0009,0.05,7,7.309,NAVIGATING: Moving to goal
2026-05-20T17:20:11.163,309.18,-287.51,207.664,-0.0051,-0.29,7,7.12,NAVIGATING: Moving to goal
2026-05-20T17:20:11.680,309.7,-287.301,207.712,-0.0105,-0.6,7,6.914,NAVIGATING: Moving to goal
2026-05-20T17:20:12.230,310.25,-287.079,207.767,-0.0148,-0.85,7,6.697,NAVIGATING: Moving to goal
2026-05-20T17:20:12.765,310.78,-286.872,207.816,-0.0181,-1.04,7,6.495,NAVIGATING: Moving to goal
2026-05-20T17:20:13.274,311.29,-286.673,207.867,-0.0206,-1.18,7,6.302,NAVIGATING: Moving to goal
2026-05-20T17:20:13.789,311.81,-286.477,207.915,-0.0251,-1.44,7,6.111,NAVIGATING: Moving to goal
2026-05-20T17:20:14.360,312.38,-286.243,207.975,-0.0353,-2.02,7,5.887,NAVIGATING: Moving to goal
2026-05-20T17:20:14.861,312.88,-286.022,208.028,-0.0492,-2.82,7,5.675,NAVIGATING: Moving to goal
2026-05-20T17:20:15.367,313.38,-285.819,208.079,-0.0649,-3.72,7,5.482,NAVIGATING: Moving to goal
2026-05-20T17:20:15.896,313.91,-285.597,208.13,-0.0847,-4.86,7,5.271,NAVIGATING: Moving to goal
2026-05-20T17:20:16.410,314.43,-285.409,208.175,-0.1032,-5.91,7,5.094,NAVIGATING: Moving to goal
2026-05-20T17:20:16.948,314.96,-285.208,208.214,-0.1243,-7.12,7,4.904,NAVIGATING: Moving to goal
2026-05-20T17:20:17.462,315.48,-284.975,208.25,-0.1492,-8.55,7,4.684,NAVIGATING: Moving to goal
2026-05-20T17:20:17.971,315.99,-284.76,208.274,-0.1684,-9.65,7,4.48,NAVIGATING: Moving to goal
2026-05-20T17:20:18.487,316.5,-284.542,208.291,-0.1846,-10.58,7,4.273,NAVIGATING: Moving to goal
2026-05-20T17:20:18.994,317.01,-284.321,208.302,-0.1982,-11.36,7,4.062,NAVIGATING: Moving to goal
2026-05-20T17:20:19.530,317.55,-284.083,208.306,-0.2105,-12.06,7,3.834,NAVIGATING: Moving to goal
2026-05-20T17:20:20.035,318.05,-283.885,208.308,-0.2199,-12.6,7,3.645,NAVIGATING: Moving to goal
2026-05-20T17:20:20.566,318.58,-283.665,208.307,-0.233,-13.35,7,3.435,NAVIGATING: Moving to goal
2026-05-20T17:20:21.106,319.12,-283.424,208.303,-0.251,-14.38,7,3.205,NAVIGATING: Moving to goal
2026-05-20T17:20:21.670,319.69,-283.179,208.295,-0.2722,-15.6,7,2.974,NAVIGATING: Moving to goal
2026-05-20T17:20:22.183,320.2,-282.972,208.286,-0.2923,-16.75,7,2.777,NAVIGATING: Moving to goal
2026-05-20T17:20:22.690,320.71,-282.74,208.272,-0.3163,-18.13,7,2.559,NAVIGATING: Moving to goal
2026-05-20T17:20:23.197,321.21,-282.536,208.256,-0.3389,-19.42,7,2.367,NAVIGATING: Moving to goal
2026-05-20T17:20:23.701,321.72,-282.326,208.235,-0.3629,-20.8,7,2.17,NAVIGATING: Moving to goal
2026-05-20T17:20:24.217,322.23,-282.142,208.214,-0.3848,-22.05,7,1.998,NAVIGATING: Moving to goal
2026-05-20T17:20:24.724,322.74,-281.912,208.183,-0.4124,-23.63,7,1.785,GOAL_REACHED: Target reached successfully
2026-05-20T17:20:24.963,322.98,-281.821,208.17,-0.4236,-24.27,7,1.702,GOAL_REACHED: Target reached successfully
2026-05-20T17:20:26.966,324.98,-281.821,208.17,-0.4236,-24.27,8,21.008,GOAL_REACHED: Target reached successfully
2026-05-20T17:20:26.974,324.99,-281.151,208.033,-0.5087,-29.14,8,20.417,NAVIGATING: Moving to goal
2026-05-20T17:20:27.483,325.5,-280.844,207.945,-0.5452,-31.24,8,20.156,NAVIGATING: Moving to goal
2026-05-20T17:20:27.988,326,-280.674,207.899,-0.5469,-31.33,8,20.012,NAVIGATING: Moving to goal
2026-05-20T17:20:28.515,326.53,-280.518,207.859,-0.5301,-30.37,8,19.879,NAVIGATING: Moving to goal
2026-05-20T17:20:29.025,327.04,-280.374,207.828,-0.4974,-28.5,8,19.755,NAVIGATING: Moving to goal
2026-05-20T17:20:29.566,327.58,-280.246,207.805,-0.4538,-26,8,19.643,NAVIGATING: Moving to goal
2026-05-20T17:20:30.082,328.1,-280.128,207.787,-0.4007,-22.96,8,19.539,NAVIGATING: Moving to goal
2026-05-20T17:20:30.605,328.62,-280.019,207.772,-0.3458,-19.81,8,19.442,NAVIGATING: Moving to goal
2026-05-20T17:20:31.149,329.17,-279.897,207.754,-0.2811,-16.11,8,19.335,NAVIGATING: Moving to goal
2026-05-20T17:20:31.664,329.68,-279.794,207.74,-0.2244,-12.86,8,19.244,NAVIGATING: Moving to goal
2026-05-20T17:20:32.165,330.18,-279.677,207.726,-0.1613,-9.24,8,19.14,NAVIGATING: Moving to goal
2026-05-20T17:20:32.667,330.68,-279.573,207.713,-0.1104,-6.33,8,19.048,NAVIGATING: Moving to goal
2026-05-20T17:20:33.179,331.2,-279.455,207.701,-0.0557,-3.19,8,18.942,NAVIGATING: Moving to goal
2026-05-20T17:20:33.700,331.72,-279.336,207.691,-0.0048,-0.27,8,18.835,NAVIGATING: Moving to goal
2026-05-20T17:20:34.270,332.29,-279.188,207.679,0.051,2.92,8,18.703,NAVIGATING: Moving to goal
2026-05-20T17:20:34.776,332.79,-279.031,207.669,0.102,5.85,8,18.561,NAVIGATING: Moving to goal
2026-05-20T17:20:35.293,333.31,-278.874,207.66,0.1487,8.52,8,18.42,NAVIGATING: Moving to goal
2026-05-20T17:20:35.819,333.84,-278.715,207.655,0.1913,10.96,8,18.274,NAVIGATING: Moving to goal
2026-05-20T17:20:36.323,334.34,-278.538,207.654,0.2319,13.29,8,18.112,NAVIGATING: Moving to goal
2026-05-20T17:20:36.851,334.87,-278.357,207.659,0.268,15.35,8,17.944,NAVIGATING: Moving to goal
2026-05-20T17:20:37.370,335.39,-278.156,207.675,0.3044,17.44,8,17.753,NAVIGATING: Moving to goal
2026-05-20T17:20:37.875,335.89,-277.952,207.697,0.3383,19.38,8,17.557,NAVIGATING: Moving to goal
2026-05-20T17:20:38.378,336.39,-277.762,207.727,0.3666,21.01,8,17.37,NAVIGATING: Moving to goal
2026-05-20T17:20:38.882,336.9,-277.555,207.764,0.3913,22.42,8,17.167,NAVIGATING: Moving to goal
2026-05-20T17:20:39.393,337.41,-277.337,207.812,0.4125,23.63,8,16.947,NAVIGATING: Moving to goal
2026-05-20T17:20:39.933,337.95,-277.106,207.869,0.4304,24.66,8,16.713,NAVIGATING: Moving to goal
2026-05-20T17:20:40.457,338.47,-276.866,207.936,0.4457,25.54,8,16.468,NAVIGATING: Moving to goal
2026-05-20T17:20:40.958,338.97,-276.648,208.003,0.4575,26.21,8,16.241,NAVIGATING: Moving to goal
2026-05-20T17:20:41.473,339.49,-276.464,208.066,0.4665,26.73,8,16.047,NAVIGATING: Moving to goal
2026-05-20T17:20:41.999,340.02,-276.281,208.135,0.4744,27.18,8,15.852,NAVIGATING: Moving to goal
2026-05-20T17:20:42.572,340.59,-276.064,208.226,0.4831,27.68,8,15.617,NAVIGATING: Moving to goal
2026-05-20T17:20:43.134,341.15,-275.843,208.325,0.4908,28.12,8,15.375,NAVIGATING: Moving to goal
2026-05-20T17:20:43.697,341.71,-275.628,208.428,0.4972,28.49,8,15.136,NAVIGATING: Moving to goal
2026-05-20T17:20:44.250,342.27,-275.413,208.54,0.5032,28.83,8,14.895,NAVIGATING: Moving to goal
2026-05-20T17:20:44.788,342.8,-275.211,208.65,0.508,29.11,8,14.665,NAVIGATING: Moving to goal
2026-05-20T17:20:45.292,343.31,-275.031,208.756,0.5103,29.24,8,14.457,NAVIGATING: Moving to goal
2026-05-20T17:20:45.794,343.81,-274.845,208.865,0.5075,29.08,8,14.243,NAVIGATING: Moving to goal
2026-05-20T17:20:46.315,344.33,-274.664,208.981,0.5007,28.69,8,14.03,NAVIGATING: Moving to goal
2026-05-20T17:20:46.879,344.9,-274.47,209.107,0.4902,28.09,8,13.802,NAVIGATING: Moving to goal
2026-05-20T17:20:47.430,345.45,-274.268,209.25,0.481,27.56,8,13.559,NAVIGATING: Moving to goal
2026-05-20T17:20:47.930,345.95,-274.088,209.38,0.4748,27.2,8,13.342,NAVIGATING: Moving to goal
2026-05-20T17:20:48.446,346.46,-273.898,209.524,0.4699,26.92,8,13.11,NAVIGATING: Moving to goal
2026-05-20T17:20:48.958,346.97,-273.718,209.661,0.4661,26.71,8,12.891,NAVIGATING: Moving to goal
2026-05-20T17:20:49.514,347.53,-273.516,209.815,0.4629,26.52,8,12.645,NAVIGATING: Moving to goal
2026-05-20T17:20:50.079,348.1,-273.31,209.974,0.4604,26.38,8,12.394,NAVIGATING: Moving to goal
2026-05-20T17:20:50.617,348.63,-273.132,210.111,0.4586,26.28,8,12.177,NAVIGATING: Moving to goal
2026-05-20T17:20:51.125,349.14,-272.933,210.266,0.4571,26.19,8,11.934,NAVIGATING: Moving to goal
2026-05-20T17:20:51.643,349.66,-272.754,210.404,0.4559,26.12,8,11.717,NAVIGATING: Moving to goal
2026-05-20T17:20:52.152,350.17,-272.572,210.546,0.454,26.01,8,11.496,NAVIGATING: Moving to goal
2026-05-20T17:20:52.689,350.71,-272.411,210.671,0.449,25.73,8,11.3,NAVIGATING: Moving to goal
2026-05-20T17:20:53.245,351.26,-272.21,210.827,0.4385,25.13,8,11.058,NAVIGATING: Moving to goal
2026-05-20T17:20:53.813,351.83,-272.005,210.984,0.4249,24.35,8,10.81,NAVIGATING: Moving to goal
2026-05-20T17:20:54.375,352.39,-271.792,211.149,0.4129,23.66,8,10.554,NAVIGATING: Moving to goal
2026-05-20T17:20:54.890,352.91,-271.597,211.297,0.4041,23.15,8,10.321,NAVIGATING: Moving to goal
2026-05-20T17:20:55.405,353.42,-271.414,211.438,0.3975,22.78,8,10.102,NAVIGATING: Moving to goal
2026-05-20T17:20:55.913,353.93,-271.242,211.567,0.3924,22.48,8,9.897,NAVIGATING: Moving to goal
2026-05-20T17:20:56.437,354.45,-271.057,211.708,0.3879,22.22,8,9.678,NAVIGATING: Moving to goal
2026-05-20T17:20:56.969,354.99,-270.858,211.859,0.384,22,8,9.442,NAVIGATING: Moving to goal
2026-05-20T17:20:57.481,355.5,-270.651,212.021,0.3806,21.81,8,9.197,NAVIGATING: Moving to goal
2026-05-20T17:20:57.982,356,-270.475,212.159,0.3743,21.45,8,8.988,NAVIGATING: Moving to goal
2026-05-20T17:20:58.496,356.51,-270.293,212.306,0.3641,20.86,8,8.772,NAVIGATING: Moving to goal
2026-05-20T17:20:59.061,357.08,-270.09,212.468,0.3489,19.99,8,8.533,NAVIGATING: Moving to goal
2026-05-20T17:20:59.606,357.62,-269.883,212.632,0.3301,18.91,8,8.291,NAVIGATING: Moving to goal
2026-05-20T17:21:00.123,358.14,-269.705,212.774,0.3143,18.01,8,8.084,NAVIGATING: Moving to goal
2026-05-20T17:21:00.639,358.66,-269.503,212.933,0.3,17.19,8,7.85,NAVIGATING: Moving to goal
2026-05-20T17:21:01.162,359.18,-269.324,213.073,0.2899,16.61,8,7.645,NAVIGATING: Moving to goal
2026-05-20T17:21:01.678,359.69,-269.143,213.21,0.2814,16.12,8,7.439,NAVIGATING: Moving to goal
2026-05-20T17:21:02.183,360.2,-268.961,213.349,0.2735,15.67,8,7.233,NAVIGATING: Moving to goal
2026-05-20T17:21:02.686,360.7,-268.756,213.498,0.2612,14.96,8,7.005,NAVIGATING: Moving to goal
2026-05-20T17:21:03.188,361.2,-268.569,213.628,0.2465,14.12,8,6.799,NAVIGATING: Moving to goal
2026-05-20T17:21:03.731,361.75,-268.363,213.762,0.2272,13.02,8,6.575,NAVIGATING: Moving to goal
2026-05-20T17:21:04.241,362.26,-268.157,213.89,0.2055,11.77,8,6.354,NAVIGATING: Moving to goal
2026-05-20T17:21:04.767,362.78,-267.967,214.001,0.1856,10.63,8,6.151,NAVIGATING: Moving to goal
2026-05-20T17:21:05.303,363.32,-267.76,214.122,0.1667,9.55,8,5.933,NAVIGATING: Moving to goal
2026-05-20T17:21:05.818,363.83,-267.558,214.236,0.1518,8.7,8,5.721,NAVIGATING: Moving to goal
2026-05-20T17:21:06.360,364.38,-267.353,214.372,0.141,8.08,8,5.507,NAVIGATING: Moving to goal
2026-05-20T17:21:06.872,364.89,-267.154,214.501,0.1307,7.49,8,5.301,NAVIGATING: Moving to goal
2026-05-20T17:21:07.398,365.41,-266.97,214.635,0.1187,6.8,8,5.114,NAVIGATING: Moving to goal
2026-05-20T17:21:07.900,365.92,-266.783,214.763,0.1034,5.92,8,4.927,NAVIGATING: Moving to goal
2026-05-20T17:21:08.415,366.43,-266.588,214.907,0.0852,4.88,8,4.736,NAVIGATING: Moving to goal
2026-05-20T17:21:08.928,366.94,-266.391,215.048,0.0646,3.7,8,4.547,NAVIGATING: Moving to goal
2026-05-20T17:21:09.444,367.46,-266.21,215.182,0.0442,2.53,8,4.379,NAVIGATING: Moving to goal
2026-05-20T17:21:09.946,367.96,-266.045,215.295,0.0246,1.41,8,4.23,NAVIGATING: Moving to goal
2026-05-20T17:21:10.522,368.54,-265.854,215.431,0.0008,0.05,8,4.062,NAVIGATING: Moving to goal
2026-05-20T17:21:11.037,369.05,-265.658,215.564,-0.0245,-1.4,8,3.897,NAVIGATING: Moving to goal
2026-05-20T17:21:11.541,369.56,-265.478,215.682,-0.0484,-2.78,8,3.75,NAVIGATING: Moving to goal
2026-05-20T17:21:12.055,370.07,-265.303,215.786,-0.0733,-4.2,8,3.611,NAVIGATING: Moving to goal
2026-05-20T17:21:12.561,370.58,-265.138,215.876,-0.0999,-5.72,8,3.482,NAVIGATING: Moving to goal
2026-05-20T17:21:13.073,371.09,-264.947,215.97,-0.1354,-7.76,8,3.338,NAVIGATING: Moving to goal
2026-05-20T17:21:13.621,371.64,-264.765,216.05,-0.1732,-9.93,8,3.203,NAVIGATING: Moving to goal
2026-05-20T17:21:14.125,372.14,-264.599,216.116,-0.2116,-12.12,8,3.083,NAVIGATING: Moving to goal
2026-05-20T17:21:14.665,372.68,-264.441,216.169,-0.2496,-14.3,8,2.969,NAVIGATING: Moving to goal
2026-05-20T17:21:15.167,373.18,-264.303,216.216,-0.2857,-16.37,8,2.873,NAVIGATING: Moving to goal
2026-05-20T17:21:15.709,373.73,-264.143,216.26,-0.3276,-18.77,8,2.763,NAVIGATING: Moving to goal
2026-05-20T17:21:16.237,374.25,-263.984,216.3,-0.3729,-21.36,8,2.657,NAVIGATING: Moving to goal
2026-05-20T17:21:16.743,374.76,-263.836,216.328,-0.4148,-23.77,8,2.557,NAVIGATING: Moving to goal
2026-05-20T17:21:17.276,375.29,-263.692,216.352,-0.4589,-26.29,8,2.464,NAVIGATING: Moving to goal
2026-05-20T17:21:17.777,375.79,-263.549,216.361,-0.5016,-28.74,8,2.365,NAVIGATING: Moving to goal
2026-05-20T17:21:18.312,376.33,-263.42,216.344,-0.544,-31.17,8,2.263,NAVIGATING: Moving to goal
2026-05-20T17:21:18.853,376.87,-263.268,216.308,-0.5922,-33.93,8,2.133,NAVIGATING: Moving to goal
2026-05-20T17:21:19.408,377.42,-263.148,216.251,-0.6348,-36.37,8,2.012,NAVIGATING: Moving to goal
2026-05-20T17:21:19.908,377.92,-263.014,216.174,-0.6817,-39.06,8,1.867,GOAL_REACHED: Target reached successfully
2026-05-20T17:21:19.963,377.98,-263.014,216.174,-0.6817,-39.06,8,1.867,GOAL_REACHED: Target reached successfully
2026-05-20T17:21:21.966,379.98,-263.014,216.174,-0.6817,-39.06,9,20.889,GOAL_REACHED: Target reached successfully
2026-05-20T17:21:21.973,379.99,-262.682,215.789,-0.8289,-47.49,9,20.615,NAVIGATING: Moving to goal
2026-05-20T17:21:22.473,380.49,-262.578,215.529,-0.8967,-51.38,9,20.554,NAVIGATING: Moving to goal
2026-05-20T17:21:22.980,381,-262.526,215.377,-0.9173,-52.56,9,20.529,NAVIGATING: Moving to goal
2026-05-20T17:21:23.506,381.52,-262.494,215.248,-0.9167,-52.53,9,20.52,NAVIGATING: Moving to goal
2026-05-20T17:21:24.024,382.04,-262.471,215.13,-0.8972,-51.4,9,20.519,NAVIGATING: Moving to goal
2026-05-20T17:21:24.525,382.54,-262.463,215.036,-0.8661,-49.63,9,20.529,NAVIGATING: Moving to goal
2026-05-20T17:21:25.026,383.04,-262.466,214.945,-0.821,-47.04,9,20.55,NAVIGATING: Moving to goal
2026-05-20T17:21:25.543,383.56,-262.48,214.875,-0.7736,-44.32,9,20.577,NAVIGATING: Moving to goal
2026-05-20T17:21:26.043,384.06,-262.503,214.793,-0.718,-41.14,9,20.616,NAVIGATING: Moving to goal
2026-05-20T17:21:26.562,384.58,-262.537,214.701,-0.6561,-37.59,9,20.668,NAVIGATING: Moving to goal
2026-05-20T17:21:27.065,385.08,-262.576,214.606,-0.5924,-33.94,9,20.725,NAVIGATING: Moving to goal
2026-05-20T17:21:27.586,385.6,-262.618,214.509,-0.5268,-30.18,9,20.787,NAVIGATING: Moving to goal
2026-05-20T17:21:28.088,386.1,-262.658,214.412,-0.4646,-26.62,9,20.846,NAVIGATING: Moving to goal
2026-05-20T17:21:28.592,386.61,-262.69,214.317,-0.4058,-23.25,9,20.899,NAVIGATING: Moving to goal
2026-05-20T17:21:29.109,387.13,-262.721,214.205,-0.3377,-19.35,9,20.954,NAVIGATING: Moving to goal
2026-05-20T17:21:29.627,387.64,-262.737,214.104,-0.2789,-15.98,9,20.993,NAVIGATING: Moving to goal
2026-05-20T17:21:30.142,388.16,-262.744,214,-0.2213,-12.68,9,21.023,NAVIGATING: Moving to goal
2026-05-20T17:21:30.645,388.66,-262.736,213.91,-0.1714,-9.82,9,21.037,NAVIGATING: Moving to goal
2026-05-20T17:21:31.215,389.23,-262.712,213.801,-0.1115,-6.39,9,21.04,NAVIGATING: Moving to goal
2026-05-20T17:21:31.774,389.79,-262.663,213.695,-0.0541,-3.1,9,21.019,NAVIGATING: Moving to goal
2026-05-20T17:21:32.277,390.29,-262.604,213.606,-0.0004,-0.02,9,20.984,NAVIGATING: Moving to goal
2026-05-20T17:21:32.781,390.8,-262.528,213.533,0.0467,2.68,9,20.929,NAVIGATING: Moving to goal
2026-05-20T17:21:33.307,391.32,-262.441,213.477,0.0896,5.13,9,20.86,NAVIGATING: Moving to goal
2026-05-20T17:21:33.824,391.84,-262.335,213.431,0.1282,7.35,9,20.77,NAVIGATING: Moving to goal
2026-05-20T17:21:34.335,392.35,-262.219,213.402,0.1658,9.5,9,20.665,NAVIGATING: Moving to goal
2026-05-20T17:21:34.848,392.86,-262.073,213.379,0.2032,11.64,9,20.531,NAVIGATING: Moving to goal
2026-05-20T17:21:35.358,393.38,-261.925,213.367,0.2347,13.45,9,20.392,NAVIGATING: Moving to goal
2026-05-20T17:21:35.905,393.92,-261.762,213.363,0.2608,14.95,9,20.237,NAVIGATING: Moving to goal
2026-05-20T17:21:36.420,394.44,-261.581,213.368,0.2836,16.25,9,20.062,NAVIGATING: Moving to goal
2026-05-20T17:21:36.929,394.95,-261.401,213.38,0.3011,17.25,9,19.885,NAVIGATING: Moving to goal
2026-05-20T17:21:37.435,395.45,-261.204,213.404,0.3167,18.14,9,19.689,NAVIGATING: Moving to goal
2026-05-20T17:21:37.968,395.98,-261.013,213.433,0.3288,18.84,9,19.497,NAVIGATING: Moving to goal
2026-05-20T17:21:38.469,396.49,-260.83,213.468,0.3389,19.42,9,19.312,NAVIGATING: Moving to goal
2026-05-20T17:21:39.002,397.02,-260.639,213.511,0.3478,19.93,9,19.117,NAVIGATING: Moving to goal
2026-05-20T17:21:39.511,397.53,-260.432,213.565,0.3563,20.42,9,18.903,NAVIGATING: Moving to goal
2026-05-20T17:21:40.018,398.03,-260.241,213.621,0.3632,20.81,9,18.704,NAVIGATING: Moving to goal
2026-05-20T17:21:40.528,398.55,-260.061,213.681,0.3691,21.15,9,18.515,NAVIGATING: Moving to goal
2026-05-20T17:21:41.079,399.1,-259.88,213.754,0.3744,21.45,9,18.32,NAVIGATING: Moving to goal
2026-05-20T17:21:41.586,399.6,-259.682,213.847,0.3758,21.53,9,18.103,NAVIGATING: Moving to goal
2026-05-20T17:21:42.116,400.13,-259.515,213.94,0.3733,21.39,9,17.918,NAVIGATING: Moving to goal
2026-05-20T17:21:42.619,400.64,-259.335,214.049,0.3666,21,9,17.715,NAVIGATING: Moving to goal
2026-05-20T17:21:43.143,401.16,-259.163,214.171,0.357,20.46,9,17.516,NAVIGATING: Moving to goal
2026-05-20T17:21:43.665,401.68,-258.981,214.308,0.3447,19.75,9,17.303,NAVIGATING: Moving to goal
2026-05-20T17:21:44.206,402.22,-258.799,214.45,0.3338,19.13,9,17.09,NAVIGATING: Moving to goal
2026-05-20T17:21:44.775,402.79,-258.608,214.596,0.3245,18.59,9,16.868,NAVIGATING: Moving to goal
2026-05-20T17:21:45.276,403.29,-258.436,214.732,0.3179,18.22,9,16.667,NAVIGATING: Moving to goal
2026-05-20T17:21:45.776,403.79,-258.264,214.862,0.3125,17.91,9,16.468,NAVIGATING: Moving to goal
2026-05-20T17:21:46.289,404.31,-258.097,214.992,0.3083,17.66,9,16.274,NAVIGATING: Moving to goal
2026-05-20T17:21:46.853,404.87,-257.899,215.138,0.3041,17.42,9,16.047,NAVIGATING: Moving to goal
2026-05-20T17:21:47.394,405.41,-257.701,215.287,0.3007,17.23,9,15.819,NAVIGATING: Moving to goal
2026-05-20T17:21:47.933,405.95,-257.533,215.409,0.2983,17.09,9,15.628,NAVIGATING: Moving to goal
2026-05-20T17:21:48.448,406.46,-257.345,215.548,0.296,16.96,9,15.414,NAVIGATING: Moving to goal
2026-05-20T17:21:48.953,406.97,-257.188,215.665,0.2947,16.88,9,15.236,NAVIGATING: Moving to goal
2026-05-20T17:21:49.461,407.48,-257.02,215.798,0.2937,16.83,9,15.043,NAVIGATING: Moving to goal
2026-05-20T17:21:49.973,407.99,-256.853,215.931,0.29,16.61,9,14.852,NAVIGATING: Moving to goal
2026-05-20T17:21:50.528,408.54,-256.68,216.075,0.2819,16.15,9,14.654,NAVIGATING: Moving to goal
2026-05-20T17:21:51.030,409.05,-256.5,216.224,0.2695,15.44,9,14.449,NAVIGATING: Moving to goal
2026-05-20T17:21:51.575,409.59,-256.323,216.371,0.2549,14.6,9,14.247,NAVIGATING: Moving to goal
2026-05-20T17:21:52.087,410.1,-256.161,216.506,0.2431,13.93,9,14.064,NAVIGATING: Moving to goal
2026-05-20T17:21:52.626,410.64,-255.979,216.653,0.2324,13.31,9,13.86,NAVIGATING: Moving to goal
2026-05-20T17:21:53.143,411.16,-255.798,216.804,0.2241,12.84,9,13.657,NAVIGATING: Moving to goal
2026-05-20T17:21:53.655,411.67,-255.622,216.943,0.2175,12.46,9,13.463,NAVIGATING: Moving to goal
2026-05-20T17:21:54.181,412.2,-255.436,217.094,0.212,12.15,9,13.257,NAVIGATING: Moving to goal
2026-05-20T17:21:54.697,412.71,-255.237,217.247,0.2069,11.85,9,13.038,NAVIGATING: Moving to goal
2026-05-20T17:21:55.222,413.24,-255.063,217.382,0.203,11.63,9,12.849,NAVIGATING: Moving to goal
2026-05-20T17:21:55.725,413.74,-254.884,217.511,0.1971,11.29,9,12.656,NAVIGATING: Moving to goal
2026-05-20T17:21:56.251,414.27,-254.702,217.646,0.1867,10.7,9,12.46,NAVIGATING: Moving to goal
2026-05-20T17:21:56.789,414.81,-254.504,217.782,0.1712,9.81,9,12.25,NAVIGATING: Moving to goal
2026-05-20T17:21:57.341,415.36,-254.338,217.898,0.1583,9.07,9,12.074,NAVIGATING: Moving to goal
2026-05-20T17:21:57.912,415.93,-254.135,218.027,0.1455,8.33,9,11.861,NAVIGATING: Moving to goal
2026-05-20T17:21:58.468,416.48,-253.939,218.151,0.1353,7.75,9,11.657,NAVIGATING: Moving to goal
2026-05-20T17:21:58.970,416.99,-253.747,218.266,0.1272,7.29,9,11.458,NAVIGATING: Moving to goal
2026-05-20T17:21:59.474,417.49,-253.568,218.371,0.1207,6.92,9,11.274,NAVIGATING: Moving to goal
2026-05-20T17:22:00.009,418.03,-253.369,218.481,0.1146,6.56,9,11.069,NAVIGATING: Moving to goal
2026-05-20T17:22:00.514,418.53,-253.193,218.577,0.1099,6.3,9,10.89,NAVIGATING: Moving to goal
2026-05-20T17:22:01.025,419.04,-253.009,218.678,0.1062,6.09,9,10.703,NAVIGATING: Moving to goal
2026-05-20T17:22:01.584,419.6,-252.803,218.793,0.1008,5.78,9,10.496,NAVIGATING: Moving to goal
2026-05-20T17:22:02.150,420.17,-252.596,218.913,0.0906,5.19,9,10.287,NAVIGATING: Moving to goal
2026-05-20T17:22:02.667,420.68,-252.403,219.021,0.077,4.41,9,10.095,NAVIGATING: Moving to goal
2026-05-20T17:22:03.170,421.19,-252.223,219.119,0.0603,3.45,9,9.916,NAVIGATING: Moving to goal
2026-05-20T17:22:03.684,421.7,-252.041,219.209,0.0426,2.44,9,9.736,NAVIGATING: Moving to goal
2026-05-20T17:22:04.194,422.21,-251.872,219.289,0.0276,1.58,9,9.569,NAVIGATING: Moving to goal
2026-05-20T17:22:04.737,422.75,-251.68,219.372,0.0137,0.78,9,9.382,NAVIGATING: Moving to goal
2026-05-20T17:22:05.241,423.26,-251.495,219.449,0.002,0.12,9,9.201,NAVIGATING: Moving to goal
2026-05-20T17:22:05.769,423.79,-251.298,219.522,-0.0081,-0.46,9,9.008,NAVIGATING: Moving to goal
2026-05-20T17:22:06.270,424.29,-251.118,219.585,-0.0161,-0.92,9,8.833,NAVIGATING: Moving to goal
2026-05-20T17:22:06.797,424.81,-250.945,219.64,-0.0227,-1.3,9,8.665,NAVIGATING: Moving to goal
2026-05-20T17:22:07.298,425.31,-250.753,219.697,-0.0293,-1.68,9,8.478,NAVIGATING: Moving to goal
2026-05-20T17:22:07.811,425.83,-250.569,219.747,-0.0347,-1.99,9,8.3,NAVIGATING: Moving to goal
2026-05-20T17:22:08.363,426.38,-250.397,219.797,-0.0396,-2.27,9,8.134,NAVIGATING: Moving to goal
2026-05-20T17:22:08.872,426.89,-250.229,219.843,-0.0435,-2.49,9,7.972,NAVIGATING: Moving to goal
2026-05-20T17:22:09.417,427.43,-250.078,219.891,-0.0463,-2.65,9,7.828,NAVIGATING: Moving to goal
2026-05-20T17:22:09.933,427.95,-249.895,219.946,-0.0491,-2.81,9,7.653,NAVIGATING: Moving to goal
2026-05-20T17:22:10.434,428.45,-249.733,219.998,-0.0539,-3.09,9,7.499,NAVIGATING: Moving to goal
2026-05-20T17:22:10.942,428.96,-249.577,220.044,-0.0625,-3.58,9,7.352,NAVIGATING: Moving to goal
2026-05-20T17:22:11.461,429.48,-249.418,220.094,-0.0752,-4.31,9,7.203,NAVIGATING: Moving to goal
2026-05-20T17:22:11.963,429.98,-249.256,220.137,-0.0915,-5.24,9,7.05,NAVIGATING: Moving to goal
2026-05-20T17:22:12.519,430.54,-249.085,220.178,-0.1117,-6.4,9,6.889,NAVIGATING: Moving to goal
2026-05-20T17:22:13.082,431.1,-248.917,220.209,-0.1293,-7.41,9,6.729,NAVIGATING: Moving to goal
2026-05-20T17:22:13.596,431.61,-248.757,220.233,-0.1431,-8.2,9,6.577,NAVIGATING: Moving to goal
2026-05-20T17:22:14.101,432.12,-248.606,220.249,-0.1543,-8.84,9,6.433,NAVIGATING: Moving to goal
2026-05-20T17:22:14.640,432.66,-248.449,220.259,-0.1638,-9.38,9,6.281,NAVIGATING: Moving to goal
2026-05-20T17:22:15.197,433.21,-248.277,220.263,-0.1732,-9.93,9,6.113,NAVIGATING: Moving to goal
2026-05-20T17:22:15.753,433.77,-248.097,220.26,-0.1812,-10.38,9,5.937,NAVIGATING: Moving to goal
2026-05-20T17:22:16.289,434.31,-247.95,220.251,-0.1875,-10.74,9,5.792,NAVIGATING: Moving to goal
2026-05-20T17:22:16.855,434.87,-247.769,220.234,-0.1937,-11.1,9,5.612,NAVIGATING: Moving to goal
2026-05-20T17:22:17.360,435.38,-247.608,220.212,-0.1992,-11.41,9,5.451,NAVIGATING: Moving to goal
2026-05-20T17:22:17.873,435.89,-247.45,220.188,-0.2033,-11.65,9,5.292,NAVIGATING: Moving to goal
2026-05-20T17:22:18.378,436.4,-247.281,220.163,-0.2069,-11.85,9,5.121,NAVIGATING: Moving to goal
2026-05-20T17:22:18.893,436.91,-247.126,220.139,-0.2094,-12,9,4.964,NAVIGATING: Moving to goal
2026-05-20T17:22:19.448,437.46,-246.939,220.11,-0.2119,-12.14,9,4.776,NAVIGATING: Moving to goal
2026-05-20T17:22:19.958,437.98,-246.753,220.081,-0.2139,-12.26,9,4.589,NAVIGATING: Moving to goal
2026-05-20T17:22:20.509,438.53,-246.567,220.052,-0.2155,-12.35,9,4.402,NAVIGATING: Moving to goal
2026-05-20T17:22:21.016,439.03,-246.39,220.017,-0.2174,-12.45,9,4.221,NAVIGATING: Moving to goal
2026-05-20T17:22:21.548,439.56,-246.201,219.971,-0.2198,-12.59,9,4.027,NAVIGATING: Moving to goal
2026-05-20T17:22:22.052,440.07,-246.026,219.923,-0.2221,-12.73,9,3.846,NAVIGATING: Moving to goal
2026-05-20T17:22:22.552,440.57,-245.835,219.863,-0.2248,-12.88,9,3.645,NAVIGATING: Moving to goal
2026-05-20T17:22:23.069,441.09,-245.655,219.801,-0.2274,-13.03,9,3.456,NAVIGATING: Moving to goal
2026-05-20T17:22:23.602,441.62,-245.463,219.729,-0.2301,-13.19,9,3.251,NAVIGATING: Moving to goal
2026-05-20T17:22:24.113,442.13,-245.286,219.656,-0.2328,-13.34,9,3.062,NAVIGATING: Moving to goal
2026-05-20T17:22:24.648,442.66,-245.094,219.573,-0.2356,-13.5,9,2.857,NAVIGATING: Moving to goal
2026-05-20T17:22:25.211,443.23,-244.896,219.478,-0.2386,-13.67,9,2.643,NAVIGATING: Moving to goal
2026-05-20T17:22:25.769,443.79,-244.724,219.394,-0.2409,-13.8,9,2.458,NAVIGATING: Moving to goal
2026-05-20T17:22:26.331,444.35,-244.533,219.309,-0.2421,-13.87,9,2.255,NAVIGATING: Moving to goal
2026-05-20T17:22:26.897,444.91,-244.336,219.227,-0.2399,-13.75,9,2.048,NAVIGATING: Moving to goal
2026-05-20T17:22:27.457,445.47,-244.137,219.155,-0.2319,-13.29,9,1.841,GOAL_REACHED: Target reached successfully
2026-05-20T17:22:27.963,445.98,-243.946,219.091,-0.2195,-12.57,9,1.644,GOAL_REACHED: Target reached successfully
2026-05-20T17:22:29.966,447.98,-243.946,219.091,-0.2195,-12.57,10,21.636,GOAL_REACHED: Target reached successfully
2026-05-20T17:22:29.973,447.99,-243.323,218.905,-0.1603,-9.19,10,21.014,NAVIGATING: Moving to goal
2026-05-20T17:22:30.528,448.55,-243.023,218.817,-0.1275,-7.3,10,20.716,NAVIGATING: Moving to goal
2026-05-20T17:22:31.080,449.1,-242.816,218.759,-0.1035,-5.93,10,20.51,NAVIGATING: Moving to goal
2026-05-20T17:22:31.591,449.61,-242.623,218.707,-0.0804,-4.61,10,20.318,NAVIGATING: Moving to goal
2026-05-20T17:22:32.094,450.11,-242.429,218.666,-0.0549,-3.15,10,20.125,NAVIGATING: Moving to goal
2026-05-20T17:22:32.625,450.64,-242.241,218.635,-0.0312,-1.79,10,19.937,NAVIGATING: Moving to goal
2026-05-20T17:22:33.126,451.14,-242.053,218.615,-0.0105,-0.6,10,19.75,NAVIGATING: Moving to goal
2026-05-20T17:22:33.630,451.65,-241.839,218.602,0.0086,0.49,10,19.536,NAVIGATING: Moving to goal
2026-05-20T17:22:34.161,452.18,-241.632,218.605,0.0248,1.42,10,19.329,NAVIGATING: Moving to goal
2026-05-20T17:22:34.668,452.68,-241.441,218.615,0.0371,2.13,10,19.138,NAVIGATING: Moving to goal
2026-05-20T17:22:35.169,453.19,-241.239,218.639,0.049,2.81,10,18.936,NAVIGATING: Moving to goal
2026-05-20T17:22:35.679,453.7,-241.068,218.663,0.0575,3.29,10,18.764,NAVIGATING: Moving to goal
2026-05-20T17:22:36.222,454.24,-240.868,218.711,0.0678,3.89,10,18.563,NAVIGATING: Moving to goal
2026-05-20T17:22:36.797,454.81,-240.66,218.769,0.0773,4.43,10,18.354,NAVIGATING: Moving to goal
2026-05-20T17:22:37.353,455.37,-240.47,218.846,0.0865,4.95,10,18.162,NAVIGATING: Moving to goal
2026-05-20T17:22:37.922,455.94,-240.267,218.923,0.0937,5.37,10,17.958,NAVIGATING: Moving to goal
2026-05-20T17:22:38.430,456.45,-240.075,218.993,0.0965,5.53,10,17.766,NAVIGATING: Moving to goal
2026-05-20T17:22:38.944,456.96,-239.901,219.052,0.0932,5.34,10,17.592,NAVIGATING: Moving to goal
2026-05-20T17:22:39.468,457.48,-239.732,219.105,0.085,4.87,10,17.422,NAVIGATING: Moving to goal
2026-05-20T17:22:39.979,458,-239.546,219.16,0.0719,4.12,10,17.237,NAVIGATING: Moving to goal
2026-05-20T17:22:40.493,458.51,-239.367,219.21,0.0586,3.36,10,17.058,NAVIGATING: Moving to goal
2026-05-20T17:22:41.018,459.03,-239.189,219.262,0.0481,2.76,10,16.881,NAVIGATING: Moving to goal
2026-05-20T17:22:41.531,459.55,-239.01,219.319,0.0398,2.28,10,16.702,NAVIGATING: Moving to goal
2026-05-20T17:22:42.038,460.05,-238.836,219.378,0.0335,1.92,10,16.529,NAVIGATING: Moving to goal
2026-05-20T17:22:42.568,460.58,-238.668,219.438,0.0287,1.65,10,16.362,NAVIGATING: Moving to goal
2026-05-20T17:22:43.112,461.13,-238.483,219.507,0.0246,1.41,10,16.179,NAVIGATING: Moving to goal
2026-05-20T17:22:43.668,461.68,-238.293,219.578,0.0214,1.23,10,15.991,NAVIGATING: Moving to goal
2026-05-20T17:22:44.210,462.23,-238.133,219.641,0.0193,1.11,10,15.833,NAVIGATING: Moving to goal
2026-05-20T17:22:44.711,462.73,-237.951,219.711,0.0173,0.99,10,15.654,NAVIGATING: Moving to goal
2026-05-20T17:22:45.219,463.24,-237.803,219.774,0.0162,0.93,10,15.509,NAVIGATING: Moving to goal
2026-05-20T17:22:45.734,463.75,-237.638,219.836,0.0149,0.86,10,15.347,NAVIGATING: Moving to goal
2026-05-20T17:22:46.288,464.3,-237.477,219.894,0.0136,0.78,10,15.189,NAVIGATING: Moving to goal
2026-05-20T17:22:46.792,464.81,-237.286,219.955,0.0119,0.68,10,15.002,NAVIGATING: Moving to goal
2026-05-20T17:22:47.309,465.33,-237.126,220.003,0.0105,0.6,10,14.845,NAVIGATING: Moving to goal
2026-05-20T17:22:47.821,465.84,-236.939,220.055,0.0089,0.51,10,14.661,NAVIGATING: Moving to goal
2026-05-20T17:22:48.339,466.36,-236.755,220.104,0.0073,0.42,10,14.481,NAVIGATING: Moving to goal
2026-05-20T17:22:48.882,466.9,-236.552,220.152,0.0056,0.32,10,14.281,NAVIGATING: Moving to goal
2026-05-20T17:22:49.439,467.46,-236.351,220.2,0.0032,0.18,10,14.086,NAVIGATING: Moving to goal
2026-05-20T17:22:49.997,468.01,-236.153,220.242,-0.0038,-0.22,10,13.891,NAVIGATING: Moving to goal
2026-05-20T17:22:50.513,468.53,-235.968,220.28,-0.0128,-0.73,10,13.71,NAVIGATING: Moving to goal
2026-05-20T17:22:51.026,469.04,-235.804,220.311,-0.0195,-1.12,10,13.549,NAVIGATING: Moving to goal
2026-05-20T17:22:51.535,469.55,-235.643,220.341,-0.0251,-1.44,10,13.392,NAVIGATING: Moving to goal
2026-05-20T17:22:52.042,470.06,-235.457,220.374,-0.0307,-1.76,10,13.21,NAVIGATING: Moving to goal
2026-05-20T17:22:52.555,470.57,-235.289,220.401,-0.035,-2,10,13.045,NAVIGATING: Moving to goal
2026-05-20T17:22:53.077,471.09,-235.107,220.429,-0.039,-2.23,10,12.867,NAVIGATING: Moving to goal
2026-05-20T17:22:53.580,471.6,-234.935,220.453,-0.0422,-2.42,10,12.699,NAVIGATING: Moving to goal
2026-05-20T17:22:54.106,472.12,-234.776,220.474,-0.0448,-2.57,10,12.543,NAVIGATING: Moving to goal
2026-05-20T17:22:54.675,472.69,-234.577,220.497,-0.0476,-2.73,10,12.348,NAVIGATING: Moving to goal
2026-05-20T17:22:55.252,473.27,-234.377,220.521,-0.0497,-2.85,10,12.151,NAVIGATING: Moving to goal
2026-05-20T17:22:55.828,473.84,-234.162,220.543,-0.0514,-2.95,10,11.941,NAVIGATING: Moving to goal
2026-05-20T17:22:56.393,474.41,-233.951,220.567,-0.0527,-3.02,10,11.734,NAVIGATING: Moving to goal
2026-05-20T17:22:56.904,474.92,-233.741,220.588,-0.0538,-3.08,10,11.529,NAVIGATING: Moving to goal
2026-05-20T17:22:57.421,475.44,-233.532,220.61,-0.0546,-3.13,10,11.324,NAVIGATING: Moving to goal
2026-05-20T17:22:57.940,475.96,-233.335,220.63,-0.056,-3.21,10,11.132,NAVIGATING: Moving to goal
2026-05-20T17:22:58.449,476.47,-233.137,220.65,-0.0611,-3.5,10,10.939,NAVIGATING: Moving to goal
2026-05-20T17:22:58.967,476.98,-232.948,220.667,-0.0702,-4.02,10,10.754,NAVIGATING: Moving to goal
2026-05-20T17:22:59.502,477.52,-232.75,220.686,-0.0802,-4.59,10,10.561,NAVIGATING: Moving to goal
2026-05-20T17:23:00.016,478.03,-232.551,220.704,-0.0884,-5.07,10,10.368,NAVIGATING: Moving to goal
2026-05-20T17:23:00.549,478.57,-232.354,220.722,-0.0951,-5.45,10,10.175,NAVIGATING: Moving to goal
2026-05-20T17:23:01.064,479.08,-232.168,220.737,-0.1003,-5.74,10,9.995,NAVIGATING: Moving to goal
2026-05-20T17:23:01.580,479.6,-231.982,220.751,-0.1046,-5.99,10,9.813,NAVIGATING: Moving to goal
2026-05-20T17:23:02.094,480.11,-231.79,220.765,-0.1083,-6.21,10,9.627,NAVIGATING: Moving to goal
2026-05-20T17:23:02.618,480.63,-231.587,220.778,-0.1116,-6.39,10,9.429,NAVIGATING: Moving to goal
2026-05-20T17:23:03.123,481.14,-231.397,220.789,-0.1142,-6.54,10,9.244,NAVIGATING: Moving to goal
2026-05-20T17:23:03.658,481.67,-231.204,220.8,-0.1164,-6.67,10,9.056,NAVIGATING: Moving to goal
2026-05-20T17:23:04.175,482.19,-231.034,220.816,-0.1174,-6.73,10,8.893,NAVIGATING: Moving to goal
2026-05-20T17:23:04.712,482.73,-230.854,220.831,-0.1184,-6.78,10,8.72,NAVIGATING: Moving to goal
2026-05-20T17:23:05.282,483.3,-230.645,220.856,-0.1222,-7,10,8.519,NAVIGATING: Moving to goal
2026-05-20T17:23:05.862,483.88,-230.436,220.878,-0.1316,-7.54,10,8.32,NAVIGATING: Moving to goal
2026-05-20T17:23:06.444,484.46,-230.229,220.905,-0.1453,-8.33,10,8.124,NAVIGATING: Moving to goal
2026-05-20T17:23:06.955,484.97,-230.024,220.928,-0.1615,-9.25,10,7.929,NAVIGATING: Moving to goal
2026-05-20T17:23:07.455,485.47,-229.858,220.946,-0.1736,-9.94,10,7.772,NAVIGATING: Moving to goal
2026-05-20T17:23:07.966,485.98,-229.675,220.961,-0.1844,-10.56,10,7.599,NAVIGATING: Moving to goal
2026-05-20T17:23:08.483,486.5,-229.499,220.975,-0.1934,-11.08,10,7.432,NAVIGATING: Moving to goal
2026-05-20T17:23:09.033,487.05,-229.307,220.989,-0.2013,-11.53,10,7.249,NAVIGATING: Moving to goal
2026-05-20T17:23:09.548,487.56,-229.124,221.002,-0.2072,-11.87,10,7.076,NAVIGATING: Moving to goal
2026-05-20T17:23:10.051,488.07,-228.948,221.015,-0.2119,-12.14,10,6.911,NAVIGATING: Moving to goal
2026-05-20T17:23:10.554,488.57,-228.769,221.028,-0.2159,-12.37,10,6.743,NAVIGATING: Moving to goal
2026-05-20T17:23:11.088,489.1,-228.585,221.043,-0.2194,-12.57,10,6.571,NAVIGATING: Moving to goal
2026-05-20T17:23:11.631,489.65,-228.391,221.055,-0.2261,-12.95,10,6.39,NAVIGATING: Moving to goal
2026-05-20T17:23:12.137,490.15,-228.208,221.068,-0.2371,-13.59,10,6.22,NAVIGATING: Moving to goal
2026-05-20T17:23:12.646,490.66,-228.034,221.076,-0.251,-14.38,10,6.058,NAVIGATING: Moving to goal
2026-05-20T17:23:13.159,491.18,-227.873,221.084,-0.2668,-15.28,10,5.909,NAVIGATING: Moving to goal
2026-05-20T17:23:13.691,491.71,-227.703,221.088,-0.2827,-16.2,10,5.75,NAVIGATING: Moving to goal
2026-05-20T17:23:14.197,492.21,-227.531,221.094,-0.2965,-16.99,10,5.591,NAVIGATING: Moving to goal
2026-05-20T17:23:14.705,492.72,-227.34,221.094,-0.3086,-17.68,10,5.414,NAVIGATING: Moving to goal
2026-05-20T17:23:15.221,493.24,-227.186,221.092,-0.3173,-18.18,10,5.27,NAVIGATING: Moving to goal
2026-05-20T17:23:15.723,493.74,-227.008,221.084,-0.3255,-18.65,10,5.102,NAVIGATING: Moving to goal
2026-05-20T17:23:16.269,494.29,-226.835,221.073,-0.3328,-19.07,10,4.939,NAVIGATING: Moving to goal
2026-05-20T17:23:16.770,494.79,-226.657,221.055,-0.3422,-19.61,10,4.769,NAVIGATING: Moving to goal
2026-05-20T17:23:17.274,495.29,-226.496,221.036,-0.3555,-20.37,10,4.615,NAVIGATING: Moving to goal
2026-05-20T17:23:17.789,495.81,-226.334,221.012,-0.3714,-21.28,10,4.458,NAVIGATING: Moving to goal
2026-05-20T17:23:18.297,496.31,-226.173,220.99,-0.3878,-22.22,10,4.303,NAVIGATING: Moving to goal
2026-05-20T17:23:18.810,496.83,-226.025,220.965,-0.3998,-22.91,10,4.16,NAVIGATING: Moving to goal
2026-05-20T17:23:19.359,497.38,-225.857,220.938,-0.4116,-23.58,10,3.998,NAVIGATING: Moving to goal
2026-05-20T17:23:19.878,497.89,-225.683,220.904,-0.421,-24.12,10,3.828,NAVIGATING: Moving to goal
2026-05-20T17:23:20.395,498.41,-225.536,220.876,-0.428,-24.52,10,3.686,NAVIGATING: Moving to goal
2026-05-20T17:23:20.906,498.92,-225.374,220.841,-0.4366,-25.01,10,3.527,NAVIGATING: Moving to goal
2026-05-20T17:23:21.423,499.44,-225.235,220.809,-0.4482,-25.68,10,3.391,NAVIGATING: Moving to goal
2026-05-20T17:23:21.986,500,-225.073,220.768,-0.4654,-26.67,10,3.231,NAVIGATING: Moving to goal
2026-05-20T17:23:22.524,500.54,-224.941,220.732,-0.4828,-27.66,10,3.099,NAVIGATING: Moving to goal
2026-05-20T17:23:23.099,501.12,-224.79,220.689,-0.5041,-28.89,10,2.949,NAVIGATING: Moving to goal
2026-05-20T17:23:23.610,501.63,-224.646,220.643,-0.5211,-29.85,10,2.803,NAVIGATING: Moving to goal
2026-05-20T17:23:24.110,502.13,-224.514,220.59,-0.5345,-30.62,10,2.664,NAVIGATING: Moving to goal
2026-05-20T17:23:24.644,502.66,-224.362,220.519,-0.5473,-31.36,10,2.498,NAVIGATING: Moving to goal
2026-05-20T17:23:25.150,503.17,-224.219,220.437,-0.5585,-32,10,2.334,NAVIGATING: Moving to goal
2026-05-20T17:23:25.654,503.67,-224.088,220.356,-0.5669,-32.48,10,2.18,NAVIGATING: Moving to goal
2026-05-20T17:23:26.194,504.21,-223.94,220.248,-0.5763,-33.02,10,1.997,NAVIGATING: Moving to goal
2026-05-20T17:23:26.710,504.73,-223.801,220.141,-0.5839,-33.46,10,1.823,GOAL_REACHED: Target reached successfully
2026-05-20T17:23:26.963,504.98,-223.746,220.098,-0.5866,-33.61,10,1.752,GOAL_REACHED: Target reached successfully
2026-05-20T17:23:28.967,506.98,-223.746,220.098,-0.5866,-33.61,11,21.379,GOAL_REACHED: Target reached successfully
2026-05-20T17:23:28.975,506.99,-223.337,219.778,-0.6012,-34.44,11,20.983,NAVIGATING: Moving to goal
2026-05-20T17:23:29.490,507.51,-223.176,219.651,-0.6,-34.38,11,20.828,NAVIGATING: Moving to goal
2026-05-20T17:23:29.998,508.01,-223.084,219.582,-0.5834,-33.43,11,20.739,NAVIGATING: Moving to goal
2026-05-20T17:23:30.509,508.53,-223.007,219.527,-0.5534,-31.71,11,20.666,NAVIGATING: Moving to goal
2026-05-20T17:23:31.033,509.05,-222.94,219.481,-0.513,-29.39,11,20.602,NAVIGATING: Moving to goal
2026-05-20T17:23:31.565,509.58,-222.889,219.448,-0.4737,-27.14,11,20.553,NAVIGATING: Moving to goal
2026-05-20T17:23:32.147,510.16,-222.834,219.403,-0.4248,-24.34,11,20.501,NAVIGATING: Moving to goal
2026-05-20T17:23:32.664,510.68,-222.785,219.357,-0.377,-21.6,11,20.455,NAVIGATING: Moving to goal
2026-05-20T17:23:33.166,511.18,-222.748,219.317,-0.3343,-19.15,11,20.421,NAVIGATING: Moving to goal
2026-05-20T17:23:33.683,511.7,-222.695,219.266,-0.2852,-16.34,11,20.371,NAVIGATING: Moving to goal
2026-05-20T17:23:34.226,512.24,-222.653,219.226,-0.2466,-14.13,11,20.332,NAVIGATING: Moving to goal
2026-05-20T17:23:34.800,512.82,-222.588,219.176,-0.1973,-11.3,11,20.271,NAVIGATING: Moving to goal
2026-05-20T17:23:35.355,513.37,-222.539,219.15,-0.1506,-8.63,11,20.224,NAVIGATING: Moving to goal
2026-05-20T17:23:35.907,513.92,-222.485,219.136,-0.1113,-6.38,11,20.172,NAVIGATING: Moving to goal
2026-05-20T17:23:36.411,514.43,-222.435,219.14,-0.0764,-4.38,11,20.122,NAVIGATING: Moving to goal
2026-05-20T17:23:36.942,514.96,-222.359,219.153,-0.0374,-2.14,11,20.045,NAVIGATING: Moving to goal
2026-05-20T17:23:37.445,515.46,-222.278,219.191,0.0013,0.08,11,19.961,NAVIGATING: Moving to goal
2026-05-20T17:23:37.971,515.99,-222.183,219.241,0.0353,2.02,11,19.862,NAVIGATING: Moving to goal
2026-05-20T17:23:38.509,516.53,-222.073,219.325,0.0672,3.85,11,19.747,NAVIGATING: Moving to goal
2026-05-20T17:23:39.019,517.04,-221.958,219.421,0.0925,5.3,11,19.625,NAVIGATING: Moving to goal
2026-05-20T17:23:39.545,517.56,-221.83,219.557,0.1168,6.69,11,19.489,NAVIGATING: Moving to goal
2026-05-20T17:23:40.061,518.08,-221.7,219.716,0.138,7.9,11,19.35,NAVIGATING: Moving to goal
2026-05-20T17:23:40.595,518.61,-221.558,219.901,0.155,8.88,11,19.2,NAVIGATING: Moving to goal
2026-05-20T17:23:41.111,519.13,-221.441,220.05,0.161,9.23,11,19.077,NAVIGATING: Moving to goal
2026-05-20T17:23:41.626,519.64,-221.331,220.183,0.1604,9.19,11,18.962,NAVIGATING: Moving to goal
2026-05-20T17:23:42.206,520.22,-221.218,220.32,0.1546,8.86,11,18.846,NAVIGATING: Moving to goal
2026-05-20T17:23:42.707,520.72,-221.09,220.462,0.1431,8.2,11,18.716,NAVIGATING: Moving to goal
2026-05-20T17:23:43.215,521.23,-220.983,220.59,0.1293,7.41,11,18.607,NAVIGATING: Moving to goal
2026-05-20T17:23:43.728,521.74,-220.867,220.709,0.1129,6.47,11,18.491,NAVIGATING: Moving to goal
2026-05-20T17:23:44.238,522.25,-220.768,220.852,0.0959,5.49,11,18.393,NAVIGATING: Moving to goal
2026-05-20T17:23:44.753,522.77,-220.665,220.995,0.0771,4.42,11,18.291,NAVIGATING: Moving to goal
2026-05-20T17:23:45.287,523.3,-220.589,221.142,0.0595,3.41,11,18.217,NAVIGATING: Moving to goal
2026-05-20T17:23:45.800,523.82,-220.496,221.289,0.0399,2.28,11,18.129,NAVIGATING: Moving to goal
2026-05-20T17:23:46.311,524.33,-220.422,221.44,0.0238,1.36,11,18.06,NAVIGATING: Moving to goal
2026-05-20T17:23:46.831,524.85,-220.326,221.588,0.009,0.52,11,17.97,NAVIGATING: Moving to goal
2026-05-20T17:23:47.360,525.38,-220.23,221.729,-0.0036,-0.21,11,17.882,NAVIGATING: Moving to goal
2026-05-20T17:23:47.861,525.88,-220.116,221.859,-0.0149,-0.85,11,17.776,NAVIGATING: Moving to goal
2026-05-20T17:23:48.387,526.4,-219.999,221.99,-0.0253,-1.45,11,17.667,NAVIGATING: Moving to goal
2026-05-20T17:23:48.894,526.91,-219.863,222.113,-0.0347,-1.99,11,17.541,NAVIGATING: Moving to goal
2026-05-20T17:23:49.441,527.46,-219.743,222.217,-0.0421,-2.41,11,17.43,NAVIGATING: Moving to goal
2026-05-20T17:23:49.942,527.96,-219.6,222.321,-0.0495,-2.83,11,17.297,NAVIGATING: Moving to goal
2026-05-20T17:23:50.626,528.64,-219.592,222.328,-0.0499,-2.86,11,17.289,NAVIGATING: Moving to goal
2026-05-20T17:23:51.183,529.2,-219.465,222.413,-0.0556,-3.19,11,17.171,NAVIGATING: Moving to goal
2026-05-20T17:23:51.734,529.75,-219.348,222.476,-0.06,-3.44,11,17.062,NAVIGATING: Moving to goal
2026-05-20T17:23:52.275,530.29,-219.236,222.535,-0.0641,-3.67,11,16.956,NAVIGATING: Moving to goal
2026-05-20T17:23:52.776,530.79,-219.113,222.593,-0.068,-3.9,11,16.84,NAVIGATING: Moving to goal
2026-05-20T17:23:53.279,531.3,-219.006,222.644,-0.0713,-4.08,11,16.74,NAVIGATING: Moving to goal
2026-05-20T17:23:53.795,531.81,-218.878,222.699,-0.0749,-4.29,11,16.619,NAVIGATING: Moving to goal
2026-05-20T17:23:54.343,532.36,-218.734,222.771,-0.079,-4.53,11,16.485,NAVIGATING: Moving to goal
2026-05-20T17:23:54.859,532.88,-218.593,222.833,-0.0826,-4.73,11,16.353,NAVIGATING: Moving to goal
2026-05-20T17:23:55.371,533.39,-218.469,222.895,-0.0858,-4.92,11,16.238,NAVIGATING: Moving to goal
2026-05-20T17:23:55.895,533.91,-218.338,222.951,-0.0889,-5.09,11,16.116,NAVIGATING: Moving to goal
2026-05-20T17:23:56.412,534.43,-218.221,223.009,-0.0916,-5.25,11,16.007,NAVIGATING: Moving to goal
2026-05-20T17:23:56.913,534.93,-218.092,223.059,-0.0943,-5.4,11,15.887,NAVIGATING: Moving to goal
2026-05-20T17:23:57.421,535.44,-217.961,223.103,-0.0968,-5.55,11,15.764,NAVIGATING: Moving to goal
2026-05-20T17:23:57.939,535.96,-217.826,223.14,-0.0992,-5.68,11,15.637,NAVIGATING: Moving to goal
2026-05-20T17:23:58.470,536.49,-217.682,223.176,-0.1016,-5.82,11,15.5,NAVIGATING: Moving to goal
2026-05-20T17:23:59.025,537.04,-217.509,223.211,-0.1042,-5.97,11,15.335,NAVIGATING: Moving to goal
2026-05-20T17:23:59.545,537.56,-217.347,223.24,-0.1065,-6.1,11,15.18,NAVIGATING: Moving to goal
2026-05-20T17:24:00.059,538.08,-217.19,223.265,-0.1085,-6.22,11,15.029,NAVIGATING: Moving to goal
2026-05-20T17:24:00.578,538.59,-217.029,223.286,-0.1105,-6.33,11,14.875,NAVIGATING: Moving to goal
2026-05-20T17:24:01.149,539.17,-216.844,223.308,-0.1125,-6.45,11,14.696,NAVIGATING: Moving to goal
2026-05-20T17:24:01.706,539.72,-216.655,223.325,-0.1144,-6.55,11,14.512,NAVIGATING: Moving to goal
2026-05-20T17:24:02.207,540.22,-216.505,223.339,-0.1158,-6.64,11,14.367,NAVIGATING: Moving to goal
2026-05-20T17:24:02.727,540.74,-216.342,223.35,-0.1172,-6.72,11,14.21,NAVIGATING: Moving to goal
2026-05-20T17:24:03.256,541.27,-216.18,223.362,-0.1187,-6.8,11,14.053,NAVIGATING: Moving to goal
2026-05-20T17:24:03.760,541.78,-216.02,223.37,-0.12,-6.88,11,13.897,NAVIGATING: Moving to goal
2026-05-20T17:24:04.270,542.29,-215.883,223.377,-0.1212,-6.94,11,13.764,NAVIGATING: Moving to goal
2026-05-20T17:24:04.850,542.87,-215.71,223.383,-0.1225,-7.02,11,13.595,NAVIGATING: Moving to goal
2026-05-20T17:24:05.355,543.37,-215.569,223.39,-0.1237,-7.09,11,13.458,NAVIGATING: Moving to goal
2026-05-20T17:24:05.869,543.89,-215.429,223.394,-0.1248,-7.15,11,13.322,NAVIGATING: Moving to goal
2026-05-20T17:24:06.393,544.41,-215.303,223.398,-0.1257,-7.2,11,13.199,NAVIGATING: Moving to goal
2026-05-20T17:24:06.899,544.92,-215.16,223.4,-0.1267,-7.26,11,13.06,NAVIGATING: Moving to goal
2026-05-20T17:24:07.421,545.44,-215.035,223.401,-0.1275,-7.31,11,12.938,NAVIGATING: Moving to goal
2026-05-20T17:24:07.969,545.99,-214.893,223.4,-0.1303,-7.46,11,12.798,NAVIGATING: Moving to goal
2026-05-20T17:24:08.535,546.55,-214.748,223.397,-0.1362,-7.81,11,12.656,NAVIGATING: Moving to goal
2026-05-20T17:24:09.036,547.05,-214.611,223.393,-0.1413,-8.1,11,12.521,NAVIGATING: Moving to goal
2026-05-20T17:24:09.579,547.6,-214.472,223.388,-0.1456,-8.34,11,12.385,NAVIGATING: Moving to goal
2026-05-20T17:24:10.082,548.1,-214.343,223.383,-0.149,-8.54,11,12.258,NAVIGATING: Moving to goal
2026-05-20T17:24:10.606,548.62,-214.2,223.376,-0.152,-8.71,11,12.116,NAVIGATING: Moving to goal
2026-05-20T17:24:11.175,549.19,-214.051,223.367,-0.1547,-8.86,11,11.969,NAVIGATING: Moving to goal
2026-05-20T17:24:11.717,549.73,-213.917,223.358,-0.1567,-8.98,11,11.837,NAVIGATING: Moving to goal
2026-05-20T17:24:12.287,550.3,-213.786,223.35,-0.1586,-9.09,11,11.707,NAVIGATING: Moving to goal
2026-05-20T17:24:12.857,550.87,-213.651,223.339,-0.1603,-9.18,11,11.573,NAVIGATING: Moving to goal
2026-05-20T17:24:13.438,551.45,-213.541,223.332,-0.1618,-9.27,11,11.464,NAVIGATING: Moving to goal
2026-05-20T17:24:14.002,552.02,-213.423,223.322,-0.163,-9.34,11,11.347,NAVIGATING: Moving to goal
2026-05-20T17:24:14.572,552.59,-213.311,223.313,-0.1641,-9.4,11,11.236,NAVIGATING: Moving to goal
2026-05-20T17:24:15.077,553.09,-213.2,223.303,-0.165,-9.45,11,11.125,NAVIGATING: Moving to goal
2026-05-20T17:24:15.611,553.63,-213.089,223.292,-0.1657,-9.49,11,11.015,NAVIGATING: Moving to goal
2026-05-20T17:24:16.117,554.13,-212.992,223.283,-0.1663,-9.53,11,10.919,NAVIGATING: Moving to goal
2026-05-20T17:24:16.659,554.68,-212.883,223.272,-0.1669,-9.56,11,10.81,NAVIGATING: Moving to goal
2026-05-20T17:24:17.174,555.19,-212.787,223.262,-0.1673,-9.59,11,10.714,NAVIGATING: Moving to goal
2026-05-20T17:24:17.683,555.7,-212.683,223.251,-0.1677,-9.61,11,10.61,NAVIGATING: Moving to goal
2026-05-20T17:24:18.196,556.21,-212.58,223.239,-0.1681,-9.63,11,10.508,NAVIGATING: Moving to goal
2026-05-20T17:24:18.710,556.73,-212.476,223.227,-0.1684,-9.65,11,10.404,NAVIGATING: Moving to goal
2026-05-20T17:24:19.253,557.27,-212.381,223.216,-0.1687,-9.66,11,10.309,NAVIGATING: Moving to goal
2026-05-20T17:24:19.754,557.77,-212.278,223.204,-0.1689,-9.68,11,10.206,NAVIGATING: Moving to goal
2026-05-20T17:24:20.287,558.3,-212.199,223.193,-0.1693,-9.7,11,10.127,NAVIGATING: Moving to goal
2026-05-20T17:24:20.810,558.83,-212.114,223.181,-0.1696,-9.72,11,10.042,NAVIGATING: Moving to goal
2026-05-20T17:24:21.389,559.41,-212.04,223.17,-0.1701,-9.74,11,9.967,NAVIGATING: Moving to goal
2026-05-20T17:24:21.892,559.91,-211.961,223.156,-0.1705,-9.77,11,9.887,NAVIGATING: Moving to goal
2026-05-20T17:24:22.407,560.42,-211.909,223.146,-0.1709,-9.79,11,9.834,NAVIGATING: Moving to goal
2026-05-20T17:24:22.914,560.93,-211.845,223.136,-0.1711,-9.81,11,9.769,NAVIGATING: Moving to goal
2026-05-20T17:24:23.419,561.44,-211.798,223.132,-0.171,-9.8,11,9.723,NAVIGATING: Moving to goal
2026-05-20T17:24:23.957,561.97,-211.728,223.125,-0.1708,-9.78,11,9.654,NAVIGATING: Moving to goal
2026-05-20T17:24:24.470,562.49,-211.669,223.124,-0.1726,-9.89,11,9.596,NAVIGATING: Moving to goal
2026-05-20T17:24:25.007,563.02,-211.608,223.123,-0.1781,-10.2,11,9.537,NAVIGATING: Moving to goal
2026-05-20T17:24:25.512,563.53,-211.554,223.125,-0.1831,-10.49,11,9.485,NAVIGATING: Moving to goal
2026-05-20T17:24:26.048,564.06,-211.484,223.124,-0.1875,-10.74,11,9.417,NAVIGATING: Moving to goal
2026-05-20T17:24:26.562,564.58,-211.417,223.121,-0.1907,-10.93,11,9.352,NAVIGATING: Moving to goal
2026-05-20T17:24:27.065,565.08,-211.341,223.117,-0.1937,-11.1,11,9.277,NAVIGATING: Moving to goal
2026-05-20T17:24:27.597,565.61,-211.249,223.11,-0.1962,-11.24,11,9.187,NAVIGATING: Moving to goal
2026-05-20T17:24:28.104,566.12,-211.164,223.102,-0.1983,-11.36,11,9.102,NAVIGATING: Moving to goal
2026-05-20T17:24:28.654,566.67,-211.063,223.092,-0.2001,-11.47,11,9.002,NAVIGATING: Moving to goal
2026-05-20T17:24:29.156,567.17,-210.966,223.082,-0.2016,-11.55,11,8.906,NAVIGATING: Moving to goal
2026-05-20T17:24:29.681,567.7,-210.858,223.068,-0.2028,-11.62,11,8.798,NAVIGATING: Moving to goal
2026-05-20T17:24:30.188,568.2,-210.757,223.056,-0.2039,-11.68,11,8.698,NAVIGATING: Moving to goal
2026-05-20T17:24:30.697,568.71,-210.649,223.041,-0.2048,-11.73,11,8.589,NAVIGATING: Moving to goal
2026-05-20T17:24:31.209,569.23,-210.56,223.029,-0.2054,-11.77,11,8.501,NAVIGATING: Moving to goal
2026-05-20T17:24:31.778,569.79,-210.435,223.014,-0.2059,-11.8,11,8.376,NAVIGATING: Moving to goal
2026-05-20T17:24:32.329,570.35,-210.298,223.016,-0.2045,-11.72,11,8.245,NAVIGATING: Moving to goal
2026-05-20T17:24:32.892,570.91,-210.142,223.018,-0.2031,-11.64,11,8.096,NAVIGATING: Moving to goal
2026-05-20T17:24:33.394,571.41,-209.994,223.038,-0.2043,-11.71,11,7.96,NAVIGATING: Moving to goal
2026-05-20T17:24:33.901,571.92,-209.847,223.051,-0.2104,-12.06,11,7.824,NAVIGATING: Moving to goal
2026-05-20T17:24:34.431,572.45,-209.695,223.063,-0.2218,-12.71,11,7.681,NAVIGATING: Moving to goal
2026-05-20T17:24:34.932,572.95,-209.547,223.067,-0.2357,-13.51,11,7.542,NAVIGATING: Moving to goal
2026-05-20T17:24:35.433,573.45,-209.398,223.069,-0.2527,-14.48,11,7.401,NAVIGATING: Moving to goal
2026-05-20T17:24:35.942,573.96,-209.243,223.067,-0.2677,-15.34,11,7.253,NAVIGATING: Moving to goal
2026-05-20T17:24:36.488,574.51,-209.078,223.062,-0.2808,-16.09,11,7.096,NAVIGATING: Moving to goal
2026-05-20T17:24:37.002,575.02,-208.924,223.052,-0.2905,-16.64,11,6.948,NAVIGATING: Moving to goal
2026-05-20T17:24:37.543,575.56,-208.757,223.04,-0.2993,-17.15,11,6.786,NAVIGATING: Moving to goal
2026-05-20T17:24:38.050,576.07,-208.587,223.024,-0.3066,-17.57,11,6.621,NAVIGATING: Moving to goal
2026-05-20T17:24:38.564,576.58,-208.419,223.005,-0.3126,-17.91,11,6.457,NAVIGATING: Moving to goal
2026-05-20T17:24:39.065,577.08,-208.256,222.984,-0.3176,-18.2,11,6.297,NAVIGATING: Moving to goal
2026-05-20T17:24:39.578,577.59,-208.095,222.96,-0.3218,-18.44,11,6.138,NAVIGATING: Moving to goal
2026-05-20T17:24:40.093,578.11,-207.942,222.946,-0.3244,-18.59,11,5.99,NAVIGATING: Moving to goal
2026-05-20T17:24:40.638,578.65,-207.779,222.933,-0.3262,-18.69,11,5.835,NAVIGATING: Moving to goal
2026-05-20T17:24:41.173,579.19,-207.604,222.927,-0.3272,-18.75,11,5.67,NAVIGATING: Moving to goal
2026-05-20T17:24:41.685,579.7,-207.446,222.923,-0.3276,-18.77,11,5.524,NAVIGATING: Moving to goal
2026-05-20T17:24:42.200,580.22,-207.296,222.93,-0.3288,-18.84,11,5.39,NAVIGATING: Moving to goal
2026-05-20T17:24:42.720,580.74,-207.131,222.934,-0.3346,-19.17,11,5.241,NAVIGATING: Moving to goal
2026-05-20T17:24:43.286,581.3,-206.949,222.928,-0.3479,-19.93,11,5.073,NAVIGATING: Moving to goal
2026-05-20T17:24:43.804,581.82,-206.779,222.913,-0.3643,-20.87,11,4.914,NAVIGATING: Moving to goal
2026-05-20T17:24:44.320,582.34,-206.631,222.891,-0.3829,-21.94,11,4.772,NAVIGATING: Moving to goal
2026-05-20T17:24:44.834,582.85,-206.477,222.861,-0.4035,-23.12,11,4.621,NAVIGATING: Moving to goal
2026-05-20T17:24:45.344,583.36,-206.324,222.821,-0.4267,-24.45,11,4.467,NAVIGATING: Moving to goal
2026-05-20T17:24:45.847,583.86,-206.181,222.778,-0.4439,-25.44,11,4.321,NAVIGATING: Moving to goal
2026-05-20T17:24:46.354,584.37,-206.026,222.719,-0.4609,-26.41,11,4.157,NAVIGATING: Moving to goal
2026-05-20T17:24:46.861,584.88,-205.885,222.661,-0.4732,-27.11,11,4.005,NAVIGATING: Moving to goal
2026-05-20T17:24:47.368,585.39,-205.741,222.589,-0.485,-27.79,11,3.845,NAVIGATING: Moving to goal
2026-05-20T17:24:47.877,585.89,-205.592,222.51,-0.495,-28.36,11,3.675,NAVIGATING: Moving to goal
2026-05-20T17:24:48.423,586.44,-205.433,222.409,-0.5054,-28.96,11,3.488,NAVIGATING: Moving to goal
2026-05-20T17:24:48.940,586.96,-205.292,222.318,-0.513,-29.39,11,3.32,NAVIGATING: Moving to goal
2026-05-20T17:24:49.454,587.47,-205.172,222.24,-0.519,-29.74,11,3.177,NAVIGATING: Moving to goal
2026-05-20T17:24:49.976,587.99,-205.055,222.165,-0.5237,-30,11,3.039,NAVIGATING: Moving to goal
2026-05-20T17:24:50.483,588.5,-204.966,222.107,-0.527,-30.2,11,2.933,NAVIGATING: Moving to goal
2026-05-20T17:24:50.986,589,-204.857,222.036,-0.5304,-30.39,11,2.804,NAVIGATING: Moving to goal
2026-05-20T17:24:51.503,589.52,-204.766,221.976,-0.5329,-30.53,11,2.695,NAVIGATING: Moving to goal
2026-05-20T17:24:52.032,590.05,-204.652,221.899,-0.5354,-30.68,11,2.558,NAVIGATING: Moving to goal
2026-05-20T17:24:52.539,590.56,-204.545,221.822,-0.5376,-30.8,11,2.429,NAVIGATING: Moving to goal
2026-05-20T17:24:53.057,591.07,-204.439,221.744,-0.5381,-30.83,11,2.299,NAVIGATING: Moving to goal
2026-05-20T17:24:53.560,591.58,-204.319,221.654,-0.5334,-30.56,11,2.151,NAVIGATING: Moving to goal
2026-05-20T17:24:54.096,592.11,-204.198,221.562,-0.5239,-30.02,11,2.003,NAVIGATING: Moving to goal
2026-05-20T17:24:54.600,592.62,-204.087,221.476,-0.5121,-29.34,11,1.866,GOAL_REACHED: Target reached successfully
2026-05-20T17:24:54.963,592.98,-204.005,221.411,-0.5018,-28.75,11,1.766,GOAL_REACHED: Target reached successfully
2026-05-20T17:24:56.965,594.98,-204.005,221.411,-0.5018,-28.75,12,21.625,GOAL_REACHED: Target reached successfully
2026-05-20T17:24:56.972,594.99,-203.628,221.108,-0.4443,-25.46,12,21.247,NAVIGATING: Moving to goal
2026-05-20T17:24:57.473,595.49,-203.502,221,-0.4099,-23.49,12,21.122,NAVIGATING: Moving to goal
2026-05-20T17:24:58.013,596.03,-203.431,220.937,-0.3775,-21.63,12,21.051,NAVIGATING: Moving to goal
2026-05-20T17:24:58.516,596.53,-203.391,220.897,-0.3465,-19.85,12,21.011,NAVIGATING: Moving to goal
2026-05-20T17:24:59.028,597.04,-203.356,220.863,-0.3153,-18.06,12,20.977,NAVIGATING: Moving to goal
2026-05-20T17:24:59.553,597.57,-203.333,220.835,-0.2819,-16.15,12,20.955,NAVIGATING: Moving to goal
2026-05-20T17:25:00.121,598.14,-203.298,220.804,-0.2417,-13.85,12,20.92,NAVIGATING: Moving to goal
2026-05-20T17:25:00.682,598.7,-203.25,220.773,-0.1998,-11.45,12,20.873,NAVIGATING: Moving to goal
2026-05-20T17:25:01.187,599.2,-203.197,220.746,-0.1613,-9.24,12,20.821,NAVIGATING: Moving to goal
2026-05-20T17:25:01.690,599.71,-203.131,220.722,-0.1288,-7.38,12,20.755,NAVIGATING: Moving to goal
2026-05-20T17:25:02.203,600.22,-203.052,220.701,-0.0946,-5.42,12,20.676,NAVIGATING: Moving to goal
2026-05-20T17:25:02.734,600.75,-202.963,220.683,-0.0647,-3.71,12,20.588,NAVIGATING: Moving to goal
2026-05-20T17:25:03.262,601.28,-202.872,220.674,-0.0318,-1.82,12,20.497,NAVIGATING: Moving to goal
2026-05-20T17:25:03.811,601.83,-202.76,220.669,-0.0035,-0.2,12,20.385,NAVIGATING: Moving to goal
2026-05-20T17:25:04.372,602.39,-202.657,220.68,0.0196,1.12,12,20.282,NAVIGATING: Moving to goal
2026-05-20T17:25:04.882,602.9,-202.543,220.696,0.0377,2.16,12,20.167,NAVIGATING: Moving to goal
2026-05-20T17:25:05.432,603.45,-202.433,220.727,0.0534,3.06,12,20.057,NAVIGATING: Moving to goal
2026-05-20T17:25:05.942,603.96,-202.318,220.763,0.0658,3.77,12,19.941,NAVIGATING: Moving to goal
2026-05-20T17:25:06.448,604.46,-202.21,220.814,0.0771,4.42,12,19.832,NAVIGATING: Moving to goal
2026-05-20T17:25:06.963,604.98,-202.089,220.876,0.0875,5.02,12,19.71,NAVIGATING: Moving to goal
2026-05-20T17:25:07.489,605.51,-201.967,220.955,0.0975,5.59,12,19.587,NAVIGATING: Moving to goal
2026-05-20T17:25:08.023,606.04,-201.836,221.045,0.1035,5.93,12,19.455,NAVIGATING: Moving to goal
2026-05-20T17:25:08.525,606.54,-201.722,221.132,0.1034,5.92,12,19.341,NAVIGATING: Moving to goal
2026-05-20T17:25:09.040,607.06,-201.615,221.211,0.0993,5.69,12,19.233,NAVIGATING: Moving to goal
2026-05-20T17:25:09.584,607.6,-201.481,221.309,0.0906,5.19,12,19.1,NAVIGATING: Moving to goal
2026-05-20T17:25:10.161,608.18,-201.328,221.421,0.0768,4.4,12,18.948,NAVIGATING: Moving to goal
2026-05-20T17:25:10.715,608.73,-201.17,221.531,0.0598,3.43,12,18.792,NAVIGATING: Moving to goal
2026-05-20T17:25:11.290,609.31,-201.012,221.65,0.0422,2.42,12,18.636,NAVIGATING: Moving to goal
2026-05-20T17:25:11.791,609.81,-200.85,221.758,0.0284,1.63,12,18.478,NAVIGATING: Moving to goal
2026-05-20T17:25:12.297,610.31,-200.718,221.864,0.0189,1.08,12,18.349,NAVIGATING: Moving to goal
2026-05-20T17:25:12.838,610.85,-200.564,221.975,0.0101,0.58,12,18.199,NAVIGATING: Moving to goal
2026-05-20T17:25:13.348,611.36,-200.425,222.09,0.0034,0.2,12,18.066,NAVIGATING: Moving to goal
2026-05-20T17:25:13.857,611.87,-200.283,222.193,-0.0021,-0.12,12,17.93,NAVIGATING: Moving to goal
2026-05-20T17:25:14.412,612.43,-200.147,222.306,-0.0066,-0.38,12,17.8,NAVIGATING: Moving to goal
2026-05-20T17:25:14.918,612.93,-200.005,222.412,-0.0106,-0.61,12,17.666,NAVIGATING: Moving to goal
2026-05-20T17:25:15.418,613.43,-199.886,222.511,-0.0134,-0.77,12,17.554,NAVIGATING: Moving to goal
2026-05-20T17:25:15.929,613.95,-199.761,222.603,-0.0161,-0.92,12,17.436,NAVIGATING: Moving to goal
2026-05-20T17:25:16.440,614.46,-199.624,222.712,-0.0186,-1.07,12,17.309,NAVIGATING: Moving to goal
2026-05-20T17:25:16.965,614.98,-199.471,222.817,-0.0211,-1.21,12,17.166,NAVIGATING: Moving to goal
2026-05-20T17:25:17.469,615.49,-199.326,222.915,-0.0231,-1.33,12,17.032,NAVIGATING: Moving to goal
2026-05-20T17:25:17.970,615.99,-199.19,222.999,-0.025,-1.43,12,16.905,NAVIGATING: Moving to goal
2026-05-20T17:25:18.476,616.49,-199.064,223.079,-0.0286,-1.64,12,16.789,NAVIGATING: Moving to goal
2026-05-20T17:25:18.984,617,-198.909,223.171,-0.0376,-2.15,12,16.646,NAVIGATING: Moving to goal
2026-05-20T17:25:19.500,617.52,-198.756,223.257,-0.0499,-2.86,12,16.504,NAVIGATING: Moving to goal
2026-05-20T17:25:20.042,618.06,-198.607,223.334,-0.0618,-3.54,12,16.367,NAVIGATING: Moving to goal
2026-05-20T17:25:20.558,618.57,-198.453,223.412,-0.0726,-4.16,12,16.224,NAVIGATING: Moving to goal
2026-05-20T17:25:21.070,619.09,-198.32,223.478,-0.0807,-4.63,12,16.102,NAVIGATING: Moving to goal
2026-05-20T17:25:21.613,619.63,-198.16,223.549,-0.089,-5.1,12,15.954,NAVIGATING: Moving to goal
2026-05-20T17:25:22.118,620.13,-198.016,223.612,-0.0956,-5.48,12,15.821,NAVIGATING: Moving to goal
2026-05-20T17:25:22.623,620.64,-197.882,223.665,-0.1009,-5.78,12,15.697,NAVIGATING: Moving to goal
2026-05-20T17:25:23.170,621.19,-197.743,223.722,-0.1061,-6.08,12,15.569,NAVIGATING: Moving to goal
2026-05-20T17:25:23.679,621.7,-197.608,223.769,-0.1103,-6.32,12,15.443,NAVIGATING: Moving to goal
2026-05-20T17:25:24.211,622.23,-197.467,223.819,-0.1144,-6.56,12,15.312,NAVIGATING: Moving to goal
2026-05-20T17:25:24.713,622.73,-197.324,223.863,-0.118,-6.76,12,15.18,NAVIGATING: Moving to goal
2026-05-20T17:25:25.246,623.26,-197.202,223.904,-0.1211,-6.94,12,15.066,NAVIGATING: Moving to goal
2026-05-20T17:25:25.754,623.77,-197.065,223.939,-0.1238,-7.09,12,14.939,NAVIGATING: Moving to goal
2026-05-20T17:25:26.282,624.3,-196.924,223.979,-0.1261,-7.23,12,14.807,NAVIGATING: Moving to goal
2026-05-20T17:25:26.839,624.86,-196.759,224.016,-0.1284,-7.35,12,14.652,NAVIGATING: Moving to goal
2026-05-20T17:25:27.379,625.4,-196.62,224.049,-0.1299,-7.44,12,14.522,NAVIGATING: Moving to goal
2026-05-20T17:25:27.885,625.9,-196.454,224.081,-0.1315,-7.53,12,14.366,NAVIGATING: Moving to goal
2026-05-20T17:25:28.399,626.42,-196.306,224.112,-0.1326,-7.6,12,14.227,NAVIGATING: Moving to goal
2026-05-20T17:25:28.902,626.92,-196.151,224.138,-0.1339,-7.67,12,14.081,NAVIGATING: Moving to goal
2026-05-20T17:25:29.403,627.42,-196.026,224.16,-0.1351,-7.74,12,13.964,NAVIGATING: Moving to goal
2026-05-20T17:25:29.914,627.93,-195.859,224.182,-0.1369,-7.85,12,13.805,NAVIGATING: Moving to goal
2026-05-20T17:25:30.429,628.45,-195.707,224.2,-0.1426,-8.17,12,13.661,NAVIGATING: Moving to goal
2026-05-20T17:25:30.969,628.99,-195.55,224.214,-0.1511,-8.66,12,13.511,NAVIGATING: Moving to goal
2026-05-20T17:25:31.475,629.49,-195.416,224.224,-0.1581,-9.06,12,13.383,NAVIGATING: Moving to goal
2026-05-20T17:25:32.003,630.02,-195.262,224.233,-0.1646,-9.43,12,13.235,NAVIGATING: Moving to goal
2026-05-20T17:25:32.507,630.52,-195.105,224.24,-0.1703,-9.76,12,13.083,NAVIGATING: Moving to goal
2026-05-20T17:25:33.012,631.03,-194.963,224.243,-0.1746,-10,12,12.946,NAVIGATING: Moving to goal
2026-05-20T17:25:33.554,631.57,-194.803,224.245,-0.1788,-10.24,12,12.791,NAVIGATING: Moving to goal
2026-05-20T17:25:34.062,632.08,-194.645,224.245,-0.1823,-10.45,12,12.638,NAVIGATING: Moving to goal
2026-05-20T17:25:34.578,632.59,-194.486,224.242,-0.1854,-10.62,12,12.484,NAVIGATING: Moving to goal
2026-05-20T17:25:35.085,633.1,-194.34,224.239,-0.1877,-10.75,12,12.341,NAVIGATING: Moving to goal
2026-05-20T17:25:35.614,633.63,-194.166,224.233,-0.1899,-10.88,12,12.171,NAVIGATING: Moving to goal
2026-05-20T17:25:36.158,634.17,-193.994,224.228,-0.1918,-10.99,12,12.003,NAVIGATING: Moving to goal
2026-05-20T17:25:36.662,634.68,-193.828,224.221,-0.1933,-11.07,12,11.841,NAVIGATING: Moving to goal
2026-05-20T17:25:37.163,635.18,-193.686,224.216,-0.1944,-11.14,12,11.702,NAVIGATING: Moving to goal
2026-05-20T17:25:37.745,635.76,-193.506,224.207,-0.1956,-11.21,12,11.527,NAVIGATING: Moving to goal
2026-05-20T17:25:38.306,636.32,-193.324,224.193,-0.1971,-11.29,12,11.347,NAVIGATING: Moving to goal
2026-05-20T17:25:38.821,636.84,-193.141,224.174,-0.1985,-11.38,12,11.165,NAVIGATING: Moving to goal
2026-05-20T17:25:39.327,637.34,-192.976,224.153,-0.2001,-11.46,12,11,NAVIGATING: Moving to goal
2026-05-20T17:25:39.838,637.85,-192.8,224.13,-0.2013,-11.54,12,10.825,NAVIGATING: Moving to goal
2026-05-20T17:25:40.345,638.36,-192.643,224.112,-0.2021,-11.58,12,10.67,NAVIGATING: Moving to goal
2026-05-20T17:25:40.890,638.91,-192.447,224.088,-0.2028,-11.62,12,10.474,NAVIGATING: Moving to goal
2026-05-20T17:25:41.393,639.41,-192.273,224.07,-0.2031,-11.63,12,10.302,NAVIGATING: Moving to goal
2026-05-20T17:25:41.909,639.93,-192.108,224.052,-0.2046,-11.72,12,10.139,NAVIGATING: Moving to goal
2026-05-20T17:25:42.418,640.43,-191.941,224.036,-0.2101,-12.04,12,9.974,NAVIGATING: Moving to goal
2026-05-20T17:25:42.938,640.95,-191.762,224.017,-0.2183,-12.51,12,9.797,NAVIGATING: Moving to goal
2026-05-20T17:25:43.445,641.46,-191.582,224,-0.2256,-12.92,12,9.62,NAVIGATING: Moving to goal
2026-05-20T17:25:43.958,641.97,-191.402,223.983,-0.2313,-13.25,12,9.443,NAVIGATING: Moving to goal
2026-05-20T17:25:44.490,642.51,-191.226,223.968,-0.2359,-13.52,12,9.271,NAVIGATING: Moving to goal
2026-05-20T17:25:45.039,643.06,-191.036,223.951,-0.2398,-13.74,12,9.084,NAVIGATING: Moving to goal
2026-05-20T17:25:45.595,643.61,-190.839,223.934,-0.2431,-13.93,12,8.891,NAVIGATING: Moving to goal
2026-05-20T17:25:46.130,644.15,-190.668,223.908,-0.2463,-14.11,12,8.72,NAVIGATING: Moving to goal
2026-05-20T17:25:46.687,644.7,-190.465,223.869,-0.2501,-14.33,12,8.515,NAVIGATING: Moving to goal
2026-05-20T17:25:47.200,645.22,-190.274,223.818,-0.2543,-14.57,12,8.319,NAVIGATING: Moving to goal
2026-05-20T17:25:47.711,645.73,-190.099,223.766,-0.2578,-14.77,12,8.136,NAVIGATING: Moving to goal
2026-05-20T17:25:48.254,646.27,-189.915,223.699,-0.2622,-15.02,12,7.94,NAVIGATING: Moving to goal
2026-05-20T17:25:48.763,646.78,-189.737,223.631,-0.2657,-15.22,12,7.75,NAVIGATING: Moving to goal
2026-05-20T17:25:49.266,647.28,-189.581,223.572,-0.2683,-15.37,12,7.584,NAVIGATING: Moving to goal
2026-05-20T17:25:49.821,647.84,-189.378,223.497,-0.2708,-15.52,12,7.367,NAVIGATING: Moving to goal
2026-05-20T17:25:50.374,648.39,-189.193,223.428,-0.2727,-15.62,12,7.169,NAVIGATING: Moving to goal
2026-05-20T17:25:50.885,648.9,-189.016,223.364,-0.2739,-15.7,12,6.981,NAVIGATING: Moving to goal
2026-05-20T17:25:51.427,649.44,-188.842,223.301,-0.2749,-15.75,12,6.796,NAVIGATING: Moving to goal
2026-05-20T17:25:51.937,649.95,-188.663,223.238,-0.2756,-15.79,12,6.607,NAVIGATING: Moving to goal
2026-05-20T17:25:52.470,650.49,-188.501,223.18,-0.2762,-15.82,12,6.435,NAVIGATING: Moving to goal
2026-05-20T17:25:52.985,651,-188.337,223.123,-0.2765,-15.84,12,6.262,NAVIGATING: Moving to goal
2026-05-20T17:25:53.493,651.51,-188.158,223.061,-0.2768,-15.86,12,6.071,NAVIGATING: Moving to goal
2026-05-20T17:25:54.010,652.03,-187.985,223.002,-0.277,-15.87,12,5.889,NAVIGATING: Moving to goal
2026-05-20T17:25:54.531,652.55,-187.817,222.944,-0.2771,-15.87,12,5.711,NAVIGATING: Moving to goal
2026-05-20T17:25:55.075,653.09,-187.633,222.87,-0.2782,-15.94,12,5.514,NAVIGATING: Moving to goal
2026-05-20T17:25:55.583,653.6,-187.464,222.791,-0.2799,-16.04,12,5.329,NAVIGATING: Moving to goal
2026-05-20T17:25:56.094,654.11,-187.315,222.709,-0.2823,-16.18,12,5.162,NAVIGATING: Moving to goal
2026-05-20T17:25:56.671,654.69,-187.138,222.604,-0.2852,-16.34,12,4.962,NAVIGATING: Moving to goal
2026-05-20T17:25:57.238,655.25,-186.958,222.482,-0.2888,-16.55,12,4.755,NAVIGATING: Moving to goal
2026-05-20T17:25:57.819,655.84,-186.782,222.359,-0.292,-16.73,12,4.553,NAVIGATING: Moving to goal
2026-05-20T17:25:58.367,656.38,-186.63,222.236,-0.295,-16.9,12,4.375,NAVIGATING: Moving to goal
2026-05-20T17:25:58.927,656.94,-186.468,222.11,-0.2973,-17.03,12,4.188,NAVIGATING: Moving to goal
2026-05-20T17:25:59.466,657.48,-186.328,221.99,-0.2978,-17.06,12,4.027,NAVIGATING: Moving to goal
2026-05-20T17:25:59.973,657.99,-186.206,221.887,-0.2932,-16.8,12,3.887,NAVIGATING: Moving to goal
2026-05-20T17:26:00.480,658.5,-186.084,221.779,-0.2835,-16.24,12,3.749,NAVIGATING: Moving to goal
2026-05-20T17:26:01.024,659.04,-185.969,221.68,-0.2706,-15.51,12,3.621,NAVIGATING: Moving to goal
2026-05-20T17:26:01.527,659.54,-185.866,221.585,-0.2555,-14.64,12,3.507,NAVIGATING: Moving to goal
2026-05-20T17:26:02.040,660.06,-185.76,221.488,-0.2373,-13.59,12,3.392,NAVIGATING: Moving to goal
2026-05-20T17:26:02.558,660.57,-185.647,221.385,-0.2153,-12.33,12,3.272,NAVIGATING: Moving to goal
2026-05-20T17:26:03.072,661.09,-185.541,221.29,-0.1944,-11.14,12,3.161,NAVIGATING: Moving to goal
2026-05-20T17:26:03.591,661.61,-185.42,221.187,-0.171,-9.79,12,3.038,NAVIGATING: Moving to goal
2026-05-20T17:26:04.100,662.12,-185.303,221.091,-0.1482,-8.49,12,2.924,NAVIGATING: Moving to goal
2026-05-20T17:26:04.647,662.66,-185.163,220.983,-0.1213,-6.95,12,2.789,NAVIGATING: Moving to goal
2026-05-20T17:26:05.187,663.2,-185.042,220.893,-0.0976,-5.59,12,2.677,NAVIGATING: Moving to goal
2026-05-20T17:26:05.692,663.71,-184.905,220.798,-0.0706,-4.04,12,2.554,NAVIGATING: Moving to goal
2026-05-20T17:26:06.207,664.22,-184.814,220.721,-0.0421,-2.41,12,2.478,NAVIGATING: Moving to goal
2026-05-20T17:26:06.715,664.73,-184.721,220.651,-0.0105,-0.6,12,2.401,NAVIGATING: Moving to goal
2026-05-20T17:26:07.221,665.24,-184.67,220.597,0.0187,1.07,12,2.365,NAVIGATING: Moving to goal
2026-05-20T17:26:07.788,665.8,-184.607,220.533,0.0591,3.38,12,2.321,NAVIGATING: Moving to goal
2026-05-20T17:26:08.294,666.31,-184.586,220.478,0.1004,5.75,12,2.317,NAVIGATING: Moving to goal
2026-05-20T17:26:08.844,666.86,-184.554,220.432,0.1417,8.12,12,2.302,NAVIGATING: Moving to goal
2026-05-20T17:26:09.352,667.37,-184.549,220.396,0.1781,10.2,12,2.309,NAVIGATING: Moving to goal
2026-05-20T17:26:09.894,667.91,-184.53,220.367,0.2157,12.36,12,2.301,NAVIGATING: Moving to goal
2026-05-20T17:26:10.409,668.43,-184.532,220.348,0.2496,14.3,12,2.309,NAVIGATING: Moving to goal
2026-05-20T17:26:10.920,668.94,-184.517,220.34,0.2836,16.25,12,2.299,NAVIGATING: Moving to goal
2026-05-20T17:26:11.426,669.44,-184.522,220.345,0.3167,18.14,12,2.302,NAVIGATING: Moving to goal
2026-05-20T17:26:11.938,669.95,-184.509,220.36,0.3458,19.81,12,2.284,NAVIGATING: Moving to goal
2026-05-20T17:26:12.448,670.46,-184.492,220.384,0.3685,21.12,12,2.259,NAVIGATING: Moving to goal
2026-05-20T17:26:12.957,670.97,-184.455,220.421,0.3887,22.27,12,2.212,NAVIGATING: Moving to goal
2026-05-20T17:26:13.494,671.51,-184.406,220.477,0.4077,23.36,12,2.147,NAVIGATING: Moving to goal
2026-05-20T17:26:14.009,672.03,-184.346,220.542,0.4206,24.1,12,2.069,NAVIGATING: Moving to goal
2026-05-20T17:26:14.530,672.55,-184.289,220.614,0.4267,24.45,12,1.993,NAVIGATING: Moving to goal
2026-05-20T17:26:14.963,672.98,-184.246,220.681,0.4281,24.53,12,1.933,GOAL_REACHED: Target reached successfully
2026-05-20T17:26:16.966,674.98,-184.246,220.681,0.4281,24.53,13,21.897,GOAL_REACHED: Target reached successfully
2026-05-20T17:26:16.972,674.99,-184.17,221.1,0.417,23.89,13,21.79,NAVIGATING: Moving to goal
2026-05-20T17:26:17.475,675.49,-184.175,221.318,0.4034,23.11,13,21.782,NAVIGATING: Moving to goal
2026-05-20T17:26:18.042,676.06,-184.174,221.49,0.3842,22.01,13,21.773,NAVIGATING: Moving to goal
2026-05-20T17:26:18.546,676.56,-184.174,221.646,0.3606,20.66,13,21.766,NAVIGATING: Moving to goal
2026-05-20T17:26:19.080,677.1,-184.173,221.8,0.3326,19.06,13,21.76,NAVIGATING: Moving to goal
2026-05-20T17:26:19.583,677.6,-184.17,221.939,0.3038,17.41,13,21.753,NAVIGATING: Moving to goal
2026-05-20T17:26:20.106,678.12,-184.168,222.086,0.2696,15.45,13,21.748,NAVIGATING: Moving to goal
2026-05-20T17:26:20.614,678.63,-184.16,222.219,0.2357,13.5,13,21.738,NAVIGATING: Moving to goal
2026-05-20T17:26:21.123,679.14,-184.148,222.356,0.2003,11.48,13,21.725,NAVIGATING: Moving to goal
2026-05-20T17:26:21.628,679.64,-184.12,222.488,0.1662,9.52,13,21.696,NAVIGATING: Moving to goal
2026-05-20T17:26:22.158,680.17,-184.097,222.607,0.1345,7.71,13,21.674,NAVIGATING: Moving to goal
2026-05-20T17:26:22.661,680.68,-184.056,222.722,0.1027,5.89,13,21.633,NAVIGATING: Moving to goal
2026-05-20T17:26:23.201,681.22,-184.036,222.823,0.0728,4.17,13,21.615,NAVIGATING: Moving to goal
2026-05-20T17:26:23.727,681.74,-184.007,222.914,0.0443,2.54,13,21.587,NAVIGATING: Moving to goal
2026-05-20T17:26:24.230,682.25,-183.988,223.007,0.0165,0.95,13,21.57,NAVIGATING: Moving to goal
2026-05-20T17:26:24.748,682.76,-183.951,223.084,-0.0039,-0.22,13,21.535,NAVIGATING: Moving to goal
2026-05-20T17:26:25.257,683.27,-183.934,223.156,-0.0213,-1.22,13,21.52,NAVIGATING: Moving to goal
2026-05-20T17:26:25.762,683.78,-183.9,223.219,-0.0349,-2,13,21.488,NAVIGATING: Moving to goal
2026-05-20T17:26:26.320,684.34,-183.862,223.286,-0.048,-2.75,13,21.453,NAVIGATING: Moving to goal
2026-05-20T17:26:26.881,684.9,-183.795,223.349,-0.0595,-3.41,13,21.388,NAVIGATING: Moving to goal
2026-05-20T17:26:27.386,685.4,-183.738,223.405,-0.0685,-3.93,13,21.334,NAVIGATING: Moving to goal
2026-05-20T17:26:27.894,685.91,-183.67,223.45,-0.0756,-4.33,13,21.268,NAVIGATING: Moving to goal
2026-05-20T17:26:28.416,686.43,-183.601,223.497,-0.0822,-4.71,13,21.201,NAVIGATING: Moving to goal
2026-05-20T17:26:28.932,686.95,-183.517,223.535,-0.0876,-5.02,13,21.119,NAVIGATING: Moving to goal
2026-05-20T17:26:29.449,687.47,-183.442,223.57,-0.0923,-5.29,13,21.045,NAVIGATING: Moving to goal
2026-05-20T17:26:29.956,687.97,-183.35,223.604,-0.0966,-5.54,13,20.956,NAVIGATING: Moving to goal
2026-05-20T17:26:30.485,688.5,-183.262,223.634,-0.1005,-5.76,13,20.87,NAVIGATING: Moving to goal
2026-05-20T17:26:30.987,689,-183.174,223.657,-0.1035,-5.93,13,20.783,NAVIGATING: Moving to goal
2026-05-20T17:26:31.488,689.5,-183.078,223.682,-0.1065,-6.1,13,20.689,NAVIGATING: Moving to goal
2026-05-20T17:26:31.992,690.01,-182.981,223.699,-0.1096,-6.28,13,20.592,NAVIGATING: Moving to goal
2026-05-20T17:26:32.516,690.53,-182.888,223.71,-0.1128,-6.46,13,20.5,NAVIGATING: Moving to goal
2026-05-20T17:26:33.021,691.04,-182.798,223.715,-0.1159,-6.64,13,20.41,NAVIGATING: Moving to goal
2026-05-20T17:26:33.525,691.54,-182.717,223.714,-0.1188,-6.81,13,20.33,NAVIGATING: Moving to goal
2026-05-20T17:26:34.033,692.05,-182.645,223.71,-0.1213,-6.95,13,20.258,NAVIGATING: Moving to goal
2026-05-20T17:26:34.579,692.6,-182.557,223.699,-0.1244,-7.13,13,20.169,NAVIGATING: Moving to goal
2026-05-20T17:26:35.160,693.18,-182.459,223.687,-0.1269,-7.27,13,20.07,NAVIGATING: Moving to goal
2026-05-20T17:26:35.738,693.75,-182.356,223.675,-0.1289,-7.39,13,19.967,NAVIGATING: Moving to goal
2026-05-20T17:26:36.313,694.33,-182.256,223.663,-0.1306,-7.48,13,19.866,NAVIGATING: Moving to goal
2026-05-20T17:26:36.817,694.83,-182.139,223.648,-0.1318,-7.55,13,19.749,NAVIGATING: Moving to goal
2026-05-20T17:26:37.362,695.38,-182.042,223.636,-0.1328,-7.61,13,19.651,NAVIGATING: Moving to goal
2026-05-20T17:26:37.874,695.89,-181.936,223.623,-0.1336,-7.65,13,19.545,NAVIGATING: Moving to goal
2026-05-20T17:26:38.385,696.4,-181.84,223.611,-0.1342,-7.69,13,19.449,NAVIGATING: Moving to goal
2026-05-20T17:26:38.895,696.91,-181.737,223.598,-0.1346,-7.71,13,19.345,NAVIGATING: Moving to goal
2026-05-20T17:26:39.411,697.43,-181.633,223.585,-0.135,-7.74,13,19.24,NAVIGATING: Moving to goal
2026-05-20T17:26:39.917,697.93,-181.528,223.562,-0.1363,-7.81,13,19.134,NAVIGATING: Moving to goal
2026-05-20T17:26:40.452,698.47,-181.435,223.522,-0.138,-7.91,13,19.038,NAVIGATING: Moving to goal
2026-05-20T17:26:40.959,698.98,-181.334,223.474,-0.1357,-7.78,13,18.935,NAVIGATING: Moving to goal
2026-05-20T17:26:41.488,699.5,-181.238,223.408,-0.1295,-7.42,13,18.837,NAVIGATING: Moving to goal
2026-05-20T17:26:41.994,700.01,-181.149,223.345,-0.1216,-6.97,13,18.744,NAVIGATING: Moving to goal
2026-05-20T17:26:42.507,700.52,-181.053,223.259,-0.1146,-6.57,13,18.645,NAVIGATING: Moving to goal
2026-05-20T17:26:43.009,701.03,-180.969,223.195,-0.1094,-6.27,13,18.558,NAVIGATING: Moving to goal
2026-05-20T17:26:43.509,701.53,-180.87,223.125,-0.1033,-5.92,13,18.457,NAVIGATING: Moving to goal
2026-05-20T17:26:44.016,702.03,-180.776,223.069,-0.0982,-5.63,13,18.361,NAVIGATING: Moving to goal
2026-05-20T17:26:44.525,702.54,-180.686,223.02,-0.0933,-5.34,13,18.269,NAVIGATING: Moving to goal
2026-05-20T17:26:45.050,703.07,-180.599,222.979,-0.0888,-5.09,13,18.181,NAVIGATING: Moving to goal
2026-05-20T17:26:45.600,703.62,-180.489,222.936,-0.0837,-4.8,13,18.071,NAVIGATING: Moving to goal
2026-05-20T17:26:46.108,704.12,-180.383,222.901,-0.0791,-4.53,13,17.964,NAVIGATING: Moving to goal
2026-05-20T17:26:46.625,704.64,-180.284,222.875,-0.075,-4.3,13,17.864,NAVIGATING: Moving to goal
2026-05-20T17:26:47.126,705.14,-180.201,222.859,-0.0714,-4.09,13,17.781,NAVIGATING: Moving to goal
2026-05-20T17:26:47.640,705.66,-180.102,222.844,-0.068,-3.9,13,17.681,NAVIGATING: Moving to goal
2026-05-20T17:26:48.174,706.19,-180.001,222.835,-0.0642,-3.68,13,17.58,NAVIGATING: Moving to goal
2026-05-20T17:26:48.681,706.7,-179.897,222.83,-0.0609,-3.49,13,17.477,NAVIGATING: Moving to goal
2026-05-20T17:26:49.205,707.22,-179.792,222.825,-0.0582,-3.33,13,17.371,NAVIGATING: Moving to goal
2026-05-20T17:26:49.724,707.74,-179.667,222.819,-0.056,-3.21,13,17.246,NAVIGATING: Moving to goal
2026-05-20T17:26:50.260,708.28,-179.552,222.814,-0.0543,-3.11,13,17.132,NAVIGATING: Moving to goal
2026-05-20T17:26:50.817,708.83,-179.408,222.807,-0.0528,-3.03,13,16.987,NAVIGATING: Moving to goal
2026-05-20T17:26:51.378,709.39,-179.266,222.8,-0.0515,-2.95,13,16.845,NAVIGATING: Moving to goal
2026-05-20T17:26:51.929,709.95,-179.117,222.801,-0.0497,-2.85,13,16.696,NAVIGATING: Moving to goal
2026-05-20T17:26:52.465,710.48,-178.997,222.824,-0.0465,-2.66,13,16.576,NAVIGATING: Moving to goal
2026-05-20T17:26:52.979,711,-178.86,222.86,-0.0424,-2.43,13,16.44,NAVIGATING: Moving to goal
2026-05-20T17:26:53.489,711.51,-178.732,222.908,-0.038,-2.18,13,16.313,NAVIGATING: Moving to goal
2026-05-20T17:26:53.994,712.01,-178.596,222.963,-0.0338,-1.94,13,16.179,NAVIGATING: Moving to goal
2026-05-20T17:26:54.507,712.52,-178.473,223.025,-0.0295,-1.69,13,16.058,NAVIGATING: Moving to goal
2026-05-20T17:26:55.055,713.07,-178.324,223.089,-0.0261,-1.49,13,15.912,NAVIGATING: Moving to goal
2026-05-20T17:26:55.615,713.63,-178.153,223.155,-0.0237,-1.36,13,15.743,NAVIGATING: Moving to goal
2026-05-20T17:26:56.125,714.14,-177.997,223.207,-0.0225,-1.29,13,15.589,NAVIGATING: Moving to goal
2026-05-20T17:26:56.661,714.68,-177.834,223.255,-0.022,-1.26,13,15.429,NAVIGATING: Moving to goal
2026-05-20T17:26:57.175,715.19,-177.686,223.297,-0.022,-1.26,13,15.283,NAVIGATING: Moving to goal
2026-05-20T17:26:57.700,715.72,-177.515,223.337,-0.0223,-1.28,13,15.115,NAVIGATING: Moving to goal
2026-05-20T17:26:58.245,716.26,-177.345,223.376,-0.0228,-1.31,13,14.947,NAVIGATING: Moving to goal
2026-05-20T17:26:58.754,716.77,-177.172,223.411,-0.0235,-1.35,13,14.777,NAVIGATING: Moving to goal
2026-05-20T17:26:59.257,717.27,-177.019,223.442,-0.0242,-1.39,13,14.626,NAVIGATING: Moving to goal
2026-05-20T17:26:59.763,717.78,-176.846,223.472,-0.025,-1.43,13,14.455,NAVIGATING: Moving to goal
2026-05-20T17:27:00.274,718.29,-176.692,223.5,-0.0258,-1.48,13,14.304,NAVIGATING: Moving to goal
2026-05-20T17:27:00.792,718.81,-176.522,223.53,-0.0263,-1.51,13,14.137,NAVIGATING: Moving to goal
2026-05-20T17:27:01.305,719.32,-176.374,223.59,-0.024,-1.37,13,13.993,NAVIGATING: Moving to goal
2026-05-20T17:27:01.860,719.88,-176.225,223.652,-0.0214,-1.23,13,13.849,NAVIGATING: Moving to goal
2026-05-20T17:27:02.421,720.44,-176.07,223.756,-0.0163,-0.94,13,13.704,NAVIGATING: Moving to goal
2026-05-20T17:27:02.940,720.96,-175.911,223.848,-0.0134,-0.77,13,13.556,NAVIGATING: Moving to goal
2026-05-20T17:27:03.442,721.46,-175.767,223.929,-0.0148,-0.85,13,13.42,NAVIGATING: Moving to goal
2026-05-20T17:27:03.944,721.96,-175.622,224,-0.021,-1.21,13,13.284,NAVIGATING: Moving to goal
2026-05-20T17:27:04.454,722.47,-175.469,224.072,-0.0321,-1.84,13,13.14,NAVIGATING: Moving to goal
2026-05-20T17:27:05.012,723.03,-175.294,224.146,-0.0485,-2.78,13,12.976,NAVIGATING: Moving to goal
2026-05-20T17:27:05.560,723.58,-175.116,224.216,-0.067,-3.84,13,12.809,NAVIGATING: Moving to goal
2026-05-20T17:27:06.067,724.08,-174.956,224.273,-0.0808,-4.63,13,12.658,NAVIGATING: Moving to goal
2026-05-20T17:27:06.578,724.59,-174.781,224.331,-0.0931,-5.33,13,12.493,NAVIGATING: Moving to goal
2026-05-20T17:27:07.084,725.1,-174.618,224.381,-0.1027,-5.88,13,12.339,NAVIGATING: Moving to goal
2026-05-20T17:27:07.589,725.61,-174.455,224.425,-0.1106,-6.34,13,12.185,NAVIGATING: Moving to goal
2026-05-20T17:27:08.100,726.12,-174.286,224.469,-0.1177,-6.74,13,12.026,NAVIGATING: Moving to goal
2026-05-20T17:27:08.605,726.62,-174.112,224.509,-0.1239,-7.1,13,11.861,NAVIGATING: Moving to goal
2026-05-20T17:27:09.109,727.13,-173.969,224.552,-0.1285,-7.36,13,11.727,NAVIGATING: Moving to goal
2026-05-20T17:27:09.636,727.65,-173.827,224.595,-0.1324,-7.59,13,11.595,NAVIGATING: Moving to goal
2026-05-20T17:27:10.195,728.21,-173.689,224.648,-0.1359,-7.79,13,11.469,NAVIGATING: Moving to goal
2026-05-20T17:27:10.696,728.71,-173.557,224.695,-0.1386,-7.94,13,11.349,NAVIGATING: Moving to goal
2026-05-20T17:27:11.219,729.24,-173.451,224.742,-0.1407,-8.06,13,11.254,NAVIGATING: Moving to goal
2026-05-20T17:27:11.729,729.75,-173.34,224.782,-0.1424,-8.16,13,11.154,NAVIGATING: Moving to goal
2026-05-20T17:27:12.232,730.25,-173.216,224.832,-0.1432,-8.2,13,11.043,NAVIGATING: Moving to goal
2026-05-20T17:27:12.746,730.76,-173.077,224.88,-0.1439,-8.24,13,10.917,NAVIGATING: Moving to goal
2026-05-20T17:27:13.261,731.28,-172.934,224.936,-0.1441,-8.26,13,10.79,NAVIGATING: Moving to goal
2026-05-20T17:27:13.762,731.78,-172.769,224.989,-0.1476,-8.46,13,10.642,NAVIGATING: Moving to goal
2026-05-20T17:27:14.283,732.3,-172.625,225.044,-0.1545,-8.85,13,10.515,NAVIGATING: Moving to goal
2026-05-20T17:27:14.793,732.81,-172.462,225.095,-0.1659,-9.51,13,10.37,NAVIGATING: Moving to goal
2026-05-20T17:27:15.300,733.32,-172.309,225.151,-0.1799,-10.31,13,10.237,NAVIGATING: Moving to goal
2026-05-20T17:27:15.815,733.83,-172.14,225.202,-0.1972,-11.3,13,10.087,NAVIGATING: Moving to goal
2026-05-20T17:27:16.354,734.37,-171.97,225.261,-0.2131,-12.21,13,9.94,NAVIGATING: Moving to goal
2026-05-20T17:27:16.876,734.89,-171.797,225.312,-0.2257,-12.93,13,9.788,NAVIGATING: Moving to goal
2026-05-20T17:27:17.392,735.41,-171.637,225.363,-0.2354,-13.49,13,9.649,NAVIGATING: Moving to goal
2026-05-20T17:27:17.902,735.92,-171.466,225.408,-0.2442,-13.99,13,9.5,NAVIGATING: Moving to goal
2026-05-20T17:27:18.419,736.44,-171.325,225.453,-0.2516,-14.42,13,9.381,NAVIGATING: Moving to goal
2026-05-20T17:27:18.924,736.94,-171.191,225.491,-0.258,-14.78,13,9.265,NAVIGATING: Moving to goal
2026-05-20T17:27:19.440,737.46,-171.073,225.531,-0.2639,-15.12,13,9.167,NAVIGATING: Moving to goal
2026-05-20T17:27:19.967,737.98,-170.959,225.565,-0.2691,-15.42,13,9.071,NAVIGATING: Moving to goal
2026-05-20T17:27:20.484,738.5,-170.867,225.599,-0.2736,-15.68,13,8.996,NAVIGATING: Moving to goal
2026-05-20T17:27:20.994,739.01,-170.755,225.632,-0.279,-15.98,13,8.903,NAVIGATING: Moving to goal
2026-05-20T17:27:21.509,739.53,-170.654,225.659,-0.2873,-16.46,13,8.818,NAVIGATING: Moving to goal
2026-05-20T17:27:22.022,740.04,-170.552,225.682,-0.298,-17.07,13,8.731,NAVIGATING: Moving to goal
2026-05-20T17:27:22.531,740.55,-170.449,225.704,-0.3081,-17.65,13,8.644,NAVIGATING: Moving to goal
2026-05-20T17:27:23.031,741.05,-170.33,225.727,-0.3175,-18.19,13,8.542,NAVIGATING: Moving to goal
2026-05-20T17:27:23.569,741.59,-170.203,225.747,-0.3254,-18.65,13,8.433,NAVIGATING: Moving to goal
2026-05-20T17:27:24.089,742.11,-170.08,225.765,-0.3317,-19,13,8.326,NAVIGATING: Moving to goal
2026-05-20T17:27:24.622,742.64,-169.957,225.777,-0.3367,-19.29,13,8.218,NAVIGATING: Moving to goal
2026-05-20T17:27:25.131,743.15,-169.849,225.789,-0.3407,-19.52,13,8.124,NAVIGATING: Moving to goal
2026-05-20T17:27:25.658,743.67,-169.718,225.797,-0.3447,-19.75,13,8.007,NAVIGATING: Moving to goal
2026-05-20T17:27:26.184,744.2,-169.599,225.803,-0.3513,-20.13,13,7.902,NAVIGATING: Moving to goal
2026-05-20T17:27:26.693,744.71,-169.479,225.804,-0.3624,-20.76,13,7.793,NAVIGATING: Moving to goal
2026-05-20T17:27:27.209,745.23,-169.381,225.806,-0.3737,-21.41,13,7.706,NAVIGATING: Moving to goal
2026-05-20T17:27:27.741,745.76,-169.271,225.801,-0.3833,-21.96,13,7.605,NAVIGATING: Moving to goal
2026-05-20T17:27:28.259,746.28,-169.168,225.797,-0.3919,-22.46,13,7.51,NAVIGATING: Moving to goal
2026-05-20T17:27:28.775,746.79,-169.057,225.786,-0.3987,-22.84,13,7.406,NAVIGATING: Moving to goal
2026-05-20T17:27:29.318,747.33,-168.939,225.774,-0.405,-23.2,13,7.295,NAVIGATING: Moving to goal
2026-05-20T17:27:29.837,747.85,-168.817,225.755,-0.4098,-23.48,13,7.177,NAVIGATING: Moving to goal
2026-05-20T17:27:30.338,748.35,-168.712,225.74,-0.4136,-23.7,13,7.077,NAVIGATING: Moving to goal
2026-05-20T17:27:30.852,748.87,-168.611,225.722,-0.4165,-23.86,13,6.979,NAVIGATING: Moving to goal
2026-05-20T17:27:31.394,749.41,-168.494,225.702,-0.4197,-24.05,13,6.866,NAVIGATING: Moving to goal
2026-05-20T17:27:31.949,749.97,-168.359,225.672,-0.4226,-24.21,13,6.734,NAVIGATING: Moving to goal
2026-05-20T17:27:32.509,750.53,-168.235,225.641,-0.4253,-24.37,13,6.609,NAVIGATING: Moving to goal
2026-05-20T17:27:33.083,751.1,-168.104,225.604,-0.4278,-24.51,13,6.476,NAVIGATING: Moving to goal
2026-05-20T17:27:33.594,751.61,-167.973,225.563,-0.4301,-24.64,13,6.342,NAVIGATING: Moving to goal
2026-05-20T17:27:34.097,752.11,-167.865,225.526,-0.432,-24.75,13,6.23,NAVIGATING: Moving to goal
2026-05-20T17:27:34.607,752.62,-167.745,225.482,-0.4338,-24.85,13,6.104,NAVIGATING: Moving to goal
2026-05-20T17:27:35.117,753.13,-167.632,225.438,-0.4365,-25.01,13,5.983,NAVIGATING: Moving to goal
2026-05-20T17:27:35.656,753.67,-167.508,225.387,-0.4432,-25.39,13,5.85,NAVIGATING: Moving to goal
2026-05-20T17:27:36.162,754.18,-167.39,225.334,-0.4499,-25.78,13,5.721,NAVIGATING: Moving to goal
2026-05-20T17:27:36.702,754.72,-167.262,225.275,-0.4556,-26.1,13,5.582,NAVIGATING: Moving to goal
2026-05-20T17:27:37.220,755.24,-167.145,225.218,-0.4604,-26.38,13,5.451,NAVIGATING: Moving to goal
2026-05-20T17:27:37.735,755.75,-167.024,225.157,-0.4641,-26.59,13,5.316,NAVIGATING: Moving to goal
2026-05-20T17:27:38.280,756.3,-166.898,225.094,-0.4674,-26.78,13,5.176,NAVIGATING: Moving to goal
2026-05-20T17:27:38.815,756.83,-166.755,225.023,-0.4702,-26.94,13,5.016,NAVIGATING: Moving to goal
2026-05-20T17:27:39.343,757.36,-166.648,224.97,-0.472,-27.04,13,4.897,NAVIGATING: Moving to goal
2026-05-20T17:27:39.851,757.87,-166.515,224.903,-0.4737,-27.14,13,4.748,NAVIGATING: Moving to goal
2026-05-20T17:27:40.366,758.38,-166.402,224.846,-0.4749,-27.21,13,4.622,NAVIGATING: Moving to goal
2026-05-20T17:27:40.869,758.89,-166.276,224.781,-0.4761,-27.28,13,4.481,NAVIGATING: Moving to goal
2026-05-20T17:27:41.385,759.4,-166.168,224.72,-0.4774,-27.36,13,4.357,NAVIGATING: Moving to goal
2026-05-20T17:27:41.967,759.98,-166.022,224.636,-0.479,-27.44,13,4.188,NAVIGATING: Moving to goal
2026-05-20T17:27:42.539,760.56,-165.876,224.546,-0.4807,-27.54,13,4.017,NAVIGATING: Moving to goal
2026-05-20T17:27:43.047,761.06,-165.731,224.452,-0.4824,-27.64,13,3.844,NAVIGATING: Moving to goal
2026-05-20T17:27:43.588,761.6,-165.59,224.358,-0.484,-27.73,13,3.674,NAVIGATING: Moving to goal
2026-05-20T17:27:44.090,762.11,-165.459,224.266,-0.4855,-27.82,13,3.515,NAVIGATING: Moving to goal
2026-05-20T17:27:44.621,762.64,-165.315,224.165,-0.487,-27.9,13,3.34,NAVIGATING: Moving to goal
2026-05-20T17:27:45.124,763.14,-165.189,224.07,-0.4884,-27.99,13,3.184,NAVIGATING: Moving to goal
2026-05-20T17:27:45.646,763.66,-165.042,223.961,-0.4898,-28.06,13,3.001,NAVIGATING: Moving to goal
2026-05-20T17:27:46.170,764.19,-164.895,223.853,-0.4908,-28.12,13,2.821,NAVIGATING: Moving to goal
2026-05-20T17:27:46.674,764.69,-164.758,223.754,-0.4913,-28.15,13,2.653,NAVIGATING: Moving to goal
2026-05-20T17:27:47.179,765.2,-164.626,223.66,-0.4917,-28.17,13,2.492,NAVIGATING: Moving to goal
2026-05-20T17:27:47.704,765.72,-164.486,223.562,-0.4918,-28.18,13,2.323,NAVIGATING: Moving to goal
2026-05-20T17:27:48.273,766.29,-164.334,223.457,-0.4918,-28.18,13,2.14,NAVIGATING: Moving to goal
2026-05-20T17:27:48.790,766.81,-164.196,223.362,-0.4918,-28.18,13,1.974,GOAL_REACHED: Target reached successfully
2026-05-20T17:27:48.963,766.98,-164.131,223.315,-0.492,-28.19,13,1.895,GOAL_REACHED: Target reached successfully
2026-05-20T17:27:50.968,768.98,-164.131,223.315,-0.492,-28.19,14,21.682,GOAL_REACHED: Target reached successfully
2026-05-20T17:27:50.976,768.99,-163.639,222.938,-0.4896,-28.05,14,21.197,NAVIGATING: Moving to goal
2026-05-20T17:27:51.477,769.49,-163.41,222.745,-0.4848,-27.78,14,20.974,NAVIGATING: Moving to goal
2026-05-20T17:27:51.979,770,-163.272,222.629,-0.4716,-27.02,14,20.841,NAVIGATING: Moving to goal
2026-05-20T17:27:52.510,770.53,-163.149,222.52,-0.4502,-25.8,14,20.723,NAVIGATING: Moving to goal
2026-05-20T17:27:53.025,771.04,-163.023,222.406,-0.4192,-24.02,14,20.602,NAVIGATING: Moving to goal
2026-05-20T17:27:53.529,771.55,-162.911,222.302,-0.3846,-22.03,14,20.497,NAVIGATING: Moving to goal
2026-05-20T17:27:54.053,772.07,-162.805,222.203,-0.3458,-19.81,14,20.397,NAVIGATING: Moving to goal
2026-05-20T17:27:54.554,772.57,-162.703,222.108,-0.3057,-17.51,14,20.301,NAVIGATING: Moving to goal
2026-05-20T17:27:55.065,773.08,-162.601,222.017,-0.2634,-15.09,14,20.206,NAVIGATING: Moving to goal
2026-05-20T17:27:55.569,773.59,-162.497,221.929,-0.2205,-12.63,14,20.109,NAVIGATING: Moving to goal
2026-05-20T17:27:56.114,774.13,-162.391,221.844,-0.1759,-10.08,14,20.01,NAVIGATING: Moving to goal
2026-05-20T17:27:56.634,774.65,-162.299,221.777,-0.138,-7.91,14,19.924,NAVIGATING: Moving to goal
2026-05-20T17:27:57.198,775.21,-162.19,221.704,-0.0947,-5.43,14,19.822,NAVIGATING: Moving to goal
2026-05-20T17:27:57.757,775.77,-162.06,221.632,-0.0528,-3.02,14,19.7,NAVIGATING: Moving to goal
2026-05-20T17:27:58.278,776.29,-161.949,221.577,-0.0203,-1.16,14,19.595,NAVIGATING: Moving to goal
2026-05-20T17:27:58.783,776.8,-161.802,221.517,0.0157,0.9,14,19.455,NAVIGATING: Moving to goal
2026-05-20T17:27:59.299,777.32,-161.677,221.47,0.045,2.58,14,19.335,NAVIGATING: Moving to goal
2026-05-20T17:27:59.806,777.82,-161.53,221.425,0.0707,4.05,14,19.194,NAVIGATING: Moving to goal
2026-05-20T17:28:00.307,778.32,-161.393,221.386,0.0904,5.18,14,19.062,NAVIGATING: Moving to goal
2026-05-20T17:28:00.886,778.9,-161.221,221.347,0.1088,6.23,14,18.895,NAVIGATING: Moving to goal
2026-05-20T17:28:01.446,779.46,-161.038,221.31,0.1248,7.15,14,18.718,NAVIGATING: Moving to goal
2026-05-20T17:28:01.999,780.02,-160.837,221.279,0.1383,7.92,14,18.522,NAVIGATING: Moving to goal
2026-05-20T17:28:02.508,780.52,-160.654,221.256,0.1484,8.5,14,18.343,NAVIGATING: Moving to goal
2026-05-20T17:28:03.016,781.03,-160.478,221.24,0.1564,8.96,14,18.17,NAVIGATING: Moving to goal
2026-05-20T17:28:03.530,781.55,-160.296,221.227,0.1634,9.36,14,17.992,NAVIGATING: Moving to goal
2026-05-20T17:28:04.044,782.06,-160.117,221.231,0.1706,9.78,14,17.814,NAVIGATING: Moving to goal
2026-05-20T17:28:04.563,782.58,-159.94,221.248,0.1779,10.19,14,17.636,NAVIGATING: Moving to goal
2026-05-20T17:28:05.097,783.11,-159.75,221.285,0.1858,10.65,14,17.443,NAVIGATING: Moving to goal
2026-05-20T17:28:05.610,783.63,-159.581,221.331,0.1927,11.04,14,17.269,NAVIGATING: Moving to goal
2026-05-20T17:28:06.155,784.17,-159.402,221.38,0.1989,11.39,14,17.086,NAVIGATING: Moving to goal
2026-05-20T17:28:06.655,784.67,-159.217,221.433,0.2039,11.68,14,16.896,NAVIGATING: Moving to goal
2026-05-20T17:28:07.190,785.21,-159.05,221.483,0.2069,11.85,14,16.723,NAVIGATING: Moving to goal
2026-05-20T17:28:07.719,785.74,-158.882,221.532,0.2051,11.75,14,16.551,NAVIGATING: Moving to goal
2026-05-20T17:28:08.229,786.25,-158.701,221.588,0.1977,11.33,14,16.365,NAVIGATING: Moving to goal
2026-05-20T17:28:08.733,786.75,-158.546,221.636,0.1892,10.84,14,16.205,NAVIGATING: Moving to goal
2026-05-20T17:28:09.240,787.26,-158.381,221.704,0.1826,10.46,14,16.034,NAVIGATING: Moving to goal
2026-05-20T17:28:09.762,787.78,-158.228,221.773,0.1782,10.21,14,15.874,NAVIGATING: Moving to goal
2026-05-20T17:28:10.334,788.35,-158.062,221.872,0.1756,10.06,14,15.698,NAVIGATING: Moving to goal
2026-05-20T17:28:10.845,788.86,-157.887,221.975,0.1738,9.96,14,15.513,NAVIGATING: Moving to goal
2026-05-20T17:28:11.355,789.37,-157.747,222.075,0.1737,9.95,14,15.365,NAVIGATING: Moving to goal
2026-05-20T17:28:11.871,789.89,-157.595,222.18,0.1732,9.92,14,15.204,NAVIGATING: Moving to goal
2026-05-20T17:28:12.383,790.4,-157.466,222.287,0.1701,9.74,14,15.066,NAVIGATING: Moving to goal
2026-05-20T17:28:12.893,790.91,-157.313,222.408,0.1615,9.25,14,14.904,NAVIGATING: Moving to goal
2026-05-20T17:28:13.428,791.44,-157.172,222.537,0.1496,8.57,14,14.755,NAVIGATING: Moving to goal
2026-05-20T17:28:13.943,791.96,-157.028,222.665,0.1344,7.7,14,14.603,NAVIGATING: Moving to goal
2026-05-20T17:28:14.477,792.49,-156.899,222.79,0.1215,6.96,14,14.467,NAVIGATING: Moving to goal
2026-05-20T17:28:14.990,793.01,-156.762,222.905,0.1105,6.33,14,14.325,NAVIGATING: Moving to goal
2026-05-20T17:28:15.509,793.53,-156.607,223.026,0.0997,5.71,14,14.166,NAVIGATING: Moving to goal
2026-05-20T17:28:16.016,794.03,-156.454,223.134,0.0907,5.2,14,14.01,NAVIGATING: Moving to goal
2026-05-20T17:28:16.539,794.56,-156.306,223.23,0.0831,4.76,14,13.859,NAVIGATING: Moving to goal
2026-05-20T17:28:17.042,795.06,-156.143,223.327,0.0759,4.35,14,13.694,NAVIGATING: Moving to goal
2026-05-20T17:28:17.557,795.57,-156.008,223.402,0.0705,4.04,14,13.558,NAVIGATING: Moving to goal
2026-05-20T17:28:18.108,796.12,-155.844,223.5,0.0654,3.75,14,13.394,NAVIGATING: Moving to goal
2026-05-20T17:28:18.677,796.69,-155.678,223.599,0.0614,3.52,14,13.228,NAVIGATING: Moving to goal
2026-05-20T17:28:19.255,797.27,-155.518,223.705,0.0586,3.36,14,13.069,NAVIGATING: Moving to goal
2026-05-20T17:28:19.818,797.83,-155.348,223.811,0.0561,3.22,14,12.901,NAVIGATING: Moving to goal
2026-05-20T17:28:20.388,798.4,-155.199,223.914,0.0538,3.08,14,12.756,NAVIGATING: Moving to goal
2026-05-20T17:28:20.906,798.92,-155.04,224.016,0.0464,2.66,14,12.6,NAVIGATING: Moving to goal
2026-05-20T17:28:21.411,799.43,-154.907,224.108,0.0357,2.05,14,12.472,NAVIGATING: Moving to goal
2026-05-20T17:28:21.945,799.96,-154.769,224.197,0.0217,1.24,14,12.339,NAVIGATING: Moving to goal
2026-05-20T17:28:22.459,800.48,-154.63,224.293,0.0067,0.38,14,12.205,NAVIGATING: Moving to goal
2026-05-20T17:28:22.978,800.99,-154.491,224.379,-0.0056,-0.32,14,12.073,NAVIGATING: Moving to goal
2026-05-20T17:28:23.518,801.54,-154.347,224.47,-0.0165,-0.94,14,11.935,NAVIGATING: Moving to goal
2026-05-20T17:28:24.026,802.04,-154.187,224.557,-0.0263,-1.51,14,11.783,NAVIGATING: Moving to goal
2026-05-20T17:28:24.576,802.59,-154.035,224.628,-0.0343,-1.96,14,11.639,NAVIGATING: Moving to goal
2026-05-20T17:28:25.080,803.1,-153.887,224.691,-0.0411,-2.35,14,11.498,NAVIGATING: Moving to goal
2026-05-20T17:28:25.592,803.61,-153.718,224.752,-0.0477,-2.73,14,11.336,NAVIGATING: Moving to goal
2026-05-20T17:28:26.145,804.16,-153.537,224.811,-0.0539,-3.09,14,11.163,NAVIGATING: Moving to goal
2026-05-20T17:28:26.673,804.69,-153.376,224.856,-0.0588,-3.37,14,11.008,NAVIGATING: Moving to goal
2026-05-20T17:28:27.235,805.25,-153.206,224.907,-0.0635,-3.64,14,10.847,NAVIGATING: Moving to goal
2026-05-20T17:28:27.806,805.82,-153.04,224.955,-0.0675,-3.87,14,10.688,NAVIGATING: Moving to goal
2026-05-20T17:28:28.383,806.4,-152.888,225.002,-0.0709,-4.06,14,10.544,NAVIGATING: Moving to goal
2026-05-20T17:28:28.949,806.97,-152.73,225.044,-0.074,-4.24,14,10.394,NAVIGATING: Moving to goal
2026-05-20T17:28:29.509,807.53,-152.583,225.087,-0.0766,-4.39,14,10.255,NAVIGATING: Moving to goal
2026-05-20T17:28:30.022,808.04,-152.434,225.124,-0.0791,-4.53,14,10.113,NAVIGATING: Moving to goal
2026-05-20T17:28:30.550,808.57,-152.285,225.157,-0.0845,-4.84,14,9.972,NAVIGATING: Moving to goal
2026-05-20T17:28:31.056,809.07,-152.15,225.183,-0.0935,-5.35,14,9.843,NAVIGATING: Moving to goal
2026-05-20T17:28:31.560,809.58,-152.021,225.206,-0.1026,-5.88,14,9.72,NAVIGATING: Moving to goal
2026-05-20T17:28:32.067,810.08,-151.873,225.227,-0.1112,-6.37,14,9.578,NAVIGATING: Moving to goal
2026-05-20T17:28:32.572,810.59,-151.714,225.245,-0.1186,-6.8,14,9.425,NAVIGATING: Moving to goal
2026-05-20T17:28:33.073,811.09,-151.558,225.259,-0.1245,-7.14,14,9.274,NAVIGATING: Moving to goal
2026-05-20T17:28:33.575,811.59,-151.407,225.27,-0.1293,-7.41,14,9.128,NAVIGATING: Moving to goal
2026-05-20T17:28:34.103,812.12,-151.239,225.279,-0.1338,-7.67,14,8.965,NAVIGATING: Moving to goal
2026-05-20T17:28:34.635,812.65,-151.057,225.285,-0.1379,-7.9,14,8.788,NAVIGATING: Moving to goal
2026-05-20T17:28:35.168,813.18,-150.882,225.291,-0.1415,-8.11,14,8.618,NAVIGATING: Moving to goal
2026-05-20T17:28:35.683,813.7,-150.717,225.294,-0.1444,-8.27,14,8.457,NAVIGATING: Moving to goal
2026-05-20T17:28:36.190,814.21,-150.57,225.295,-0.1469,-8.41,14,8.314,NAVIGATING: Moving to goal
2026-05-20T17:28:36.707,814.72,-150.418,225.294,-0.149,-8.54,14,8.165,NAVIGATING: Moving to goal
2026-05-20T17:28:37.248,815.26,-150.28,225.292,-0.1508,-8.64,14,8.03,NAVIGATING: Moving to goal
2026-05-20T17:28:37.813,815.83,-150.112,225.288,-0.1528,-8.76,14,7.865,NAVIGATING: Moving to goal
2026-05-20T17:28:38.319,816.34,-149.968,225.284,-0.1545,-8.85,14,7.724,NAVIGATING: Moving to goal
2026-05-20T17:28:38.838,816.85,-149.824,225.277,-0.156,-8.94,14,7.583,NAVIGATING: Moving to goal
2026-05-20T17:28:39.338,817.35,-149.691,225.27,-0.1588,-9.1,14,7.451,NAVIGATING: Moving to goal
2026-05-20T17:28:39.857,817.87,-149.554,225.259,-0.1654,-9.48,14,7.316,NAVIGATING: Moving to goal
2026-05-20T17:28:40.365,818.38,-149.424,225.249,-0.1727,-9.89,14,7.187,NAVIGATING: Moving to goal
2026-05-20T17:28:40.885,818.9,-149.277,225.234,-0.1787,-10.24,14,7.041,NAVIGATING: Moving to goal
2026-05-20T17:28:41.394,819.41,-149.146,225.221,-0.1832,-10.49,14,6.911,NAVIGATING: Moving to goal
2026-05-20T17:28:41.934,819.95,-148.984,225.202,-0.1874,-10.74,14,6.749,NAVIGATING: Moving to goal
2026-05-20T17:28:42.450,820.47,-148.84,225.185,-0.1906,-10.92,14,6.606,NAVIGATING: Moving to goal
2026-05-20T17:28:42.964,820.98,-148.685,225.165,-0.1934,-11.08,14,6.45,NAVIGATING: Moving to goal
2026-05-20T17:28:43.472,821.49,-148.532,225.144,-0.1957,-11.21,14,6.298,NAVIGATING: Moving to goal
2026-05-20T17:28:43.990,822.01,-148.361,225.116,-0.1982,-11.36,14,6.125,NAVIGATING: Moving to goal
2026-05-20T17:28:44.544,822.56,-148.19,225.081,-0.2011,-11.52,14,5.95,NAVIGATING: Moving to goal
2026-05-20T17:28:45.062,823.08,-148.026,225.042,-0.2037,-11.67,14,5.782,NAVIGATING: Moving to goal
2026-05-20T17:28:45.605,823.62,-147.874,225.002,-0.2062,-11.81,14,5.626,NAVIGATING: Moving to goal
2026-05-20T17:28:46.117,824.13,-147.73,224.957,-0.2088,-11.96,14,5.475,NAVIGATING: Moving to goal
2026-05-20T17:28:46.622,824.64,-147.587,224.909,-0.2111,-12.1,14,5.324,NAVIGATING: Moving to goal
2026-05-20T17:28:47.139,825.16,-147.458,224.863,-0.2131,-12.21,14,5.188,NAVIGATING: Moving to goal
2026-05-20T17:28:47.693,825.71,-147.302,224.809,-0.215,-12.32,14,5.023,NAVIGATING: Moving to goal
2026-05-20T17:28:48.262,826.28,-147.15,224.753,-0.2166,-12.41,14,4.861,NAVIGATING: Moving to goal
2026-05-20T17:28:48.765,826.78,-146.996,224.698,-0.2179,-12.49,14,4.699,NAVIGATING: Moving to goal
2026-05-20T17:28:49.272,827.29,-146.862,224.646,-0.219,-12.55,14,4.556,NAVIGATING: Moving to goal
2026-05-20T17:28:49.774,827.79,-146.714,224.591,-0.2199,-12.6,14,4.399,NAVIGATING: Moving to goal
2026-05-20T17:28:50.287,828.3,-146.585,224.541,-0.2208,-12.65,14,4.262,NAVIGATING: Moving to goal
2026-05-20T17:28:50.825,828.84,-146.427,224.481,-0.2215,-12.69,14,4.094,NAVIGATING: Moving to goal
2026-05-20T17:28:51.325,829.34,-146.287,224.424,-0.2222,-12.73,14,3.945,NAVIGATING: Moving to goal
2026-05-20T17:28:51.829,829.85,-146.141,224.363,-0.223,-12.78,14,3.788,NAVIGATING: Moving to goal
2026-05-20T17:28:52.337,830.35,-146.007,224.293,-0.2249,-12.89,14,3.642,NAVIGATING: Moving to goal
2026-05-20T17:28:52.848,830.86,-145.866,224.219,-0.2267,-12.99,14,3.489,NAVIGATING: Moving to goal
2026-05-20T17:28:53.385,831.4,-145.721,224.125,-0.2296,-13.15,14,3.328,NAVIGATING: Moving to goal
2026-05-20T17:28:53.900,831.92,-145.575,224.03,-0.2322,-13.3,14,3.168,NAVIGATING: Moving to goal
2026-05-20T17:28:54.402,832.42,-145.444,223.931,-0.2348,-13.45,14,3.023,NAVIGATING: Moving to goal
2026-05-20T17:28:54.940,832.96,-145.285,223.822,-0.233,-13.35,14,2.852,NAVIGATING: Moving to goal
2026-05-20T17:28:55.442,833.46,-145.168,223.743,-0.2268,-12.99,14,2.728,NAVIGATING: Moving to goal
2026-05-20T17:28:55.987,834,-145.024,223.654,-0.2151,-12.33,14,2.578,NAVIGATING: Moving to goal
2026-05-20T17:28:56.571,834.59,-144.877,223.566,-0.1986,-11.38,14,2.427,NAVIGATING: Moving to goal
2026-05-20T17:28:57.133,835.15,-144.728,223.481,-0.1783,-10.22,14,2.278,NAVIGATING: Moving to goal
2026-05-20T17:28:57.650,835.67,-144.586,223.407,-0.1568,-8.98,14,2.139,NAVIGATING: Moving to goal
2026-05-20T17:28:58.164,836.18,-144.465,223.344,-0.1338,-7.67,14,2.022,NAVIGATING: Moving to goal
2026-05-20T17:28:58.667,836.68,-144.337,223.283,-0.1057,-6.06,14,1.901,GOAL_REACHED: Target reached successfully
2026-05-20T17:28:58.963,836.98,-144.271,223.252,-0.0887,-5.08,14,1.84,GOAL_REACHED: Target reached successfully
2026-05-20T17:29:00.967,838.98,-144.271,223.252,-0.0887,-5.08,15,21.838,GOAL_REACHED: Target reached successfully
2026-05-20T17:29:00.974,838.99,-143.912,223.093,0.0279,1.6,15,21.497,NAVIGATING: Moving to goal
2026-05-20T17:29:01.490,839.51,-143.773,223.032,0.0811,4.64,15,21.365,NAVIGATING: Moving to goal
2026-05-20T17:29:01.997,840.01,-143.674,222.998,0.1081,6.2,15,21.27,NAVIGATING: Moving to goal
2026-05-20T17:29:02.509,840.53,-143.564,222.964,0.1309,7.5,15,21.165,NAVIGATING: Moving to goal
2026-05-20T17:29:03.045,841.06,-143.451,222.936,0.1482,8.49,15,21.056,NAVIGATING: Moving to goal
2026-05-20T17:29:03.584,841.6,-143.302,222.907,0.1655,9.48,15,20.912,NAVIGATING: Moving to goal
2026-05-20T17:29:04.089,842.11,-143.171,222.89,0.1783,10.22,15,20.784,NAVIGATING: Moving to goal
2026-05-20T17:29:04.591,842.61,-143.059,222.881,0.1874,10.74,15,20.673,NAVIGATING: Moving to goal
2026-05-20T17:29:05.097,843.11,-142.921,222.878,0.1976,11.32,15,20.537,NAVIGATING: Moving to goal
2026-05-20T17:29:05.617,843.63,-142.8,222.881,0.2055,11.77,15,20.416,NAVIGATING: Moving to goal
2026-05-20T17:29:06.133,844.15,-142.681,222.891,0.2112,12.1,15,20.297,NAVIGATING: Moving to goal
2026-05-20T17:29:06.641,844.66,-142.572,222.903,0.2113,12.11,15,20.188,NAVIGATING: Moving to goal
2026-05-20T17:29:07.211,845.23,-142.443,222.924,0.2064,11.83,15,20.057,NAVIGATING: Moving to goal
2026-05-20T17:29:07.774,845.79,-142.306,222.951,0.1969,11.28,15,19.917,NAVIGATING: Moving to goal
2026-05-20T17:29:08.281,846.3,-142.186,222.984,0.189,10.83,15,19.794,NAVIGATING: Moving to goal
2026-05-20T17:29:08.801,846.82,-142.058,223.02,0.1832,10.5,15,19.663,NAVIGATING: Moving to goal
2026-05-20T17:29:09.310,847.33,-141.948,223.059,0.1792,10.27,15,19.549,NAVIGATING: Moving to goal
2026-05-20T17:29:09.816,847.83,-141.824,223.101,0.176,10.09,15,19.421,NAVIGATING: Moving to goal
2026-05-20T17:29:10.332,848.35,-141.705,223.142,0.1733,9.93,15,19.298,NAVIGATING: Moving to goal
2026-05-20T17:29:10.847,848.86,-141.562,223.186,0.1708,9.79,15,19.151,NAVIGATING: Moving to goal
2026-05-20T17:29:11.374,849.39,-141.426,223.228,0.1687,9.66,15,19.011,NAVIGATING: Moving to goal
2026-05-20T17:29:11.890,849.91,-141.29,223.269,0.1671,9.57,15,18.871,NAVIGATING: Moving to goal
2026-05-20T17:29:12.394,850.41,-141.178,223.308,0.1661,9.52,15,18.756,NAVIGATING: Moving to goal
2026-05-20T17:29:12.928,850.94,-141.04,223.354,0.1652,9.47,15,18.614,NAVIGATING: Moving to goal
2026-05-20T17:29:13.493,851.51,-140.955,223.386,0.1649,9.45,15,18.525,NAVIGATING: Moving to goal
2026-05-20T17:29:13.996,852.01,-140.836,223.433,0.1646,9.43,15,18.402,NAVIGATING: Moving to goal
2026-05-20T17:29:14.507,852.52,-140.726,223.477,0.1645,9.43,15,18.288,NAVIGATING: Moving to goal
2026-05-20T17:29:15.011,853.03,-140.617,223.522,0.1645,9.42,15,18.175,NAVIGATING: Moving to goal
2026-05-20T17:29:15.530,853.55,-140.5,223.573,0.1646,9.43,15,18.054,NAVIGATING: Moving to goal
2026-05-20T17:29:16.048,854.06,-140.376,223.627,0.1648,9.44,15,17.925,NAVIGATING: Moving to goal
2026-05-20T17:29:16.583,854.6,-140.24,223.689,0.165,9.46,15,17.784,NAVIGATING: Moving to goal
2026-05-20T17:29:17.090,855.11,-140.123,223.744,0.1653,9.47,15,17.662,NAVIGATING: Moving to goal
2026-05-20T17:29:17.598,855.61,-139.998,223.801,0.1656,9.49,15,17.532,NAVIGATING: Moving to goal
2026-05-20T17:29:18.136,856.15,-139.861,223.859,0.1655,9.49,15,17.39,NAVIGATING: Moving to goal
2026-05-20T17:29:18.639,856.66,-139.713,223.916,0.1653,9.47,15,17.238,NAVIGATING: Moving to goal
2026-05-20T17:29:19.153,857.17,-139.55,223.975,0.1642,9.41,15,17.07,NAVIGATING: Moving to goal
2026-05-20T17:29:19.689,857.71,-139.385,224.029,0.1583,9.07,15,16.902,NAVIGATING: Moving to goal
2026-05-20T17:29:20.194,858.21,-139.227,224.081,0.1515,8.68,15,16.74,NAVIGATING: Moving to goal
2026-05-20T17:29:20.701,858.72,-139.05,224.134,0.1459,8.36,15,16.559,NAVIGATING: Moving to goal
2026-05-20T17:29:21.209,859.23,-138.899,224.187,0.1422,8.15,15,16.405,NAVIGATING: Moving to goal
2026-05-20T17:29:21.743,859.76,-138.73,224.244,0.1392,7.97,15,16.233,NAVIGATING: Moving to goal
2026-05-20T17:29:22.245,860.26,-138.584,224.302,0.1373,7.86,15,16.082,NAVIGATING: Moving to goal
2026-05-20T17:29:22.747,860.76,-138.425,224.36,0.1357,7.78,15,15.92,NAVIGATING: Moving to goal
2026-05-20T17:29:23.264,861.28,-138.285,224.419,0.1348,7.72,15,15.777,NAVIGATING: Moving to goal
2026-05-20T17:29:23.769,861.79,-138.122,224.484,0.134,7.67,15,15.61,NAVIGATING: Moving to goal
2026-05-20T17:29:24.305,862.32,-137.976,224.549,0.1336,7.66,15,15.461,NAVIGATING: Moving to goal
2026-05-20T17:29:24.805,862.82,-137.826,224.612,0.1328,7.61,15,15.307,NAVIGATING: Moving to goal
2026-05-20T17:29:25.365,863.38,-137.691,224.675,0.128,7.33,15,15.17,NAVIGATING: Moving to goal
2026-05-20T17:29:25.880,863.9,-137.522,224.743,0.1178,6.75,15,14.998,NAVIGATING: Moving to goal
2026-05-20T17:29:26.415,864.43,-137.35,224.81,0.1088,6.23,15,14.823,NAVIGATING: Moving to goal
2026-05-20T17:29:26.931,864.95,-137.166,224.874,0.1018,5.83,15,14.637,NAVIGATING: Moving to goal
2026-05-20T17:29:27.452,865.47,-136.994,224.932,0.0965,5.53,15,14.464,NAVIGATING: Moving to goal
2026-05-20T17:29:27.965,865.98,-136.824,224.989,0.0921,5.28,15,14.292,NAVIGATING: Moving to goal
2026-05-20T17:29:28.485,866.5,-136.678,225.039,0.0887,5.08,15,14.144,NAVIGATING: Moving to goal
2026-05-20T17:29:29.037,867.05,-136.519,225.092,0.0856,4.91,15,13.985,NAVIGATING: Moving to goal
2026-05-20T17:29:29.550,867.57,-136.364,225.143,0.083,4.76,15,13.829,NAVIGATING: Moving to goal
2026-05-20T17:29:30.100,868.12,-136.211,225.194,0.0808,4.63,15,13.674,NAVIGATING: Moving to goal
2026-05-20T17:29:30.602,868.62,-136.07,225.24,0.079,4.53,15,13.532,NAVIGATING: Moving to goal
2026-05-20T17:29:31.110,869.13,-135.933,225.281,0.0776,4.45,15,13.396,NAVIGATING: Moving to goal
2026-05-20T17:29:31.615,869.63,-135.773,225.325,0.0762,4.37,15,13.235,NAVIGATING: Moving to goal
2026-05-20T17:29:32.118,870.13,-135.607,225.37,0.075,4.3,15,13.069,NAVIGATING: Moving to goal
2026-05-20T17:29:32.620,870.64,-135.444,225.41,0.0739,4.24,15,12.906,NAVIGATING: Moving to goal
2026-05-20T17:29:33.141,871.16,-135.275,225.452,0.073,4.18,15,12.737,NAVIGATING: Moving to goal
2026-05-20T17:29:33.642,871.66,-135.11,225.489,0.0721,4.13,15,12.572,NAVIGATING: Moving to goal
2026-05-20T17:29:34.145,872.16,-134.942,225.528,0.0695,3.98,15,12.405,NAVIGATING: Moving to goal
2026-05-20T17:29:34.656,872.67,-134.765,225.565,0.0612,3.51,15,12.229,NAVIGATING: Moving to goal
2026-05-20T17:29:35.164,873.18,-134.595,225.601,0.0511,2.93,15,12.059,NAVIGATING: Moving to goal
2026-05-20T17:29:35.670,873.69,-134.427,225.633,0.0431,2.47,15,11.891,NAVIGATING: Moving to goal
2026-05-20T17:29:36.175,874.19,-134.284,225.663,0.0365,2.09,15,11.75,NAVIGATING: Moving to goal
2026-05-20T17:29:36.684,874.7,-134.138,225.69,0.0312,1.79,15,11.604,NAVIGATING: Moving to goal
2026-05-20T17:29:37.200,875.22,-134.005,225.718,0.0265,1.52,15,11.472,NAVIGATING: Moving to goal
2026-05-20T17:29:37.701,875.72,-133.866,225.742,0.0229,1.31,15,11.334,NAVIGATING: Moving to goal
2026-05-20T17:29:38.215,876.23,-133.727,225.767,0.0198,1.14,15,11.196,NAVIGATING: Moving to goal
2026-05-20T17:29:38.733,876.75,-133.558,225.792,0.0172,0.98,15,11.028,NAVIGATING: Moving to goal
2026-05-20T17:29:39.245,877.26,-133.423,225.813,0.0154,0.88,15,10.894,NAVIGATING: Moving to goal
2026-05-20T17:29:39.753,877.77,-133.261,225.834,0.0137,0.78,15,10.733,NAVIGATING: Moving to goal
2026-05-20T17:29:40.264,878.28,-133.107,225.855,0.0123,0.7,15,10.58,NAVIGATING: Moving to goal
2026-05-20T17:29:40.780,878.8,-132.929,225.877,0.011,0.63,15,10.403,NAVIGATING: Moving to goal
2026-05-20T17:29:41.284,879.3,-132.777,225.896,0.01,0.58,15,10.252,NAVIGATING: Moving to goal
2026-05-20T17:29:41.798,879.81,-132.614,225.914,0.0092,0.53,15,10.09,NAVIGATING: Moving to goal
2026-05-20T17:29:42.315,880.33,-132.457,225.932,0.0084,0.48,15,9.934,NAVIGATING: Moving to goal
2026-05-20T17:29:42.830,880.85,-132.275,225.949,0.0076,0.44,15,9.753,NAVIGATING: Moving to goal
2026-05-20T17:29:43.357,881.37,-132.116,225.963,0.0067,0.39,15,9.596,NAVIGATING: Moving to goal
2026-05-20T17:29:43.875,881.89,-131.944,225.975,0.0059,0.34,15,9.424,NAVIGATING: Moving to goal
2026-05-20T17:29:44.403,882.42,-131.793,225.984,0.005,0.28,15,9.274,NAVIGATING: Moving to goal
2026-05-20T17:29:44.947,882.96,-131.629,225.994,0.0042,0.24,15,9.112,NAVIGATING: Moving to goal
2026-05-20T17:29:45.469,883.49,-131.477,226.002,0.0036,0.2,15,8.961,NAVIGATING: Moving to goal
2026-05-20T17:29:45.983,884,-131.32,226.011,0.0031,0.18,15,8.804,NAVIGATING: Moving to goal
2026-05-20T17:29:46.537,884.55,-131.167,226.019,0.0027,0.15,15,8.652,NAVIGATING: Moving to goal
2026-05-20T17:29:47.049,885.07,-131.008,226.027,0.0023,0.13,15,8.494,NAVIGATING: Moving to goal
2026-05-20T17:29:47.565,885.58,-130.869,226.034,0.002,0.11,15,8.356,NAVIGATING: Moving to goal
2026-05-20T17:29:48.077,886.09,-130.734,226.04,-0.0001,0,15,8.222,NAVIGATING: Moving to goal
2026-05-20T17:29:48.584,886.6,-130.593,226.045,-0.0067,-0.38,15,8.082,NAVIGATING: Moving to goal
2026-05-20T17:29:49.117,887.13,-130.462,226.05,-0.0137,-0.78,15,7.952,NAVIGATING: Moving to goal
2026-05-20T17:29:49.626,887.64,-130.323,226.055,-0.0195,-1.12,15,7.814,NAVIGATING: Moving to goal
2026-05-20T17:29:50.138,888.15,-130.192,226.059,-0.0243,-1.39,15,7.683,NAVIGATING: Moving to goal
2026-05-20T17:29:50.666,888.68,-130.048,226.063,-0.0282,-1.61,15,7.541,NAVIGATING: Moving to goal
2026-05-20T17:29:51.166,889.18,-129.927,226.064,-0.0312,-1.79,15,7.42,NAVIGATING: Moving to goal
2026-05-20T17:29:51.675,889.69,-129.788,226.064,-0.0339,-1.94,15,7.282,NAVIGATING: Moving to goal
2026-05-20T17:29:52.212,890.23,-129.664,226.062,-0.0362,-2.07,15,7.158,NAVIGATING: Moving to goal
2026-05-20T17:29:52.713,890.73,-129.528,226.059,-0.0381,-2.18,15,7.023,NAVIGATING: Moving to goal
2026-05-20T17:29:53.223,891.24,-129.396,226.055,-0.0396,-2.27,15,6.89,NAVIGATING: Moving to goal
2026-05-20T17:29:53.724,891.74,-129.249,226.051,-0.0408,-2.34,15,6.744,NAVIGATING: Moving to goal
2026-05-20T17:29:54.256,892.27,-129.105,226.047,-0.0418,-2.4,15,6.601,NAVIGATING: Moving to goal
2026-05-20T17:29:54.767,892.78,-128.952,226.043,-0.0426,-2.44,15,6.448,NAVIGATING: Moving to goal
2026-05-20T17:29:55.267,893.28,-128.809,226.039,-0.0432,-2.47,15,6.305,NAVIGATING: Moving to goal
2026-05-20T17:29:55.775,893.79,-128.661,226.035,-0.0436,-2.5,15,6.157,NAVIGATING: Moving to goal
2026-05-20T17:29:56.281,894.3,-128.53,226.031,-0.0439,-2.51,15,6.026,NAVIGATING: Moving to goal
2026-05-20T17:29:56.794,894.81,-128.38,226.026,-0.0442,-2.53,15,5.877,NAVIGATING: Moving to goal
2026-05-20T17:29:57.334,895.35,-128.236,226.022,-0.0444,-2.54,15,5.733,NAVIGATING: Moving to goal
2026-05-20T17:29:57.843,895.86,-128.085,226.016,-0.0447,-2.56,15,5.582,NAVIGATING: Moving to goal
2026-05-20T17:29:58.376,896.39,-127.942,226.004,-0.0455,-2.61,15,5.439,NAVIGATING: Moving to goal
2026-05-20T17:29:58.887,896.9,-127.794,225.989,-0.0464,-2.66,15,5.29,NAVIGATING: Moving to goal
2026-05-20T17:29:59.407,897.42,-127.662,225.97,-0.0476,-2.73,15,5.157,NAVIGATING: Moving to goal
2026-05-20T17:29:59.909,897.93,-127.519,225.951,-0.0484,-2.77,15,5.013,NAVIGATING: Moving to goal
2026-05-20T17:30:00.418,898.43,-127.4,225.933,-0.049,-2.81,15,4.892,NAVIGATING: Moving to goal
2026-05-20T17:30:00.926,898.94,-127.271,225.917,-0.0494,-2.83,15,4.763,NAVIGATING: Moving to goal
2026-05-20T17:30:01.430,899.45,-127.156,225.901,-0.0497,-2.85,15,4.647,NAVIGATING: Moving to goal
2026-05-20T17:30:01.939,899.96,-127.024,225.885,-0.0498,-2.86,15,4.514,NAVIGATING: Moving to goal
2026-05-20T17:30:02.446,900.46,-126.914,225.871,-0.0499,-2.86,15,4.403,NAVIGATING: Moving to goal
2026-05-20T17:30:02.967,900.98,-126.779,225.854,-0.0502,-2.87,15,4.267,NAVIGATING: Moving to goal
2026-05-20T17:30:03.469,901.49,-126.662,225.835,-0.0506,-2.9,15,4.149,NAVIGATING: Moving to goal
2026-05-20T17:30:03.979,902,-126.535,225.814,-0.0511,-2.93,15,4.02,NAVIGATING: Moving to goal
2026-05-20T17:30:04.497,902.51,-126.405,225.791,-0.0517,-2.97,15,3.888,NAVIGATING: Moving to goal
2026-05-20T17:30:05.036,903.05,-126.264,225.765,-0.0524,-3,15,3.745,NAVIGATING: Moving to goal
2026-05-20T17:30:05.545,903.56,-126.134,225.739,-0.053,-3.04,15,3.613,NAVIGATING: Moving to goal
2026-05-20T17:30:06.115,904.13,-125.993,225.711,-0.0537,-3.08,15,3.471,NAVIGATING: Moving to goal
2026-05-20T17:30:06.630,904.65,-125.846,225.68,-0.0543,-3.11,15,3.322,NAVIGATING: Moving to goal
2026-05-20T17:30:07.142,905.16,-125.716,225.651,-0.0549,-3.15,15,3.189,NAVIGATING: Moving to goal
2026-05-20T17:30:07.661,905.68,-125.57,225.619,-0.0554,-3.18,15,3.041,NAVIGATING: Moving to goal
2026-05-20T17:30:08.165,906.18,-125.443,225.59,-0.0556,-3.19,15,2.912,NAVIGATING: Moving to goal
2026-05-20T17:30:08.675,906.69,-125.309,225.563,-0.0556,-3.18,15,2.776,NAVIGATING: Moving to goal
2026-05-20T17:30:09.196,907.21,-125.193,225.538,-0.0553,-3.17,15,2.66,NAVIGATING: Moving to goal
2026-05-20T17:30:09.704,907.72,-125.071,225.515,-0.055,-3.15,15,2.536,NAVIGATING: Moving to goal
2026-05-20T17:30:10.214,908.23,-124.963,225.488,-0.0553,-3.17,15,2.427,NAVIGATING: Moving to goal
2026-05-20T17:30:10.716,908.73,-124.831,225.456,-0.0557,-3.19,15,2.294,NAVIGATING: Moving to goal
2026-05-20T17:30:11.230,909.25,-124.715,225.42,-0.0565,-3.23,15,2.177,NAVIGATING: Moving to goal
2026-05-20T17:30:11.733,909.75,-124.584,225.384,-0.0571,-3.27,15,2.046,NAVIGATING: Moving to goal
2026-05-20T17:30:12.234,910.25,-124.476,225.346,-0.0578,-3.31,15,1.938,GOAL_REACHED: Target reached successfully
2026-05-20T17:30:12.750,910.77,-124.348,225.306,-0.0581,-3.33,15,1.812,GOAL_REACHED: Target reached successfully
2026-05-20T17:30:12.963,910.98,-124.304,225.289,-0.0578,-3.31,15,1.769,GOAL_REACHED: Target reached successfully
2026-05-20T17:30:14.966,912.98,-124.304,225.289,-0.0578,-3.31,16,21.707,GOAL_REACHED: Target reached successfully
2026-05-20T17:30:14.974,912.99,-123.906,225.136,-0.0408,-2.34,16,21.376,NAVIGATING: Moving to goal
2026-05-20T17:30:15.476,913.49,-123.763,225.078,-0.0269,-1.54,16,21.259,NAVIGATING: Moving to goal
2026-05-20T17:30:15.992,914.01,-123.675,225.045,-0.0071,-0.41,16,21.186,NAVIGATING: Moving to goal
2026-05-20T17:30:16.500,914.52,-123.611,225.018,0.019,1.09,16,21.134,NAVIGATING: Moving to goal
2026-05-20T17:30:17.012,915.03,-123.554,224.997,0.0492,2.82,16,21.087,NAVIGATING: Moving to goal
2026-05-20T17:30:17.545,915.56,-123.505,224.979,0.0867,4.97,16,21.047,NAVIGATING: Moving to goal
2026-05-20T17:30:18.066,916.08,-123.46,224.963,0.1255,7.19,16,21.009,NAVIGATING: Moving to goal
2026-05-20T17:30:18.568,916.58,-123.411,224.952,0.1623,9.3,16,20.967,NAVIGATING: Moving to goal
2026-05-20T17:30:19.097,917.11,-123.354,224.942,0.2022,11.59,16,20.917,NAVIGATING: Moving to goal
2026-05-20T17:30:19.601,917.62,-123.296,224.938,0.2365,13.55,16,20.863,NAVIGATING: Moving to goal
2026-05-20T17:30:20.111,918.13,-123.237,224.938,0.2705,15.5,16,20.808,NAVIGATING: Moving to goal
2026-05-20T17:30:20.644,918.66,-123.162,224.945,0.3001,17.2,16,20.735,NAVIGATING: Moving to goal
2026-05-20T17:30:21.155,919.17,-123.092,224.956,0.324,18.57,16,20.665,NAVIGATING: Moving to goal
2026-05-20T17:30:21.667,919.68,-123.003,224.976,0.3421,19.6,16,20.575,NAVIGATING: Moving to goal
2026-05-20T17:30:22.176,920.19,-122.923,225.003,0.3573,20.47,16,20.491,NAVIGATING: Moving to goal
2026-05-20T17:30:22.688,920.7,-122.822,225.042,0.3699,21.19,16,20.382,NAVIGATING: Moving to goal
2026-05-20T17:30:23.209,921.23,-122.759,225.107,0.3833,21.96,16,20.301,NAVIGATING: Moving to goal
2026-05-20T17:30:23.714,921.73,-122.687,225.185,0.3944,22.6,16,20.207,NAVIGATING: Moving to goal
2026-05-20T17:30:24.214,922.23,-122.654,225.289,0.4066,23.29,16,20.141,NAVIGATING: Moving to goal
2026-05-20T17:30:24.762,922.78,-122.602,225.408,0.4169,23.89,16,20.054,NAVIGATING: Moving to goal
2026-05-20T17:30:25.285,923.3,-122.587,225.531,0.4227,24.22,16,20,NAVIGATING: Moving to goal
2026-05-20T17:30:25.792,923.81,-122.555,225.652,0.4204,24.09,16,19.931,NAVIGATING: Moving to goal
2026-05-20T17:30:26.302,924.32,-122.554,225.778,0.4131,23.67,16,19.891,NAVIGATING: Moving to goal
2026-05-20T17:30:26.816,924.83,-122.533,225.915,0.3993,22.88,16,19.829,NAVIGATING: Moving to goal
2026-05-20T17:30:27.332,925.35,-122.546,226.047,0.3828,21.93,16,19.803,NAVIGATING: Moving to goal
2026-05-20T17:30:27.834,925.85,-122.536,226.179,0.3638,20.84,16,19.755,NAVIGATING: Moving to goal
2026-05-20T17:30:28.341,926.36,-122.552,226.309,0.3482,19.95,16,19.732,NAVIGATING: Moving to goal
2026-05-20T17:30:28.889,926.91,-122.548,226.444,0.335,19.19,16,19.69,NAVIGATING: Moving to goal
2026-05-20T17:30:29.396,927.41,-122.566,226.571,0.3253,18.64,16,19.673,NAVIGATING: Moving to goal
2026-05-20T17:30:29.907,927.92,-122.568,226.695,0.3185,18.25,16,19.642,NAVIGATING: Moving to goal
2026-05-20T17:30:30.416,928.43,-122.599,226.85,0.3143,18.01,16,19.631,NAVIGATING: Moving to goal
2026-05-20T17:30:30.919,928.94,-122.614,227.007,0.3114,17.84,16,19.606,NAVIGATING: Moving to goal
2026-05-20T17:30:31.445,929.46,-122.657,227.178,0.3103,17.78,16,19.605,NAVIGATING: Moving to goal
2026-05-20T17:30:31.986,930,-122.689,227.343,0.3097,17.75,16,19.597,NAVIGATING: Moving to goal
2026-05-20T17:30:32.493,930.51,-122.749,227.518,0.3103,17.78,16,19.616,NAVIGATING: Moving to goal
2026-05-20T17:30:33.004,931.02,-122.799,227.685,0.3062,17.54,16,19.628,NAVIGATING: Moving to goal
2026-05-20T17:30:33.523,931.54,-122.864,227.855,0.2948,16.89,16,19.656,NAVIGATING: Moving to goal
2026-05-20T17:30:34.027,932.04,-122.924,228.01,0.2782,15.94,16,19.684,NAVIGATING: Moving to goal
2026-05-20T17:30:34.528,932.54,-122.986,228.149,0.2618,15,16,19.717,NAVIGATING: Moving to goal
2026-05-20T17:30:35.044,933.06,-123.048,228.306,0.2472,14.17,16,19.749,NAVIGATING: Moving to goal
2026-05-20T17:30:35.572,933.59,-123.108,228.456,0.2364,13.55,16,19.781,NAVIGATING: Moving to goal
2026-05-20T17:30:36.088,934.1,-123.173,228.609,0.2278,13.05,16,19.82,NAVIGATING: Moving to goal
2026-05-20T17:30:36.589,934.61,-123.221,228.75,0.2209,12.66,16,19.844,NAVIGATING: Moving to goal
2026-05-20T17:30:37.095,935.11,-123.275,228.883,0.2156,12.35,16,19.876,NAVIGATING: Moving to goal
2026-05-20T17:30:37.599,935.62,-123.313,229.016,0.2107,12.07,16,19.895,NAVIGATING: Moving to goal
2026-05-20T17:30:38.111,936.13,-123.368,229.155,0.2067,11.84,16,19.929,NAVIGATING: Moving to goal
2026-05-20T17:30:38.613,936.63,-123.403,229.277,0.2032,11.64,16,19.947,NAVIGATING: Moving to goal
2026-05-20T17:30:39.179,937.2,-123.454,229.408,0.2003,11.48,16,19.981,NAVIGATING: Moving to goal
2026-05-20T17:30:39.696,937.71,-123.487,229.538,0.1974,11.31,16,19.998,NAVIGATING: Moving to goal
2026-05-20T17:30:40.210,938.23,-123.527,229.685,0.196,11.23,16,20.021,NAVIGATING: Moving to goal
2026-05-20T17:30:40.712,938.73,-123.539,229.828,0.1894,10.85,16,20.018,NAVIGATING: Moving to goal
2026-05-20T17:30:41.219,939.24,-123.566,229.97,0.179,10.26,16,20.03,NAVIGATING: Moving to goal
2026-05-20T17:30:41.723,939.74,-123.57,230.108,0.1646,9.43,16,20.021,NAVIGATING: Moving to goal
2026-05-20T17:30:42.227,940.24,-123.591,230.257,0.152,8.71,16,20.029,NAVIGATING: Moving to goal
2026-05-20T17:30:42.729,940.75,-123.585,230.398,0.1413,8.09,16,20.013,NAVIGATING: Moving to goal
2026-05-20T17:30:43.258,941.27,-123.586,230.542,0.131,7.51,16,20.003,NAVIGATING: Moving to goal
2026-05-20T17:30:43.759,941.78,-123.558,230.67,0.1223,7.01,16,19.967,NAVIGATING: Moving to goal
2026-05-20T17:30:44.293,942.31,-123.539,230.798,0.1142,6.55,16,19.94,NAVIGATING: Moving to goal
2026-05-20T17:30:44.809,942.83,-123.489,230.911,0.1073,6.15,16,19.884,NAVIGATING: Moving to goal
2026-05-20T17:30:45.317,943.33,-123.452,231.017,0.1012,5.8,16,19.843,NAVIGATING: Moving to goal
2026-05-20T17:30:45.818,943.83,-123.393,231.107,0.0962,5.51,16,19.78,NAVIGATING: Moving to goal
2026-05-20T17:30:46.323,944.34,-123.342,231.202,0.0913,5.23,16,19.725,NAVIGATING: Moving to goal
2026-05-20T17:30:46.867,944.88,-123.266,231.289,0.0868,4.97,16,19.646,NAVIGATING: Moving to goal
2026-05-20T17:30:47.369,945.39,-123.205,231.371,0.0829,4.75,16,19.582,NAVIGATING: Moving to goal
2026-05-20T17:30:47.883,945.9,-123.122,231.452,0.0793,4.54,16,19.498,NAVIGATING: Moving to goal
2026-05-20T17:30:48.406,946.42,-123.065,231.534,0.0766,4.39,16,19.439,NAVIGATING: Moving to goal
2026-05-20T17:30:48.922,946.94,-122.995,231.611,0.0742,4.25,16,19.368,NAVIGATING: Moving to goal
2026-05-20T17:30:49.425,947.44,-122.952,231.686,0.0725,4.16,16,19.323,NAVIGATING: Moving to goal
2026-05-20T17:30:49.937,947.95,-122.888,231.759,0.0706,4.04,16,19.259,NAVIGATING: Moving to goal
2026-05-20T17:30:50.470,948.49,-122.839,231.833,0.0685,3.92,16,19.21,NAVIGATING: Moving to goal
2026-05-20T17:30:50.975,948.99,-122.781,231.893,0.0666,3.82,16,19.151,NAVIGATING: Moving to goal
2026-05-20T17:30:51.480,949.5,-122.737,231.95,0.0648,3.71,16,19.108,NAVIGATING: Moving to goal
2026-05-20T17:30:52.027,950.04,-122.681,232.01,0.0628,3.6,16,19.052,NAVIGATING: Moving to goal
2026-05-20T17:30:52.546,950.56,-122.639,232.063,0.061,3.49,16,19.01,NAVIGATING: Moving to goal
2026-05-20T17:30:53.052,951.07,-122.596,232.115,0.0593,3.4,16,18.968,NAVIGATING: Moving to goal
2026-05-20T17:30:53.567,951.58,-122.562,232.157,0.0578,3.31,16,18.934,NAVIGATING: Moving to goal
2026-05-20T17:30:54.098,952.11,-122.53,232.203,0.0564,3.23,16,18.903,NAVIGATING: Moving to goal
2026-05-20T17:30:54.659,952.68,-122.491,232.244,0.0551,3.15,16,18.865,NAVIGATING: Moving to goal
2026-05-20T17:30:55.166,953.18,-122.476,232.288,0.0543,3.11,16,18.85,NAVIGATING: Moving to goal
2026-05-20T17:30:55.670,953.69,-122.45,232.334,0.0538,3.08,16,18.826,NAVIGATING: Moving to goal
2026-05-20T17:30:56.208,954.22,-122.45,232.385,0.0537,3.08,16,18.827,NAVIGATING: Moving to goal
2026-05-20T17:30:56.718,954.73,-122.431,232.433,0.0535,3.06,16,18.81,NAVIGATING: Moving to goal
2026-05-20T17:30:57.235,955.25,-122.443,232.486,0.0493,2.82,16,18.823,NAVIGATING: Moving to goal
2026-05-20T17:30:57.735,955.75,-122.429,232.528,0.0415,2.38,16,18.81,NAVIGATING: Moving to goal
2026-05-20T17:30:58.275,956.29,-122.426,232.573,0.0328,1.88,16,18.809,NAVIGATING: Moving to goal
2026-05-20T17:30:58.780,956.8,-122.392,232.613,0.0261,1.5,16,18.776,NAVIGATING: Moving to goal
2026-05-20T17:30:59.299,957.32,-122.374,232.649,0.0207,1.18,16,18.759,NAVIGATING: Moving to goal
2026-05-20T17:30:59.848,957.86,-122.322,232.687,0.0156,0.89,16,18.709,NAVIGATING: Moving to goal
2026-05-20T17:31:00.360,958.38,-122.294,232.717,0.0118,0.68,16,18.682,NAVIGATING: Moving to goal
2026-05-20T17:31:00.881,958.9,-122.233,232.75,0.0083,0.47,16,18.623,NAVIGATING: Moving to goal
2026-05-20T17:31:01.392,959.41,-122.194,232.774,0.0057,0.33,16,18.585,NAVIGATING: Moving to goal
2026-05-20T17:31:01.905,959.92,-122.134,232.798,0.0034,0.2,16,18.527,NAVIGATING: Moving to goal
2026-05-20T17:31:02.421,960.44,-122.081,232.822,0.0013,0.08,16,18.474,NAVIGATING: Moving to goal
2026-05-20T17:31:02.928,960.94,-122.02,232.845,-0.0001,0,16,18.414,NAVIGATING: Moving to goal
2026-05-20T17:31:03.443,961.46,-121.977,232.876,-0.0008,-0.05,16,18.373,NAVIGATING: Moving to goal
2026-05-20T17:31:03.976,961.99,-121.927,232.908,-0.0012,-0.07,16,18.325,NAVIGATING: Moving to goal
2026-05-20T17:31:04.480,962.5,-121.892,232.943,-0.0012,-0.07,16,18.292,NAVIGATING: Moving to goal
2026-05-20T17:31:05.018,963.03,-121.844,232.976,-0.0014,-0.08,16,18.246,NAVIGATING: Moving to goal
2026-05-20T17:31:05.531,963.55,-121.794,233.007,-0.0017,-0.1,16,18.198,NAVIGATING: Moving to goal
2026-05-20T17:31:06.050,964.07,-121.734,233.037,-0.0022,-0.12,16,18.14,NAVIGATING: Moving to goal
2026-05-20T17:31:06.587,964.6,-121.674,233.065,-0.0027,-0.15,16,18.082,NAVIGATING: Moving to goal
2026-05-20T17:31:07.101,965.12,-121.632,233.092,-0.003,-0.17,16,18.042,NAVIGATING: Moving to goal
2026-05-20T17:31:07.610,965.63,-121.593,233.118,-0.0033,-0.19,16,18.005,NAVIGATING: Moving to goal
2026-05-20T17:31:08.131,966.15,-121.575,233.148,-0.0034,-0.2,16,17.989,NAVIGATING: Moving to goal
2026-05-20T17:31:08.641,966.66,-121.546,233.176,-0.0036,-0.21,16,17.962,NAVIGATING: Moving to goal
2026-05-20T17:31:09.152,967.17,-121.54,233.205,-0.0036,-0.21,16,17.958,NAVIGATING: Moving to goal
2026-05-20T17:31:09.668,967.68,-121.521,233.232,-0.0038,-0.22,16,17.941,NAVIGATING: Moving to goal
2026-05-20T17:31:10.197,968.21,-121.536,233.262,-0.0037,-0.21,16,17.958,NAVIGATING: Moving to goal
2026-05-20T17:31:10.761,968.78,-121.529,233.289,-0.0038,-0.22,16,17.954,NAVIGATING: Moving to goal
2026-05-20T17:31:11.270,969.29,-121.559,233.319,-0.0038,-0.22,16,17.985,NAVIGATING: Moving to goal
2026-05-20T17:31:11.782,969.8,-121.565,233.346,-0.0039,-0.22,16,17.994,NAVIGATING: Moving to goal
2026-05-20T17:31:12.296,970.31,-121.597,233.371,-0.0042,-0.24,16,18.028,NAVIGATING: Moving to goal
2026-05-20T17:31:12.807,970.82,-121.609,233.396,-0.0047,-0.27,16,18.042,NAVIGATING: Moving to goal
2026-05-20T17:31:13.328,971.34,-121.647,233.418,-0.0052,-0.3,16,18.081,NAVIGATING: Moving to goal
2026-05-20T17:31:13.830,971.85,-121.656,233.438,-0.0058,-0.33,16,18.092,NAVIGATING: Moving to goal
2026-05-20T17:31:14.358,972.37,-121.688,233.458,-0.0065,-0.37,16,18.125,NAVIGATING: Moving to goal
2026-05-20T17:31:14.864,972.88,-121.697,233.475,-0.0071,-0.41,16,18.136,NAVIGATING: Moving to goal
2026-05-20T17:31:15.364,973.38,-121.757,233.493,-0.0075,-0.43,16,18.197,NAVIGATING: Moving to goal
2026-05-20T17:31:15.865,973.88,-121.801,233.51,-0.0078,-0.45,16,18.242,NAVIGATING: Moving to goal
2026-05-20T17:31:16.370,974.39,-121.898,233.529,-0.008,-0.46,16,18.34,NAVIGATING: Moving to goal
2026-05-20T17:31:16.882,974.9,-121.937,233.545,-0.0093,-0.53,16,18.382,NAVIGATING: Moving to goal
2026-05-20T17:31:17.436,975.45,-121.918,233.56,-0.013,-0.74,16,18.364,NAVIGATING: Moving to goal
2026-05-20T17:31:17.937,975.95,-121.849,233.573,-0.0162,-0.93,16,18.296,NAVIGATING: Moving to goal
2026-05-20T17:31:18.447,976.46,-121.73,233.584,-0.0188,-1.08,16,18.179,NAVIGATING: Moving to goal
2026-05-20T17:31:18.960,976.98,-121.562,233.594,-0.0211,-1.21,16,18.013,NAVIGATING: Moving to goal
2026-05-20T17:31:19.476,977.49,-121.365,233.603,-0.0229,-1.31,16,17.817,NAVIGATING: Moving to goal
2026-05-20T17:31:20.010,978.03,-121.144,233.61,-0.0243,-1.39,16,17.598,NAVIGATING: Moving to goal
2026-05-20T17:31:20.520,978.54,-120.905,233.616,-0.0256,-1.46,16,17.36,NAVIGATING: Moving to goal
2026-05-20T17:31:21.032,979.05,-120.652,233.62,-0.0266,-1.52,16,17.109,NAVIGATING: Moving to goal
2026-05-20T17:31:21.565,979.58,-120.396,233.624,-0.0275,-1.57,16,16.854,NAVIGATING: Moving to goal
2026-05-20T17:31:22.066,980.08,-120.133,233.626,-0.0282,-1.62,16,16.594,NAVIGATING: Moving to goal
2026-05-20T17:31:22.595,980.61,-119.861,233.628,-0.0289,-1.66,16,16.323,NAVIGATING: Moving to goal
2026-05-20T17:31:23.116,981.13,-119.591,233.629,-0.0295,-1.69,16,16.055,NAVIGATING: Moving to goal
2026-05-20T17:31:23.623,981.64,-119.325,233.629,-0.0301,-1.72,16,15.79,NAVIGATING: Moving to goal
2026-05-20T17:31:24.133,982.15,-119.046,233.628,-0.0306,-1.75,16,15.513,NAVIGATING: Moving to goal
2026-05-20T17:31:24.647,982.66,-118.768,233.626,-0.0331,-1.9,16,15.236,NAVIGATING: Moving to goal
2026-05-20T17:31:25.162,983.18,-118.484,233.623,-0.0394,-2.26,16,14.954,NAVIGATING: Moving to goal
2026-05-20T17:31:25.699,983.72,-118.205,233.619,-0.0451,-2.59,16,14.676,NAVIGATING: Moving to goal
2026-05-20T17:31:26.219,984.24,-117.935,233.615,-0.0495,-2.84,16,14.408,NAVIGATING: Moving to goal
2026-05-20T17:31:26.734,984.75,-117.655,233.61,-0.0532,-3.05,16,14.129,NAVIGATING: Moving to goal
2026-05-20T17:31:27.257,985.27,-117.38,233.604,-0.0561,-3.22,16,13.856,NAVIGATING: Moving to goal
2026-05-20T17:31:27.760,985.78,-117.125,233.598,-0.0584,-3.34,16,13.602,NAVIGATING: Moving to goal
2026-05-20T17:31:28.325,986.34,-116.859,233.592,-0.0603,-3.46,16,13.337,NAVIGATING: Moving to goal
2026-05-20T17:31:28.852,986.87,-116.586,233.584,-0.0619,-3.55,16,13.065,NAVIGATING: Moving to goal
2026-05-20T17:31:29.365,987.38,-116.305,233.576,-0.0633,-3.63,16,12.786,NAVIGATING: Moving to goal
2026-05-20T17:31:29.873,987.89,-116.039,233.567,-0.0644,-3.69,16,12.52,NAVIGATING: Moving to goal
2026-05-20T17:31:30.379,988.4,-115.769,233.557,-0.0653,-3.74,16,12.252,NAVIGATING: Moving to goal
2026-05-20T17:31:30.891,988.91,-115.488,233.547,-0.0661,-3.79,16,11.972,NAVIGATING: Moving to goal
2026-05-20T17:31:31.393,989.41,-115.244,233.537,-0.0667,-3.82,16,11.729,NAVIGATING: Moving to goal
2026-05-20T17:31:31.911,989.93,-114.969,233.526,-0.0672,-3.85,16,11.455,NAVIGATING: Moving to goal
2026-05-20T17:31:32.413,990.43,-114.716,233.518,-0.0674,-3.86,16,11.204,NAVIGATING: Moving to goal
2026-05-20T17:31:32.917,990.93,-114.447,233.509,-0.0676,-3.87,16,10.936,NAVIGATING: Moving to goal
2026-05-20T17:31:33.444,991.46,-114.179,233.501,-0.0693,-3.97,16,10.67,NAVIGATING: Moving to goal
2026-05-20T17:31:34.002,992.02,-113.923,233.491,-0.0759,-4.35,16,10.416,NAVIGATING: Moving to goal
2026-05-20T17:31:34.520,992.54,-113.673,233.483,-0.0829,-4.75,16,10.167,NAVIGATING: Moving to goal
2026-05-20T17:31:35.027,993.04,-113.419,233.473,-0.0887,-5.08,16,9.915,NAVIGATING: Moving to goal
2026-05-20T17:31:35.531,993.55,-113.171,233.462,-0.0934,-5.35,16,9.669,NAVIGATING: Moving to goal
2026-05-20T17:31:36.042,994.06,-112.91,233.45,-0.0973,-5.58,16,9.408,NAVIGATING: Moving to goal
2026-05-20T17:31:36.553,994.57,-112.648,233.435,-0.1006,-5.76,16,9.148,NAVIGATING: Moving to goal
2026-05-20T17:31:37.068,995.08,-112.372,233.419,-0.1035,-5.93,16,8.874,NAVIGATING: Moving to goal
2026-05-20T17:31:37.588,995.6,-112.126,233.403,-0.1056,-6.05,16,8.628,NAVIGATING: Moving to goal
2026-05-20T17:31:38.124,996.14,-111.851,233.383,-0.1076,-6.17,16,8.354,NAVIGATING: Moving to goal
2026-05-20T17:31:38.627,996.64,-111.609,233.364,-0.1092,-6.25,16,8.113,NAVIGATING: Moving to goal
2026-05-20T17:31:39.175,997.19,-111.335,233.342,-0.1107,-6.34,16,7.839,NAVIGATING: Moving to goal
2026-05-20T17:31:39.701,997.72,-111.079,233.32,-0.1119,-6.41,16,7.584,NAVIGATING: Moving to goal
2026-05-20T17:31:40.204,998.22,-110.846,233.298,-0.113,-6.48,16,7.35,NAVIGATING: Moving to goal
2026-05-20T17:31:40.736,998.75,-110.594,233.273,-0.1145,-6.56,16,7.098,NAVIGATING: Moving to goal
2026-05-20T17:31:41.249,999.27,-110.372,233.249,-0.1207,-6.92,16,6.875,NAVIGATING: Moving to goal
2026-05-20T17:31:41.752,999.77,-110.154,233.223,-0.1287,-7.37,16,6.657,NAVIGATING: Moving to goal
2026-05-20T17:31:42.266,1000.28,-109.971,233.201,-0.1348,-7.73,16,6.473,NAVIGATING: Moving to goal
2026-05-20T17:31:42.778,1000.8,-109.774,233.176,-0.14,-8.02,16,6.275,NAVIGATING: Moving to goal
2026-05-20T17:31:43.284,1001.3,-109.576,233.149,-0.1446,-8.29,16,6.076,NAVIGATING: Moving to goal
2026-05-20T17:31:43.794,1001.81,-109.358,233.119,-0.1485,-8.51,16,5.856,NAVIGATING: Moving to goal
2026-05-20T17:31:44.304,1002.32,-109.149,233.087,-0.1518,-8.7,16,5.645,NAVIGATING: Moving to goal
2026-05-20T17:31:44.831,1002.85,-108.931,233.054,-0.1545,-8.85,16,5.425,NAVIGATING: Moving to goal
2026-05-20T17:31:45.346,1003.36,-108.734,233.021,-0.1567,-8.98,16,5.226,NAVIGATING: Moving to goal
2026-05-20T17:31:45.850,1003.87,-108.528,232.985,-0.1585,-9.08,16,5.017,NAVIGATING: Moving to goal
2026-05-20T17:31:46.366,1004.38,-108.331,232.948,-0.1602,-9.18,16,4.816,NAVIGATING: Moving to goal
2026-05-20T17:31:46.877,1004.89,-108.13,232.911,-0.1615,-9.25,16,4.613,NAVIGATING: Moving to goal
2026-05-20T17:31:47.428,1005.44,-107.931,232.874,-0.1625,-9.31,16,4.41,NAVIGATING: Moving to goal
2026-05-20T17:31:47.936,1005.95,-107.725,232.836,-0.1633,-9.36,16,4.2,NAVIGATING: Moving to goal
2026-05-20T17:31:48.443,1006.46,-107.534,232.8,-0.1639,-9.39,16,4.006,NAVIGATING: Moving to goal
2026-05-20T17:31:48.987,1007,-107.32,232.76,-0.1645,-9.42,16,3.788,NAVIGATING: Moving to goal
2026-05-20T17:31:49.501,1007.52,-107.116,232.721,-0.1649,-9.45,16,3.581,NAVIGATING: Moving to goal
2026-05-20T17:31:50.009,1008.03,-106.912,232.683,-0.1653,-9.47,16,3.374,NAVIGATING: Moving to goal
2026-05-20T17:31:50.524,1008.54,-106.715,232.644,-0.1656,-9.49,16,3.173,NAVIGATING: Moving to goal
2026-05-20T17:31:51.026,1009.04,-106.527,232.607,-0.1659,-9.51,16,2.983,NAVIGATING: Moving to goal
2026-05-20T17:31:51.535,1009.55,-106.347,232.571,-0.1679,-9.62,16,2.799,NAVIGATING: Moving to goal
2026-05-20T17:31:52.042,1010.06,-106.158,232.531,-0.1756,-10.06,16,2.605,NAVIGATING: Moving to goal
2026-05-20T17:31:52.557,1010.57,-105.962,232.488,-0.185,-10.6,16,2.405,NAVIGATING: Moving to goal
2026-05-20T17:31:53.078,1011.09,-105.771,232.445,-0.1926,-11.04,16,2.209,NAVIGATING: Moving to goal
2026-05-20T17:31:53.578,1011.59,-105.583,232.403,-0.1986,-11.38,16,2.017,NAVIGATING: Moving to goal
2026-05-20T17:31:53.963,1011.98,-105.449,232.373,-0.2021,-11.58,16,1.879,GOAL_REACHED: Target reached successfully
2026-05-20T17:31:55.966,1013.98,-105.449,232.373,-0.2021,-11.58,17,19.755,GOAL_REACHED: Target reached successfully
2026-05-20T17:31:55.974,1013.99,-104.784,232.211,-0.2106,-12.07,17,19.815,NAVIGATING: Moving to goal
2026-05-20T17:31:56.481,1014.5,-104.505,232.136,-0.2071,-11.86,17,19.854,NAVIGATING: Moving to goal
2026-05-20T17:31:56.999,1015.02,-104.351,232.097,-0.185,-10.6,17,19.874,NAVIGATING: Moving to goal
2026-05-20T17:31:57.501,1015.52,-104.239,232.074,-0.1446,-8.29,17,19.885,NAVIGATING: Moving to goal
2026-05-20T17:31:58.009,1016.03,-104.152,232.058,-0.0883,-5.06,17,19.891,NAVIGATING: Moving to goal
2026-05-20T17:31:58.512,1016.53,-104.101,232.052,-0.0257,-1.47,17,19.893,NAVIGATING: Moving to goal
2026-05-20T17:31:59.015,1017.03,-104.07,232.05,0.0375,2.15,17,19.891,NAVIGATING: Moving to goal
2026-05-20T17:31:59.528,1017.54,-104.06,232.054,0.1106,6.34,17,19.887,NAVIGATING: Moving to goal
2026-05-20T17:32:00.044,1018.06,-104.06,232.057,0.1894,10.85,17,19.883,NAVIGATING: Moving to goal
2026-05-20T17:32:00.569,1018.59,-104.074,232.061,0.2733,15.66,17,19.881,NAVIGATING: Moving to goal
2026-05-20T17:32:01.122,1019.14,-104.099,232.064,0.354,20.28,17,19.881,NAVIGATING: Moving to goal
2026-05-20T17:32:01.634,1019.65,-104.133,232.068,0.4387,25.13,17,19.88,NAVIGATING: Moving to goal
2026-05-20T17:32:02.148,1020.16,-104.18,232.075,0.5261,30.14,17,19.877,NAVIGATING: Moving to goal
2026-05-20T17:32:02.666,1020.68,-104.229,232.085,0.6106,34.98,17,19.872,NAVIGATING: Moving to goal
2026-05-20T17:32:03.193,1021.21,-104.293,232.104,0.6947,39.8,17,19.861,NAVIGATING: Moving to goal
2026-05-20T17:32:03.708,1021.72,-104.362,232.135,0.7862,45.05,17,19.838,NAVIGATING: Moving to goal
2026-05-20T17:32:04.224,1022.24,-104.436,232.184,0.8649,49.56,17,19.798,NAVIGATING: Moving to goal
2026-05-20T17:32:04.739,1022.76,-104.507,232.256,0.9451,54.15,17,19.735,NAVIGATING: Moving to goal
2026-05-20T17:32:05.267,1023.28,-104.615,232.386,1.0259,58.78,17,19.619,NAVIGATING: Moving to goal
2026-05-20T17:32:05.772,1023.79,-104.708,232.534,1.0966,62.83,17,19.484,NAVIGATING: Moving to goal
2026-05-20T17:32:06.327,1024.34,-104.858,232.755,1.1704,67.06,17,19.285,NAVIGATING: Moving to goal
2026-05-20T17:32:06.832,1024.85,-104.98,232.965,1.2273,70.32,17,19.096,NAVIGATING: Moving to goal
2026-05-20T17:32:07.348,1025.36,-105.141,233.213,1.2816,73.43,17,18.876,NAVIGATING: Moving to goal
2026-05-20T17:32:07.861,1025.88,-105.301,233.493,1.3321,76.33,17,18.626,NAVIGATING: Moving to goal
2026-05-20T17:32:08.371,1026.39,-105.507,233.802,1.3786,78.99,17,18.358,NAVIGATING: Moving to goal
2026-05-20T17:32:08.911,1026.93,-105.696,234.1,1.4122,80.91,17,18.102,NAVIGATING: Moving to goal
2026-05-20T17:32:09.419,1027.44,-105.939,234.431,1.4431,82.68,17,17.828,NAVIGATING: Moving to goal
2026-05-20T17:32:09.932,1027.95,-106.175,234.748,1.4635,83.85,17,17.572,NAVIGATING: Moving to goal
2026-05-20T17:32:10.480,1028.5,-106.454,235.07,1.476,84.57,17,17.326,NAVIGATING: Moving to goal
2026-05-20T17:32:10.992,1029.01,-106.715,235.363,1.4787,84.72,17,17.11,NAVIGATING: Moving to goal
2026-05-20T17:32:11.501,1029.52,-107.01,235.666,1.4757,84.55,17,16.901,NAVIGATING: Moving to goal
2026-05-20T17:32:12.015,1030.03,-107.306,235.967,1.4668,84.04,17,16.703,NAVIGATING: Moving to goal
2026-05-20T17:32:12.515,1030.53,-107.604,236.25,1.4551,83.37,17,16.53,NAVIGATING: Moving to goal
2026-05-20T17:32:13.025,1031.04,-107.91,236.541,1.4397,82.49,17,16.362,NAVIGATING: Moving to goal
2026-05-20T17:32:13.572,1031.59,-108.258,236.867,1.4191,81.31,17,16.186,NAVIGATING: Moving to goal
2026-05-20T17:32:14.074,1032.09,-108.588,237.17,1.3988,80.15,17,16.036,NAVIGATING: Moving to goal
2026-05-20T17:32:14.606,1032.62,-108.938,237.499,1.3712,78.57,17,15.882,NAVIGATING: Moving to goal
2026-05-20T17:32:15.113,1033.13,-109.283,237.801,1.343,76.95,17,15.764,NAVIGATING: Moving to goal
2026-05-20T17:32:15.618,1033.63,-109.579,238.075,1.3115,75.15,17,15.659,NAVIGATING: Moving to goal
2026-05-20T17:32:16.121,1034.14,-109.944,238.401,1.2789,73.28,17,15.553,NAVIGATING: Moving to goal
2026-05-20T17:32:16.638,1034.65,-110.244,238.7,1.2472,71.46,17,15.452,NAVIGATING: Moving to goal
2026-05-20T17:32:17.147,1035.16,-110.58,239.035,1.2165,69.7,17,15.35,NAVIGATING: Moving to goal
2026-05-20T17:32:17.653,1035.67,-110.863,239.357,1.1843,67.86,17,15.243,NAVIGATING: Moving to goal
2026-05-20T17:32:18.184,1036.2,-111.2,239.735,1.1527,66.04,17,15.134,NAVIGATING: Moving to goal
2026-05-20T17:32:18.694,1036.71,-111.472,240.087,1.1193,64.13,17,15.022,NAVIGATING: Moving to goal
2026-05-20T17:32:19.198,1037.21,-111.774,240.469,1.0889,62.39,17,14.919,NAVIGATING: Moving to goal
2026-05-20T17:32:19.745,1037.76,-112.019,240.837,1.0541,60.39,17,14.802,NAVIGATING: Moving to goal
2026-05-20T17:32:20.254,1038.27,-112.258,241.224,1.019,58.38,17,14.68,NAVIGATING: Moving to goal
2026-05-20T17:32:20.763,1038.78,-112.432,241.574,0.983,56.32,17,14.552,NAVIGATING: Moving to goal
2026-05-20T17:32:21.268,1039.28,-112.608,241.944,0.9483,54.33,17,14.42,NAVIGATING: Moving to goal
2026-05-20T17:32:21.826,1039.84,-112.755,242.331,0.909,52.08,17,14.267,NAVIGATING: Moving to goal
2026-05-20T17:32:22.329,1040.35,-112.911,242.734,0.8733,50.03,17,14.12,NAVIGATING: Moving to goal
2026-05-20T17:32:22.853,1040.87,-113.024,243.11,0.8368,47.94,17,13.969,NAVIGATING: Moving to goal
2026-05-20T17:32:23.369,1041.39,-113.14,243.489,0.8032,46.02,17,13.827,NAVIGATING: Moving to goal
2026-05-20T17:32:23.882,1041.9,-113.222,243.854,0.768,44,17,13.676,NAVIGATING: Moving to goal
2026-05-20T17:32:24.413,1042.43,-113.308,244.235,0.7337,42.04,17,13.527,NAVIGATING: Moving to goal
2026-05-20T17:32:24.958,1042.97,-113.362,244.588,0.6995,40.08,17,13.378,NAVIGATING: Moving to goal
2026-05-20T17:32:25.466,1043.48,-113.418,244.959,0.6652,38.11,17,13.227,NAVIGATING: Moving to goal
2026-05-20T17:32:25.981,1044,-113.445,245.315,0.6295,36.07,17,13.069,NAVIGATING: Moving to goal
2026-05-20T17:32:26.492,1044.51,-113.465,245.655,0.5958,34.14,17,12.92,NAVIGATING: Moving to goal
2026-05-20T17:32:26.999,1045.02,-113.456,245.992,0.5594,32.05,17,12.754,NAVIGATING: Moving to goal
2026-05-20T17:32:27.538,1045.55,-113.43,246.314,0.5246,30.05,17,12.586,NAVIGATING: Moving to goal
2026-05-20T17:32:28.089,1046.11,-113.377,246.649,0.493,28.25,17,12.395,NAVIGATING: Moving to goal
2026-05-20T17:32:28.604,1046.62,-113.312,246.946,0.4696,26.9,17,12.214,NAVIGATING: Moving to goal
2026-05-20T17:32:29.119,1047.14,-113.241,247.264,0.45,25.78,17,12.023,NAVIGATING: Moving to goal
2026-05-20T17:32:29.622,1047.64,-113.166,247.527,0.4357,24.97,17,11.856,NAVIGATING: Moving to goal
2026-05-20T17:32:30.154,1048.17,-113.083,247.834,0.4226,24.21,17,11.67,NAVIGATING: Moving to goal
2026-05-20T17:32:30.661,1048.68,-112.981,248.127,0.4108,23.54,17,11.476,NAVIGATING: Moving to goal
2026-05-20T17:32:31.167,1049.18,-112.901,248.376,0.4015,23,17,11.321,NAVIGATING: Moving to goal
2026-05-20T17:32:31.670,1049.69,-112.806,248.624,0.3872,22.19,17,11.157,NAVIGATING: Moving to goal
2026-05-20T17:32:32.174,1050.19,-112.711,248.864,0.369,21.14,17,10.999,NAVIGATING: Moving to goal
2026-05-20T17:32:32.687,1050.7,-112.595,249.106,0.3454,19.79,17,10.823,NAVIGATING: Moving to goal
2026-05-20T17:32:33.188,1051.2,-112.493,249.317,0.3221,18.45,17,10.672,NAVIGATING: Moving to goal
2026-05-20T17:32:33.704,1051.72,-112.353,249.56,0.2919,16.72,17,10.481,NAVIGATING: Moving to goal
2026-05-20T17:32:34.215,1052.23,-112.226,249.778,0.2677,15.34,17,10.311,NAVIGATING: Moving to goal
2026-05-20T17:32:34.753,1052.77,-112.083,249.982,0.248,14.21,17,10.132,NAVIGATING: Moving to goal
2026-05-20T17:32:35.259,1053.28,-111.942,250.183,0.2319,13.28,17,9.957,NAVIGATING: Moving to goal
2026-05-20T17:32:35.800,1053.82,-111.776,250.379,0.2175,12.46,17,9.762,NAVIGATING: Moving to goal
2026-05-20T17:32:36.314,1054.33,-111.624,250.558,0.2064,11.82,17,9.587,NAVIGATING: Moving to goal
2026-05-20T17:32:36.852,1054.87,-111.451,250.729,0.1962,11.24,17,9.394,NAVIGATING: Moving to goal
2026-05-20T17:32:37.357,1055.37,-111.282,250.891,0.187,10.72,17,9.207,NAVIGATING: Moving to goal
2026-05-20T17:32:37.874,1055.89,-111.107,251.036,0.1743,9.98,17,9.019,NAVIGATING: Moving to goal
2026-05-20T17:32:38.409,1056.43,-110.922,251.185,0.1548,8.87,17,8.823,NAVIGATING: Moving to goal
2026-05-20T17:32:38.914,1056.93,-110.745,251.311,0.1342,7.69,17,8.637,NAVIGATING: Moving to goal
2026-05-20T17:32:39.414,1057.43,-110.582,251.423,0.1162,6.66,17,8.468,NAVIGATING: Moving to goal
2026-05-20T17:32:39.928,1057.94,-110.393,251.537,0.1001,5.73,17,8.274,NAVIGATING: Moving to goal
2026-05-20T17:32:40.429,1058.45,-110.219,251.636,0.0875,5.01,17,8.097,NAVIGATING: Moving to goal
2026-05-20T17:32:40.940,1058.96,-110.034,251.729,0.0769,4.41,17,7.91,NAVIGATING: Moving to goal
2026-05-20T17:32:41.453,1059.47,-109.869,251.808,0.0686,3.93,17,7.745,NAVIGATING: Moving to goal
2026-05-20T17:32:41.962,1059.98,-109.682,251.888,0.0608,3.48,17,7.558,NAVIGATING: Moving to goal
2026-05-20T17:32:42.476,1060.49,-109.496,251.964,0.054,3.09,17,7.372,NAVIGATING: Moving to goal
2026-05-20T17:32:42.980,1061,-109.304,252.035,0.0481,2.76,17,7.182,NAVIGATING: Moving to goal
2026-05-20T17:32:43.493,1061.51,-109.128,252.096,0.0432,2.48,17,7.008,NAVIGATING: Moving to goal
2026-05-20T17:32:44.030,1062.05,-108.926,252.16,0.0371,2.12,17,6.809,NAVIGATING: Moving to goal
2026-05-20T17:32:44.545,1062.56,-108.727,252.217,0.026,1.49,17,6.613,NAVIGATING: Moving to goal
2026-05-20T17:32:45.069,1063.09,-108.514,252.274,0.0085,0.49,17,6.403,NAVIGATING: Moving to goal
2026-05-20T17:32:45.575,1063.59,-108.319,252.32,-0.0079,-0.45,17,6.213,NAVIGATING: Moving to goal
2026-05-20T17:32:46.087,1064.1,-108.121,252.364,-0.0217,-1.24,17,6.019,NAVIGATING: Moving to goal
2026-05-20T17:32:46.599,1064.62,-107.924,252.404,-0.0324,-1.86,17,5.826,NAVIGATING: Moving to goal
2026-05-20T17:32:47.123,1065.14,-107.708,252.445,-0.0424,-2.43,17,5.616,NAVIGATING: Moving to goal
2026-05-20T17:32:47.661,1065.68,-107.507,252.478,-0.0498,-2.85,17,5.42,NAVIGATING: Moving to goal
2026-05-20T17:32:48.177,1066.19,-107.315,252.508,-0.0559,-3.21,17,5.232,NAVIGATING: Moving to goal
2026-05-20T17:32:48.687,1066.7,-107.121,252.534,-0.061,-3.5,17,5.044,NAVIGATING: Moving to goal
2026-05-20T17:32:49.188,1067.2,-106.927,252.559,-0.0664,-3.81,17,4.855,NAVIGATING: Moving to goal
2026-05-20T17:32:49.706,1067.72,-106.724,252.579,-0.0765,-4.38,17,4.657,NAVIGATING: Moving to goal
2026-05-20T17:32:50.235,1068.25,-106.54,252.595,-0.092,-5.27,17,4.478,NAVIGATING: Moving to goal
2026-05-20T17:32:50.742,1068.76,-106.357,252.605,-0.1089,-6.24,17,4.3,NAVIGATING: Moving to goal
2026-05-20T17:32:51.255,1069.27,-106.177,252.614,-0.1238,-7.09,17,4.124,NAVIGATING: Moving to goal
2026-05-20T17:32:51.763,1069.78,-105.991,252.619,-0.1352,-7.75,17,3.943,NAVIGATING: Moving to goal
2026-05-20T17:32:52.271,1070.29,-105.806,252.623,-0.145,-8.31,17,3.763,NAVIGATING: Moving to goal
2026-05-20T17:32:52.772,1070.79,-105.622,252.622,-0.1522,-8.72,17,3.583,NAVIGATING: Moving to goal
2026-05-20T17:32:53.285,1071.3,-105.438,252.621,-0.1586,-9.09,17,3.403,NAVIGATING: Moving to goal
2026-05-20T17:32:53.803,1071.82,-105.253,252.615,-0.1641,-9.4,17,3.221,NAVIGATING: Moving to goal
2026-05-20T17:32:54.308,1072.32,-105.096,252.609,-0.1736,-9.94,17,3.067,NAVIGATING: Moving to goal
2026-05-20T17:32:54.833,1072.85,-104.925,252.597,-0.1891,-10.84,17,2.899,NAVIGATING: Moving to goal
2026-05-20T17:32:55.344,1073.36,-104.794,252.583,-0.2071,-11.86,17,2.769,NAVIGATING: Moving to goal
2026-05-20T17:32:55.870,1073.89,-104.659,252.566,-0.2216,-12.7,17,2.635,NAVIGATING: Moving to goal
2026-05-20T17:32:56.382,1074.4,-104.544,252.547,-0.2341,-13.41,17,2.519,NAVIGATING: Moving to goal
2026-05-20T17:32:56.908,1074.92,-104.417,252.522,-0.244,-13.98,17,2.39,NAVIGATING: Moving to goal
2026-05-20T17:32:57.424,1075.44,-104.301,252.492,-0.253,-14.5,17,2.271,NAVIGATING: Moving to goal
2026-05-20T17:32:57.941,1075.96,-104.171,252.455,-0.2607,-14.94,17,2.135,NAVIGATING: Moving to goal
2026-05-20T17:32:58.455,1076.47,-104.059,252.413,-0.2673,-15.31,17,2.016,NAVIGATING: Moving to goal
2026-05-20T17:32:58.963,1076.98,-103.945,252.369,-0.2723,-15.6,17,1.894,GOAL_REACHED: Target reached successfully
2026-05-20T17:33:00.966,1078.98,-103.945,252.369,-0.2723,-15.6,18,19.703,GOAL_REACHED: Target reached successfully
2026-05-20T17:33:00.974,1078.99,-103.628,252.2,-0.282,-16.16,18,19.819,NAVIGATING: Moving to goal
2026-05-20T17:33:01.475,1079.49,-103.534,252.127,-0.2773,-15.89,18,19.877,NAVIGATING: Moving to goal
2026-05-20T17:33:01.980,1080,-103.5,252.086,-0.2525,-14.47,18,19.913,NAVIGATING: Moving to goal
2026-05-20T17:33:02.497,1080.51,-103.509,252.049,-0.2085,-11.94,18,19.951,NAVIGATING: Moving to goal
2026-05-20T17:33:03.008,1081.02,-103.546,252.019,-0.1519,-8.7,18,19.985,NAVIGATING: Moving to goal
2026-05-20T17:33:03.511,1081.53,-103.619,251.997,-0.0903,-5.17,18,20.018,NAVIGATING: Moving to goal
2026-05-20T17:33:04.022,1082.04,-103.729,251.981,-0.014,-0.8,18,20.051,NAVIGATING: Moving to goal
2026-05-20T17:33:04.535,1082.55,-103.856,251.971,0.0598,3.42,18,20.081,NAVIGATING: Moving to goal
2026-05-20T17:33:05.063,1083.08,-104.007,251.967,0.1395,7.99,18,20.11,NAVIGATING: Moving to goal
2026-05-20T17:33:05.563,1083.58,-104.167,251.966,0.2196,12.58,18,20.138,NAVIGATING: Moving to goal
2026-05-20T17:33:06.130,1084.15,-104.338,251.974,0.3,17.19,18,20.161,NAVIGATING: Moving to goal
2026-05-20T17:33:06.642,1084.66,-104.522,251.991,0.3859,22.11,18,20.18,NAVIGATING: Moving to goal
2026-05-20T17:33:07.147,1085.16,-104.727,252.027,0.4756,27.25,18,20.184,NAVIGATING: Moving to goal
2026-05-20T17:33:07.652,1085.67,-104.923,252.073,0.5618,32.19,18,20.181,NAVIGATING: Moving to goal
2026-05-20T17:33:08.183,1086.2,-105.156,252.155,0.6533,37.43,18,20.152,NAVIGATING: Moving to goal
2026-05-20T17:33:08.698,1086.71,-105.361,252.241,0.7356,42.15,18,20.115,NAVIGATING: Moving to goal
2026-05-20T17:33:09.206,1087.22,-105.602,252.362,0.8197,46.96,18,20.056,NAVIGATING: Moving to goal
2026-05-20T17:33:09.739,1087.76,-105.811,252.489,0.8944,51.24,18,19.986,NAVIGATING: Moving to goal
2026-05-20T17:33:10.254,1088.27,-106.051,252.662,0.9674,55.43,18,19.883,NAVIGATING: Moving to goal
2026-05-20T17:33:10.763,1088.78,-106.263,252.858,1.0328,59.17,18,19.755,NAVIGATING: Moving to goal
2026-05-20T17:33:11.292,1089.31,-106.515,253.105,1.096,62.8,18,19.592,NAVIGATING: Moving to goal
2026-05-20T17:33:11.795,1089.81,-106.73,253.372,1.1489,65.83,18,19.404,NAVIGATING: Moving to goal
2026-05-20T17:33:12.336,1090.35,-106.986,253.678,1.1981,68.65,18,19.198,NAVIGATING: Moving to goal
2026-05-20T17:33:12.841,1090.86,-107.218,253.998,1.2365,70.85,18,18.975,NAVIGATING: Moving to goal
2026-05-20T17:33:13.353,1091.37,-107.499,254.344,1.2702,72.78,18,18.753,NAVIGATING: Moving to goal
2026-05-20T17:33:13.859,1091.88,-107.75,254.69,1.2935,74.11,18,18.527,NAVIGATING: Moving to goal
2026-05-20T17:33:14.374,1092.39,-108.071,255.063,1.3124,75.19,18,18.311,NAVIGATING: Moving to goal
2026-05-20T17:33:14.885,1092.9,-108.373,255.439,1.3178,75.5,18,18.096,NAVIGATING: Moving to goal
2026-05-20T17:33:15.401,1093.42,-108.709,255.803,1.3189,75.57,18,17.917,NAVIGATING: Moving to goal
2026-05-20T17:33:15.928,1093.94,-109.048,256.191,1.3099,75.05,18,17.729,NAVIGATING: Moving to goal
2026-05-20T17:33:16.428,1094.44,-109.374,256.537,1.2992,74.44,18,17.586,NAVIGATING: Moving to goal
2026-05-20T17:33:16.943,1094.96,-109.709,256.903,1.2777,73.21,18,17.442,NAVIGATING: Moving to goal
2026-05-20T17:33:17.475,1095.49,-110.062,257.259,1.2514,71.7,18,17.329,NAVIGATING: Moving to goal
2026-05-20T17:33:17.988,1096,-110.387,257.6,1.2187,69.83,18,17.226,NAVIGATING: Moving to goal
2026-05-20T17:33:18.501,1096.52,-110.719,257.941,1.1827,67.77,18,17.14,NAVIGATING: Moving to goal
2026-05-20T17:33:19.037,1097.05,-111.048,258.299,1.1433,65.51,18,17.051,NAVIGATING: Moving to goal
2026-05-20T17:33:19.591,1097.61,-111.373,258.687,1.1023,63.16,18,16.951,NAVIGATING: Moving to goal
2026-05-20T17:33:20.103,1098.12,-111.66,259.049,1.068,61.19,18,16.858,NAVIGATING: Moving to goal
2026-05-20T17:33:20.606,1098.62,-111.908,259.398,1.0343,59.26,18,16.763,NAVIGATING: Moving to goal
2026-05-20T17:33:21.113,1099.13,-112.159,259.761,1.003,57.47,18,16.668,NAVIGATING: Moving to goal
2026-05-20T17:33:21.627,1099.64,-112.374,260.124,0.9683,55.48,18,16.56,NAVIGATING: Moving to goal
2026-05-20T17:33:22.132,1100.15,-112.6,260.514,0.9347,53.56,18,16.451,NAVIGATING: Moving to goal
2026-05-20T17:33:22.666,1100.68,-112.789,260.907,0.8972,51.41,18,16.325,NAVIGATING: Moving to goal
2026-05-20T17:33:23.171,1101.19,-112.984,261.299,0.8654,49.58,18,16.215,NAVIGATING: Moving to goal
2026-05-20T17:33:23.678,1101.69,-113.133,261.667,0.8315,47.64,18,16.094,NAVIGATING: Moving to goal
2026-05-20T17:33:24.203,1102.22,-113.352,262.13,0.7998,45.83,18,15.982,NAVIGATING: Moving to goal
2026-05-20T17:33:24.704,1102.72,-113.506,262.517,0.7687,44.04,18,15.876,NAVIGATING: Moving to goal
2026-05-20T17:33:25.251,1103.27,-113.708,262.959,0.7402,42.41,18,15.788,NAVIGATING: Moving to goal
2026-05-20T17:33:25.779,1103.8,-113.856,263.365,0.7075,40.54,18,15.69,NAVIGATING: Moving to goal
2026-05-20T17:33:26.288,1104.31,-114.027,263.777,0.6793,38.92,18,15.619,NAVIGATING: Moving to goal
2026-05-20T17:33:26.789,1104.81,-114.146,264.159,0.6464,37.04,18,15.53,NAVIGATING: Moving to goal
2026-05-20T17:33:27.299,1105.32,-114.26,264.554,0.6135,35.15,18,15.44,NAVIGATING: Moving to goal
2026-05-20T17:33:27.829,1105.85,-114.33,264.951,0.5745,32.92,18,15.322,NAVIGATING: Moving to goal
2026-05-20T17:33:28.330,1106.35,-114.395,265.357,0.5366,30.74,18,15.203,NAVIGATING: Moving to goal
2026-05-20T17:33:28.839,1106.86,-114.411,265.682,0.5019,28.76,18,15.084,NAVIGATING: Moving to goal
2026-05-20T17:33:29.341,1107.36,-114.427,266.021,0.4679,26.81,18,14.964,NAVIGATING: Moving to goal
2026-05-20T17:33:29.880,1107.9,-114.414,266.349,0.4369,25.03,18,14.829,NAVIGATING: Moving to goal
2026-05-20T17:33:30.385,1108.4,-114.407,266.68,0.413,23.66,18,14.704,NAVIGATING: Moving to goal
2026-05-20T17:33:30.902,1108.92,-114.373,266.998,0.3919,22.46,18,14.564,NAVIGATING: Moving to goal
2026-05-20T17:33:31.431,1109.45,-114.341,267.339,0.3742,21.44,18,14.425,NAVIGATING: Moving to goal
2026-05-20T17:33:31.989,1110.01,-114.306,267.636,0.3606,20.66,18,14.303,NAVIGATING: Moving to goal
2026-05-20T17:33:32.509,1110.53,-114.288,267.949,0.3497,20.04,18,14.198,NAVIGATING: Moving to goal
2026-05-20T17:33:33.025,1111.04,-114.267,268.262,0.3399,19.47,18,14.096,NAVIGATING: Moving to goal
2026-05-20T17:33:33.527,1111.54,-114.255,268.534,0.3286,18.83,18,14.019,NAVIGATING: Moving to goal
2026-05-20T17:33:34.052,1112.07,-114.221,268.798,0.3104,17.79,18,13.927,NAVIGATING: Moving to goal
2026-05-20T17:33:34.561,1112.58,-114.17,269.047,0.2873,16.46,18,13.825,NAVIGATING: Moving to goal
2026-05-20T17:33:35.061,1113.08,-114.103,269.286,0.2604,14.92,18,13.714,NAVIGATING: Moving to goal
2026-05-20T17:33:35.582,1113.6,-114.025,269.508,0.2337,13.39,18,13.598,NAVIGATING: Moving to goal
2026-05-20T17:33:36.101,1114.12,-113.935,269.731,0.21,12.03,18,13.474,NAVIGATING: Moving to goal
2026-05-20T17:33:36.603,1114.62,-113.844,269.908,0.1933,11.07,18,13.358,NAVIGATING: Moving to goal
2026-05-20T17:33:37.104,1115.12,-113.759,270.105,0.1779,10.19,18,13.247,NAVIGATING: Moving to goal
2026-05-20T17:33:37.604,1115.62,-113.673,270.281,0.1656,9.49,18,13.141,NAVIGATING: Moving to goal
2026-05-20T17:33:38.127,1116.14,-113.602,270.461,0.155,8.88,18,13.05,NAVIGATING: Moving to goal
2026-05-20T17:33:38.641,1116.66,-113.525,270.615,0.1465,8.39,18,12.959,NAVIGATING: Moving to goal
2026-05-20T17:33:39.146,1117.16,-113.464,270.773,0.139,7.97,18,12.884,NAVIGATING: Moving to goal
2026-05-20T17:33:39.652,1117.67,-113.393,270.915,0.1326,7.6,18,12.803,NAVIGATING: Moving to goal
2026-05-20T17:33:40.169,1118.19,-113.339,271.062,0.1269,7.27,18,12.74,NAVIGATING: Moving to goal
2026-05-20T17:33:40.708,1118.72,-113.265,271.205,0.1213,6.95,18,12.659,NAVIGATING: Moving to goal
2026-05-20T17:33:41.225,1119.24,-113.216,271.339,0.117,6.7,18,12.604,NAVIGATING: Moving to goal
2026-05-20T17:33:41.755,1119.77,-113.147,271.461,0.1112,6.37,18,12.531,NAVIGATING: Moving to goal
2026-05-20T17:33:42.276,1120.29,-113.069,271.576,0.1003,5.75,18,12.451,NAVIGATING: Moving to goal
2026-05-20T17:33:42.795,1120.81,-112.961,271.687,0.0836,4.79,18,12.342,NAVIGATING: Moving to goal
2026-05-20T17:33:43.304,1121.32,-112.857,271.784,0.0671,3.85,18,12.237,NAVIGATING: Moving to goal
2026-05-20T17:33:43.811,1121.83,-112.731,271.878,0.0525,3.01,18,12.111,NAVIGATING: Moving to goal
2026-05-20T17:33:44.343,1122.36,-112.614,271.976,0.0393,2.25,18,11.996,NAVIGATING: Moving to goal
2026-05-20T17:33:44.844,1122.86,-112.491,272.06,0.0294,1.68,18,11.874,NAVIGATING: Moving to goal
2026-05-20T17:33:45.345,1123.36,-112.392,272.135,0.0214,1.23,18,11.778,NAVIGATING: Moving to goal
2026-05-20T17:33:45.853,1123.87,-112.274,272.207,0.0143,0.82,18,11.662,NAVIGATING: Moving to goal
2026-05-20T17:33:46.369,1124.39,-112.17,272.276,0.0081,0.46,18,11.561,NAVIGATING: Moving to goal
2026-05-20T17:33:46.891,1124.91,-112.051,272.339,0.0029,0.16,18,11.444,NAVIGATING: Moving to goal
2026-05-20T17:33:47.412,1125.43,-111.945,272.4,-0.0018,-0.11,18,11.342,NAVIGATING: Moving to goal
2026-05-20T17:33:47.944,1125.96,-111.823,272.458,-0.0061,-0.35,18,11.223,NAVIGATING: Moving to goal
2026-05-20T17:33:48.447,1126.46,-111.723,272.508,-0.0096,-0.55,18,11.127,NAVIGATING: Moving to goal
2026-05-20T17:33:48.995,1127.01,-111.62,272.554,-0.0127,-0.73,18,11.027,NAVIGATING: Moving to goal
2026-05-20T17:33:49.505,1127.52,-111.529,272.599,-0.0156,-0.89,18,10.94,NAVIGATING: Moving to goal
2026-05-20T17:33:50.025,1128.04,-111.439,272.639,-0.0181,-1.04,18,10.853,NAVIGATING: Moving to goal


==> csv_files/svf-rrt/svf_waypoints.csv <==
goal_number,x,y,yaw_rad,yaw_deg
1,-400.0,200.0,0.0,0.0
2,-363.16926,164.272295,0.0,0.0
3,-329.234613,175.844342,0.0,0.0
4,-309.256508,176.779926,0.0,0.0
5,-289.614682,180.548041,0.0,0.0
6,-273.323747,168.946083,0.0,0.0
7,-240.831318,158.458674,0.0,0.0
8,-217.716956,167.382973,0.0,0.0
9,-200.258906,157.625079,0.0,0.0
10,-180.419931,160.157875,0.0,0.0
11,-155.939546,177.602314,0.0,0.0
12,-137.032717,171.080672,0.0,0.0
13,-140.163521,197.541973,0.0,0.0
14,-138.844136,217.498406,0.0,0.0
15,-118.605342,242.336565,0.0,0.0
16,-117.170739,275.711898,0.0,0.0


==> csv_files/svf-rrt/trajectory.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-05-20T14:38:56.353801,7.94,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:56.869767,8.46,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:57.383781,8.97,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:57.902609,9.49,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:58.421335,10.01,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:58.922972,10.51,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:59.432937,11.02,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:38:59.937567,11.52,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:39:00.440549,12.03,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:39:04.345838,15.93,-400.0,200.0,-0.2899,-16.61,2,51.312,NAVIGATING: Moving to goal
2026-05-20T14:39:04.861142,16.45,-400.019,199.92,-0.2969,-17.01,2,51.271,NAVIGATING: Moving to goal
2026-05-20T14:39:05.397273,16.98,-400.016,199.844,-0.3132,-17.94,2,51.215,NAVIGATING: Moving to goal
2026-05-20T14:39:05.966877,17.55,-399.985,199.758,-0.3401,-19.48,2,51.134,NAVIGATING: Moving to goal
2026-05-20T14:39:06.469342,18.05,-399.933,199.662,-0.3741,-21.43,2,51.029,NAVIGATING: Moving to goal
2026-05-20T14:39:06.974398,18.56,-399.868,199.58,-0.4051,-23.21,2,50.926,NAVIGATING: Moving to goal
2026-05-20T14:39:07.527596,19.11,-399.777,199.485,-0.441,-25.27,2,50.794,NAVIGATING: Moving to goal
2026-05-20T14:39:08.031325,19.62,-399.688,199.399,-0.4723,-27.06,2,50.671,NAVIGATING: Moving to goal
2026-05-20T14:39:08.532757,20.12,-399.575,199.301,-0.5083,-29.12,2,50.521,NAVIGATING: Moving to goal
2026-05-20T14:39:09.056893,20.64,-399.446,199.196,-0.5464,-31.31,2,50.356,NAVIGATING: Moving to goal
2026-05-20T14:39:09.570775,21.16,-399.32,199.093,-0.5796,-33.21,2,50.193,NAVIGATING: Moving to goal
2026-05-20T14:39:10.072339,21.66,-399.179,198.985,-0.6115,-35.04,2,50.017,NAVIGATING: Moving to goal
2026-05-20T14:39:10.576654,22.16,-399.026,198.87,-0.6425,-36.81,2,49.827,NAVIGATING: Moving to goal
2026-05-20T14:39:11.092875,22.68,-398.866,198.745,-0.6729,-38.56,2,49.625,NAVIGATING: Moving to goal
2026-05-20T14:39:11.613985,23.2,-398.702,198.621,-0.7017,-40.2,2,49.421,NAVIGATING: Moving to goal
2026-05-20T14:39:12.118958,23.7,-398.532,198.489,-0.727,-41.66,2,49.207,NAVIGATING: Moving to goal
2026-05-20T14:39:12.621649,24.21,-398.384,198.373,-0.7447,-42.67,2,49.02,NAVIGATING: Moving to goal
2026-05-20T14:39:13.130267,24.72,-398.203,198.231,-0.762,-43.66,2,48.791,NAVIGATING: Moving to goal
2026-05-20T14:39:13.647371,25.23,-398.043,198.103,-0.7744,-44.37,2,48.587,NAVIGATING: Moving to goal
2026-05-20T14:39:14.164118,25.75,-397.875,197.964,-0.7851,-44.98,2,48.369,NAVIGATING: Moving to goal
2026-05-20T14:39:14.669325,26.25,-399.539,199.264,2.6101,149.55,2,50.47,NAVIGATING: Moving to goal
2026-05-20T14:39:15.243332,26.83,-399.757,199.361,2.61,149.54,2,50.694,NAVIGATING: Moving to goal
2026-05-20T14:39:15.746528,27.33,-399.943,199.439,2.6309,150.74,2,50.882,NAVIGATING: Moving to goal
2026-05-20T14:39:16.262439,27.85,-400.096,199.498,2.6638,152.63,2,51.034,NAVIGATING: Moving to goal
2026-05-20T14:39:16.774121,28.36,-400.247,199.551,2.7078,155.15,2,51.18,NAVIGATING: Moving to goal
2026-05-20T14:39:17.310694,28.9,-400.38,199.598,2.7584,158.04,2,51.308,NAVIGATING: Moving to goal
2026-05-20T14:39:17.843866,29.43,-400.517,199.644,2.8212,161.64,2,51.44,NAVIGATING: Moving to goal
2026-05-20T14:39:18.346440,29.93,-400.642,199.684,2.8859,165.35,2,51.558,NAVIGATING: Moving to goal
2026-05-20T14:39:18.854227,30.44,-400.757,199.721,2.9523,169.15,2,51.667,NAVIGATING: Moving to goal
2026-05-20T14:39:19.400413,30.99,-400.86,199.753,3.0192,172.99,2,51.764,NAVIGATING: Moving to goal
2026-05-20T14:39:19.914392,31.5,-400.954,199.781,3.0844,176.72,2,51.851,NAVIGATING: Moving to goal
2026-05-20T14:39:20.457309,32.04,-401.056,199.812,-3.1215,-178.85,2,51.946,NAVIGATING: Moving to goal
2026-05-20T14:39:20.967578,32.55,-401.142,199.836,-3.053,-174.92,2,52.026,NAVIGATING: Moving to goal
2026-05-20T14:39:21.479191,33.06,-401.228,199.859,-2.9823,-170.87,2,52.104,NAVIGATING: Moving to goal
2026-05-20T14:39:22.012106,33.6,-401.313,199.88,-2.9097,-166.71,2,52.181,NAVIGATING: Moving to goal
2026-05-20T14:39:22.567316,34.15,-401.391,199.898,-2.84,-162.72,2,52.25,NAVIGATING: Moving to goal
2026-05-20T14:39:23.155029,34.74,-401.48,199.916,-2.7587,-158.06,2,52.328,NAVIGATING: Moving to goal
2026-05-20T14:39:23.686672,35.27,-401.563,199.929,-2.6821,-153.67,2,52.398,NAVIGATING: Moving to goal
2026-05-20T14:39:24.194529,35.78,-401.637,199.938,-2.6119,-149.65,2,52.458,NAVIGATING: Moving to goal
2026-05-20T14:39:24.712434,36.3,-401.72,199.956,-2.5395,-145.5,2,52.531,NAVIGATING: Moving to goal
2026-05-20T14:39:25.233558,36.82,-401.791,199.973,-2.4785,-142.01,2,52.594,NAVIGATING: Moving to goal
2026-05-20T14:39:25.748777,37.33,-401.889,200.004,-2.4006,-137.54,2,52.687,NAVIGATING: Moving to goal
2026-05-20T14:39:26.255138,37.84,-401.983,200.034,-2.329,-133.44,2,52.776,NAVIGATING: Moving to goal
2026-05-20T14:39:26.778959,38.36,-402.08,200.068,-2.2611,-129.55,2,52.872,NAVIGATING: Moving to goal
2026-05-20T14:39:27.282132,38.87,-402.186,200.103,-2.1861,-125.25,2,52.973,NAVIGATING: Moving to goal
2026-05-20T14:39:27.784992,39.37,-402.277,200.129,-2.1183,-121.37,2,53.057,NAVIGATING: Moving to goal
2026-05-20T14:39:28.293688,39.88,-402.367,200.149,-2.0465,-117.26,2,53.138,NAVIGATING: Moving to goal
2026-05-20T14:39:28.812535,40.4,-402.459,200.164,-1.9713,-112.95,2,53.216,NAVIGATING: Moving to goal
2026-05-20T14:39:29.358175,40.94,-402.543,200.173,-1.899,-108.81,2,53.283,NAVIGATING: Moving to goal
2026-05-20T14:39:29.866557,41.45,-402.625,200.178,-1.8268,-104.67,2,53.347,NAVIGATING: Moving to goal
2026-05-20T14:39:30.379397,41.96,-402.697,200.178,-1.7594,-100.81,2,53.401,NAVIGATING: Moving to goal
2026-05-20T14:39:30.889216,42.47,-402.77,200.174,-1.6906,-96.86,2,53.452,NAVIGATING: Moving to goal
2026-05-20T14:39:31.394221,42.98,-402.842,200.166,-1.6184,-92.72,2,53.501,NAVIGATING: Moving to goal
2026-05-20T14:39:31.924540,43.51,-402.914,200.154,-1.5464,-88.6,2,53.546,NAVIGATING: Moving to goal
2026-05-20T14:39:32.436443,44.02,-402.977,200.139,-1.4796,-84.78,2,53.582,NAVIGATING: Moving to goal
2026-05-20T14:39:32.939150,44.52,-403.034,200.118,-1.4207,-81.4,2,53.611,NAVIGATING: Moving to goal
2026-05-20T14:39:33.469489,45.05,-403.098,200.083,-1.3497,-77.33,2,53.635,NAVIGATING: Moving to goal
2026-05-20T14:39:33.979992,45.57,-403.154,200.042,-1.2885,-73.83,2,53.649,NAVIGATING: Moving to goal
2026-05-20T14:39:34.494056,46.08,-403.209,199.978,-1.2221,-70.02,2,53.648,NAVIGATING: Moving to goal
2026-05-20T14:39:35.016288,46.6,-403.248,199.915,-1.1712,-67.1,2,53.635,NAVIGATING: Moving to goal
2026-05-20T14:39:35.575701,47.16,-403.289,199.812,-1.1045,-63.28,2,53.598,NAVIGATING: Moving to goal
2026-05-20T14:39:36.077157,47.66,-403.312,199.705,-1.0512,-60.23,2,53.544,NAVIGATING: Moving to goal
2026-05-20T14:39:36.588122,48.17,-403.322,199.586,-1.0036,-57.5,2,53.473,NAVIGATING: Moving to goal
2026-05-20T14:39:37.097847,48.68,-403.322,199.45,-0.9574,-54.85,2,53.382,NAVIGATING: Moving to goal
2026-05-20T14:39:37.602882,49.19,-403.309,199.309,-0.9153,-52.44,2,53.28,NAVIGATING: Moving to goal
2026-05-20T14:39:38.105802,49.69,-403.281,199.14,-0.8728,-50.01,2,53.148,NAVIGATING: Moving to goal
2026-05-20T14:39:38.645406,50.23,-403.236,198.955,-0.8328,-47.71,2,52.993,NAVIGATING: Moving to goal
2026-05-20T14:39:39.163071,50.75,-403.176,198.761,-0.7956,-45.58,2,52.821,NAVIGATING: Moving to goal
2026-05-20T14:39:39.704302,51.29,-403.107,198.573,-0.7638,-43.76,2,52.645,NAVIGATING: Moving to goal
2026-05-20T14:39:40.223148,51.81,-403.019,198.365,-0.7362,-42.18,2,52.444,NAVIGATING: Moving to goal
2026-05-20T14:39:40.732091,52.32,-402.926,198.167,-0.7152,-40.98,2,52.244,NAVIGATING: Moving to goal
2026-05-20T14:39:41.234334,52.82,-402.826,197.973,-0.6982,-40.01,2,52.042,NAVIGATING: Moving to goal
2026-05-20T14:39:41.745536,53.33,-402.718,197.777,-0.6841,-39.19,2,51.834,NAVIGATING: Moving to goal
2026-05-20T14:39:42.260689,53.85,-402.611,197.597,-0.6728,-38.55,2,51.635,NAVIGATING: Moving to goal
2026-05-20T14:39:42.789818,54.38,-402.483,197.392,-0.6613,-37.89,2,51.405,NAVIGATING: Moving to goal
2026-05-20T14:39:43.303529,54.89,-402.358,197.204,-0.6521,-37.36,2,51.189,NAVIGATING: Moving to goal
2026-05-20T14:39:43.843174,55.43,-402.221,197.01,-0.6434,-36.87,2,50.959,NAVIGATING: Moving to goal
2026-05-20T14:39:44.346320,55.93,-402.087,196.83,-0.6363,-36.46,2,50.74,NAVIGATING: Moving to goal
2026-05-20T14:39:44.859797,56.45,-401.959,196.667,-0.6304,-36.12,2,50.538,NAVIGATING: Moving to goal
2026-05-20T14:39:45.427741,57.01,-401.79,196.462,-0.6238,-35.74,2,50.277,NAVIGATING: Moving to goal
2026-05-20T14:39:46.001337,57.59,-401.63,196.278,-0.6185,-35.44,2,50.036,NAVIGATING: Moving to goal
2026-05-20T14:39:46.552692,58.14,-401.446,196.076,-0.6133,-35.14,2,49.765,NAVIGATING: Moving to goal
2026-05-20T14:39:47.101621,58.69,-401.265,195.884,-0.6092,-34.91,2,49.503,NAVIGATING: Moving to goal
2026-05-20T14:39:47.602477,59.19,-401.104,195.717,-0.6092,-34.9,2,49.273,NAVIGATING: Moving to goal
2026-05-20T14:39:48.114381,59.7,-400.946,195.556,-0.6138,-35.17,2,49.048,NAVIGATING: Moving to goal
2026-05-20T14:39:48.658176,60.24,-400.77,195.382,-0.619,-35.47,2,48.801,NAVIGATING: Moving to goal
2026-05-20T14:39:49.165833,60.75,-400.591,195.209,-0.623,-35.69,2,48.553,NAVIGATING: Moving to goal
2026-05-20T14:39:49.675766,61.26,-400.413,195.042,-0.6258,-35.86,2,48.31,NAVIGATING: Moving to goal
2026-05-20T14:39:50.196794,61.78,-400.226,194.869,-0.6279,-35.98,2,48.055,NAVIGATING: Moving to goal
2026-05-20T14:39:50.705169,62.29,-400.064,194.722,-0.6293,-36.05,2,47.837,NAVIGATING: Moving to goal
2026-05-20T14:39:51.219286,62.8,-399.878,194.554,-0.6303,-36.12,2,47.587,NAVIGATING: Moving to goal
2026-05-20T14:39:51.722601,63.31,-399.724,194.419,-0.6309,-36.15,2,47.382,NAVIGATING: Moving to goal
2026-05-20T14:39:52.283529,63.87,-399.533,194.253,-0.6312,-36.17,2,47.13,NAVIGATING: Moving to goal
2026-05-20T14:39:52.855080,64.44,-399.334,194.084,-0.6312,-36.17,2,46.868,NAVIGATING: Moving to goal
2026-05-20T14:39:53.435291,65.02,-399.138,193.919,-0.6311,-36.16,2,46.612,NAVIGATING: Moving to goal
2026-05-20T14:39:53.948194,65.53,-398.945,193.757,-0.6309,-36.15,2,46.36,NAVIGATING: Moving to goal
2026-05-20T14:39:54.455549,66.04,-398.77,193.612,-0.6307,-36.14,2,46.133,NAVIGATING: Moving to goal
2026-05-20T14:39:54.991149,66.58,-398.579,193.453,-0.6305,-36.13,2,45.884,NAVIGATING: Moving to goal
2026-05-20T14:39:55.501362,67.09,-398.402,193.309,-0.6303,-36.11,2,45.656,NAVIGATING: Moving to goal
2026-05-20T14:39:56.035864,67.62,-398.217,193.157,-0.63,-36.09,2,45.417,NAVIGATING: Moving to goal
2026-05-20T14:39:56.553116,68.14,-398.024,193.001,-0.6296,-36.07,2,45.168,NAVIGATING: Moving to goal
2026-05-20T14:39:57.058757,68.64,-397.856,192.866,-0.6291,-36.05,2,44.953,NAVIGATING: Moving to goal
2026-05-20T14:39:57.559136,69.14,-397.687,192.732,-0.6287,-36.02,2,44.737,NAVIGATING: Moving to goal
2026-05-20T14:39:58.068769,69.65,-397.493,192.581,-0.628,-35.98,2,44.491,NAVIGATING: Moving to goal
2026-05-20T14:39:58.584751,70.17,-397.311,192.44,-0.6274,-35.95,2,44.261,NAVIGATING: Moving to goal
2026-05-20T14:39:59.100698,70.69,-397.116,192.291,-0.6267,-35.91,2,44.016,NAVIGATING: Moving to goal
2026-05-20T14:39:59.611730,71.2,-396.92,192.142,-0.6259,-35.86,2,43.77,NAVIGATING: Moving to goal
2026-05-20T14:40:00.120015,71.71,-396.736,192.005,-0.6252,-35.82,2,43.541,NAVIGATING: Moving to goal
2026-05-20T14:40:00.657645,72.24,-396.556,191.871,-0.6245,-35.78,2,43.317,NAVIGATING: Moving to goal
2026-05-20T14:40:01.160118,72.75,-396.354,191.723,-0.6237,-35.74,2,43.067,NAVIGATING: Moving to goal
2026-05-20T14:40:01.672957,73.26,-396.18,191.597,-0.623,-35.7,2,42.853,NAVIGATING: Moving to goal
2026-05-20T14:40:02.187971,73.77,-395.997,191.465,-0.6223,-35.66,2,42.627,NAVIGATING: Moving to goal
2026-05-20T14:40:02.701713,74.29,-395.818,191.335,-0.6217,-35.62,2,42.407,NAVIGATING: Moving to goal
2026-05-20T14:40:03.274071,74.86,-395.607,191.184,-0.6211,-35.59,2,42.148,NAVIGATING: Moving to goal
2026-05-20T14:40:03.846022,75.43,-395.392,191.029,-0.6205,-35.55,2,41.884,NAVIGATING: Moving to goal
2026-05-20T14:40:04.356118,75.94,-395.181,190.877,-0.6201,-35.53,2,41.624,NAVIGATING: Moving to goal
2026-05-20T14:40:04.857962,76.44,-394.991,190.74,-0.6198,-35.51,2,41.391,NAVIGATING: Moving to goal
2026-05-20T14:40:05.395412,76.98,-394.801,190.603,-0.6195,-35.49,2,41.157,NAVIGATING: Moving to goal
2026-05-20T14:40:05.899634,77.48,-394.612,190.467,-0.6191,-35.47,2,40.924,NAVIGATING: Moving to goal
2026-05-20T14:40:06.432399,78.02,-394.408,190.323,-0.6188,-35.45,2,40.676,NAVIGATING: Moving to goal
2026-05-20T14:40:06.986669,78.57,-394.205,190.179,-0.6184,-35.43,2,40.428,NAVIGATING: Moving to goal
2026-05-20T14:40:07.504328,79.09,-393.993,190.029,-0.618,-35.41,2,40.169,NAVIGATING: Moving to goal
2026-05-20T14:40:08.036969,79.62,-393.798,189.893,-0.6177,-35.39,2,39.932,NAVIGATING: Moving to goal
2026-05-20T14:40:08.542109,80.13,-393.612,189.762,-0.6174,-35.37,2,39.705,NAVIGATING: Moving to goal
2026-05-20T14:40:09.054180,80.64,-393.408,189.621,-0.617,-35.35,2,39.458,NAVIGATING: Moving to goal
2026-05-20T14:40:09.629554,81.21,-393.19,189.47,-0.6167,-35.33,2,39.194,NAVIGATING: Moving to goal
2026-05-20T14:40:10.148249,81.73,-393.004,189.341,-0.6181,-35.42,2,38.969,NAVIGATING: Moving to goal
2026-05-20T14:40:10.717824,82.3,-392.789,189.192,-0.6218,-35.63,2,38.708,NAVIGATING: Moving to goal
2026-05-20T14:40:11.220268,82.81,-392.585,189.052,-0.6246,-35.79,2,38.462,NAVIGATING: Moving to goal
2026-05-20T14:40:11.736166,83.32,-392.382,188.911,-0.6269,-35.92,2,38.216,NAVIGATING: Moving to goal
2026-05-20T14:40:12.282346,83.87,-392.191,188.779,-0.6287,-36.02,2,37.985,NAVIGATING: Moving to goal
2026-05-20T14:40:12.782711,84.37,-392.001,188.645,-0.6302,-36.11,2,37.753,NAVIGATING: Moving to goal
2026-05-20T14:40:13.306390,84.89,-391.823,188.52,-0.6313,-36.17,2,37.537,NAVIGATING: Moving to goal
2026-05-20T14:40:13.869191,85.45,-391.598,188.362,-0.6326,-36.24,2,37.263,NAVIGATING: Moving to goal
2026-05-20T14:40:14.374549,85.96,-391.395,188.217,-0.6334,-36.29,2,37.014,NAVIGATING: Moving to goal
2026-05-20T14:40:14.922291,86.51,-391.191,188.073,-0.6341,-36.33,2,36.766,NAVIGATING: Moving to goal
2026-05-20T14:40:15.438593,87.02,-391.005,187.94,-0.6346,-36.36,2,36.538,NAVIGATING: Moving to goal
2026-05-20T14:40:15.967460,87.55,-390.802,187.795,-0.6351,-36.39,2,36.289,NAVIGATING: Moving to goal
2026-05-20T14:40:16.468457,88.05,-390.611,187.659,-0.6354,-36.4,2,36.055,NAVIGATING: Moving to goal
2026-05-20T14:40:16.984320,88.57,-390.407,187.514,-0.6356,-36.42,2,35.806,NAVIGATING: Moving to goal
2026-05-20T14:40:17.501299,89.09,-390.217,187.377,-0.6358,-36.43,2,35.573,NAVIGATING: Moving to goal
2026-05-20T14:40:18.011870,89.6,-390.039,187.25,-0.636,-36.44,2,35.355,NAVIGATING: Moving to goal
2026-05-20T14:40:18.560328,90.15,-389.836,187.104,-0.6361,-36.45,2,35.105,NAVIGATING: Moving to goal
2026-05-20T14:40:19.116560,90.7,-389.62,186.948,-0.6362,-36.45,2,34.84,NAVIGATING: Moving to goal
2026-05-20T14:40:19.665444,91.25,-389.436,186.813,-0.6364,-36.46,2,34.613,NAVIGATING: Moving to goal
2026-05-20T14:40:20.237180,91.82,-389.222,186.657,-0.6366,-36.47,2,34.349,NAVIGATING: Moving to goal
2026-05-20T14:40:20.744169,92.33,-389.023,186.511,-0.6367,-36.48,2,34.102,NAVIGATING: Moving to goal
2026-05-20T14:40:21.256361,92.84,-388.837,186.373,-0.6369,-36.49,2,33.872,NAVIGATING: Moving to goal
2026-05-20T14:40:21.776007,93.36,-388.653,186.235,-0.6371,-36.51,2,33.642,NAVIGATING: Moving to goal
2026-05-20T14:40:22.280496,93.87,-388.493,186.116,-0.6373,-36.52,2,33.443,NAVIGATING: Moving to goal
2026-05-20T14:40:22.840224,94.43,-388.283,185.957,-0.6375,-36.53,2,33.181,NAVIGATING: Moving to goal
2026-05-20T14:40:23.353762,94.94,-388.077,185.801,-0.6377,-36.54,2,32.922,NAVIGATING: Moving to goal
2026-05-20T14:40:23.864107,95.45,-387.903,185.67,-0.6379,-36.55,2,32.705,NAVIGATING: Moving to goal
2026-05-20T14:40:24.364518,95.95,-387.73,185.539,-0.638,-36.55,2,32.488,NAVIGATING: Moving to goal
2026-05-20T14:40:24.885979,96.47,-387.539,185.394,-0.6381,-36.56,2,32.249,NAVIGATING: Moving to goal
2026-05-20T14:40:25.400160,96.99,-387.344,185.246,-0.6381,-36.56,2,32.004,NAVIGATING: Moving to goal
2026-05-20T14:40:25.911839,97.5,-387.153,185.1,-0.6382,-36.57,2,31.765,NAVIGATING: Moving to goal
2026-05-20T14:40:26.422111,98.01,-386.978,184.968,-0.6382,-36.57,2,31.546,NAVIGATING: Moving to goal
2026-05-20T14:40:26.926869,98.51,-386.791,184.825,-0.6382,-36.57,2,31.312,NAVIGATING: Moving to goal
2026-05-20T14:40:27.431739,99.02,-386.604,184.683,-0.6381,-36.56,2,31.078,NAVIGATING: Moving to goal
2026-05-20T14:40:27.970764,99.56,-386.405,184.531,-0.6381,-36.56,2,30.827,NAVIGATING: Moving to goal
2026-05-20T14:40:28.488863,100.07,-386.209,184.382,-0.638,-36.56,2,30.582,NAVIGATING: Moving to goal
2026-05-20T14:40:29.005627,100.59,-386.019,184.238,-0.6379,-36.55,2,30.344,NAVIGATING: Moving to goal
2026-05-20T14:40:29.563973,101.15,-385.837,184.1,-0.6378,-36.54,2,30.116,NAVIGATING: Moving to goal
2026-05-20T14:40:30.078783,101.66,-385.639,183.95,-0.6377,-36.54,2,29.868,NAVIGATING: Moving to goal
2026-05-20T14:40:30.599725,102.19,-385.468,183.82,-0.64,-36.67,2,29.653,NAVIGATING: Moving to goal
2026-05-20T14:40:31.104918,102.69,-385.297,183.69,-0.6434,-36.86,2,29.44,NAVIGATING: Moving to goal
2026-05-20T14:40:31.656553,103.24,-385.115,183.549,-0.6466,-37.05,2,29.209,NAVIGATING: Moving to goal
2026-05-20T14:40:32.158092,103.74,-384.916,183.392,-0.6497,-37.22,2,28.957,NAVIGATING: Moving to goal
2026-05-20T14:40:32.658805,104.24,-384.743,183.253,-0.6521,-37.36,2,28.735,NAVIGATING: Moving to goal
2026-05-20T14:40:33.158888,104.74,-384.571,183.112,-0.6542,-37.48,2,28.513,NAVIGATING: Moving to goal
2026-05-20T14:40:33.678602,105.26,-384.388,182.958,-0.6563,-37.6,2,28.274,NAVIGATING: Moving to goal
2026-05-20T14:40:34.195685,105.78,-384.202,182.799,-0.6582,-37.71,2,28.029,NAVIGATING: Moving to goal
2026-05-20T14:40:34.712811,106.3,-384.036,182.659,-0.6595,-37.79,2,27.811,NAVIGATING: Moving to goal
2026-05-20T14:40:35.223244,106.81,-383.857,182.508,-0.6606,-37.85,2,27.577,NAVIGATING: Moving to goal
2026-05-20T14:40:35.749773,107.34,-383.675,182.354,-0.6615,-37.9,2,27.339,NAVIGATING: Moving to goal
2026-05-20T14:40:36.283026,107.87,-383.475,182.187,-0.6622,-37.94,2,27.079,NAVIGATING: Moving to goal
2026-05-20T14:40:36.784651,108.37,-383.305,182.043,-0.6626,-37.97,2,26.856,NAVIGATING: Moving to goal
2026-05-20T14:40:37.300019,108.89,-383.117,181.887,-0.663,-37.99,2,26.612,NAVIGATING: Moving to goal
2026-05-20T14:40:37.820834,109.41,-382.938,181.738,-0.6632,-38.0,2,26.379,NAVIGATING: Moving to goal
2026-05-20T14:40:38.375588,109.96,-382.734,181.568,-0.6633,-38.01,2,26.114,NAVIGATING: Moving to goal
2026-05-20T14:40:38.897747,110.48,-382.558,181.423,-0.6634,-38.01,2,25.886,NAVIGATING: Moving to goal
2026-05-20T14:40:39.413533,111.0,-382.362,181.261,-0.6634,-38.01,2,25.632,NAVIGATING: Moving to goal
2026-05-20T14:40:39.922461,111.51,-382.187,181.116,-0.6633,-38.0,2,25.404,NAVIGATING: Moving to goal
2026-05-20T14:40:40.432685,112.02,-382.007,180.968,-0.6632,-38.0,2,25.171,NAVIGATING: Moving to goal
2026-05-20T14:40:40.934314,112.52,-381.848,180.836,-0.6631,-37.99,2,24.965,NAVIGATING: Moving to goal
2026-05-20T14:40:41.504262,113.09,-381.647,180.671,-0.663,-37.99,2,24.705,NAVIGATING: Moving to goal
2026-05-20T14:40:42.086491,113.67,-381.442,180.501,-0.6629,-37.98,2,24.439,NAVIGATING: Moving to goal
2026-05-20T14:40:42.599846,114.19,-381.241,180.335,-0.6627,-37.97,2,24.179,NAVIGATING: Moving to goal
2026-05-20T14:40:43.138064,114.72,-381.048,180.176,-0.6626,-37.96,2,23.929,NAVIGATING: Moving to goal
2026-05-20T14:40:43.638217,115.22,-380.867,180.028,-0.6624,-37.95,2,23.695,NAVIGATING: Moving to goal
2026-05-20T14:40:44.139537,115.72,-380.686,179.879,-0.6622,-37.94,2,23.461,NAVIGATING: Moving to goal
2026-05-20T14:40:44.652880,116.24,-380.517,179.742,-0.6619,-37.93,2,23.243,NAVIGATING: Moving to goal
2026-05-20T14:40:45.155367,116.74,-380.323,179.584,-0.6617,-37.91,2,22.994,NAVIGATING: Moving to goal
2026-05-20T14:40:45.667642,117.25,-380.154,179.447,-0.6614,-37.9,2,22.776,NAVIGATING: Moving to goal
2026-05-20T14:40:46.169770,117.76,-379.972,179.3,-0.6612,-37.88,2,22.543,NAVIGATING: Moving to goal
2026-05-20T14:40:46.677013,118.26,-379.786,179.15,-0.6609,-37.86,2,22.304,NAVIGATING: Moving to goal
2026-05-20T14:40:47.193227,118.78,-379.607,179.008,-0.6606,-37.85,2,22.075,NAVIGATING: Moving to goal
2026-05-20T14:40:47.750472,119.34,-379.411,178.852,-0.6602,-37.83,2,21.826,NAVIGATING: Moving to goal
2026-05-20T14:40:48.291991,119.88,-379.203,178.687,-0.6599,-37.81,2,21.56,NAVIGATING: Moving to goal
2026-05-20T14:40:48.804794,120.39,-379.024,178.543,-0.6597,-37.8,2,21.332,NAVIGATING: Moving to goal
2026-05-20T14:40:49.359807,120.95,-378.85,178.403,-0.6597,-37.8,2,21.109,NAVIGATING: Moving to goal
2026-05-20T14:40:49.866776,121.45,-378.652,178.242,-0.6597,-37.8,2,20.853,NAVIGATING: Moving to goal
2026-05-20T14:40:50.376226,121.96,-378.483,178.104,-0.6597,-37.8,2,20.635,NAVIGATING: Moving to goal
2026-05-20T14:40:50.878302,122.46,-378.306,177.959,-0.6598,-37.8,2,20.407,NAVIGATING: Moving to goal
2026-05-20T14:40:51.379167,122.96,-378.137,177.82,-0.6599,-37.81,2,20.189,NAVIGATING: Moving to goal
2026-05-20T14:40:51.888226,123.47,-377.935,177.655,-0.6598,-37.81,2,19.928,NAVIGATING: Moving to goal
2026-05-20T14:40:52.389375,123.97,-377.761,177.513,-0.6598,-37.8,2,19.704,NAVIGATING: Moving to goal
2026-05-20T14:40:52.900083,124.49,-377.579,177.365,-0.6597,-37.8,2,19.47,NAVIGATING: Moving to goal
2026-05-20T14:40:53.428857,125.01,-377.401,177.221,-0.6595,-37.79,2,19.241,NAVIGATING: Moving to goal
2026-05-20T14:40:53.958757,125.54,-377.202,177.06,-0.6593,-37.77,2,18.985,NAVIGATING: Moving to goal
2026-05-20T14:40:54.472329,126.06,-377.011,176.906,-0.659,-37.76,2,18.741,NAVIGATING: Moving to goal
2026-05-20T14:40:55.010422,126.6,-376.816,176.75,-0.66,-37.81,2,18.491,NAVIGATING: Moving to goal
2026-05-20T14:40:55.518889,127.1,-376.634,176.603,-0.6639,-38.04,2,18.258,NAVIGATING: Moving to goal
2026-05-20T14:40:56.019588,127.6,-376.465,176.467,-0.6675,-38.25,2,18.042,NAVIGATING: Moving to goal
2026-05-20T14:40:56.546199,128.13,-376.272,176.311,-0.6711,-38.45,2,17.794,NAVIGATING: Moving to goal
2026-05-20T14:40:57.060398,128.65,-376.077,176.156,-0.6739,-38.61,2,17.545,NAVIGATING: Moving to goal
2026-05-20T14:40:57.581217,129.17,-375.894,176.01,-0.676,-38.73,2,17.312,NAVIGATING: Moving to goal
2026-05-20T14:40:58.091743,129.68,-375.72,175.87,-0.6776,-38.82,2,17.089,NAVIGATING: Moving to goal
2026-05-20T14:40:58.608873,130.19,-375.541,175.727,-0.6789,-38.9,2,16.861,NAVIGATING: Moving to goal
2026-05-20T14:40:59.137635,130.72,-375.346,175.571,-0.6801,-38.97,2,16.611,NAVIGATING: Moving to goal
2026-05-20T14:40:59.643000,131.23,-375.164,175.424,-0.681,-39.02,2,16.378,NAVIGATING: Moving to goal
2026-05-20T14:41:00.150441,131.74,-374.994,175.287,-0.6817,-39.06,2,16.16,NAVIGATING: Moving to goal
2026-05-20T14:41:00.660955,132.25,-374.81,175.142,-0.6821,-39.08,2,15.926,NAVIGATING: Moving to goal
2026-05-20T14:41:01.211683,132.8,-374.612,174.988,-0.6822,-39.09,2,15.677,NAVIGATING: Moving to goal
2026-05-20T14:41:01.723267,133.31,-374.405,174.829,-0.6821,-39.08,2,15.417,NAVIGATING: Moving to goal
2026-05-20T14:41:02.234626,133.82,-374.217,174.688,-0.6819,-39.07,2,15.184,NAVIGATING: Moving to goal
2026-05-20T14:41:02.746305,134.33,-374.029,174.548,-0.6815,-39.05,2,14.951,NAVIGATING: Moving to goal
2026-05-20T14:41:03.261710,134.85,-373.841,174.408,-0.6812,-39.03,2,14.718,NAVIGATING: Moving to goal
2026-05-20T14:41:03.784339,135.37,-373.651,174.27,-0.6808,-39.0,2,14.485,NAVIGATING: Moving to goal
2026-05-20T14:41:04.284797,135.87,-373.458,174.129,-0.6825,-39.11,2,14.248,NAVIGATING: Moving to goal
2026-05-20T14:41:04.786221,136.37,-373.283,174.002,-0.6879,-39.42,2,14.034,NAVIGATING: Moving to goal
2026-05-20T14:41:05.294807,136.88,-373.1,173.869,-0.6944,-39.79,2,13.81,NAVIGATING: Moving to goal
2026-05-20T14:41:05.821783,137.41,-372.894,173.722,-0.7002,-40.12,2,13.559,NAVIGATING: Moving to goal
2026-05-20T14:41:06.331500,137.92,-372.717,173.595,-0.7043,-40.35,2,13.345,NAVIGATING: Moving to goal
2026-05-20T14:41:06.842183,138.43,-372.519,173.452,-0.7081,-40.57,2,13.103,NAVIGATING: Moving to goal
2026-05-20T14:41:07.362715,138.95,-372.326,173.311,-0.7112,-40.75,2,12.866,NAVIGATING: Moving to goal
2026-05-20T14:41:07.902430,139.49,-372.141,173.175,-0.7137,-40.89,2,12.639,NAVIGATING: Moving to goal
2026-05-20T14:41:08.409487,139.99,-371.94,173.025,-0.716,-41.02,2,12.39,NAVIGATING: Moving to goal
2026-05-20T14:41:08.910965,140.5,-371.764,172.893,-0.7177,-41.12,2,12.173,NAVIGATING: Moving to goal
2026-05-20T14:41:09.415200,141.0,-371.589,172.761,-0.7191,-41.2,2,11.956,NAVIGATING: Moving to goal
2026-05-20T14:41:09.965466,141.55,-371.4,172.621,-0.7201,-41.26,2,11.724,NAVIGATING: Moving to goal
2026-05-20T14:41:10.473961,142.06,-371.194,172.468,-0.721,-41.31,2,11.47,NAVIGATING: Moving to goal
2026-05-20T14:41:10.976202,142.56,-371.008,172.332,-0.7214,-41.33,2,11.243,NAVIGATING: Moving to goal
2026-05-20T14:41:11.477955,143.06,-370.83,172.202,-0.7218,-41.35,2,11.026,NAVIGATING: Moving to goal
2026-05-20T14:41:12.015206,143.6,-370.636,172.062,-0.7236,-41.46,2,10.791,NAVIGATING: Moving to goal
2026-05-20T14:41:12.520055,144.11,-370.44,171.918,-0.7301,-41.83,2,10.551,NAVIGATING: Moving to goal
2026-05-20T14:41:13.034385,144.62,-370.255,171.779,-0.7399,-42.39,2,10.323,NAVIGATING: Moving to goal
2026-05-20T14:41:13.547732,145.13,-370.084,171.649,-0.7487,-42.9,2,10.111,NAVIGATING: Moving to goal
2026-05-20T14:41:14.059247,145.64,-369.896,171.504,-0.7568,-43.36,2,9.877,NAVIGATING: Moving to goal
2026-05-20T14:41:14.605407,146.19,-369.691,171.345,-0.7639,-43.77,2,9.621,NAVIGATING: Moving to goal
2026-05-20T14:41:15.116290,146.7,-369.508,171.2,-0.7692,-44.07,2,9.39,NAVIGATING: Moving to goal
2026-05-20T14:41:15.629755,147.22,-369.326,171.053,-0.7737,-44.33,2,9.159,NAVIGATING: Moving to goal
2026-05-20T14:41:16.154415,147.74,-369.144,170.906,-0.7774,-44.54,2,8.928,NAVIGATING: Moving to goal
2026-05-20T14:41:16.728631,148.31,-368.939,170.736,-0.781,-44.75,2,8.664,NAVIGATING: Moving to goal
2026-05-20T14:41:17.265649,148.85,-368.763,170.589,-0.7837,-44.9,2,8.438,NAVIGATING: Moving to goal
2026-05-20T14:41:17.785562,149.37,-368.568,170.424,-0.7862,-45.05,2,8.184,NAVIGATING: Moving to goal
2026-05-20T14:41:18.302779,149.89,-368.394,170.275,-0.7881,-45.16,2,7.958,NAVIGATING: Moving to goal
2026-05-20T14:41:18.805112,150.39,-368.209,170.12,-0.7896,-45.24,2,7.72,NAVIGATING: Moving to goal
2026-05-20T14:41:19.317490,150.9,-368.053,169.989,-0.7905,-45.29,2,7.519,NAVIGATING: Moving to goal
2026-05-20T14:41:19.883876,151.47,-367.85,169.822,-0.7914,-45.34,2,7.26,NAVIGATING: Moving to goal
2026-05-20T14:41:20.460704,152.05,-367.644,169.651,-0.7929,-45.43,2,6.996,NAVIGATING: Moving to goal
2026-05-20T14:41:20.972748,152.56,-367.441,169.485,-0.7987,-45.76,2,6.739,NAVIGATING: Moving to goal
2026-05-20T14:41:21.491735,153.08,-367.275,169.345,-0.8077,-46.28,2,6.526,NAVIGATING: Moving to goal
2026-05-20T14:41:21.995658,153.58,-367.099,169.196,-0.8208,-47.03,2,6.3,NAVIGATING: Moving to goal
2026-05-20T14:41:22.498003,154.08,-366.933,169.051,-0.8339,-47.78,2,6.083,NAVIGATING: Moving to goal
2026-05-20T14:41:23.008396,154.59,-366.751,168.89,-0.8458,-48.46,2,5.844,NAVIGATING: Moving to goal
2026-05-20T14:41:23.515777,155.1,-366.573,168.732,-0.8552,-49.0,2,5.61,NAVIGATING: Moving to goal
2026-05-20T14:41:24.064048,155.65,-366.4,168.575,-0.8628,-49.44,2,5.38,NAVIGATING: Moving to goal
2026-05-20T14:41:24.571214,156.16,-366.231,168.419,-0.869,-49.79,2,5.155,NAVIGATING: Moving to goal
2026-05-20T14:41:25.082560,156.67,-366.044,168.244,-0.8747,-50.12,2,4.903,NAVIGATING: Moving to goal
2026-05-20T14:41:25.582561,157.17,-365.877,168.086,-0.879,-50.36,2,4.677,NAVIGATING: Moving to goal
2026-05-20T14:41:26.086296,157.67,-365.707,167.923,-0.8829,-50.58,2,4.446,NAVIGATING: Moving to goal
2026-05-20T14:41:26.632867,158.22,-365.535,167.756,-0.8897,-50.98,2,4.211,NAVIGATING: Moving to goal
2026-05-20T14:41:27.195070,158.78,-365.371,167.597,-0.9002,-51.58,2,3.988,NAVIGATING: Moving to goal
2026-05-20T14:41:27.699922,159.29,-365.19,167.419,-0.9154,-52.45,2,3.74,NAVIGATING: Moving to goal
2026-05-20T14:41:28.201990,159.79,-365.04,167.272,-0.9304,-53.31,2,3.535,NAVIGATING: Moving to goal
2026-05-20T14:41:28.711505,160.3,-364.875,167.109,-0.9487,-54.36,2,3.31,NAVIGATING: Moving to goal
2026-05-20T14:41:29.248775,160.83,-364.723,166.957,-0.9674,-55.43,2,3.102,NAVIGATING: Moving to goal
2026-05-20T14:41:29.752081,161.34,-364.548,166.778,-0.9908,-56.77,2,2.86,NAVIGATING: Moving to goal
2026-05-20T14:41:30.260559,161.85,-364.405,166.627,-1.0113,-57.94,2,2.66,NAVIGATING: Moving to goal
2026-05-20T14:41:30.761357,162.35,-364.264,166.475,-1.0326,-59.16,2,2.46,NAVIGATING: Moving to goal
2026-05-20T14:41:31.315118,162.9,-364.095,166.287,-1.0595,-60.71,2,2.217,NAVIGATING: Moving to goal
2026-05-20T14:41:31.818733,163.4,-363.939,166.108,-1.0855,-62.19,2,1.991,NAVIGATING: Moving to goal
2026-05-20T14:41:32.358038,163.94,-363.784,165.924,-1.1121,-63.72,2,1.763,GOAL_REACHED: Target reached successfully
2026-05-20T14:41:32.399158,163.98,-363.774,165.913,-1.1137,-63.81,2,1.748,GOAL_REACHED: Target reached successfully
2026-05-20T14:41:34.401528,165.99,-363.774,165.913,-1.1137,-63.81,3,35.939,GOAL_REACHED: Target reached successfully
2026-05-20T14:41:34.409251,165.99,-363.298,165.302,-1.205,-69.04,3,35.658,NAVIGATING: Moving to goal
2026-05-20T14:41:34.913649,166.5,-363.108,165.039,-1.2396,-71.03,3,35.555,NAVIGATING: Moving to goal
2026-05-20T14:41:35.416852,167.0,-362.989,164.888,-1.24,-71.05,3,35.488,NAVIGATING: Moving to goal
2026-05-20T14:41:35.937495,167.52,-362.876,164.758,-1.2222,-70.03,3,35.421,NAVIGATING: Moving to goal
2026-05-20T14:41:36.456077,168.04,-362.772,164.644,-1.1912,-68.25,3,35.358,NAVIGATING: Moving to goal
2026-05-20T14:41:36.956539,168.54,-362.659,164.532,-1.1443,-65.57,3,35.287,NAVIGATING: Moving to goal
2026-05-20T14:41:37.469815,169.06,-362.571,164.447,-1.0981,-62.92,3,35.231,NAVIGATING: Moving to goal
2026-05-20T14:41:37.974756,169.56,-362.483,164.368,-1.0456,-59.91,3,35.173,NAVIGATING: Moving to goal
2026-05-20T14:41:38.520993,170.11,-362.392,164.287,-0.9838,-56.37,3,35.114,NAVIGATING: Moving to goal
2026-05-20T14:41:39.101574,170.69,-362.299,164.206,-0.9128,-52.3,3,35.053,NAVIGATING: Moving to goal
2026-05-20T14:41:39.604299,171.19,-362.215,164.135,-0.8423,-48.26,3,34.998,NAVIGATING: Moving to goal
2026-05-20T14:41:40.111826,171.7,-362.145,164.077,-0.7777,-44.56,3,34.951,NAVIGATING: Moving to goal
2026-05-20T14:41:40.611936,172.2,-362.077,164.021,-0.7122,-40.81,3,34.906,NAVIGATING: Moving to goal
2026-05-20T14:41:41.149819,172.74,-362.007,163.966,-0.6412,-36.74,3,34.859,NAVIGATING: Moving to goal
2026-05-20T14:41:41.655544,173.24,-361.941,163.913,-0.5696,-32.64,3,34.814,NAVIGATING: Moving to goal
2026-05-20T14:41:42.155736,173.74,-361.882,163.867,-0.504,-28.88,3,34.775,NAVIGATING: Moving to goal
2026-05-20T14:41:42.664393,174.25,-361.818,163.819,-0.43,-24.64,3,34.732,NAVIGATING: Moving to goal
2026-05-20T14:41:43.195943,174.78,-361.754,163.773,-0.3586,-20.55,3,34.688,NAVIGATING: Moving to goal
2026-05-20T14:41:43.734120,175.32,-361.683,163.725,-0.2882,-16.51,3,34.638,NAVIGATING: Moving to goal
2026-05-20T14:41:44.238700,175.82,-361.603,163.675,-0.2182,-12.5,3,34.581,NAVIGATING: Moving to goal
2026-05-20T14:41:44.740218,176.33,-361.517,163.627,-0.1561,-8.94,3,34.517,NAVIGATING: Moving to goal
2026-05-20T14:41:45.259471,176.84,-361.416,163.578,-0.0956,-5.48,3,34.44,NAVIGATING: Moving to goal
2026-05-20T14:41:45.806433,177.39,-361.293,163.526,-0.0324,-1.86,3,34.344,NAVIGATING: Moving to goal
2026-05-20T14:41:46.343060,177.93,-361.171,163.481,0.0199,1.14,3,34.246,NAVIGATING: Moving to goal
2026-05-20T14:41:46.916761,178.5,-361.012,163.432,0.0763,4.37,3,34.115,NAVIGATING: Moving to goal
2026-05-20T14:41:47.429160,179.01,-360.848,163.391,0.1264,7.24,3,33.978,NAVIGATING: Moving to goal
2026-05-20T14:41:47.946356,179.53,-360.689,163.359,0.1701,9.74,3,33.842,NAVIGATING: Moving to goal
2026-05-20T14:41:48.447773,180.03,-360.52,163.334,0.2091,11.98,3,33.694,NAVIGATING: Moving to goal
2026-05-20T14:41:48.955181,180.54,-360.344,163.315,0.2443,14.0,3,33.538,NAVIGATING: Moving to goal
2026-05-20T14:41:49.460942,181.05,-360.124,163.302,0.2836,16.25,3,33.339,NAVIGATING: Moving to goal
2026-05-20T14:41:50.002217,181.59,-359.9,163.297,0.3199,18.33,3,33.133,NAVIGATING: Moving to goal
2026-05-20T14:41:50.521447,182.11,-359.69,163.3,0.3484,19.96,3,32.938,NAVIGATING: Moving to goal
2026-05-20T14:41:51.040211,182.63,-359.464,163.309,0.3725,21.34,3,32.725,NAVIGATING: Moving to goal
2026-05-20T14:41:51.558602,183.14,-359.243,163.324,0.3914,22.42,3,32.516,NAVIGATING: Moving to goal
2026-05-20T14:41:52.081881,183.67,-358.998,163.346,0.4082,23.39,3,32.281,NAVIGATING: Moving to goal
2026-05-20T14:41:52.593828,184.18,-358.75,163.374,0.422,24.18,3,32.042,NAVIGATING: Moving to goal
2026-05-20T14:41:53.109826,184.7,-358.517,163.405,0.4327,24.79,3,31.814,NAVIGATING: Moving to goal
2026-05-20T14:41:53.642735,185.23,-358.282,163.442,0.4418,25.31,3,31.585,NAVIGATING: Moving to goal
2026-05-20T14:41:54.203023,185.79,-358.021,163.487,0.4503,25.8,3,31.327,NAVIGATING: Moving to goal
2026-05-20T14:41:54.766066,186.35,-357.754,163.538,0.4576,26.22,3,31.062,NAVIGATING: Moving to goal
2026-05-20T14:41:55.329189,186.91,-357.488,163.594,0.4638,26.57,3,30.795,NAVIGATING: Moving to goal
2026-05-20T14:41:55.871298,187.46,-357.261,163.648,0.4685,26.84,3,30.565,NAVIGATING: Moving to goal
2026-05-20T14:41:56.379610,187.96,-357.013,163.71,0.473,27.1,3,30.313,NAVIGATING: Moving to goal
2026-05-20T14:41:56.915704,188.5,-356.798,163.769,0.4766,27.31,3,30.092,NAVIGATING: Moving to goal
2026-05-20T14:41:57.431784,189.02,-356.553,163.84,0.4803,27.52,3,29.84,NAVIGATING: Moving to goal
2026-05-20T14:41:57.945536,189.53,-356.34,163.904,0.4832,27.68,3,29.619,NAVIGATING: Moving to goal
2026-05-20T14:41:58.520062,190.11,-356.098,163.981,0.4862,27.86,3,29.366,NAVIGATING: Moving to goal
2026-05-20T14:41:59.033733,190.62,-355.846,164.064,0.4889,28.01,3,29.102,NAVIGATING: Moving to goal
2026-05-20T14:41:59.540219,191.13,-355.631,164.137,0.491,28.13,3,28.876,NAVIGATING: Moving to goal
2026-05-20T14:42:00.047075,191.63,-355.407,164.216,0.493,28.25,3,28.639,NAVIGATING: Moving to goal
2026-05-20T14:42:00.567241,192.15,-355.199,164.291,0.4947,28.34,3,28.419,NAVIGATING: Moving to goal
2026-05-20T14:42:01.074164,192.66,-354.972,164.374,0.4964,28.44,3,28.177,NAVIGATING: Moving to goal
2026-05-20T14:42:01.596500,193.18,-354.77,164.45,0.4978,28.52,3,27.963,NAVIGATING: Moving to goal
2026-05-20T14:42:02.110652,193.7,-354.55,164.535,0.4991,28.6,3,27.726,NAVIGATING: Moving to goal
2026-05-20T14:42:02.621811,194.21,-354.315,164.627,0.5005,28.68,3,27.474,NAVIGATING: Moving to goal
2026-05-20T14:42:03.183983,194.77,-354.08,164.72,0.5018,28.75,3,27.222,NAVIGATING: Moving to goal
2026-05-20T14:42:03.688468,195.27,-353.862,164.809,0.5026,28.8,3,26.987,NAVIGATING: Moving to goal
2026-05-20T14:42:04.191079,195.78,-353.659,164.892,0.5009,28.7,3,26.768,NAVIGATING: Moving to goal
2026-05-20T14:42:04.728622,196.31,-353.413,164.995,0.4978,28.52,3,26.501,NAVIGATING: Moving to goal
2026-05-20T14:42:05.253699,196.84,-353.202,165.085,0.4955,28.39,3,26.271,NAVIGATING: Moving to goal
2026-05-20T14:42:05.771685,197.36,-352.967,165.187,0.4937,28.28,3,26.015,NAVIGATING: Moving to goal
2026-05-20T14:42:06.289029,197.87,-352.771,165.274,0.4925,28.22,3,25.801,NAVIGATING: Moving to goal
2026-05-20T14:42:06.799805,198.39,-352.571,165.364,0.4916,28.17,3,25.582,NAVIGATING: Moving to goal
2026-05-20T14:42:07.346465,198.93,-352.353,165.464,0.4909,28.13,3,25.342,NAVIGATING: Moving to goal
2026-05-20T14:42:07.846946,199.43,-352.125,165.569,0.4904,28.1,3,25.091,NAVIGATING: Moving to goal
2026-05-20T14:42:08.358384,199.94,-351.917,165.666,0.4902,28.08,3,24.862,NAVIGATING: Moving to goal
2026-05-20T14:42:08.865174,200.45,-351.72,165.759,0.49,28.08,3,24.643,NAVIGATING: Moving to goal
2026-05-20T14:42:09.386225,200.97,-351.508,165.859,0.4899,28.07,3,24.409,NAVIGATING: Moving to goal
2026-05-20T14:42:09.900002,201.49,-351.282,165.968,0.4899,28.07,3,24.159,NAVIGATING: Moving to goal
2026-05-20T14:42:10.406772,201.99,-351.067,166.072,0.49,28.07,3,23.919,NAVIGATING: Moving to goal
2026-05-20T14:42:10.939496,202.52,-350.856,166.175,0.4901,28.08,3,23.685,NAVIGATING: Moving to goal
2026-05-20T14:42:11.440985,203.03,-350.66,166.271,0.4902,28.09,3,23.467,NAVIGATING: Moving to goal
2026-05-20T14:42:11.969892,203.56,-350.437,166.382,0.4904,28.1,3,23.218,NAVIGATING: Moving to goal
2026-05-20T14:42:12.483488,204.07,-350.227,166.486,0.4905,28.1,3,22.984,NAVIGATING: Moving to goal
2026-05-20T14:42:12.991157,204.58,-350.023,166.589,0.4906,28.11,3,22.756,NAVIGATING: Moving to goal
2026-05-20T14:42:13.537353,205.12,-349.795,166.704,0.4908,28.12,3,22.5,NAVIGATING: Moving to goal
2026-05-20T14:42:14.097360,205.68,-349.562,166.823,0.491,28.13,3,22.239,NAVIGATING: Moving to goal
2026-05-20T14:42:14.652140,206.24,-349.324,166.946,0.4913,28.15,3,21.972,NAVIGATING: Moving to goal
2026-05-20T14:42:15.184971,206.77,-349.12,167.053,0.4915,28.16,3,21.743,NAVIGATING: Moving to goal
2026-05-20T14:42:15.774505,207.36,-348.883,167.177,0.4917,28.17,3,21.475,NAVIGATING: Moving to goal
2026-05-20T14:42:16.346865,207.93,-348.652,167.3,0.4919,28.19,3,21.214,NAVIGATING: Moving to goal
2026-05-20T14:42:16.915654,208.5,-348.417,167.425,0.4922,28.2,3,20.949,NAVIGATING: Moving to goal
2026-05-20T14:42:17.478254,209.06,-348.188,167.548,0.4923,28.21,3,20.689,NAVIGATING: Moving to goal
2026-05-20T14:42:18.029936,209.62,-347.955,167.673,0.4925,28.22,3,20.427,NAVIGATING: Moving to goal
2026-05-20T14:42:18.546644,210.13,-347.729,167.794,0.4909,28.13,3,20.171,NAVIGATING: Moving to goal
2026-05-20T14:42:19.050149,210.64,-347.542,167.895,0.487,27.9,3,19.959,NAVIGATING: Moving to goal
2026-05-20T14:42:19.556783,211.14,-347.339,168.003,0.483,27.67,3,19.73,NAVIGATING: Moving to goal
2026-05-20T14:42:20.058231,211.64,-347.147,168.108,0.4798,27.49,3,19.511,NAVIGATING: Moving to goal
2026-05-20T14:42:20.571506,212.16,-346.944,168.217,0.4771,27.34,3,19.282,NAVIGATING: Moving to goal
2026-05-20T14:42:21.080791,212.67,-346.742,168.327,0.4749,27.21,3,19.053,NAVIGATING: Moving to goal
2026-05-20T14:42:21.589129,213.17,-346.554,168.43,0.4732,27.11,3,18.839,NAVIGATING: Moving to goal
2026-05-20T14:42:22.113047,213.7,-346.338,168.547,0.4716,27.02,3,18.595,NAVIGATING: Moving to goal
2026-05-20T14:42:22.614729,214.2,-346.134,168.658,0.4704,26.95,3,18.364,NAVIGATING: Moving to goal
2026-05-20T14:42:23.157107,214.74,-345.91,168.779,0.4693,26.89,3,18.11,NAVIGATING: Moving to goal
2026-05-20T14:42:23.664352,215.25,-345.699,168.893,0.4684,26.84,3,17.872,NAVIGATING: Moving to goal
2026-05-20T14:42:24.195009,215.78,-345.488,169.007,0.4676,26.79,3,17.633,NAVIGATING: Moving to goal
2026-05-20T14:42:24.727525,216.31,-345.286,169.115,0.467,26.76,3,17.405,NAVIGATING: Moving to goal
2026-05-20T14:42:25.229576,216.81,-345.061,169.235,0.4663,26.72,3,17.151,NAVIGATING: Moving to goal
2026-05-20T14:42:25.739860,217.33,-344.859,169.341,0.4658,26.69,3,16.924,NAVIGATING: Moving to goal
2026-05-20T14:42:26.256549,217.84,-344.667,169.443,0.4653,26.66,3,16.708,NAVIGATING: Moving to goal
2026-05-20T14:42:26.794479,218.38,-344.475,169.543,0.4648,26.63,3,16.492,NAVIGATING: Moving to goal
2026-05-20T14:42:27.297829,218.88,-344.25,169.661,0.4643,26.6,3,16.238,NAVIGATING: Moving to goal
2026-05-20T14:42:27.799814,219.39,-344.046,169.767,0.4639,26.58,3,16.01,NAVIGATING: Moving to goal
2026-05-20T14:42:28.302638,219.89,-343.837,169.874,0.4635,26.55,3,15.776,NAVIGATING: Moving to goal
2026-05-20T14:42:28.824485,220.41,-343.636,169.977,0.463,26.53,3,15.551,NAVIGATING: Moving to goal
2026-05-20T14:42:29.330972,220.92,-343.425,170.085,0.4626,26.51,3,15.315,NAVIGATING: Moving to goal
2026-05-20T14:42:29.860080,221.45,-343.228,170.185,0.4622,26.48,3,15.094,NAVIGATING: Moving to goal
2026-05-20T14:42:30.365222,221.95,-343.031,170.285,0.4618,26.46,3,14.874,NAVIGATING: Moving to goal
2026-05-20T14:42:30.923825,222.51,-342.804,170.399,0.4614,26.43,3,14.621,NAVIGATING: Moving to goal
2026-05-20T14:42:31.439074,223.02,-342.582,170.511,0.4609,26.41,3,14.373,NAVIGATING: Moving to goal
2026-05-20T14:42:31.953444,223.54,-342.378,170.612,0.4585,26.27,3,14.147,NAVIGATING: Moving to goal
2026-05-20T14:42:32.465528,224.05,-342.167,170.716,0.4533,25.97,3,13.912,NAVIGATING: Moving to goal
2026-05-20T14:42:32.972638,224.56,-341.955,170.82,0.4484,25.69,3,13.677,NAVIGATING: Moving to goal
2026-05-20T14:42:33.487481,225.07,-341.757,170.917,0.4446,25.47,3,13.457,NAVIGATING: Moving to goal
2026-05-20T14:42:33.996438,225.58,-341.531,171.027,0.441,25.27,3,13.207,NAVIGATING: Moving to goal
2026-05-20T14:42:34.506033,226.09,-341.349,171.116,0.4386,25.13,3,13.004,NAVIGATING: Moving to goal
2026-05-20T14:42:35.015295,226.6,-341.123,171.225,0.4361,24.98,3,12.754,NAVIGATING: Moving to goal
2026-05-20T14:42:35.516444,227.1,-340.926,171.321,0.4342,24.88,3,12.536,NAVIGATING: Moving to goal
2026-05-20T14:42:36.016810,227.6,-340.743,171.408,0.4327,24.79,3,12.334,NAVIGATING: Moving to goal
2026-05-20T14:42:36.599624,228.18,-340.517,171.517,0.4312,24.7,3,12.084,NAVIGATING: Moving to goal
2026-05-20T14:42:37.155748,228.74,-340.276,171.633,0.4298,24.63,3,11.817,NAVIGATING: Moving to goal
2026-05-20T14:42:37.669708,229.26,-340.039,171.746,0.4287,24.56,3,11.555,NAVIGATING: Moving to goal
2026-05-20T14:42:38.180780,229.77,-339.821,171.85,0.4279,24.51,3,11.315,NAVIGATING: Moving to goal
2026-05-20T14:42:38.688455,230.27,-339.622,171.944,0.4272,24.48,3,11.095,NAVIGATING: Moving to goal
2026-05-20T14:42:39.200241,230.79,-339.413,172.043,0.4266,24.44,3,10.865,NAVIGATING: Moving to goal
2026-05-20T14:42:39.740696,231.33,-339.18,172.154,0.426,24.41,3,10.608,NAVIGATING: Moving to goal
2026-05-20T14:42:40.301600,231.89,-338.941,172.267,0.4255,24.38,3,10.345,NAVIGATING: Moving to goal
2026-05-20T14:42:40.802027,232.39,-338.713,172.374,0.4251,24.36,3,10.093,NAVIGATING: Moving to goal
2026-05-20T14:42:41.315146,232.9,-338.494,172.478,0.4248,24.34,3,9.852,NAVIGATING: Moving to goal
2026-05-20T14:42:41.846002,233.43,-338.284,172.576,0.4245,24.32,3,9.621,NAVIGATING: Moving to goal
2026-05-20T14:42:42.413491,234.0,-338.045,172.688,0.4242,24.3,3,9.359,NAVIGATING: Moving to goal
2026-05-20T14:42:42.960490,234.55,-337.802,172.8,0.4212,24.13,3,9.092,NAVIGATING: Moving to goal
2026-05-20T14:42:43.470832,235.06,-337.576,172.904,0.4139,23.71,3,8.844,NAVIGATING: Moving to goal
2026-05-20T14:42:43.972059,235.56,-337.393,172.987,0.4079,23.37,3,8.644,NAVIGATING: Moving to goal
2026-05-20T14:42:44.490869,236.08,-337.182,173.083,0.4016,23.01,3,8.413,NAVIGATING: Moving to goal
2026-05-20T14:42:45.010401,236.6,-336.989,173.17,0.3968,22.74,3,8.203,NAVIGATING: Moving to goal
2026-05-20T14:42:45.548512,237.13,-336.758,173.274,0.3921,22.46,3,7.95,NAVIGATING: Moving to goal
2026-05-20T14:42:46.119346,237.7,-336.52,173.38,0.388,22.23,3,7.691,NAVIGATING: Moving to goal
2026-05-20T14:42:46.621891,238.21,-336.285,173.483,0.3847,22.04,3,7.436,NAVIGATING: Moving to goal
2026-05-20T14:42:47.133582,238.72,-336.06,173.58,0.382,21.89,3,7.191,NAVIGATING: Moving to goal
2026-05-20T14:42:47.644962,239.23,-335.849,173.67,0.3798,21.76,3,6.962,NAVIGATING: Moving to goal
2026-05-20T14:42:48.159702,239.75,-335.632,173.762,0.3779,21.65,3,6.728,NAVIGATING: Moving to goal
2026-05-20T14:42:48.706471,240.29,-335.41,173.854,0.3761,21.55,3,6.488,NAVIGATING: Moving to goal
2026-05-20T14:42:49.216465,240.8,-335.177,173.95,0.3745,21.46,3,6.237,NAVIGATING: Moving to goal
2026-05-20T14:42:49.751923,241.34,-334.944,174.045,0.3731,21.37,3,5.986,NAVIGATING: Moving to goal
2026-05-20T14:42:50.262233,241.85,-334.731,174.131,0.3719,21.31,3,5.757,NAVIGATING: Moving to goal
2026-05-20T14:42:50.806782,242.39,-334.497,174.224,0.3707,21.24,3,5.506,NAVIGATING: Moving to goal
2026-05-20T14:42:51.325171,242.91,-334.278,174.311,0.3697,21.18,3,5.271,NAVIGATING: Moving to goal
2026-05-20T14:42:51.843425,243.43,-334.044,174.403,0.3688,21.13,3,5.021,NAVIGATING: Moving to goal
2026-05-20T14:42:52.355947,243.94,-333.811,174.494,0.366,20.97,3,4.771,NAVIGATING: Moving to goal
2026-05-20T14:42:52.874586,244.46,-333.594,174.577,0.3587,20.55,3,4.54,NAVIGATING: Moving to goal
2026-05-20T14:42:53.383190,244.97,-333.383,174.658,0.3491,20.0,3,4.315,NAVIGATING: Moving to goal
2026-05-20T14:42:53.905340,245.49,-333.177,174.736,0.3401,19.48,3,4.096,NAVIGATING: Moving to goal
2026-05-20T14:42:54.414094,246.0,-332.947,174.823,0.3316,19.0,3,3.85,NAVIGATING: Moving to goal
2026-05-20T14:42:54.928347,246.51,-332.728,174.902,0.3249,18.62,3,3.618,NAVIGATING: Moving to goal
2026-05-20T14:42:55.437785,247.02,-332.519,174.977,0.3196,18.31,3,3.397,NAVIGATING: Moving to goal
2026-05-20T14:42:55.951376,247.54,-332.318,175.047,0.3151,18.06,3,3.185,NAVIGATING: Moving to goal
2026-05-20T14:42:56.521920,248.11,-332.066,175.132,0.3105,17.79,3,2.92,NAVIGATING: Moving to goal
2026-05-20T14:42:57.031044,248.62,-331.818,175.214,0.3067,17.57,3,2.659,NAVIGATING: Moving to goal
2026-05-20T14:42:57.546169,249.13,-331.594,175.286,0.3037,17.4,3,2.425,NAVIGATING: Moving to goal
2026-05-20T14:42:58.047427,249.63,-331.387,175.349,0.2993,17.15,3,2.208,NAVIGATING: Moving to goal
2026-05-20T14:42:58.556184,250.14,-331.175,175.413,0.2912,16.68,3,1.988,NAVIGATING: Moving to goal
2026-05-20T14:42:59.069485,250.65,-330.946,175.478,0.2788,15.97,3,1.75,GOAL_REACHED: Target reached successfully
2026-05-20T14:42:59.398973,250.98,-330.823,175.512,0.2703,15.49,3,1.622,GOAL_REACHED: Target reached successfully
2026-05-20T14:43:01.401576,252.99,-330.823,175.512,0.2703,15.49,4,21.603,GOAL_REACHED: Target reached successfully
2026-05-20T14:43:01.408197,252.99,-330.067,175.707,0.2048,11.73,4,20.838,NAVIGATING: Moving to goal
2026-05-20T14:43:01.915621,253.5,-329.732,175.79,0.1714,9.82,4,20.5,NAVIGATING: Moving to goal
2026-05-20T14:43:02.438122,254.02,-329.519,175.84,0.1491,8.54,4,20.284,NAVIGATING: Moving to goal
2026-05-20T14:43:02.945480,254.53,-329.308,175.88,0.1258,7.21,4,20.072,NAVIGATING: Moving to goal
2026-05-20T14:43:03.491776,255.08,-329.1,175.915,0.1032,5.91,4,19.862,NAVIGATING: Moving to goal
2026-05-20T14:43:04.045963,255.63,-328.852,175.947,0.0804,4.61,4,19.613,NAVIGATING: Moving to goal
2026-05-20T14:43:04.621051,256.21,-328.596,175.977,0.0617,3.54,4,19.356,NAVIGATING: Moving to goal
2026-05-20T14:43:05.125948,256.71,-328.352,175.998,0.0472,2.71,4,19.111,NAVIGATING: Moving to goal
2026-05-20T14:43:05.644260,257.23,-328.12,176.018,0.0364,2.09,4,18.879,NAVIGATING: Moving to goal
2026-05-20T14:43:06.144792,257.73,-327.88,176.04,0.0275,1.58,4,18.638,NAVIGATING: Moving to goal
2026-05-20T14:43:06.665373,258.25,-327.666,176.059,0.0211,1.21,4,18.423,NAVIGATING: Moving to goal
2026-05-20T14:43:07.170328,258.76,-327.428,176.08,0.0152,0.87,4,18.185,NAVIGATING: Moving to goal
2026-05-20T14:43:07.677417,259.26,-327.174,176.103,0.0101,0.58,4,17.93,NAVIGATING: Moving to goal
2026-05-20T14:43:08.211423,259.8,-326.935,176.124,0.0062,0.36,4,17.69,NAVIGATING: Moving to goal
2026-05-20T14:43:08.720860,260.31,-326.7,176.145,0.0031,0.18,4,17.455,NAVIGATING: Moving to goal
2026-05-20T14:43:09.252262,260.84,-326.454,176.165,0.0004,0.02,4,17.209,NAVIGATING: Moving to goal
2026-05-20T14:43:09.762306,261.35,-326.203,176.187,-0.0019,-0.11,4,16.957,NAVIGATING: Moving to goal
2026-05-20T14:43:10.270268,261.86,-325.957,176.207,-0.0039,-0.22,4,16.71,NAVIGATING: Moving to goal
2026-05-20T14:43:10.814831,262.4,-325.715,176.227,-0.0054,-0.31,4,16.468,NAVIGATING: Moving to goal
2026-05-20T14:43:11.387971,262.97,-325.447,176.248,-0.0068,-0.39,4,16.199,NAVIGATING: Moving to goal
2026-05-20T14:43:11.896196,263.48,-325.19,176.266,-0.0081,-0.46,4,15.942,NAVIGATING: Moving to goal
2026-05-20T14:43:12.414452,264.0,-324.95,176.283,-0.0092,-0.52,4,15.701,NAVIGATING: Moving to goal
2026-05-20T14:43:12.917400,264.5,-324.715,176.298,-0.0101,-0.58,4,15.466,NAVIGATING: Moving to goal
2026-05-20T14:43:13.428011,265.01,-324.492,176.312,-0.0109,-0.63,4,15.242,NAVIGATING: Moving to goal
2026-05-20T14:43:13.952503,265.54,-324.263,176.325,-0.0117,-0.67,4,15.013,NAVIGATING: Moving to goal
2026-05-20T14:43:14.459347,266.04,-324.001,176.339,-0.0125,-0.72,4,14.751,NAVIGATING: Moving to goal
2026-05-20T14:43:14.961210,266.55,-323.749,176.353,-0.0131,-0.75,4,14.498,NAVIGATING: Moving to goal
2026-05-20T14:43:15.507394,267.09,-323.502,176.366,-0.0136,-0.78,4,14.251,NAVIGATING: Moving to goal
2026-05-20T14:43:16.012418,267.6,-323.265,176.378,-0.0139,-0.8,4,14.014,NAVIGATING: Moving to goal
2026-05-20T14:43:16.543135,268.13,-323.018,176.391,-0.0143,-0.82,4,13.767,NAVIGATING: Moving to goal
2026-05-20T14:43:17.090006,268.68,-322.754,176.406,-0.0145,-0.83,4,13.502,NAVIGATING: Moving to goal
2026-05-20T14:43:17.595089,269.18,-322.495,176.42,-0.0147,-0.84,4,13.243,NAVIGATING: Moving to goal
2026-05-20T14:43:18.095951,269.68,-322.269,176.432,-0.0148,-0.85,4,13.017,NAVIGATING: Moving to goal
2026-05-20T14:43:18.645887,270.23,-322.005,176.446,-0.0149,-0.85,4,12.753,NAVIGATING: Moving to goal
2026-05-20T14:43:19.151003,270.74,-321.768,176.459,-0.015,-0.86,4,12.515,NAVIGATING: Moving to goal
2026-05-20T14:43:19.664638,271.25,-321.509,176.474,-0.0151,-0.86,4,12.256,NAVIGATING: Moving to goal
2026-05-20T14:43:20.168310,271.75,-321.266,176.487,-0.0151,-0.87,4,12.013,NAVIGATING: Moving to goal
2026-05-20T14:43:20.681497,272.27,-321.025,176.497,-0.0154,-0.88,4,11.772,NAVIGATING: Moving to goal
2026-05-20T14:43:21.189052,272.77,-320.786,176.506,-0.0159,-0.91,4,11.533,NAVIGATING: Moving to goal
2026-05-20T14:43:21.717792,273.3,-320.515,176.512,-0.0166,-0.95,4,11.261,NAVIGATING: Moving to goal
2026-05-20T14:43:22.258743,273.84,-320.282,176.516,-0.0173,-0.99,4,11.029,NAVIGATING: Moving to goal
2026-05-20T14:43:22.782474,274.37,-320.028,176.518,-0.0181,-1.04,4,10.775,NAVIGATING: Moving to goal
2026-05-20T14:43:23.293723,274.88,-319.791,176.518,-0.0189,-1.08,4,10.538,NAVIGATING: Moving to goal
2026-05-20T14:43:23.801135,275.39,-319.543,176.519,-0.0194,-1.11,4,10.29,NAVIGATING: Moving to goal
2026-05-20T14:43:24.310228,275.9,-319.323,176.521,-0.0198,-1.13,4,10.07,NAVIGATING: Moving to goal
2026-05-20T14:43:24.818123,276.4,-319.072,176.523,-0.0201,-1.15,4,9.819,NAVIGATING: Moving to goal
2026-05-20T14:43:25.321398,276.91,-318.833,176.526,-0.0203,-1.16,4,9.58,NAVIGATING: Moving to goal
2026-05-20T14:43:25.826770,277.41,-318.574,176.53,-0.0204,-1.17,4,9.321,NAVIGATING: Moving to goal
2026-05-20T14:43:26.337091,277.92,-318.345,176.533,-0.0204,-1.17,4,9.092,NAVIGATING: Moving to goal
2026-05-20T14:43:26.852551,278.44,-318.091,176.538,-0.0204,-1.17,4,8.838,NAVIGATING: Moving to goal
2026-05-20T14:43:27.356192,278.94,-317.873,176.542,-0.0205,-1.17,4,8.62,NAVIGATING: Moving to goal
2026-05-20T14:43:27.869970,279.46,-317.63,176.547,-0.0204,-1.17,4,8.377,NAVIGATING: Moving to goal
2026-05-20T14:43:28.389972,279.98,-317.379,176.552,-0.0204,-1.17,4,8.126,NAVIGATING: Moving to goal
2026-05-20T14:43:28.904077,280.49,-317.136,176.555,-0.0205,-1.18,4,7.883,NAVIGATING: Moving to goal
2026-05-20T14:43:29.430977,281.02,-316.912,176.558,-0.0207,-1.19,4,7.658,NAVIGATING: Moving to goal
2026-05-20T14:43:29.938675,281.52,-316.677,176.56,-0.0209,-1.2,4,7.424,NAVIGATING: Moving to goal
2026-05-20T14:43:30.450645,282.04,-316.433,176.561,-0.0211,-1.21,4,7.18,NAVIGATING: Moving to goal
2026-05-20T14:43:30.995419,282.58,-316.195,176.562,-0.0214,-1.23,4,6.942,NAVIGATING: Moving to goal
2026-05-20T14:43:31.512250,283.1,-315.939,176.563,-0.0216,-1.24,4,6.686,NAVIGATING: Moving to goal
2026-05-20T14:43:32.028410,283.61,-315.722,176.564,-0.0217,-1.24,4,6.469,NAVIGATING: Moving to goal
2026-05-20T14:43:32.612236,284.2,-315.449,176.566,-0.0217,-1.24,4,6.196,NAVIGATING: Moving to goal
2026-05-20T14:43:33.141546,284.73,-315.178,176.568,-0.0216,-1.24,4,5.925,NAVIGATING: Moving to goal
2026-05-20T14:43:33.647480,285.23,-314.94,176.57,-0.0216,-1.24,4,5.687,NAVIGATING: Moving to goal
2026-05-20T14:43:34.176381,285.76,-314.666,176.574,-0.0214,-1.23,4,5.414,NAVIGATING: Moving to goal
2026-05-20T14:43:34.691179,286.28,-314.398,176.577,-0.0213,-1.22,4,5.145,NAVIGATING: Moving to goal
2026-05-20T14:43:35.208498,286.79,-314.169,176.58,-0.0212,-1.21,4,4.917,NAVIGATING: Moving to goal
2026-05-20T14:43:35.716825,287.3,-313.899,176.585,-0.021,-1.2,4,4.647,NAVIGATING: Moving to goal
2026-05-20T14:43:36.225925,287.81,-313.647,176.589,-0.0208,-1.19,4,4.395,NAVIGATING: Moving to goal
2026-05-20T14:43:36.736843,288.32,-313.394,176.594,-0.0206,-1.18,4,4.141,NAVIGATING: Moving to goal
2026-05-20T14:43:37.249875,288.84,-313.125,176.599,-0.0205,-1.17,4,3.873,NAVIGATING: Moving to goal
2026-05-20T14:43:37.755972,289.34,-312.878,176.603,-0.0204,-1.17,4,3.626,NAVIGATING: Moving to goal
2026-05-20T14:43:38.283757,289.87,-312.619,176.608,-0.0204,-1.17,4,3.367,NAVIGATING: Moving to goal
2026-05-20T14:43:38.795155,290.38,-312.367,176.612,-0.0203,-1.16,4,3.115,NAVIGATING: Moving to goal
2026-05-20T14:43:39.343551,290.93,-312.114,176.617,-0.0173,-0.99,4,2.862,NAVIGATING: Moving to goal
2026-05-20T14:43:39.856087,291.44,-311.864,176.624,-0.009,-0.52,4,2.612,NAVIGATING: Moving to goal
2026-05-20T14:43:40.366208,291.95,-311.626,176.63,0.0004,0.02,4,2.374,NAVIGATING: Moving to goal
2026-05-20T14:43:40.928879,292.51,-311.36,176.636,0.0087,0.5,4,2.108,NAVIGATING: Moving to goal
2026-05-20T14:43:41.399150,292.98,-311.153,176.64,0.0138,0.79,4,1.902,GOAL_REACHED: Target reached successfully
2026-05-20T14:43:43.401575,294.99,-311.153,176.64,0.0138,0.79,5,21.89,GOAL_REACHED: Target reached successfully
2026-05-20T14:43:43.408872,294.99,-310.354,176.654,0.0269,1.54,5,21.102,NAVIGATING: Moving to goal
2026-05-20T14:43:43.921960,295.51,-309.985,176.66,0.0319,1.83,5,20.738,NAVIGATING: Moving to goal
2026-05-20T14:43:44.427716,296.01,-309.771,176.664,0.0387,2.22,5,20.527,NAVIGATING: Moving to goal
2026-05-20T14:43:44.969524,296.55,-309.532,176.671,0.0504,2.89,5,20.291,NAVIGATING: Moving to goal
2026-05-20T14:43:45.480265,297.07,-309.289,176.678,0.0658,3.77,5,20.051,NAVIGATING: Moving to goal
2026-05-20T14:43:45.985079,297.57,-309.062,176.686,0.0828,4.75,5,19.827,NAVIGATING: Moving to goal
2026-05-20T14:43:46.537761,298.12,-308.836,176.696,0.1018,5.83,5,19.603,NAVIGATING: Moving to goal
2026-05-20T14:43:47.050976,298.64,-308.615,176.705,0.1217,6.98,5,19.385,NAVIGATING: Moving to goal
2026-05-20T14:43:47.573356,299.16,-308.384,176.717,0.1424,8.16,5,19.156,NAVIGATING: Moving to goal
2026-05-20T14:43:48.082283,299.67,-308.129,176.73,0.161,9.22,5,18.904,NAVIGATING: Moving to goal
2026-05-20T14:43:48.611439,300.2,-307.894,176.744,0.1747,10.01,5,18.671,NAVIGATING: Moving to goal
2026-05-20T14:43:49.111695,300.7,-307.678,176.758,0.185,10.6,5,18.457,NAVIGATING: Moving to goal
2026-05-20T14:43:49.670939,301.26,-307.418,176.778,0.1952,11.18,5,18.198,NAVIGATING: Moving to goal
2026-05-20T14:43:50.215720,301.8,-307.149,176.802,0.2038,11.68,5,17.93,NAVIGATING: Moving to goal
2026-05-20T14:43:50.734546,302.32,-306.916,176.827,0.21,12.03,5,17.697,NAVIGATING: Moving to goal
2026-05-20T14:43:51.318111,302.9,-306.645,176.859,0.2162,12.38,5,17.425,NAVIGATING: Moving to goal
2026-05-20T14:43:51.885302,303.47,-306.377,176.894,0.2213,12.68,5,17.156,NAVIGATING: Moving to goal
2026-05-20T14:43:52.452586,304.04,-306.105,176.932,0.2256,12.93,5,16.882,NAVIGATING: Moving to goal
2026-05-20T14:43:53.015648,304.6,-305.841,176.971,0.2292,13.13,5,16.616,NAVIGATING: Moving to goal
2026-05-20T14:43:53.527602,305.11,-305.579,177.011,0.2322,13.31,5,16.351,NAVIGATING: Moving to goal
2026-05-20T14:43:54.032210,305.62,-305.355,177.046,0.2344,13.43,5,16.125,NAVIGATING: Moving to goal
2026-05-20T14:43:54.576780,306.16,-305.105,177.087,0.2366,13.55,5,15.872,NAVIGATING: Moving to goal
2026-05-20T14:43:55.092604,306.68,-304.871,177.126,0.2383,13.65,5,15.636,NAVIGATING: Moving to goal
2026-05-20T14:43:55.628462,307.21,-304.639,177.167,0.2398,13.74,5,15.4,NAVIGATING: Moving to goal
2026-05-20T14:43:56.136702,307.72,-304.39,177.211,0.2413,13.82,5,15.148,NAVIGATING: Moving to goal
2026-05-20T14:43:56.644019,308.23,-304.158,177.253,0.2425,13.89,5,14.912,NAVIGATING: Moving to goal
2026-05-20T14:43:57.176437,308.76,-303.926,177.296,0.2435,13.95,5,14.676,NAVIGATING: Moving to goal
2026-05-20T14:43:57.687691,309.27,-303.704,177.339,0.2444,14.0,5,14.451,NAVIGATING: Moving to goal
2026-05-20T14:43:58.220421,309.81,-303.445,177.389,0.2454,14.06,5,14.187,NAVIGATING: Moving to goal
2026-05-20T14:43:58.738598,310.32,-303.201,177.438,0.2462,14.1,5,13.938,NAVIGATING: Moving to goal
2026-05-20T14:43:59.277570,310.86,-302.963,177.487,0.2469,14.14,5,13.695,NAVIGATING: Moving to goal
2026-05-20T14:43:59.823149,311.41,-302.702,177.541,0.2476,14.18,5,13.429,NAVIGATING: Moving to goal
2026-05-20T14:44:00.334536,311.92,-302.48,177.588,0.2481,14.21,5,13.201,NAVIGATING: Moving to goal
2026-05-20T14:44:00.872405,312.46,-302.251,177.636,0.2486,14.24,5,12.968,NAVIGATING: Moving to goal
2026-05-20T14:44:01.385813,312.97,-302.002,177.69,0.249,14.27,5,12.713,NAVIGATING: Moving to goal
2026-05-20T14:44:01.889657,313.47,-301.785,177.738,0.2494,14.29,5,12.49,NAVIGATING: Moving to goal
2026-05-20T14:44:02.407829,313.99,-301.552,177.789,0.2498,14.31,5,12.252,NAVIGATING: Moving to goal
2026-05-20T14:44:02.955143,314.54,-301.335,177.838,0.2501,14.33,5,12.029,NAVIGATING: Moving to goal
2026-05-20T14:44:03.521163,315.11,-301.071,177.897,0.2504,14.35,5,11.759,NAVIGATING: Moving to goal
2026-05-20T14:44:04.032280,315.62,-300.812,177.956,0.2507,14.36,5,11.493,NAVIGATING: Moving to goal
2026-05-20T14:44:04.564948,316.15,-300.563,178.013,0.251,14.38,5,11.238,NAVIGATING: Moving to goal
2026-05-20T14:44:05.070515,316.66,-300.331,178.067,0.2512,14.39,5,11.0,NAVIGATING: Moving to goal
2026-05-20T14:44:05.574291,317.16,-300.099,178.121,0.2514,14.4,5,10.761,NAVIGATING: Moving to goal
2026-05-20T14:44:06.090698,317.68,-299.883,178.172,0.2516,14.42,5,10.539,NAVIGATING: Moving to goal
2026-05-20T14:44:06.590732,318.18,-299.645,178.227,0.2517,14.42,5,10.296,NAVIGATING: Moving to goal
2026-05-20T14:44:07.091925,318.68,-299.429,178.276,0.2516,14.42,5,10.074,NAVIGATING: Moving to goal
2026-05-20T14:44:07.592044,319.18,-299.207,178.326,0.2516,14.41,5,9.847,NAVIGATING: Moving to goal
2026-05-20T14:44:08.134610,319.72,-298.949,178.383,0.2514,14.4,5,9.582,NAVIGATING: Moving to goal
2026-05-20T14:44:08.635944,320.22,-298.722,178.432,0.2512,14.39,5,9.349,NAVIGATING: Moving to goal
2026-05-20T14:44:09.138103,320.72,-298.489,178.481,0.2509,14.37,5,9.112,NAVIGATING: Moving to goal
2026-05-20T14:44:09.646744,321.23,-298.251,178.533,0.2507,14.37,5,8.868,NAVIGATING: Moving to goal
2026-05-20T14:44:10.210811,321.8,-298.023,178.583,0.2507,14.37,5,8.635,NAVIGATING: Moving to goal
2026-05-20T14:44:10.738204,322.32,-297.775,178.639,0.2508,14.37,5,8.381,NAVIGATING: Moving to goal
2026-05-20T14:44:11.256337,322.84,-297.56,178.689,0.251,14.38,5,8.16,NAVIGATING: Moving to goal
2026-05-20T14:44:11.770627,323.36,-297.329,178.744,0.2513,14.4,5,7.923,NAVIGATING: Moving to goal
2026-05-20T14:44:12.303686,323.89,-297.115,178.796,0.2516,14.41,5,7.702,NAVIGATING: Moving to goal
2026-05-20T14:44:12.875784,324.46,-296.854,178.86,0.252,14.44,5,7.434,NAVIGATING: Moving to goal
2026-05-20T14:44:13.382227,324.97,-296.599,178.924,0.2524,14.46,5,7.171,NAVIGATING: Moving to goal
2026-05-20T14:44:13.896811,325.48,-296.365,178.984,0.2528,14.48,5,6.929,NAVIGATING: Moving to goal
2026-05-20T14:44:14.427628,326.01,-296.136,179.043,0.2532,14.51,5,6.693,NAVIGATING: Moving to goal
2026-05-20T14:44:14.934587,326.52,-295.913,179.102,0.2536,14.53,5,6.462,NAVIGATING: Moving to goal
2026-05-20T14:44:15.469669,327.05,-295.68,179.162,0.2538,14.54,5,6.221,NAVIGATING: Moving to goal
2026-05-20T14:44:15.983119,327.57,-295.429,179.222,0.2535,14.52,5,5.964,NAVIGATING: Moving to goal
2026-05-20T14:44:16.489071,328.07,-295.209,179.272,0.2531,14.5,5,5.738,NAVIGATING: Moving to goal
2026-05-20T14:44:17.004001,328.59,-294.978,179.321,0.2524,14.46,5,5.502,NAVIGATING: Moving to goal
2026-05-20T14:44:17.506498,329.09,-294.752,179.368,0.2517,14.42,5,5.271,NAVIGATING: Moving to goal
2026-05-20T14:44:18.016541,329.6,-294.514,179.414,0.2507,14.37,5,5.029,NAVIGATING: Moving to goal
2026-05-20T14:44:18.527283,330.11,-294.276,179.46,0.25,14.32,5,4.786,NAVIGATING: Moving to goal
2026-05-20T14:44:19.071526,330.66,-294.013,179.513,0.2495,14.29,5,4.519,NAVIGATING: Moving to goal
2026-05-20T14:44:19.589577,331.17,-293.767,179.563,0.2491,14.27,5,4.267,NAVIGATING: Moving to goal
2026-05-20T14:44:20.099002,331.68,-293.551,179.609,0.249,14.26,5,4.047,NAVIGATING: Moving to goal
2026-05-20T14:44:20.675323,332.26,-293.292,179.664,0.2489,14.26,5,3.783,NAVIGATING: Moving to goal
2026-05-20T14:44:21.179630,332.76,-293.034,179.72,0.2489,14.26,5,3.518,NAVIGATING: Moving to goal
2026-05-20T14:44:21.704448,333.29,-292.803,179.768,0.2487,14.25,5,3.282,NAVIGATING: Moving to goal
2026-05-20T14:44:22.242445,333.83,-292.546,179.82,0.2484,14.23,5,3.02,NAVIGATING: Moving to goal
2026-05-20T14:44:22.753644,334.34,-292.309,179.866,0.2479,14.2,5,2.78,NAVIGATING: Moving to goal
2026-05-20T14:44:23.282135,334.87,-292.079,179.91,0.2475,14.18,5,2.546,NAVIGATING: Moving to goal
2026-05-20T14:44:23.783257,335.37,-291.827,179.956,0.2469,14.14,5,2.29,NAVIGATING: Moving to goal
2026-05-20T14:44:24.296698,335.88,-291.607,179.995,0.2464,14.12,5,2.068,NAVIGATING: Moving to goal
2026-05-20T14:44:24.799436,336.38,-291.372,180.036,0.2457,14.08,5,1.831,GOAL_REACHED: Target reached successfully
2026-05-20T14:44:25.319756,336.91,-291.141,180.074,0.2447,14.02,5,1.598,GOAL_REACHED: Target reached successfully
2026-05-20T14:44:25.399033,336.98,-291.115,180.079,0.2446,14.02,5,1.572,GOAL_REACHED: Target reached successfully
2026-05-20T14:44:27.402441,338.99,-291.115,180.079,0.2446,14.02,6,20.987,GOAL_REACHED: Target reached successfully
2026-05-20T14:44:27.410648,339.0,-290.29,180.214,0.2444,14.0,6,20.367,NAVIGATING: Moving to goal
2026-05-20T14:44:27.919692,339.51,-289.925,180.281,0.2417,13.85,6,20.102,NAVIGATING: Moving to goal
2026-05-20T14:44:28.443739,340.03,-289.728,180.313,0.224,12.83,6,19.957,NAVIGATING: Moving to goal
2026-05-20T14:44:28.995271,340.58,-289.549,180.34,0.194,11.11,6,19.826,NAVIGATING: Moving to goal
2026-05-20T14:44:29.522841,341.11,-289.369,180.364,0.1484,8.5,6,19.693,NAVIGATING: Moving to goal
2026-05-20T14:44:30.026830,341.61,-289.229,180.38,0.1049,6.01,6,19.589,NAVIGATING: Moving to goal
2026-05-20T14:44:30.533936,342.12,-289.092,180.395,0.057,3.27,6,19.487,NAVIGATING: Moving to goal
2026-05-20T14:44:31.108400,342.69,-288.948,180.409,0.0016,0.09,6,19.378,NAVIGATING: Moving to goal
2026-05-20T14:44:31.616051,343.2,-288.801,180.423,-0.0585,-3.35,6,19.268,NAVIGATING: Moving to goal
2026-05-20T14:44:32.130164,343.72,-288.666,180.433,-0.1139,-6.53,6,19.166,NAVIGATING: Moving to goal
2026-05-20T14:44:32.640646,344.23,-288.52,180.442,-0.1705,-9.77,6,19.055,NAVIGATING: Moving to goal
2026-05-20T14:44:33.159005,344.74,-288.38,180.448,-0.2222,-12.73,6,18.947,NAVIGATING: Moving to goal
2026-05-20T14:44:33.708061,345.29,-288.215,180.451,-0.2799,-16.04,6,18.818,NAVIGATING: Moving to goal
2026-05-20T14:44:34.216363,345.8,-288.042,180.448,-0.3328,-19.07,6,18.679,NAVIGATING: Moving to goal
2026-05-20T14:44:34.716699,346.3,-287.883,180.44,-0.3765,-21.57,6,18.549,NAVIGATING: Moving to goal
2026-05-20T14:44:35.223825,346.81,-287.707,180.425,-0.4216,-24.16,6,18.402,NAVIGATING: Moving to goal
2026-05-20T14:44:35.725663,347.31,-287.528,180.411,-0.4624,-26.49,6,18.254,NAVIGATING: Moving to goal
2026-05-20T14:44:36.243870,347.83,-287.305,180.388,-0.5061,-29.0,6,18.067,NAVIGATING: Moving to goal
2026-05-20T14:44:36.744571,348.33,-287.106,180.368,-0.5392,-30.89,6,17.9,NAVIGATING: Moving to goal
2026-05-20T14:44:37.305851,348.89,-286.885,180.34,-0.5724,-32.8,6,17.712,NAVIGATING: Moving to goal
2026-05-20T14:44:37.807703,349.39,-286.655,180.31,-0.6035,-34.58,6,17.517,NAVIGATING: Moving to goal
2026-05-20T14:44:38.317580,349.9,-286.422,180.273,-0.6336,-36.3,6,17.317,NAVIGATING: Moving to goal
2026-05-20T14:44:38.824387,350.41,-286.195,180.228,-0.662,-37.93,6,17.115,NAVIGATING: Moving to goal
2026-05-20T14:44:39.338268,350.92,-285.995,180.179,-0.6842,-39.2,6,16.934,NAVIGATING: Moving to goal
2026-05-20T14:44:39.840065,351.43,-285.752,180.111,-0.7066,-40.49,6,16.707,NAVIGATING: Moving to goal
2026-05-20T14:44:40.352275,351.94,-285.537,180.042,-0.7234,-41.45,6,16.501,NAVIGATING: Moving to goal
2026-05-20T14:44:40.869766,352.46,-285.307,179.96,-0.7385,-42.32,6,16.276,NAVIGATING: Moving to goal
2026-05-20T14:44:41.403890,352.99,-285.095,179.877,-0.7506,-43.01,6,16.064,NAVIGATING: Moving to goal
2026-05-20T14:44:41.919195,353.5,-284.853,179.774,-0.7624,-43.68,6,15.817,NAVIGATING: Moving to goal
2026-05-20T14:44:42.426948,354.01,-284.615,179.665,-0.7725,-44.26,6,15.569,NAVIGATING: Moving to goal
2026-05-20T14:44:42.961713,354.55,-284.389,179.555,-0.7808,-44.74,6,15.329,NAVIGATING: Moving to goal
2026-05-20T14:44:43.464398,355.05,-284.181,179.448,-0.7876,-45.13,6,15.105,NAVIGATING: Moving to goal
2026-05-20T14:44:43.988794,355.57,-283.96,179.328,-0.7939,-45.49,6,14.863,NAVIGATING: Moving to goal
2026-05-20T14:44:44.501488,356.09,-283.734,179.205,-0.7993,-45.8,6,14.616,NAVIGATING: Moving to goal
2026-05-20T14:44:45.015174,356.6,-283.506,179.089,-0.8028,-45.99,6,14.372,NAVIGATING: Moving to goal
2026-05-20T14:44:45.534713,357.12,-283.283,178.976,-0.8055,-46.15,6,14.134,NAVIGATING: Moving to goal
2026-05-20T14:44:46.041373,357.63,-283.058,178.87,-0.8069,-46.23,6,13.901,NAVIGATING: Moving to goal
2026-05-20T14:44:46.574504,358.16,-282.808,178.75,-0.8083,-46.31,6,13.641,NAVIGATING: Moving to goal
2026-05-20T14:44:47.074560,358.66,-282.564,178.638,-0.8089,-46.34,6,13.391,NAVIGATING: Moving to goal
2026-05-20T14:44:47.589138,359.17,-282.353,178.535,-0.8099,-46.4,6,13.171,NAVIGATING: Moving to goal
2026-05-20T14:44:48.139867,359.73,-282.125,178.418,-0.8114,-46.49,6,12.93,NAVIGATING: Moving to goal
2026-05-20T14:44:48.646924,360.23,-281.956,178.327,-0.8127,-46.57,6,12.748,NAVIGATING: Moving to goal
2026-05-20T14:44:49.181068,360.77,-281.726,178.198,-0.8147,-46.68,6,12.498,NAVIGATING: Moving to goal
2026-05-20T14:44:49.727258,361.31,-281.486,178.058,-0.8169,-46.8,6,12.233,NAVIGATING: Moving to goal
2026-05-20T14:44:50.232877,361.82,-281.24,177.907,-0.8191,-46.93,6,11.957,NAVIGATING: Moving to goal
2026-05-20T14:44:50.739310,362.32,-281.012,177.763,-0.8211,-47.05,6,11.698,NAVIGATING: Moving to goal
2026-05-20T14:44:51.239618,362.82,-280.782,177.613,-0.8232,-47.16,6,11.434,NAVIGATING: Moving to goal
2026-05-20T14:44:51.744328,363.33,-280.559,177.464,-0.8249,-47.27,6,11.176,NAVIGATING: Moving to goal
2026-05-20T14:44:52.253083,363.84,-280.343,177.315,-0.8266,-47.36,6,10.923,NAVIGATING: Moving to goal
2026-05-20T14:44:52.753259,364.34,-280.111,177.152,-0.8282,-47.45,6,10.649,NAVIGATING: Moving to goal
2026-05-20T14:44:53.268354,364.85,-279.881,176.987,-0.8298,-47.54,6,10.375,NAVIGATING: Moving to goal
2026-05-20T14:44:53.780408,365.37,-279.649,176.83,-0.8301,-47.56,6,10.108,NAVIGATING: Moving to goal
2026-05-20T14:44:54.306966,365.89,-279.413,176.669,-0.8305,-47.58,6,9.835,NAVIGATING: Moving to goal
2026-05-20T14:44:54.825222,366.41,-279.176,176.517,-0.83,-47.55,6,9.569,NAVIGATING: Moving to goal
2026-05-20T14:44:55.332980,366.92,-278.933,176.357,-0.8328,-47.71,6,9.294,NAVIGATING: Moving to goal
2026-05-20T14:44:55.855189,367.44,-278.705,176.207,-0.841,-48.18,6,9.038,NAVIGATING: Moving to goal
2026-05-20T14:44:56.373119,367.96,-278.448,176.031,-0.8567,-49.09,6,8.743,NAVIGATING: Moving to goal
2026-05-20T14:44:56.893653,368.48,-278.249,175.894,-0.8724,-49.98,6,8.517,NAVIGATING: Moving to goal
2026-05-20T14:44:57.406419,368.99,-278.028,175.738,-0.8928,-51.15,6,8.262,NAVIGATING: Moving to goal
2026-05-20T14:44:57.915058,369.5,-277.804,175.588,-0.9101,-52.15,6,8.012,NAVIGATING: Moving to goal
2026-05-20T14:44:58.432888,370.02,-277.568,175.424,-0.9247,-52.98,6,7.745,NAVIGATING: Moving to goal
2026-05-20T14:44:58.952300,370.54,-277.334,175.268,-0.9352,-53.58,6,7.487,NAVIGATING: Moving to goal
2026-05-20T14:44:59.453514,371.04,-277.112,175.114,-0.9435,-54.06,6,7.238,NAVIGATING: Moving to goal
2026-05-20T14:44:59.961663,371.55,-276.895,174.967,-0.9501,-54.44,6,7.001,NAVIGATING: Moving to goal
2026-05-20T14:45:00.479969,372.07,-276.657,174.798,-0.9614,-55.08,6,6.735,NAVIGATING: Moving to goal
2026-05-20T14:45:00.987784,372.57,-276.431,174.641,-0.9759,-55.92,6,6.487,NAVIGATING: Moving to goal
2026-05-20T14:45:01.499390,373.08,-276.197,174.471,-0.9956,-57.04,6,6.227,NAVIGATING: Moving to goal
2026-05-20T14:45:02.005986,373.59,-275.979,174.314,-1.0161,-58.22,6,5.989,NAVIGATING: Moving to goal
2026-05-20T14:45:02.507449,374.09,-275.762,174.151,-1.0395,-59.56,6,5.748,NAVIGATING: Moving to goal
2026-05-20T14:45:03.025348,374.61,-275.544,173.988,-1.0641,-60.97,6,5.509,NAVIGATING: Moving to goal
2026-05-20T14:45:03.545827,375.13,-275.337,173.822,-1.09,-62.45,6,5.275,NAVIGATING: Moving to goal
2026-05-20T14:45:04.050051,375.64,-275.114,173.635,-1.1199,-64.16,6,5.019,NAVIGATING: Moving to goal
2026-05-20T14:45:04.553268,376.14,-274.911,173.456,-1.1481,-65.78,6,4.781,NAVIGATING: Moving to goal
2026-05-20T14:45:05.053578,376.64,-274.691,173.267,-1.1779,-67.49,6,4.532,NAVIGATING: Moving to goal
2026-05-20T14:45:05.572229,377.16,-274.492,173.091,-1.2051,-69.05,6,4.307,NAVIGATING: Moving to goal
2026-05-20T14:45:06.079037,377.66,-274.282,172.912,-1.2323,-70.61,6,4.08,NAVIGATING: Moving to goal
2026-05-20T14:45:06.587820,378.17,-274.089,172.743,-1.2576,-72.06,6,3.874,NAVIGATING: Moving to goal
2026-05-20T14:45:07.090666,378.68,-273.852,172.54,-1.2878,-73.78,6,3.632,NAVIGATING: Moving to goal
2026-05-20T14:45:07.613722,379.2,-273.636,172.346,-1.3162,-75.41,6,3.414,NAVIGATING: Moving to goal
2026-05-20T14:45:08.138828,379.72,-273.403,172.137,-1.3463,-77.14,6,3.192,NAVIGATING: Moving to goal
2026-05-20T14:45:08.649753,380.24,-273.173,171.924,-1.3768,-78.89,6,2.982,NAVIGATING: Moving to goal
2026-05-20T14:45:09.189893,380.78,-272.939,171.704,-1.4115,-80.87,6,2.784,NAVIGATING: Moving to goal
2026-05-20T14:45:09.709130,381.29,-272.719,171.497,-1.4476,-82.94,6,2.622,NAVIGATING: Moving to goal
2026-05-20T14:45:10.252695,381.84,-272.506,171.291,-1.4894,-85.34,6,2.483,NAVIGATING: Moving to goal
2026-05-20T14:45:10.773626,382.36,-272.313,171.095,-1.537,-88.06,6,2.375,NAVIGATING: Moving to goal
2026-05-20T14:45:11.279629,382.86,-272.141,170.907,-1.5891,-91.05,6,2.29,NAVIGATING: Moving to goal
2026-05-20T14:45:11.796694,383.38,-271.974,170.719,-1.6509,-94.59,6,2.228,NAVIGATING: Moving to goal
2026-05-20T14:45:12.321309,383.91,-271.826,170.543,-1.7173,-98.39,6,2.189,NAVIGATING: Moving to goal
2026-05-20T14:45:12.827574,384.41,-271.689,170.373,-1.7872,-102.4,6,2.17,NAVIGATING: Moving to goal
2026-05-20T14:45:13.339196,384.92,-271.573,170.224,-1.8583,-106.47,6,2.167,NAVIGATING: Moving to goal
2026-05-20T14:45:13.849426,385.43,-271.458,170.086,-1.9293,-110.54,6,2.186,NAVIGATING: Moving to goal
2026-05-20T14:45:14.368886,385.95,-271.347,169.949,-2.0081,-115.06,6,2.216,NAVIGATING: Moving to goal
2026-05-20T14:45:14.905272,386.49,-271.23,169.81,-2.0896,-119.72,6,2.266,NAVIGATING: Moving to goal
2026-05-20T14:45:15.414428,387.0,-271.124,169.679,-2.173,-124.5,6,2.319,NAVIGATING: Moving to goal
2026-05-20T14:45:15.926533,387.51,-271.015,169.543,-2.2581,-129.38,6,2.385,NAVIGATING: Moving to goal
2026-05-20T14:45:16.458496,388.04,-270.921,169.413,-2.3415,-134.16,6,2.447,NAVIGATING: Moving to goal
2026-05-20T14:45:17.009566,388.59,-270.835,169.273,-2.4215,-138.74,6,2.51,NAVIGATING: Moving to goal
2026-05-20T14:45:17.535489,389.12,-270.765,169.127,-2.5029,-143.4,6,2.565,NAVIGATING: Moving to goal
2026-05-20T14:45:18.051764,389.64,-270.707,168.975,-2.5807,-147.86,6,2.617,NAVIGATING: Moving to goal
2026-05-20T14:45:18.559161,390.14,-270.674,168.842,-2.6526,-151.98,6,2.652,NAVIGATING: Moving to goal
2026-05-20T14:45:19.068059,390.65,-270.655,168.702,-2.7319,-156.52,6,2.68,NAVIGATING: Moving to goal
2026-05-20T14:45:19.569260,391.15,-270.657,168.584,-2.8012,-160.5,6,2.691,NAVIGATING: Moving to goal
2026-05-20T14:45:20.079254,391.66,-270.681,168.465,-2.8699,-164.43,6,2.686,NAVIGATING: Moving to goal
2026-05-20T14:45:20.619162,392.2,-270.728,168.333,-2.9389,-168.38,6,2.667,NAVIGATING: Moving to goal
2026-05-20T14:45:21.126972,392.71,-270.79,168.199,-3.0023,-172.02,6,2.642,NAVIGATING: Moving to goal
2026-05-20T14:45:21.654367,393.24,-270.875,168.056,-3.068,-175.78,6,2.606,NAVIGATING: Moving to goal
2026-05-20T14:45:22.158445,393.74,-270.971,167.92,-3.1302,-179.35,6,2.567,NAVIGATING: Moving to goal
2026-05-20T14:45:22.677258,394.26,-271.065,167.807,3.0967,177.43,6,2.53,NAVIGATING: Moving to goal
2026-05-20T14:45:23.190790,394.78,-271.179,167.688,3.0319,173.72,6,2.487,NAVIGATING: Moving to goal
2026-05-20T14:45:23.705837,395.29,-271.295,167.586,2.9683,170.07,6,2.442,NAVIGATING: Moving to goal
2026-05-20T14:45:24.233054,395.82,-271.419,167.496,2.9045,166.42,6,2.394,NAVIGATING: Moving to goal
2026-05-20T14:45:24.740462,396.33,-271.525,167.429,2.8492,163.25,6,2.353,NAVIGATING: Moving to goal
2026-05-20T14:45:25.241079,396.83,-271.651,167.367,2.7866,159.66,6,2.3,NAVIGATING: Moving to goal
2026-05-20T14:45:25.757184,397.34,-271.772,167.323,2.7273,156.27,6,2.246,NAVIGATING: Moving to goal
2026-05-20T14:45:26.260340,397.85,-271.904,167.293,2.6645,152.66,6,2.179,NAVIGATING: Moving to goal
2026-05-20T14:45:26.779537,398.36,-272.022,167.282,2.6073,149.39,6,2.113,NAVIGATING: Moving to goal
2026-05-20T14:45:27.294125,398.88,-272.15,167.284,2.5466,145.91,6,2.035,NAVIGATING: Moving to goal
2026-05-20T14:45:27.797527,399.38,-272.27,167.304,2.4857,142.42,6,1.951,GOAL_REACHED: Target reached successfully
2026-05-20T14:45:28.319288,399.9,-272.393,167.338,2.4251,138.95,6,1.858,GOAL_REACHED: Target reached successfully
2026-05-20T14:45:28.398761,399.98,-272.409,167.344,2.4168,138.47,6,1.845,GOAL_REACHED: Target reached successfully
2026-05-20T14:45:30.401451,401.99,-272.409,167.344,2.4168,138.47,7,32.804,GOAL_REACHED: Target reached successfully
2026-05-20T14:45:30.407435,401.99,-272.753,167.576,2.215,126.91,7,33.198,NAVIGATING: Moving to goal
2026-05-20T14:45:30.968629,402.55,-272.861,167.741,2.1223,121.6,7,33.347,NAVIGATING: Moving to goal
2026-05-20T14:45:31.492154,403.08,-272.908,167.85,2.056,117.8,7,33.424,NAVIGATING: Moving to goal
2026-05-20T14:45:32.000859,403.59,-272.923,167.975,1.9781,113.34,7,33.473,NAVIGATING: Moving to goal
2026-05-20T14:45:32.512887,404.1,-272.925,168.091,1.9003,108.88,7,33.509,NAVIGATING: Moving to goal
2026-05-20T14:45:33.014541,404.6,-272.89,168.228,1.8089,103.64,7,33.514,NAVIGATING: Moving to goal
2026-05-20T14:45:33.520550,405.11,-272.853,168.347,1.724,98.78,7,33.513,NAVIGATING: Moving to goal
2026-05-20T14:45:34.033622,405.62,-272.8,168.463,1.6382,93.86,7,33.497,NAVIGATING: Moving to goal
2026-05-20T14:45:34.533921,406.12,-272.747,168.571,1.5545,89.07,7,33.48,NAVIGATING: Moving to goal
2026-05-20T14:45:35.046851,406.63,-272.684,168.671,1.4719,84.34,7,33.45,NAVIGATING: Moving to goal
2026-05-20T14:45:35.554075,407.14,-272.623,168.765,1.39,79.64,7,33.42,NAVIGATING: Moving to goal
2026-05-20T14:45:36.063235,407.65,-272.555,168.857,1.3048,74.76,7,33.385,NAVIGATING: Moving to goal
2026-05-20T14:45:36.581274,408.17,-272.491,168.939,1.2232,70.08,7,33.35,NAVIGATING: Moving to goal
2026-05-20T14:45:37.094805,408.68,-272.421,169.02,1.1366,65.12,7,33.308,NAVIGATING: Moving to goal
2026-05-20T14:45:37.601838,409.19,-272.354,169.092,1.0533,60.35,7,33.268,NAVIGATING: Moving to goal
2026-05-20T14:45:38.103757,409.69,-272.283,169.161,0.9684,55.48,7,33.222,NAVIGATING: Moving to goal
2026-05-20T14:45:38.615280,410.2,-272.213,169.223,0.8867,50.8,7,33.177,NAVIGATING: Moving to goal
2026-05-20T14:45:39.122922,410.71,-272.142,169.282,0.8066,46.21,7,33.129,NAVIGATING: Moving to goal
2026-05-20T14:45:39.634614,411.22,-272.074,169.336,0.7299,41.82,7,33.082,NAVIGATING: Moving to goal
2026-05-20T14:45:40.142368,411.73,-272.0,169.391,0.6499,37.24,7,33.03,NAVIGATING: Moving to goal
2026-05-20T14:45:40.661875,412.25,-271.924,169.446,0.5685,32.57,7,32.977,NAVIGATING: Moving to goal
2026-05-20T14:45:41.177492,412.76,-271.843,169.503,0.4822,27.63,7,32.919,NAVIGATING: Moving to goal
2026-05-20T14:45:41.695124,413.28,-271.758,169.56,0.3967,22.73,7,32.859,NAVIGATING: Moving to goal
2026-05-20T14:45:42.203062,413.79,-271.667,169.618,0.3176,18.2,7,32.793,NAVIGATING: Moving to goal
2026-05-20T14:45:42.706717,414.29,-271.571,169.675,0.244,13.98,7,32.722,NAVIGATING: Moving to goal
2026-05-20T14:45:43.249168,414.83,-271.454,169.738,0.1678,9.62,7,32.634,NAVIGATING: Moving to goal
2026-05-20T14:45:43.769561,415.35,-271.322,169.801,0.0976,5.59,7,32.532,NAVIGATING: Moving to goal
2026-05-20T14:45:44.277239,415.86,-271.177,169.861,0.0308,1.76,7,32.417,NAVIGATING: Moving to goal
2026-05-20T14:45:44.792199,416.38,-271.011,169.919,-0.0311,-1.78,7,32.282,NAVIGATING: Moving to goal
2026-05-20T14:45:45.322536,416.91,-270.824,169.972,-0.0896,-5.14,7,32.127,NAVIGATING: Moving to goal
2026-05-20T14:45:45.836694,417.42,-270.622,170.022,-0.1436,-8.23,7,31.956,NAVIGATING: Moving to goal
2026-05-20T14:45:46.364481,417.95,-270.386,170.067,-0.1974,-11.31,7,31.753,NAVIGATING: Moving to goal
2026-05-20T14:45:46.876405,418.46,-270.155,170.104,-0.2404,-13.78,7,31.551,NAVIGATING: Moving to goal
2026-05-20T14:45:47.395967,418.98,-269.912,170.132,-0.2802,-16.05,7,31.337,NAVIGATING: Moving to goal
2026-05-20T14:45:47.912602,419.5,-269.657,170.157,-0.3169,-18.16,7,31.109,NAVIGATING: Moving to goal
2026-05-20T14:45:48.430313,420.02,-269.378,170.174,-0.3501,-20.06,7,30.857,NAVIGATING: Moving to goal
2026-05-20T14:45:48.961920,420.55,-269.103,170.187,-0.3745,-21.46,7,30.608,NAVIGATING: Moving to goal
2026-05-20T14:45:49.526027,421.11,-268.803,170.191,-0.3954,-22.65,7,30.333,NAVIGATING: Moving to goal
2026-05-20T14:45:50.046290,421.63,-268.501,170.192,-0.4112,-23.56,7,30.055,NAVIGATING: Moving to goal
2026-05-20T14:45:50.556522,422.14,-268.216,170.183,-0.4235,-24.27,7,29.788,NAVIGATING: Moving to goal
2026-05-20T14:45:51.067440,422.65,-267.908,170.167,-0.4343,-24.88,7,29.5,NAVIGATING: Moving to goal
2026-05-20T14:45:51.574044,423.16,-267.603,170.141,-0.4433,-25.4,7,29.209,NAVIGATING: Moving to goal
2026-05-20T14:45:52.093503,423.68,-267.3,170.112,-0.4507,-25.82,7,28.921,NAVIGATING: Moving to goal
2026-05-20T14:45:52.606290,424.19,-267.0,170.075,-0.457,-26.19,7,28.631,NAVIGATING: Moving to goal
2026-05-20T14:45:53.112166,424.7,-266.694,170.033,-0.4625,-26.5,7,28.335,NAVIGATING: Moving to goal
2026-05-20T14:45:53.658033,425.24,-266.405,169.993,-0.4665,-26.73,7,28.055,NAVIGATING: Moving to goal
2026-05-20T14:45:54.185361,425.77,-266.069,169.947,-0.4702,-26.94,7,27.73,NAVIGATING: Moving to goal
2026-05-20T14:45:54.693670,426.28,-265.755,169.904,-0.4727,-27.08,7,27.426,NAVIGATING: Moving to goal
2026-05-20T14:45:55.220333,426.81,-265.471,169.864,-0.4746,-27.19,7,27.151,NAVIGATING: Moving to goal
2026-05-20T14:45:55.728372,427.31,-265.177,169.824,-0.4759,-27.26,7,26.868,NAVIGATING: Moving to goal
2026-05-20T14:45:56.239327,427.82,-264.877,169.784,-0.477,-27.33,7,26.579,NAVIGATING: Moving to goal
2026-05-20T14:45:56.748744,428.33,-264.58,169.745,-0.4776,-27.36,7,26.294,NAVIGATING: Moving to goal
2026-05-20T14:45:57.260952,428.85,-264.267,169.702,-0.4782,-27.4,7,25.993,NAVIGATING: Moving to goal
2026-05-20T14:45:57.772950,429.36,-263.962,169.663,-0.4784,-27.41,7,25.702,NAVIGATING: Moving to goal
2026-05-20T14:45:58.280576,429.87,-263.637,169.619,-0.479,-27.44,7,25.39,NAVIGATING: Moving to goal
2026-05-20T14:45:58.808359,430.39,-263.325,169.575,-0.4793,-27.46,7,25.09,NAVIGATING: Moving to goal
2026-05-20T14:45:59.323461,430.91,-263.023,169.528,-0.4801,-27.51,7,24.8,NAVIGATING: Moving to goal
2026-05-20T14:45:59.873362,431.46,-262.705,169.479,-0.4806,-27.53,7,24.493,NAVIGATING: Moving to goal
2026-05-20T14:46:00.380822,431.97,-262.398,169.427,-0.4814,-27.58,7,24.195,NAVIGATING: Moving to goal
2026-05-20T14:46:00.888225,432.47,-262.09,169.374,-0.4819,-27.61,7,23.898,NAVIGATING: Moving to goal
2026-05-20T14:46:01.395069,432.98,-261.777,169.316,-0.4829,-27.67,7,23.593,NAVIGATING: Moving to goal
2026-05-20T14:46:01.921788,433.51,-261.464,169.258,-0.4835,-27.7,7,23.288,NAVIGATING: Moving to goal
2026-05-20T14:46:02.424632,434.01,-261.164,169.198,-0.4844,-27.76,7,22.995,NAVIGATING: Moving to goal
2026-05-20T14:46:02.932986,434.52,-260.858,169.138,-0.485,-27.79,7,22.696,NAVIGATING: Moving to goal
2026-05-20T14:46:03.482739,435.07,-260.571,169.078,-0.4858,-27.83,7,22.415,NAVIGATING: Moving to goal
2026-05-20T14:46:03.997923,435.58,-260.266,169.017,-0.4862,-27.86,7,22.118,NAVIGATING: Moving to goal
2026-05-20T14:46:04.498779,436.08,-259.974,168.954,-0.4868,-27.89,7,21.831,NAVIGATING: Moving to goal
2026-05-20T14:46:05.000782,436.59,-259.676,168.893,-0.4871,-27.91,7,21.54,NAVIGATING: Moving to goal
2026-05-20T14:46:05.513823,437.1,-259.384,168.829,-0.4876,-27.94,7,21.254,NAVIGATING: Moving to goal
2026-05-20T14:46:06.019885,437.61,-259.069,168.763,-0.4878,-27.95,7,20.948,NAVIGATING: Moving to goal
2026-05-20T14:46:06.532387,438.12,-258.796,168.703,-0.4882,-27.97,7,20.68,NAVIGATING: Moving to goal
2026-05-20T14:46:07.054786,438.64,-258.464,168.632,-0.4884,-27.98,7,20.357,NAVIGATING: Moving to goal
2026-05-20T14:46:07.563242,439.15,-258.167,168.565,-0.4887,-28.0,7,20.066,NAVIGATING: Moving to goal
2026-05-20T14:46:08.085850,439.67,-257.86,168.499,-0.4888,-28.0,7,19.768,NAVIGATING: Moving to goal
2026-05-20T14:46:08.590271,440.18,-257.574,168.43,-0.4895,-28.04,7,19.487,NAVIGATING: Moving to goal
2026-05-20T14:46:09.103419,440.69,-257.246,168.343,-0.4907,-28.12,7,19.161,NAVIGATING: Moving to goal
2026-05-20T14:46:09.632087,441.22,-256.939,168.255,-0.4922,-28.2,7,18.852,NAVIGATING: Moving to goal
2026-05-20T14:46:10.132340,441.72,-256.66,168.17,-0.4937,-28.29,7,18.571,NAVIGATING: Moving to goal
2026-05-20T14:46:10.645927,442.23,-256.339,168.08,-0.4945,-28.33,7,18.25,NAVIGATING: Moving to goal
2026-05-20T14:46:11.150764,442.74,-256.048,168.004,-0.4945,-28.33,7,17.963,NAVIGATING: Moving to goal
2026-05-20T14:46:11.716865,443.3,-255.751,167.934,-0.4941,-28.31,7,17.674,NAVIGATING: Moving to goal
2026-05-20T14:46:12.233967,443.82,-255.462,167.867,-0.4935,-28.28,7,17.394,NAVIGATING: Moving to goal
2026-05-20T14:46:12.747515,444.33,-255.176,167.806,-0.4928,-28.24,7,17.122,NAVIGATING: Moving to goal
2026-05-20T14:46:13.251495,444.84,-254.893,167.747,-0.4955,-28.39,7,16.852,NAVIGATING: Moving to goal
2026-05-20T14:46:13.758188,445.34,-254.593,167.688,-0.5041,-28.88,7,16.57,NAVIGATING: Moving to goal
2026-05-20T14:46:14.263969,445.85,-254.314,167.633,-0.5173,-29.64,7,16.308,NAVIGATING: Moving to goal
2026-05-20T14:46:14.766464,446.35,-254.033,167.582,-0.5323,-30.5,7,16.047,NAVIGATING: Moving to goal
2026-05-20T14:46:15.271602,446.86,-253.735,167.524,-0.5459,-31.28,7,15.77,NAVIGATING: Moving to goal
2026-05-20T14:46:15.801045,447.39,-253.431,167.454,-0.5575,-31.94,7,15.481,NAVIGATING: Moving to goal
2026-05-20T14:46:16.308644,447.89,-253.147,167.38,-0.5668,-32.48,7,15.207,NAVIGATING: Moving to goal
2026-05-20T14:46:16.817570,448.4,-252.839,167.298,-0.5741,-32.89,7,14.91,NAVIGATING: Moving to goal
2026-05-20T14:46:17.347142,448.93,-252.535,167.211,-0.5803,-33.25,7,14.615,NAVIGATING: Moving to goal
2026-05-20T14:46:17.858716,449.44,-252.233,167.126,-0.5846,-33.5,7,14.322,NAVIGATING: Moving to goal
2026-05-20T14:46:18.367141,449.95,-251.932,167.037,-0.5885,-33.72,7,14.029,NAVIGATING: Moving to goal
2026-05-20T14:46:18.875055,450.46,-251.617,166.959,-0.5903,-33.82,7,13.733,NAVIGATING: Moving to goal
2026-05-20T14:46:19.375837,450.96,-251.314,166.881,-0.5921,-33.92,7,13.447,NAVIGATING: Moving to goal
2026-05-20T14:46:19.920099,451.51,-251.024,166.817,-0.5964,-34.17,7,13.181,NAVIGATING: Moving to goal
2026-05-20T14:46:20.439818,452.03,-250.737,166.748,-0.6068,-34.77,7,12.916,NAVIGATING: Moving to goal
2026-05-20T14:46:20.947669,452.53,-250.438,166.686,-0.6211,-35.58,7,12.648,NAVIGATING: Moving to goal
2026-05-20T14:46:21.451114,453.04,-250.152,166.621,-0.6393,-36.63,7,12.389,NAVIGATING: Moving to goal
2026-05-20T14:46:21.954644,453.54,-249.858,166.563,-0.6584,-37.72,7,12.131,NAVIGATING: Moving to goal
2026-05-20T14:46:22.462545,454.05,-249.567,166.498,-0.6755,-38.7,7,11.873,NAVIGATING: Moving to goal
2026-05-20T14:46:22.972806,454.56,-249.242,166.434,-0.689,-39.48,7,11.591,NAVIGATING: Moving to goal
2026-05-20T14:46:23.475187,455.06,-248.947,166.366,-0.6995,-40.08,7,11.331,NAVIGATING: Moving to goal
2026-05-20T14:46:23.988303,455.57,-248.631,166.296,-0.7078,-40.55,7,11.057,NAVIGATING: Moving to goal
2026-05-20T14:46:24.500032,456.09,-248.335,166.222,-0.7165,-41.05,7,10.797,NAVIGATING: Moving to goal
2026-05-20T14:46:25.029523,456.61,-248.024,166.147,-0.7296,-41.8,7,10.528,NAVIGATING: Moving to goal
2026-05-20T14:46:25.537730,457.12,-247.725,166.07,-0.7471,-42.8,7,10.269,NAVIGATING: Moving to goal
2026-05-20T14:46:26.054099,457.64,-247.394,165.997,-0.7682,-44.01,7,9.995,NAVIGATING: Moving to goal
2026-05-20T14:46:26.576646,458.16,-247.085,165.925,-0.791,-45.32,7,9.739,NAVIGATING: Moving to goal
2026-05-20T14:46:27.081200,458.67,-246.774,165.859,-0.8145,-46.67,7,9.491,NAVIGATING: Moving to goal
2026-05-20T14:46:27.586255,459.17,-246.485,165.786,-0.8385,-48.04,7,9.255,NAVIGATING: Moving to goal
2026-05-20T14:46:28.092150,459.68,-246.174,165.703,-0.8611,-49.34,7,9.001,NAVIGATING: Moving to goal
2026-05-20T14:46:28.595425,460.18,-245.909,165.62,-0.8774,-50.27,7,8.779,NAVIGATING: Moving to goal
2026-05-20T14:46:29.108531,460.69,-245.605,165.519,-0.8931,-51.17,7,8.523,NAVIGATING: Moving to goal
2026-05-20T14:46:29.621973,461.21,-245.34,165.427,-0.907,-51.96,7,8.3,NAVIGATING: Moving to goal
2026-05-20T14:46:30.122727,461.71,-245.053,165.331,-0.9239,-52.94,7,8.065,NAVIGATING: Moving to goal
2026-05-20T14:46:30.629609,462.21,-244.782,165.234,-0.9433,-54.04,7,7.843,NAVIGATING: Moving to goal
2026-05-20T14:46:31.145030,462.73,-244.488,165.127,-0.9664,-55.37,7,7.605,NAVIGATING: Moving to goal
2026-05-20T14:46:31.659812,463.25,-244.197,165.015,-0.9914,-56.8,7,7.37,NAVIGATING: Moving to goal
2026-05-20T14:46:32.169788,463.76,-243.897,164.894,-1.0191,-58.39,7,7.128,NAVIGATING: Moving to goal
2026-05-20T14:46:32.670928,464.26,-243.619,164.778,-1.0454,-59.89,7,6.907,NAVIGATING: Moving to goal
2026-05-20T14:46:33.186039,464.77,-243.319,164.644,-1.0756,-61.63,7,6.667,NAVIGATING: Moving to goal
2026-05-20T14:46:33.688133,465.27,-243.033,164.513,-1.1043,-63.27,7,6.442,NAVIGATING: Moving to goal
2026-05-20T14:46:34.236980,465.82,-242.748,164.372,-1.1344,-64.99,7,6.216,NAVIGATING: Moving to goal
2026-05-20T14:46:34.752276,466.34,-242.445,164.223,-1.1653,-66.77,7,5.986,NAVIGATING: Moving to goal
2026-05-20T14:46:35.253455,466.84,-242.159,164.067,-1.1967,-68.57,7,5.763,NAVIGATING: Moving to goal
2026-05-20T14:46:35.800763,467.39,-241.864,163.908,-1.2273,-70.32,7,5.547,NAVIGATING: Moving to goal
2026-05-20T14:46:36.310529,467.9,-241.593,163.745,-1.2581,-72.08,7,5.341,NAVIGATING: Moving to goal
2026-05-20T14:46:36.812556,468.4,-241.32,163.582,-1.2875,-73.77,7,5.147,NAVIGATING: Moving to goal
2026-05-20T14:46:37.327200,468.91,-241.056,163.406,-1.3187,-75.56,7,4.952,NAVIGATING: Moving to goal
2026-05-20T14:46:37.868801,469.45,-240.774,163.218,-1.3502,-77.36,7,4.759,NAVIGATING: Moving to goal
2026-05-20T14:46:38.377125,469.96,-240.512,163.022,-1.3845,-79.32,7,4.574,NAVIGATING: Moving to goal
2026-05-20T14:46:38.892656,470.48,-240.253,162.831,-1.4209,-81.41,7,4.41,NAVIGATING: Moving to goal
2026-05-20T14:46:39.396000,470.98,-240.008,162.629,-1.4632,-83.84,7,4.251,NAVIGATING: Moving to goal
2026-05-20T14:46:39.898650,471.48,-239.782,162.445,-1.5027,-86.1,7,4.122,NAVIGATING: Moving to goal
2026-05-20T14:46:40.398683,471.98,-239.572,162.251,-1.5456,-88.55,7,3.996,NAVIGATING: Moving to goal
2026-05-20T14:46:40.917159,472.5,-239.368,162.062,-1.5869,-90.92,7,3.889,NAVIGATING: Moving to goal
2026-05-20T14:46:41.422862,473.01,-239.169,161.851,-1.6339,-93.62,7,3.778,NAVIGATING: Moving to goal
2026-05-20T14:46:41.927761,473.51,-238.978,161.65,-1.6819,-96.37,7,3.691,NAVIGATING: Moving to goal
2026-05-20T14:46:42.439643,474.02,-238.8,161.443,-1.7362,-99.48,7,3.61,NAVIGATING: Moving to goal
2026-05-20T14:46:42.944650,474.53,-238.628,161.243,-1.7898,-102.55,7,3.55,NAVIGATING: Moving to goal
2026-05-20T14:46:43.452494,475.04,-238.461,161.026,-1.8503,-106.02,7,3.494,NAVIGATING: Moving to goal
2026-05-20T14:46:43.988732,475.57,-238.278,160.79,-1.9138,-109.65,7,3.457,NAVIGATING: Moving to goal
2026-05-20T14:46:44.507084,476.09,-238.137,160.581,-1.9713,-112.95,7,3.43,NAVIGATING: Moving to goal
2026-05-20T14:46:45.011350,476.6,-237.991,160.361,-2.0297,-116.29,7,3.418,NAVIGATING: Moving to goal
2026-05-20T14:46:45.526984,477.11,-237.873,160.151,-2.0873,-119.6,7,3.408,NAVIGATING: Moving to goal
2026-05-20T14:46:46.059020,477.64,-237.74,159.915,-2.1545,-123.45,7,3.417,NAVIGATING: Moving to goal
2026-05-20T14:46:46.567775,478.15,-237.635,159.708,-2.2195,-127.17,7,3.432,NAVIGATING: Moving to goal
2026-05-20T14:46:47.078000,478.66,-237.527,159.496,-2.2873,-131.06,7,3.463,NAVIGATING: Moving to goal
2026-05-20T14:46:47.585577,479.17,-237.437,159.296,-2.3561,-134.99,7,3.496,NAVIGATING: Moving to goal
2026-05-20T14:46:48.090729,479.68,-237.347,159.09,-2.4282,-139.13,7,3.541,NAVIGATING: Moving to goal
2026-05-20T14:46:48.599990,480.19,-237.28,158.905,-2.4992,-143.19,7,3.579,NAVIGATING: Moving to goal
2026-05-20T14:46:49.118772,480.7,-237.227,158.718,-2.5711,-147.32,7,3.614,NAVIGATING: Moving to goal
2026-05-20T14:46:49.633000,481.22,-237.199,158.539,-2.6407,-151.3,7,3.634,NAVIGATING: Moving to goal
2026-05-20T14:46:50.134281,481.72,-237.189,158.374,-2.7058,-155.03,7,3.643,NAVIGATING: Moving to goal
2026-05-20T14:46:50.642813,482.23,-237.198,158.217,-2.7683,-158.61,7,3.641,NAVIGATING: Moving to goal
2026-05-20T14:46:51.143542,482.73,-237.223,158.063,-2.831,-162.2,7,3.63,NAVIGATING: Moving to goal
2026-05-20T14:46:51.651553,483.24,-237.265,157.908,-2.8967,-165.97,7,3.609,NAVIGATING: Moving to goal
2026-05-20T14:46:52.168634,483.75,-237.322,157.764,-2.9619,-169.7,7,3.578,NAVIGATING: Moving to goal
2026-05-20T14:46:52.718253,484.3,-237.39,157.637,-3.0221,-173.16,7,3.538,NAVIGATING: Moving to goal
2026-05-20T14:46:53.230622,484.82,-237.48,157.518,-3.0788,-176.4,7,3.481,NAVIGATING: Moving to goal
2026-05-20T14:46:53.732366,485.32,-237.584,157.412,-3.1317,-179.43,7,3.412,NAVIGATING: Moving to goal
2026-05-20T14:46:54.237820,485.82,-237.706,157.313,3.0996,177.59,7,3.329,NAVIGATING: Moving to goal
2026-05-20T14:46:54.755581,486.34,-237.846,157.222,3.0471,174.58,7,3.232,NAVIGATING: Moving to goal
2026-05-20T14:46:55.273300,486.86,-238.012,157.139,2.9917,171.41,7,3.113,NAVIGATING: Moving to goal
2026-05-20T14:46:55.779567,487.36,-238.167,157.078,2.9429,168.61,7,3.0,NAVIGATING: Moving to goal
2026-05-20T14:46:56.310569,487.9,-238.348,157.027,2.8907,165.62,7,2.867,NAVIGATING: Moving to goal
2026-05-20T14:46:56.821680,488.41,-238.524,156.995,2.8405,162.75,7,2.733,NAVIGATING: Moving to goal
2026-05-20T14:46:57.327528,488.91,-238.711,156.976,2.7897,159.84,7,2.587,NAVIGATING: Moving to goal
2026-05-20T14:46:57.834644,489.42,-238.872,156.975,2.7423,157.12,7,2.458,NAVIGATING: Moving to goal
2026-05-20T14:46:58.350541,489.94,-239.049,156.986,2.6924,154.26,7,2.312,NAVIGATING: Moving to goal
2026-05-20T14:46:58.867995,490.45,-239.209,157.015,2.6429,151.43,7,2.172,NAVIGATING: Moving to goal
2026-05-20T14:46:59.381850,490.97,-239.372,157.058,2.5939,148.62,7,2.023,NAVIGATING: Moving to goal
2026-05-20T14:46:59.929944,491.52,-239.526,157.124,2.5419,145.64,7,1.867,GOAL_REACHED: Target reached successfully
2026-05-20T14:47:00.398799,491.98,-239.669,157.197,2.4949,142.94,7,1.715,GOAL_REACHED: Target reached successfully
2026-05-20T14:47:02.401393,493.99,-239.669,157.197,2.4949,142.94,8,24.2,GOAL_REACHED: Target reached successfully
2026-05-20T14:47:02.407513,493.99,-240.095,157.594,2.3291,133.45,8,24.426,NAVIGATING: Moving to goal
2026-05-20T14:47:02.960384,494.55,-240.251,157.804,2.2592,129.44,8,24.485,NAVIGATING: Moving to goal
2026-05-20T14:47:03.460569,495.05,-240.333,157.939,2.2029,126.22,8,24.509,NAVIGATING: Moving to goal
2026-05-20T14:47:03.966855,495.55,-240.394,158.073,2.1333,122.23,8,24.514,NAVIGATING: Moving to goal
2026-05-20T14:47:04.476175,496.06,-240.44,158.192,2.062,118.14,8,24.512,NAVIGATING: Moving to goal
2026-05-20T14:47:04.978228,496.56,-240.465,158.307,1.9861,113.8,8,24.491,NAVIGATING: Moving to goal
2026-05-20T14:47:05.483837,497.07,-240.48,158.416,1.908,109.32,8,24.466,NAVIGATING: Moving to goal
2026-05-20T14:47:05.988638,497.57,-240.469,158.533,1.8236,104.49,8,24.413,NAVIGATING: Moving to goal
2026-05-20T14:47:06.496157,498.08,-240.449,158.648,1.737,99.52,8,24.353,NAVIGATING: Moving to goal
2026-05-20T14:47:07.014658,498.6,-240.401,158.761,1.6486,94.46,8,24.268,NAVIGATING: Moving to goal
2026-05-20T14:47:07.514852,499.1,-240.352,158.861,1.5671,89.79,8,24.186,NAVIGATING: Moving to goal
2026-05-20T14:47:08.017566,499.6,-240.273,158.963,1.4794,84.77,8,24.077,NAVIGATING: Moving to goal
2026-05-20T14:47:08.522192,500.11,-240.191,159.058,1.3925,79.78,8,23.967,NAVIGATING: Moving to goal
2026-05-20T14:47:09.037334,500.62,-240.079,159.15,1.2996,74.46,8,23.83,NAVIGATING: Moving to goal
2026-05-20T14:47:09.540887,501.13,-239.976,159.224,1.2174,69.75,8,23.707,NAVIGATING: Moving to goal
2026-05-20T14:47:10.043788,501.63,-239.862,159.288,1.1368,65.13,8,23.578,NAVIGATING: Moving to goal
2026-05-20T14:47:10.561153,502.15,-239.733,159.351,1.0508,60.21,8,23.436,NAVIGATING: Moving to goal
2026-05-20T14:47:11.116101,502.7,-239.582,159.407,0.9655,55.32,8,23.274,NAVIGATING: Moving to goal
2026-05-20T14:47:11.629164,503.21,-239.424,159.459,0.8854,50.73,8,23.108,NAVIGATING: Moving to goal
2026-05-20T14:47:12.136682,503.72,-239.253,159.509,0.8114,46.49,8,22.93,NAVIGATING: Moving to goal
2026-05-20T14:47:12.679157,504.26,-239.063,159.563,0.739,42.34,8,22.734,NAVIGATING: Moving to goal
2026-05-20T14:47:13.191341,504.78,-238.856,159.619,0.6706,38.42,8,22.519,NAVIGATING: Moving to goal
2026-05-20T14:47:13.694750,505.28,-238.638,159.684,0.6094,34.92,8,22.292,NAVIGATING: Moving to goal
2026-05-20T14:47:14.195036,505.78,-238.428,159.75,0.5571,31.92,8,22.073,NAVIGATING: Moving to goal
2026-05-20T14:47:14.716581,506.3,-238.186,159.83,0.5062,29.01,8,21.818,NAVIGATING: Moving to goal
2026-05-20T14:47:15.231669,506.82,-237.939,159.915,0.4619,26.47,8,21.557,NAVIGATING: Moving to goal
2026-05-20T14:47:15.746674,507.33,-237.675,160.003,0.4204,24.09,8,21.279,NAVIGATING: Moving to goal
2026-05-20T14:47:16.263847,507.85,-237.411,160.092,0.386,22.12,8,21.001,NAVIGATING: Moving to goal
2026-05-20T14:47:16.769645,508.35,-237.118,160.187,0.3567,20.44,8,20.692,NAVIGATING: Moving to goal
2026-05-20T14:47:17.333724,508.92,-236.839,160.279,0.3355,19.22,8,20.399,NAVIGATING: Moving to goal
2026-05-20T14:47:17.843162,509.43,-236.567,160.365,0.3198,18.32,8,20.114,NAVIGATING: Moving to goal
2026-05-20T14:47:18.356503,509.94,-236.291,160.452,0.3071,17.6,8,19.825,NAVIGATING: Moving to goal
2026-05-20T14:47:18.874477,510.46,-235.997,160.541,0.2965,16.99,8,19.519,NAVIGATING: Moving to goal
2026-05-20T14:47:19.392241,510.98,-235.706,160.628,0.2882,16.51,8,19.215,NAVIGATING: Moving to goal
2026-05-20T14:47:19.896575,511.48,-235.408,160.714,0.2814,16.12,8,18.906,NAVIGATING: Moving to goal
2026-05-20T14:47:20.431134,512.02,-235.114,160.799,0.2767,15.85,8,18.601,NAVIGATING: Moving to goal
2026-05-20T14:47:20.946321,512.53,-234.831,160.881,0.2787,15.97,8,18.307,NAVIGATING: Moving to goal
2026-05-20T14:47:21.461228,513.05,-234.537,160.969,0.2875,16.47,8,18.002,NAVIGATING: Moving to goal
2026-05-20T14:47:21.979389,513.56,-234.236,161.057,0.2982,17.09,8,17.689,NAVIGATING: Moving to goal
2026-05-20T14:47:22.480611,514.07,-233.96,161.138,0.3061,17.54,8,17.402,NAVIGATING: Moving to goal
2026-05-20T14:47:22.994213,514.58,-233.66,161.226,0.3126,17.91,8,17.091,NAVIGATING: Moving to goal
2026-05-20T14:47:23.494617,515.08,-233.382,161.306,0.3173,18.18,8,16.802,NAVIGATING: Moving to goal
2026-05-20T14:47:23.997243,515.58,-233.075,161.391,0.3211,18.4,8,16.485,NAVIGATING: Moving to goal
2026-05-20T14:47:24.533999,516.12,-232.789,161.47,0.3238,18.55,8,16.19,NAVIGATING: Moving to goal
2026-05-20T14:47:25.237402,516.82,-232.672,161.501,0.3246,18.6,8,16.07,NAVIGATING: Moving to goal
2026-05-20T14:47:25.750241,517.34,-232.434,161.563,0.3259,18.67,8,15.826,NAVIGATING: Moving to goal
2026-05-20T14:47:26.270009,517.86,-232.176,161.63,0.327,18.74,8,15.562,NAVIGATING: Moving to goal
2026-05-20T14:47:26.821592,518.41,-231.888,161.703,0.3279,18.78,8,15.267,NAVIGATING: Moving to goal
2026-05-20T14:47:27.396666,518.98,-231.604,161.775,0.3285,18.82,8,14.977,NAVIGATING: Moving to goal
2026-05-20T14:47:27.901141,519.49,-231.317,161.847,0.3288,18.84,8,14.684,NAVIGATING: Moving to goal
2026-05-20T14:47:28.406532,519.99,-231.076,161.907,0.3291,18.86,8,14.438,NAVIGATING: Moving to goal
2026-05-20T14:47:28.908236,520.49,-230.831,161.967,0.3292,18.86,8,14.188,NAVIGATING: Moving to goal
2026-05-20T14:47:29.422462,521.01,-230.596,162.025,0.3293,18.87,8,13.949,NAVIGATING: Moving to goal
2026-05-20T14:47:29.937172,521.52,-230.324,162.094,0.3296,18.89,8,13.672,NAVIGATING: Moving to goal
2026-05-20T14:47:30.448595,522.03,-230.091,162.154,0.3299,18.9,8,13.434,NAVIGATING: Moving to goal
2026-05-20T14:47:30.965190,522.55,-229.845,162.219,0.3302,18.92,8,13.181,NAVIGATING: Moving to goal
2026-05-20T14:47:31.495971,523.08,-229.591,162.288,0.3306,18.94,8,12.921,NAVIGATING: Moving to goal
2026-05-20T14:47:32.004704,523.59,-229.34,162.356,0.3311,18.97,8,12.663,NAVIGATING: Moving to goal
2026-05-20T14:47:32.525059,524.11,-229.108,162.421,0.3314,18.99,8,12.425,NAVIGATING: Moving to goal
2026-05-20T14:47:33.030564,524.62,-228.867,162.488,0.3321,19.03,8,12.177,NAVIGATING: Moving to goal
2026-05-20T14:47:33.533376,525.12,-228.636,162.553,0.3359,19.24,8,11.94,NAVIGATING: Moving to goal
2026-05-20T14:47:34.037303,525.62,-228.445,162.608,0.3416,19.57,8,11.743,NAVIGATING: Moving to goal
2026-05-20T14:47:34.576312,526.16,-228.221,162.672,0.3488,19.99,8,11.512,NAVIGATING: Moving to goal
2026-05-20T14:47:35.077515,526.66,-228.023,162.73,0.3541,20.29,8,11.308,NAVIGATING: Moving to goal
2026-05-20T14:47:35.610108,527.2,-227.803,162.794,0.3591,20.58,8,11.081,NAVIGATING: Moving to goal
2026-05-20T14:47:36.116099,527.7,-227.565,162.863,0.3636,20.83,8,10.836,NAVIGATING: Moving to goal
2026-05-20T14:47:36.690953,528.28,-227.323,162.934,0.3673,21.05,8,10.586,NAVIGATING: Moving to goal
2026-05-20T14:47:37.226491,528.81,-227.058,163.013,0.3707,21.24,8,10.313,NAVIGATING: Moving to goal
2026-05-20T14:47:37.749860,529.34,-226.826,163.082,0.3732,21.38,8,10.073,NAVIGATING: Moving to goal
2026-05-20T14:47:38.252465,529.84,-226.624,163.142,0.375,21.49,8,9.865,NAVIGATING: Moving to goal
2026-05-20T14:47:38.770440,530.36,-226.377,163.217,0.377,21.6,8,9.61,NAVIGATING: Moving to goal
2026-05-20T14:47:39.272032,530.86,-226.144,163.289,0.3786,21.69,8,9.369,NAVIGATING: Moving to goal
2026-05-20T14:47:39.786158,531.37,-225.931,163.355,0.3799,21.77,8,9.149,NAVIGATING: Moving to goal
2026-05-20T14:47:40.308406,531.89,-225.67,163.436,0.3812,21.84,8,8.879,NAVIGATING: Moving to goal
2026-05-20T14:47:40.827409,532.41,-225.441,163.509,0.3831,21.95,8,8.641,NAVIGATING: Moving to goal
2026-05-20T14:47:41.336438,532.92,-225.222,163.58,0.3883,22.25,8,8.414,NAVIGATING: Moving to goal
2026-05-20T14:47:41.890467,533.48,-224.955,163.66,0.3981,22.81,8,8.14,NAVIGATING: Moving to goal
2026-05-20T14:47:42.399569,533.98,-224.712,163.731,0.4071,23.33,8,7.891,NAVIGATING: Moving to goal
2026-05-20T14:47:42.923038,534.51,-224.474,163.794,0.4136,23.7,8,7.651,NAVIGATING: Moving to goal
2026-05-20T14:47:43.425145,535.01,-224.244,163.855,0.4187,23.99,8,7.419,NAVIGATING: Moving to goal
2026-05-20T14:47:43.937096,535.52,-223.996,163.914,0.4228,24.22,8,7.173,NAVIGATING: Moving to goal
2026-05-20T14:47:44.454273,536.04,-223.763,163.97,0.4291,24.59,8,6.943,NAVIGATING: Moving to goal
2026-05-20T14:47:44.997060,536.58,-223.494,164.031,0.4401,25.22,8,6.679,NAVIGATING: Moving to goal
2026-05-20T14:47:45.568742,537.15,-223.214,164.096,0.456,26.13,8,6.405,NAVIGATING: Moving to goal
2026-05-20T14:47:46.147692,537.73,-222.931,164.157,0.4747,27.2,8,6.131,NAVIGATING: Moving to goal
2026-05-20T14:47:46.696975,538.28,-222.688,164.209,0.492,28.19,8,5.898,NAVIGATING: Moving to goal
2026-05-20T14:47:47.269019,538.85,-222.403,164.27,0.5098,29.21,8,5.626,NAVIGATING: Moving to goal
2026-05-20T14:47:47.792649,539.38,-222.137,164.331,0.5239,30.02,8,5.372,NAVIGATING: Moving to goal
2026-05-20T14:47:48.309482,539.89,-221.9,164.389,0.5381,30.83,8,5.144,NAVIGATING: Moving to goal
2026-05-20T14:47:48.817189,540.4,-221.659,164.452,0.5551,31.81,8,4.912,NAVIGATING: Moving to goal
2026-05-20T14:47:49.335295,540.92,-221.434,164.516,0.5735,32.86,8,4.694,NAVIGATING: Moving to goal
2026-05-20T14:47:49.894637,541.48,-221.172,164.593,0.5969,34.2,8,4.44,NAVIGATING: Moving to goal
2026-05-20T14:47:50.395580,541.98,-220.935,164.668,0.6197,35.51,8,4.211,NAVIGATING: Moving to goal
2026-05-20T14:47:50.902223,542.49,-220.703,164.731,0.6414,36.75,8,3.994,NAVIGATING: Moving to goal
2026-05-20T14:47:51.405064,542.99,-220.469,164.799,0.6645,38.07,8,3.775,NAVIGATING: Moving to goal
2026-05-20T14:47:51.906861,543.49,-220.24,164.858,0.6864,39.33,8,3.569,NAVIGATING: Moving to goal
2026-05-20T14:47:52.409806,544.0,-220.004,164.925,0.7104,40.7,8,3.357,NAVIGATING: Moving to goal
2026-05-20T14:47:52.910385,544.5,-219.767,164.985,0.7334,42.02,8,3.154,NAVIGATING: Moving to goal
2026-05-20T14:47:53.418147,545.0,-219.528,165.054,0.7581,43.44,8,2.95,NAVIGATING: Moving to goal
2026-05-20T14:47:53.931313,545.52,-219.284,165.132,0.784,44.92,8,2.743,NAVIGATING: Moving to goal
2026-05-20T14:47:54.433808,546.02,-219.061,165.212,0.809,46.35,8,2.554,NAVIGATING: Moving to goal
2026-05-20T14:47:54.976183,546.56,-218.802,165.311,0.8393,48.09,8,2.339,NAVIGATING: Moving to goal
2026-05-20T14:47:55.480128,547.07,-218.585,165.4,0.8688,49.78,8,2.164,NAVIGATING: Moving to goal
2026-05-20T14:47:55.987198,547.57,-218.38,165.487,0.899,51.51,8,2.009,NAVIGATING: Moving to goal
2026-05-20T14:47:56.398861,547.98,-218.199,165.568,0.9296,53.26,8,1.878,GOAL_REACHED: Target reached successfully
2026-05-20T14:47:58.403380,549.99,-218.199,165.568,0.9296,53.26,9,19.619,GOAL_REACHED: Target reached successfully
2026-05-20T14:47:58.411030,550.0,-217.524,165.886,1.0653,61.04,9,19.14,NAVIGATING: Moving to goal
2026-05-20T14:47:58.924538,550.51,-217.222,166.04,1.129,64.69,9,18.935,NAVIGATING: Moving to goal
2026-05-20T14:47:59.453166,551.04,-217.04,166.12,1.145,65.6,9,18.809,NAVIGATING: Moving to goal
2026-05-20T14:47:59.959339,551.54,-216.84,166.191,1.138,65.2,9,18.663,NAVIGATING: Moving to goal
2026-05-20T14:48:00.489498,552.07,-216.65,166.252,1.1126,63.75,9,18.522,NAVIGATING: Moving to goal
2026-05-20T14:48:01.006449,552.59,-216.456,166.301,1.0721,61.43,9,18.374,NAVIGATING: Moving to goal
2026-05-20T14:48:01.543647,553.13,-216.283,166.342,1.0251,58.73,9,18.242,NAVIGATING: Moving to goal
2026-05-20T14:48:02.049318,553.63,-216.116,166.377,0.9723,55.71,9,18.112,NAVIGATING: Moving to goal
2026-05-20T14:48:02.576330,554.16,-215.951,166.409,0.9125,52.28,9,17.983,NAVIGATING: Moving to goal
2026-05-20T14:48:03.128521,554.71,-215.774,166.439,0.843,48.3,9,17.844,NAVIGATING: Moving to goal
2026-05-20T14:48:03.634668,555.22,-215.624,166.463,0.7782,44.59,9,17.726,NAVIGATING: Moving to goal
2026-05-20T14:48:04.148587,555.73,-215.468,166.485,0.707,40.51,9,17.602,NAVIGATING: Moving to goal
2026-05-20T14:48:04.673264,556.26,-215.329,166.503,0.6392,36.62,9,17.491,NAVIGATING: Moving to goal
2026-05-20T14:48:05.226633,556.81,-215.178,166.522,0.5611,32.15,9,17.37,NAVIGATING: Moving to goal
2026-05-20T14:48:05.776417,557.36,-215.053,166.537,0.4934,28.27,9,17.271,NAVIGATING: Moving to goal
2026-05-20T14:48:06.347443,557.93,-214.914,166.554,0.4142,23.73,9,17.161,NAVIGATING: Moving to goal
2026-05-20T14:48:06.919634,558.5,-214.781,166.57,0.3362,19.26,9,17.056,NAVIGATING: Moving to goal
2026-05-20T14:48:07.492598,559.08,-214.653,166.586,0.2563,14.69,9,16.956,NAVIGATING: Moving to goal
2026-05-20T14:48:08.057324,559.64,-214.527,166.603,0.1781,10.2,9,16.857,NAVIGATING: Moving to goal
2026-05-20T14:48:08.564078,560.15,-214.404,166.621,0.1054,6.04,9,16.763,NAVIGATING: Moving to goal
2026-05-20T14:48:09.073481,560.66,-214.274,166.64,0.0351,2.01,9,16.664,NAVIGATING: Moving to goal
2026-05-20T14:48:09.617081,561.2,-214.145,166.658,-0.03,-1.72,9,16.565,NAVIGATING: Moving to goal
2026-05-20T14:48:10.130361,561.72,-214.003,166.676,-0.0914,-5.24,9,16.456,NAVIGATING: Moving to goal
2026-05-20T14:48:10.638766,562.22,-213.864,166.691,-0.1462,-8.38,9,16.349,NAVIGATING: Moving to goal
2026-05-20T14:48:11.199501,562.78,-213.695,166.705,-0.208,-11.91,9,16.217,NAVIGATING: Moving to goal
2026-05-20T14:48:11.710030,563.3,-213.522,166.713,-0.2634,-15.09,9,16.078,NAVIGATING: Moving to goal
2026-05-20T14:48:12.251396,563.84,-213.337,166.715,-0.3151,-18.06,9,15.927,NAVIGATING: Moving to goal
2026-05-20T14:48:12.755982,564.34,-213.155,166.711,-0.3612,-20.7,9,15.775,NAVIGATING: Moving to goal
2026-05-20T14:48:13.290663,564.88,-212.955,166.699,-0.4083,-23.4,9,15.606,NAVIGATING: Moving to goal
2026-05-20T14:48:13.839651,565.42,-212.728,166.677,-0.4542,-26.02,9,15.409,NAVIGATING: Moving to goal
2026-05-20T14:48:14.386990,565.97,-212.497,166.644,-0.4953,-28.38,9,15.203,NAVIGATING: Moving to goal
2026-05-20T14:48:14.903481,566.49,-212.287,166.608,-0.5289,-30.3,9,15.012,NAVIGATING: Moving to goal
2026-05-20T14:48:15.425170,567.01,-212.044,166.557,-0.5653,-32.39,9,14.787,NAVIGATING: Moving to goal
2026-05-20T14:48:15.938978,567.52,-211.83,166.507,-0.5947,-34.07,9,14.587,NAVIGATING: Moving to goal
2026-05-20T14:48:16.443171,568.03,-211.603,166.449,-0.6208,-35.57,9,14.372,NAVIGATING: Moving to goal
2026-05-20T14:48:16.945316,568.53,-211.393,166.399,-0.6389,-36.61,9,14.176,NAVIGATING: Moving to goal
2026-05-20T14:48:17.517981,569.1,-211.129,166.331,-0.6576,-37.68,9,13.927,NAVIGATING: Moving to goal
2026-05-20T14:48:18.080217,569.67,-210.85,166.264,-0.672,-38.5,9,13.668,NAVIGATING: Moving to goal
2026-05-20T14:48:18.639628,570.22,-210.559,166.189,-0.6838,-39.18,9,13.395,NAVIGATING: Moving to goal
2026-05-20T14:48:19.205266,570.79,-210.275,166.116,-0.6926,-39.68,9,13.131,NAVIGATING: Moving to goal
2026-05-20T14:48:19.720172,571.31,-210.019,166.04,-0.7,-40.1,9,12.887,NAVIGATING: Moving to goal
2026-05-20T14:48:20.276516,571.86,-209.761,165.955,-0.7068,-40.5,9,12.636,NAVIGATING: Moving to goal
2026-05-20T14:48:20.783980,572.37,-209.522,165.869,-0.7126,-40.83,9,12.401,NAVIGATING: Moving to goal
2026-05-20T14:48:21.286016,572.87,-209.288,165.777,-0.718,-41.14,9,12.165,NAVIGATING: Moving to goal
2026-05-20T14:48:21.816376,573.4,-209.051,165.679,-0.7229,-41.42,9,11.923,NAVIGATING: Moving to goal
2026-05-20T14:48:22.361854,573.95,-208.796,165.566,-0.7277,-41.7,9,11.66,NAVIGATING: Moving to goal
2026-05-20T14:48:22.876622,574.46,-208.575,165.464,-0.7315,-41.91,9,11.428,NAVIGATING: Moving to goal
2026-05-20T14:48:23.421297,575.01,-208.331,165.346,-0.7354,-42.14,9,11.17,NAVIGATING: Moving to goal
2026-05-20T14:48:23.936080,575.52,-208.098,165.229,-0.7387,-42.32,9,10.921,NAVIGATING: Moving to goal
2026-05-20T14:48:24.440106,576.03,-207.903,165.13,-0.7411,-42.46,9,10.712,NAVIGATING: Moving to goal
2026-05-20T14:48:25.007378,576.59,-207.644,165.02,-0.7417,-42.49,9,10.451,NAVIGATING: Moving to goal
2026-05-20T14:48:25.513933,577.1,-207.395,164.917,-0.7417,-42.5,9,10.203,NAVIGATING: Moving to goal
2026-05-20T14:48:26.025194,577.61,-207.133,164.827,-0.7403,-42.41,9,9.957,NAVIGATING: Moving to goal
2026-05-20T14:48:26.565544,578.15,-206.887,164.746,-0.7386,-42.32,9,9.728,NAVIGATING: Moving to goal
2026-05-20T14:48:27.071850,578.66,-206.638,164.675,-0.7377,-42.27,9,9.508,NAVIGATING: Moving to goal
2026-05-20T14:48:27.613726,579.2,-206.401,164.602,-0.7419,-42.51,9,9.295,NAVIGATING: Moving to goal
2026-05-20T14:48:28.163827,579.75,-206.114,164.507,-0.7533,-43.16,9,9.036,NAVIGATING: Moving to goal
2026-05-20T14:48:28.723523,580.31,-205.844,164.412,-0.7691,-44.07,9,8.789,NAVIGATING: Moving to goal
2026-05-20T14:48:29.279384,580.86,-205.584,164.313,-0.7884,-45.17,9,8.549,NAVIGATING: Moving to goal
2026-05-20T14:48:29.798538,581.38,-205.353,164.223,-0.8078,-46.28,9,8.335,NAVIGATING: Moving to goal
2026-05-20T14:48:30.313662,581.9,-205.126,164.128,-0.8291,-47.5,9,8.123,NAVIGATING: Moving to goal
2026-05-20T14:48:30.818887,582.4,-204.908,164.045,-0.8489,-48.64,9,7.927,NAVIGATING: Moving to goal
2026-05-20T14:48:31.338836,582.92,-204.661,163.947,-0.873,-50.02,9,7.703,NAVIGATING: Moving to goal
2026-05-20T14:48:31.856885,583.44,-204.423,163.859,-0.8955,-51.31,9,7.497,NAVIGATING: Moving to goal
2026-05-20T14:48:32.358433,583.94,-204.206,163.772,-0.9176,-52.58,9,7.305,NAVIGATING: Moving to goal
2026-05-20T14:48:32.898104,584.48,-203.949,163.675,-0.9427,-54.02,9,7.087,NAVIGATING: Moving to goal
2026-05-20T14:48:33.450515,585.04,-203.682,163.564,-0.9706,-55.61,9,6.855,NAVIGATING: Moving to goal
2026-05-20T14:48:33.983724,585.57,-203.443,163.47,-0.9912,-56.79,9,6.656,NAVIGATING: Moving to goal
2026-05-20T14:48:34.505437,586.09,-203.183,163.357,-1.0138,-58.08,9,6.434,NAVIGATING: Moving to goal
2026-05-20T14:48:35.014187,586.6,-202.946,163.255,-1.0347,-59.29,9,6.238,NAVIGATING: Moving to goal
2026-05-20T14:48:35.521531,587.11,-202.724,163.153,-1.0561,-60.51,9,6.052,NAVIGATING: Moving to goal
2026-05-20T14:48:36.062045,587.65,-202.493,163.047,-1.0782,-61.78,9,5.865,NAVIGATING: Moving to goal
2026-05-20T14:48:36.574580,588.16,-202.238,162.919,-1.1049,-63.31,9,5.651,NAVIGATING: Moving to goal
2026-05-20T14:48:37.075546,588.66,-202.015,162.802,-1.1288,-64.68,9,5.467,NAVIGATING: Moving to goal
2026-05-20T14:48:37.588874,589.17,-201.784,162.67,-1.1552,-66.19,9,5.27,NAVIGATING: Moving to goal
2026-05-20T14:48:38.104598,589.69,-201.566,162.544,-1.1798,-67.6,9,5.089,NAVIGATING: Moving to goal
2026-05-20T14:48:38.614339,590.2,-201.338,162.402,-1.2065,-69.13,9,4.898,NAVIGATING: Moving to goal
2026-05-20T14:48:39.131848,590.72,-201.113,162.256,-1.2335,-70.68,9,4.709,NAVIGATING: Moving to goal
2026-05-20T14:48:39.659431,591.24,-200.899,162.106,-1.2604,-72.22,9,4.527,NAVIGATING: Moving to goal
2026-05-20T14:48:40.170042,591.76,-200.682,161.944,-1.2888,-73.84,9,4.34,NAVIGATING: Moving to goal
2026-05-20T14:48:40.701954,592.29,-200.47,161.78,-1.3163,-75.42,9,4.161,NAVIGATING: Moving to goal
2026-05-20T14:48:41.212613,592.8,-200.26,161.607,-1.3447,-77.04,9,3.982,NAVIGATING: Moving to goal
2026-05-20T14:48:41.751971,593.34,-200.06,161.439,-1.3722,-78.62,9,3.819,NAVIGATING: Moving to goal
2026-05-20T14:48:42.266638,593.85,-199.858,161.259,-1.4053,-80.52,9,3.656,NAVIGATING: Moving to goal
2026-05-20T14:48:42.772289,594.36,-199.67,161.092,-1.4381,-82.4,9,3.516,NAVIGATING: Moving to goal
2026-05-20T14:48:43.319151,594.9,-199.465,160.895,-1.4789,-84.73,9,3.365,NAVIGATING: Moving to goal
2026-05-20T14:48:43.853199,595.44,-199.295,160.733,-1.5132,-86.7,9,3.254,NAVIGATING: Moving to goal
2026-05-20T14:48:44.356717,595.94,-199.116,160.548,-1.5533,-89.0,9,3.138,NAVIGATING: Moving to goal
2026-05-20T14:48:44.870637,596.46,-198.959,160.388,-1.59,-91.1,9,3.054,NAVIGATING: Moving to goal
2026-05-20T14:48:45.374388,596.96,-198.815,160.23,-1.6303,-93.41,9,2.979,NAVIGATING: Moving to goal
2026-05-20T14:48:45.900021,597.49,-198.662,160.062,-1.6753,-95.99,9,2.914,NAVIGATING: Moving to goal
2026-05-20T14:48:46.472007,598.06,-198.503,159.87,-1.7295,-99.1,9,2.85,NAVIGATING: Moving to goal
2026-05-20T14:48:46.985847,598.57,-198.349,159.682,-1.7839,-102.21,9,2.806,NAVIGATING: Moving to goal
2026-05-20T14:48:47.500942,599.09,-198.215,159.511,-1.8368,-105.24,9,2.781,NAVIGATING: Moving to goal
2026-05-20T14:48:48.037961,599.62,-198.07,159.345,-1.89,-108.29,9,2.783,NAVIGATING: Moving to goal
2026-05-20T14:48:48.551321,600.14,-197.941,159.186,-1.9451,-111.45,9,2.795,NAVIGATING: Moving to goal
2026-05-20T14:48:49.052552,600.64,-197.801,159.021,-2.004,-114.82,9,2.826,NAVIGATING: Moving to goal
2026-05-20T14:48:49.565892,601.15,-197.679,158.863,-2.0637,-118.24,9,2.862,NAVIGATING: Moving to goal
2026-05-20T14:48:50.082227,601.67,-197.555,158.7,-2.1269,-121.86,9,2.91,NAVIGATING: Moving to goal
2026-05-20T14:48:50.587324,602.17,-197.455,158.557,-2.1843,-125.15,9,2.954,NAVIGATING: Moving to goal
2026-05-20T14:48:51.100552,602.69,-197.353,158.401,-2.2477,-128.79,9,3.008,NAVIGATING: Moving to goal
2026-05-20T14:48:51.609824,603.2,-197.26,158.246,-2.3132,-132.54,9,3.063,NAVIGATING: Moving to goal
2026-05-20T14:48:52.112011,603.7,-197.175,158.097,-2.3775,-136.22,9,3.119,NAVIGATING: Moving to goal
2026-05-20T14:48:52.621152,604.21,-197.103,157.951,-2.4437,-140.02,9,3.173,NAVIGATING: Moving to goal
2026-05-20T14:48:53.135944,604.72,-197.044,157.821,-2.5043,-143.49,9,3.221,NAVIGATING: Moving to goal
2026-05-20T14:48:53.693945,605.28,-196.989,157.68,-2.5704,-147.27,9,3.271,NAVIGATING: Moving to goal
2026-05-20T14:48:54.202214,605.79,-196.94,157.537,-2.6377,-151.13,9,3.32,NAVIGATING: Moving to goal
2026-05-20T14:48:54.718854,606.3,-196.902,157.406,-2.7005,-154.73,9,3.364,NAVIGATING: Moving to goal
2026-05-20T14:48:55.228495,606.81,-196.877,157.284,-2.7574,-157.99,9,3.399,NAVIGATING: Moving to goal
2026-05-20T14:48:55.763604,607.35,-196.863,157.164,-2.812,-161.12,9,3.427,NAVIGATING: Moving to goal
2026-05-20T14:48:56.266001,607.85,-196.862,157.027,-2.8743,-164.68,9,3.449,NAVIGATING: Moving to goal
2026-05-20T14:48:56.779378,608.36,-196.876,156.911,-2.9292,-167.83,9,3.457,NAVIGATING: Moving to goal
2026-05-20T14:48:57.292409,608.88,-196.905,156.808,-2.9809,-170.79,9,3.452,NAVIGATING: Moving to goal
2026-05-20T14:48:57.826799,609.41,-196.948,156.7,-3.0383,-174.08,9,3.437,NAVIGATING: Moving to goal
2026-05-20T14:48:58.350478,609.94,-197.011,156.596,-3.0972,-177.46,9,3.407,NAVIGATING: Moving to goal
2026-05-20T14:48:58.902247,610.49,-197.093,156.499,3.1291,179.28,9,3.36,NAVIGATING: Moving to goal
2026-05-20T14:48:59.458363,611.04,-197.201,156.409,3.0744,176.15,9,3.291,NAVIGATING: Moving to goal
2026-05-20T14:48:59.967661,611.55,-197.313,156.336,3.0261,173.38,9,3.215,NAVIGATING: Moving to goal
2026-05-20T14:49:00.509880,612.1,-197.447,156.27,2.9773,170.59,9,3.121,NAVIGATING: Moving to goal
2026-05-20T14:49:01.010125,612.6,-197.569,156.222,2.9365,168.25,9,3.034,NAVIGATING: Moving to goal
2026-05-20T14:49:01.559372,613.14,-197.727,156.176,2.8885,165.5,9,2.917,NAVIGATING: Moving to goal
2026-05-20T14:49:02.107855,613.69,-197.895,156.141,2.8401,162.73,9,2.792,NAVIGATING: Moving to goal
2026-05-20T14:49:02.638880,614.22,-198.043,156.12,2.799,160.37,9,2.679,NAVIGATING: Moving to goal
2026-05-20T14:49:03.149940,614.74,-198.209,156.106,2.7533,157.75,9,2.551,NAVIGATING: Moving to goal
2026-05-20T14:49:03.658421,615.24,-198.359,156.103,2.7124,155.41,9,2.434,NAVIGATING: Moving to goal
2026-05-20T14:49:04.171926,615.76,-198.502,156.108,2.6736,153.18,9,2.321,NAVIGATING: Moving to goal
2026-05-20T14:49:04.678472,616.26,-198.645,156.123,2.6336,150.9,9,2.205,NAVIGATING: Moving to goal
2026-05-20T14:49:05.178933,616.76,-198.805,156.15,2.589,148.34,9,2.071,NAVIGATING: Moving to goal
2026-05-20T14:49:05.682277,617.27,-198.951,156.188,2.5481,145.99,9,1.943,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:06.182469,617.77,-199.09,156.235,2.5091,143.76,9,1.817,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:06.398888,617.98,-199.156,156.261,2.4903,142.69,9,1.754,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:08.402538,619.99,-199.156,156.261,2.4903,142.69,10,19.137,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:08.410759,620.0,-199.609,156.535,2.3531,134.82,10,19.528,NAVIGATING: Moving to goal
2026-05-20T14:49:08.917347,620.5,-199.779,156.711,2.2847,130.9,10,19.664,NAVIGATING: Moving to goal
2026-05-20T14:49:09.431237,621.02,-199.86,156.82,2.2339,127.99,10,19.724,NAVIGATING: Moving to goal
2026-05-20T14:49:09.965611,621.55,-199.904,156.935,2.1746,124.6,10,19.749,NAVIGATING: Moving to goal
2026-05-20T14:49:10.466527,622.05,-199.933,157.045,2.1122,121.02,10,19.76,NAVIGATING: Moving to goal
2026-05-20T14:49:10.975469,622.56,-199.925,157.174,2.0369,116.71,10,19.732,NAVIGATING: Moving to goal
2026-05-20T14:49:11.481222,623.07,-199.906,157.29,1.9663,112.66,10,19.696,NAVIGATING: Moving to goal
2026-05-20T14:49:12.043836,623.63,-199.858,157.398,1.901,108.92,10,19.633,NAVIGATING: Moving to goal
2026-05-20T14:49:12.556606,624.14,-199.807,157.493,1.8421,105.55,10,19.57,NAVIGATING: Moving to goal
2026-05-20T14:49:13.056774,624.64,-199.74,157.585,1.7854,102.3,10,19.49,NAVIGATING: Moving to goal
2026-05-20T14:49:13.595540,625.18,-199.633,157.711,1.7051,97.7,10,19.368,NAVIGATING: Moving to goal
2026-05-20T14:49:14.100751,625.69,-199.511,157.827,1.6294,93.36,10,19.233,NAVIGATING: Moving to goal
2026-05-20T14:49:14.609349,626.19,-199.382,157.936,1.5543,89.05,10,19.092,NAVIGATING: Moving to goal
2026-05-20T14:49:15.122995,626.71,-199.254,158.025,1.4891,85.32,10,18.954,NAVIGATING: Moving to goal
2026-05-20T14:49:15.702985,627.29,-199.074,158.132,1.4035,80.41,10,18.763,NAVIGATING: Moving to goal
2026-05-20T14:49:16.217685,627.8,-198.913,158.21,1.3333,76.39,10,18.595,NAVIGATING: Moving to goal
2026-05-20T14:49:16.731206,628.32,-198.763,158.271,1.2718,72.87,10,18.44,NAVIGATING: Moving to goal
2026-05-20T14:49:17.239178,628.82,-198.603,158.327,1.2073,69.17,10,18.275,NAVIGATING: Moving to goal
2026-05-20T14:49:17.742152,629.33,-198.434,158.374,1.1426,65.46,10,18.102,NAVIGATING: Moving to goal
2026-05-20T14:49:18.246382,629.83,-198.232,158.421,1.0667,61.11,10,17.896,NAVIGATING: Moving to goal
2026-05-20T14:49:18.772324,630.36,-198.053,158.449,1.0022,57.42,10,17.716,NAVIGATING: Moving to goal
2026-05-20T14:49:19.305522,630.89,-197.863,158.475,0.9322,53.41,10,17.524,NAVIGATING: Moving to goal
2026-05-20T14:49:19.816045,631.4,-197.664,158.49,0.8603,49.29,10,17.324,NAVIGATING: Moving to goal
2026-05-20T14:49:20.336946,631.92,-197.488,158.502,0.7973,45.68,10,17.148,NAVIGATING: Moving to goal
2026-05-20T14:49:20.862710,632.45,-197.294,158.512,0.7312,41.9,10,16.954,NAVIGATING: Moving to goal
2026-05-20T14:49:21.404661,632.99,-197.111,158.523,0.6694,38.36,10,16.771,NAVIGATING: Moving to goal
2026-05-20T14:49:21.917203,633.5,-196.919,158.534,0.6102,34.96,10,16.579,NAVIGATING: Moving to goal
2026-05-20T14:49:22.418513,634.0,-196.704,158.551,0.5466,31.32,10,16.363,NAVIGATING: Moving to goal
2026-05-20T14:49:22.932421,634.52,-196.508,158.567,0.4933,28.26,10,16.167,NAVIGATING: Moving to goal
2026-05-20T14:49:23.486693,635.07,-196.304,158.586,0.4407,25.25,10,15.962,NAVIGATING: Moving to goal
2026-05-20T14:49:23.992616,635.58,-196.086,158.602,0.3901,22.35,10,15.743,NAVIGATING: Moving to goal
2026-05-20T14:49:24.504648,636.09,-195.879,158.618,0.3449,19.76,10,15.535,NAVIGATING: Moving to goal
2026-05-20T14:49:25.009289,636.59,-195.636,158.632,0.2967,17.0,10,15.292,NAVIGATING: Moving to goal
2026-05-20T14:49:25.514379,637.1,-195.405,158.648,0.2559,14.66,10,15.06,NAVIGATING: Moving to goal
2026-05-20T14:49:26.014971,637.6,-195.175,158.661,0.2201,12.61,10,14.83,NAVIGATING: Moving to goal
2026-05-20T14:49:26.540116,638.13,-194.955,158.677,0.1887,10.81,10,14.611,NAVIGATING: Moving to goal
2026-05-20T14:49:27.061634,638.65,-194.67,158.7,0.1529,8.76,10,14.324,NAVIGATING: Moving to goal
2026-05-20T14:49:27.569326,639.15,-194.432,158.721,0.129,7.39,10,14.086,NAVIGATING: Moving to goal
2026-05-20T14:49:28.116024,639.7,-194.151,158.748,0.107,6.13,10,13.803,NAVIGATING: Moving to goal
2026-05-20T14:49:28.622133,640.21,-193.893,158.774,0.0911,5.22,10,13.544,NAVIGATING: Moving to goal
2026-05-20T14:49:29.158583,640.74,-193.619,158.802,0.0777,4.45,10,13.269,NAVIGATING: Moving to goal
2026-05-20T14:49:29.684092,641.27,-193.35,158.83,0.0671,3.85,10,12.998,NAVIGATING: Moving to goal
2026-05-20T14:49:30.189803,641.78,-193.099,158.856,0.0591,3.38,10,12.745,NAVIGATING: Moving to goal
2026-05-20T14:49:30.700600,642.29,-192.834,158.882,0.0521,2.98,10,12.479,NAVIGATING: Moving to goal
2026-05-20T14:49:31.217488,642.8,-192.558,158.909,0.0461,2.64,10,12.202,NAVIGATING: Moving to goal
2026-05-20T14:49:31.720510,643.31,-192.278,158.936,0.0411,2.36,10,11.921,NAVIGATING: Moving to goal
2026-05-20T14:49:32.241812,643.83,-191.996,158.962,0.0369,2.12,10,11.637,NAVIGATING: Moving to goal
2026-05-20T14:49:32.753645,644.34,-191.756,158.984,0.034,1.95,10,11.396,NAVIGATING: Moving to goal
2026-05-20T14:49:33.316367,644.9,-191.457,159.011,0.0309,1.77,10,11.097,NAVIGATING: Moving to goal
2026-05-20T14:49:33.887596,645.47,-191.156,159.036,0.0283,1.62,10,10.794,NAVIGATING: Moving to goal
2026-05-20T14:49:34.468042,646.05,-190.853,159.062,0.0261,1.49,10,10.49,NAVIGATING: Moving to goal
2026-05-20T14:49:35.030335,646.62,-190.551,159.086,0.0244,1.4,10,10.187,NAVIGATING: Moving to goal
2026-05-20T14:49:35.595280,647.18,-190.251,159.111,0.0267,1.53,10,9.887,NAVIGATING: Moving to goal
2026-05-20T14:49:36.150820,647.74,-189.94,159.139,0.0338,1.94,10,9.575,NAVIGATING: Moving to goal
2026-05-20T14:49:36.657376,648.24,-189.659,159.164,0.0395,2.26,10,9.293,NAVIGATING: Moving to goal
2026-05-20T14:49:37.160067,648.75,-189.431,159.184,0.0433,2.48,10,9.064,NAVIGATING: Moving to goal
2026-05-20T14:49:37.687330,649.27,-189.186,159.206,0.0467,2.67,10,8.818,NAVIGATING: Moving to goal
2026-05-20T14:49:38.229028,649.81,-188.907,159.23,0.0498,2.86,10,8.537,NAVIGATING: Moving to goal
2026-05-20T14:49:38.736118,650.32,-188.626,159.255,0.0524,3.0,10,8.256,NAVIGATING: Moving to goal
2026-05-20T14:49:39.247438,650.83,-188.365,159.279,0.0544,3.11,10,7.993,NAVIGATING: Moving to goal
2026-05-20T14:49:39.754007,651.34,-188.118,159.301,0.0559,3.2,10,7.746,NAVIGATING: Moving to goal
2026-05-20T14:49:40.271290,651.86,-187.846,159.326,0.0573,3.28,10,7.472,NAVIGATING: Moving to goal
2026-05-20T14:49:40.789966,652.38,-187.558,159.352,0.0585,3.35,10,7.183,NAVIGATING: Moving to goal
2026-05-20T14:49:41.301378,652.89,-187.279,159.377,0.0594,3.4,10,6.903,NAVIGATING: Moving to goal
2026-05-20T14:49:41.808348,653.39,-187.005,159.4,0.0599,3.43,10,6.628,NAVIGATING: Moving to goal
2026-05-20T14:49:42.326152,653.91,-186.735,159.421,0.0602,3.45,10,6.358,NAVIGATING: Moving to goal
2026-05-20T14:49:42.838843,654.42,-186.51,159.437,0.0602,3.45,10,6.133,NAVIGATING: Moving to goal
2026-05-20T14:49:43.400513,654.99,-186.23,159.455,0.0601,3.44,10,5.853,NAVIGATING: Moving to goal
2026-05-20T14:49:43.902092,655.49,-185.953,159.471,0.0598,3.43,10,5.575,NAVIGATING: Moving to goal
2026-05-20T14:49:44.420927,656.01,-185.696,159.486,0.0596,3.41,10,5.319,NAVIGATING: Moving to goal
2026-05-20T14:49:44.935748,656.52,-185.431,159.501,0.0594,3.4,10,5.054,NAVIGATING: Moving to goal
2026-05-20T14:49:45.439966,657.03,-185.18,159.516,0.0592,3.39,10,4.803,NAVIGATING: Moving to goal
2026-05-20T14:49:45.966776,657.55,-184.878,159.533,0.0595,3.41,10,4.502,NAVIGATING: Moving to goal
2026-05-20T14:49:46.524073,658.11,-184.585,159.552,0.0638,3.66,10,4.209,NAVIGATING: Moving to goal
2026-05-20T14:49:47.083532,658.67,-184.282,159.572,0.074,4.24,10,3.906,NAVIGATING: Moving to goal
2026-05-20T14:49:47.587021,659.17,-184.021,159.59,0.0862,4.94,10,3.645,NAVIGATING: Moving to goal
2026-05-20T14:49:48.088282,659.67,-183.775,159.605,0.0963,5.52,10,3.401,NAVIGATING: Moving to goal
2026-05-20T14:49:48.592351,660.18,-183.514,159.622,0.105,6.02,10,3.14,NAVIGATING: Moving to goal
2026-05-20T14:49:49.104338,660.69,-183.251,159.637,0.112,6.42,10,2.878,NAVIGATING: Moving to goal
2026-05-20T14:49:49.637157,661.22,-182.988,159.652,0.1182,6.77,10,2.618,NAVIGATING: Moving to goal
2026-05-20T14:49:50.150219,661.74,-182.708,159.668,0.1279,7.33,10,2.34,NAVIGATING: Moving to goal
2026-05-20T14:49:50.691510,662.28,-182.444,159.684,0.1405,8.05,10,2.079,NAVIGATING: Moving to goal
2026-05-20T14:49:51.247530,662.83,-182.162,159.701,0.1576,9.03,10,1.801,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:51.399069,662.98,-182.083,159.706,0.1629,9.33,10,1.724,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:53.402343,664.99,-182.083,159.706,0.1629,9.33,11,31.683,GOAL_REACHED: Target reached successfully
2026-05-20T14:49:53.411093,665.0,-181.255,159.759,0.2268,13.0,11,30.972,NAVIGATING: Moving to goal
2026-05-20T14:49:53.921813,665.51,-180.882,159.789,0.2588,14.83,11,30.65,NAVIGATING: Moving to goal
2026-05-20T14:49:54.431571,666.02,-180.652,159.812,0.2825,16.18,11,30.45,NAVIGATING: Moving to goal
2026-05-20T14:49:54.968581,666.55,-180.41,159.838,0.311,17.82,11,30.239,NAVIGATING: Moving to goal
2026-05-20T14:49:55.474042,667.06,-180.166,159.868,0.3439,19.7,11,30.024,NAVIGATING: Moving to goal
2026-05-20T14:49:56.021842,667.61,-179.92,159.901,0.3792,21.73,11,29.806,NAVIGATING: Moving to goal
2026-05-20T14:49:56.538311,668.12,-179.678,159.938,0.4162,23.85,11,29.59,NAVIGATING: Moving to goal
2026-05-20T14:49:57.055569,668.64,-179.447,159.977,0.4501,25.79,11,29.381,NAVIGATING: Moving to goal
2026-05-20T14:49:57.568748,669.15,-179.218,160.02,0.4817,27.6,11,29.172,NAVIGATING: Moving to goal
2026-05-20T14:49:58.096938,669.68,-178.973,160.071,0.5132,29.41,11,28.946,NAVIGATING: Moving to goal
2026-05-20T14:49:58.609777,670.2,-178.721,160.127,0.5444,31.19,11,28.712,NAVIGATING: Moving to goal
2026-05-20T14:49:59.122422,670.71,-178.477,160.186,0.5734,32.86,11,28.483,NAVIGATING: Moving to goal
2026-05-20T14:49:59.639396,671.22,-178.233,160.249,0.6011,34.44,11,28.252,NAVIGATING: Moving to goal
2026-05-20T14:50:00.188573,671.77,-177.953,160.326,0.627,35.92,11,27.983,NAVIGATING: Moving to goal
2026-05-20T14:50:00.758131,672.34,-177.669,160.407,0.6474,37.09,11,27.71,NAVIGATING: Moving to goal
2026-05-20T14:50:01.318116,672.9,-177.425,160.482,0.6616,37.91,11,27.472,NAVIGATING: Moving to goal
2026-05-20T14:50:01.838079,673.42,-177.156,160.572,0.6746,38.65,11,27.207,NAVIGATING: Moving to goal
2026-05-20T14:50:02.357180,673.94,-176.893,160.667,0.6857,39.29,11,26.942,NAVIGATING: Moving to goal
2026-05-20T14:50:02.890079,674.48,-176.639,160.765,0.6946,39.8,11,26.683,NAVIGATING: Moving to goal
2026-05-20T14:50:03.398152,674.98,-176.413,160.857,0.7018,40.21,11,26.449,NAVIGATING: Moving to goal
2026-05-20T14:50:03.950328,675.54,-176.174,160.959,0.7082,40.58,11,26.2,NAVIGATING: Moving to goal
2026-05-20T14:50:04.453510,676.04,-175.919,161.073,0.7144,40.93,11,25.931,NAVIGATING: Moving to goal
2026-05-20T14:50:04.955267,676.54,-175.677,161.179,0.719,41.19,11,25.676,NAVIGATING: Moving to goal
2026-05-20T14:50:05.461730,677.05,-175.449,161.282,0.7228,41.41,11,25.436,NAVIGATING: Moving to goal
2026-05-20T14:50:05.974913,677.56,-175.212,161.387,0.7258,41.59,11,25.187,NAVIGATING: Moving to goal
2026-05-20T14:50:06.488710,678.07,-174.959,161.504,0.7289,41.76,11,24.918,NAVIGATING: Moving to goal
2026-05-20T14:50:07.028055,678.61,-174.703,161.621,0.7312,41.9,11,24.647,NAVIGATING: Moving to goal
2026-05-20T14:50:07.530367,679.12,-174.482,161.724,0.7331,42.0,11,24.412,NAVIGATING: Moving to goal
2026-05-20T14:50:08.041025,679.63,-174.247,161.832,0.7345,42.09,11,24.163,NAVIGATING: Moving to goal
2026-05-20T14:50:08.542345,680.13,-173.988,161.953,0.7361,42.17,11,23.888,NAVIGATING: Moving to goal
2026-05-20T14:50:09.046777,680.63,-173.753,162.062,0.737,42.23,11,23.64,NAVIGATING: Moving to goal
2026-05-20T14:50:09.590475,681.18,-173.495,162.185,0.7381,42.29,11,23.365,NAVIGATING: Moving to goal
2026-05-20T14:50:10.102548,681.69,-173.245,162.302,0.7389,42.33,11,23.1,NAVIGATING: Moving to goal
2026-05-20T14:50:10.605603,682.19,-173.042,162.4,0.7396,42.38,11,22.882,NAVIGATING: Moving to goal
2026-05-20T14:50:11.116574,682.7,-172.786,162.527,0.7406,42.43,11,22.607,NAVIGATING: Moving to goal
2026-05-20T14:50:11.627659,683.21,-172.57,162.637,0.7415,42.48,11,22.373,NAVIGATING: Moving to goal
2026-05-20T14:50:12.132962,683.72,-172.359,162.745,0.7423,42.53,11,22.144,NAVIGATING: Moving to goal
2026-05-20T14:50:12.683951,684.27,-172.124,162.868,0.7431,42.58,11,21.887,NAVIGATING: Moving to goal
2026-05-20T14:50:13.259600,684.84,-171.87,163.004,0.7441,42.64,11,21.608,NAVIGATING: Moving to goal
2026-05-20T14:50:13.849063,685.43,-171.615,163.145,0.7454,42.71,11,21.325,NAVIGATING: Moving to goal
2026-05-20T14:50:14.359107,685.94,-171.38,163.279,0.7467,42.78,11,21.061,NAVIGATING: Moving to goal
2026-05-20T14:50:14.871049,686.46,-171.152,163.414,0.7479,42.85,11,20.802,NAVIGATING: Moving to goal
2026-05-20T14:50:15.421963,687.01,-170.937,163.544,0.7492,42.93,11,20.556,NAVIGATING: Moving to goal
2026-05-20T14:50:15.927672,687.51,-170.723,163.677,0.7505,43.0,11,20.31,NAVIGATING: Moving to goal
2026-05-20T14:50:16.443099,688.03,-170.513,163.81,0.7517,43.07,11,20.065,NAVIGATING: Moving to goal
2026-05-20T14:50:16.946048,688.53,-170.288,163.956,0.753,43.14,11,19.802,NAVIGATING: Moving to goal
2026-05-20T14:50:17.487532,689.07,-170.067,164.102,0.7542,43.21,11,19.541,NAVIGATING: Moving to goal
2026-05-20T14:50:18.032537,689.62,-169.873,164.231,0.7552,43.27,11,19.312,NAVIGATING: Moving to goal
2026-05-20T14:50:18.540725,690.13,-169.669,164.37,0.7563,43.33,11,19.068,NAVIGATING: Moving to goal
2026-05-20T14:50:19.071396,690.66,-169.45,164.521,0.7573,43.39,11,18.806,NAVIGATING: Moving to goal
2026-05-20T14:50:19.579013,691.16,-169.263,164.653,0.7583,43.45,11,18.58,NAVIGATING: Moving to goal
2026-05-20T14:50:20.082215,691.67,-169.064,164.795,0.7594,43.51,11,18.339,NAVIGATING: Moving to goal
2026-05-20T14:50:20.616419,692.2,-168.882,164.927,0.7604,43.57,11,18.115,NAVIGATING: Moving to goal
2026-05-20T14:50:21.134226,692.72,-168.676,165.081,0.7616,43.64,11,17.861,NAVIGATING: Moving to goal
2026-05-20T14:50:21.654214,693.24,-168.498,165.215,0.7626,43.7,11,17.639,NAVIGATING: Moving to goal
2026-05-20T14:50:22.171232,693.76,-168.321,165.351,0.7637,43.75,11,17.418,NAVIGATING: Moving to goal
2026-05-20T14:50:22.718183,694.3,-168.131,165.499,0.7647,43.81,11,17.179,NAVIGATING: Moving to goal
2026-05-20T14:50:23.227385,694.81,-167.924,165.661,0.7657,43.87,11,16.918,NAVIGATING: Moving to goal
2026-05-20T14:50:23.744775,695.33,-167.739,165.809,0.7666,43.92,11,16.683,NAVIGATING: Moving to goal
2026-05-20T14:50:24.248031,695.83,-167.551,165.96,0.7674,43.97,11,16.443,NAVIGATING: Moving to goal
2026-05-20T14:50:24.786959,696.37,-167.371,166.106,0.7681,44.01,11,16.212,NAVIGATING: Moving to goal
2026-05-20T14:50:25.300599,696.89,-167.183,166.259,0.7688,44.05,11,15.971,NAVIGATING: Moving to goal
2026-05-20T14:50:25.806454,697.39,-167.01,166.402,0.7695,44.09,11,15.748,NAVIGATING: Moving to goal
2026-05-20T14:50:26.310515,697.9,-166.83,166.551,0.7701,44.12,11,15.515,NAVIGATING: Moving to goal
2026-05-20T14:50:26.847475,698.43,-166.643,166.708,0.7707,44.16,11,15.272,NAVIGATING: Moving to goal
2026-05-20T14:50:27.359871,698.95,-166.44,166.878,0.7712,44.19,11,15.009,NAVIGATING: Moving to goal
2026-05-20T14:50:27.898020,699.48,-166.255,167.035,0.7717,44.22,11,14.767,NAVIGATING: Moving to goal
2026-05-20T14:50:28.408362,699.99,-166.078,167.185,0.7721,44.24,11,14.537,NAVIGATING: Moving to goal
2026-05-20T14:50:28.968995,700.55,-165.886,167.349,0.7725,44.26,11,14.285,NAVIGATING: Moving to goal
2026-05-20T14:50:29.469706,701.06,-165.695,167.514,0.7728,44.28,11,14.033,NAVIGATING: Moving to goal
2026-05-20T14:50:29.996255,701.58,-165.516,167.669,0.7731,44.3,11,13.798,NAVIGATING: Moving to goal
2026-05-20T14:50:30.497404,702.08,-165.341,167.82,0.7732,44.3,11,13.568,NAVIGATING: Moving to goal
2026-05-20T14:50:31.012036,702.6,-165.182,167.952,0.773,44.29,11,13.362,NAVIGATING: Moving to goal
2026-05-20T14:50:31.555821,703.14,-164.995,168.109,0.7727,44.27,11,13.119,NAVIGATING: Moving to goal
2026-05-20T14:50:32.070750,703.66,-164.791,168.275,0.772,44.23,11,12.859,NAVIGATING: Moving to goal
2026-05-20T14:50:32.589204,704.17,-164.615,168.416,0.7714,44.2,11,12.636,NAVIGATING: Moving to goal
2026-05-20T14:50:33.094857,704.68,-164.416,168.572,0.7705,44.15,11,12.385,NAVIGATING: Moving to goal
2026-05-20T14:50:33.615737,705.2,-164.238,168.712,0.7699,44.11,11,12.162,NAVIGATING: Moving to goal
2026-05-20T14:50:34.121266,705.71,-164.035,168.87,0.7691,44.07,11,11.908,NAVIGATING: Moving to goal
2026-05-20T14:50:34.628665,706.21,-163.845,169.018,0.7685,44.03,11,11.67,NAVIGATING: Moving to goal
2026-05-20T14:50:35.174402,706.76,-163.655,169.166,0.768,44.0,11,11.432,NAVIGATING: Moving to goal
2026-05-20T14:50:35.689493,707.27,-163.451,169.323,0.7674,43.97,11,11.179,NAVIGATING: Moving to goal
2026-05-20T14:50:36.211513,707.8,-163.274,169.46,0.767,43.95,11,10.959,NAVIGATING: Moving to goal
2026-05-20T14:50:36.772782,708.36,-163.058,169.626,0.7665,43.92,11,10.691,NAVIGATING: Moving to goal
2026-05-20T14:50:37.287833,708.87,-162.859,169.779,0.7662,43.9,11,10.444,NAVIGATING: Moving to goal
2026-05-20T14:50:37.788460,709.37,-162.69,169.908,0.7672,43.96,11,10.236,NAVIGATING: Moving to goal
2026-05-20T14:50:38.356305,709.94,-162.483,170.07,0.7735,44.32,11,9.977,NAVIGATING: Moving to goal
2026-05-20T14:50:38.912644,710.5,-162.272,170.233,0.7849,44.97,11,9.716,NAVIGATING: Moving to goal
2026-05-20T14:50:39.468937,711.05,-162.062,170.398,0.7969,45.66,11,9.454,NAVIGATING: Moving to goal
2026-05-20T14:50:40.008613,711.59,-161.878,170.542,0.8054,46.15,11,9.225,NAVIGATING: Moving to goal
2026-05-20T14:50:40.522967,712.11,-161.677,170.702,0.813,46.58,11,8.975,NAVIGATING: Moving to goal
2026-05-20T14:50:41.041240,712.63,-161.487,170.853,0.8187,46.91,11,8.737,NAVIGATING: Moving to goal
2026-05-20T14:50:41.558969,713.14,-161.293,171.008,0.8235,47.18,11,8.493,NAVIGATING: Moving to goal
2026-05-20T14:50:42.068990,713.65,-161.118,171.148,0.827,47.38,11,8.275,NAVIGATING: Moving to goal
2026-05-20T14:50:42.644160,714.23,-160.916,171.313,0.8305,47.58,11,8.02,NAVIGATING: Moving to goal
2026-05-20T14:50:43.159172,714.74,-160.706,171.484,0.8335,47.76,11,7.756,NAVIGATING: Moving to goal
2026-05-20T14:50:43.663181,715.25,-160.528,171.632,0.8358,47.89,11,7.529,NAVIGATING: Moving to goal
2026-05-20T14:50:44.178032,715.76,-160.342,171.788,0.8393,48.09,11,7.293,NAVIGATING: Moving to goal
2026-05-20T14:50:44.714074,716.3,-160.163,171.941,0.8464,48.5,11,7.063,NAVIGATING: Moving to goal
2026-05-20T14:50:45.257764,716.84,-159.967,172.111,0.8587,49.2,11,6.81,NAVIGATING: Moving to goal
2026-05-20T14:50:45.773376,717.36,-159.782,172.275,0.8731,50.03,11,6.568,NAVIGATING: Moving to goal
2026-05-20T14:50:46.279669,717.86,-159.605,172.432,0.8857,50.74,11,6.338,NAVIGATING: Moving to goal
2026-05-20T14:50:46.804114,718.39,-159.427,172.591,0.896,51.34,11,6.106,NAVIGATING: Moving to goal
2026-05-20T14:50:47.306595,718.89,-159.251,172.751,0.9045,51.82,11,5.873,NAVIGATING: Moving to goal
2026-05-20T14:50:47.812870,719.4,-159.064,172.924,0.912,52.25,11,5.626,NAVIGATING: Moving to goal
2026-05-20T14:50:48.317828,719.9,-158.879,173.099,0.9182,52.61,11,5.378,NAVIGATING: Moving to goal
2026-05-20T14:50:48.853973,720.44,-158.708,173.265,0.9232,52.9,11,5.146,NAVIGATING: Moving to goal
2026-05-20T14:50:49.356604,720.94,-158.547,173.424,0.9295,53.25,11,4.925,NAVIGATING: Moving to goal
2026-05-20T14:50:49.887570,721.47,-158.386,173.588,0.9398,53.84,11,4.701,NAVIGATING: Moving to goal
2026-05-20T14:50:50.408769,721.99,-158.214,173.767,0.9548,54.7,11,4.459,NAVIGATING: Moving to goal
2026-05-20T14:50:50.926757,722.51,-158.066,173.926,0.9704,55.6,11,4.248,NAVIGATING: Moving to goal
2026-05-20T14:50:51.476869,723.06,-157.89,174.119,0.9907,56.76,11,3.992,NAVIGATING: Moving to goal
2026-05-20T14:50:51.994652,723.58,-157.735,174.291,1.0058,57.63,11,3.767,NAVIGATING: Moving to goal
2026-05-20T14:50:52.521143,724.11,-157.591,174.453,1.0173,58.29,11,3.556,NAVIGATING: Moving to goal
2026-05-20T14:50:53.024046,724.61,-157.426,174.64,1.0284,58.92,11,3.314,NAVIGATING: Moving to goal
2026-05-20T14:50:53.533458,725.12,-157.278,174.813,1.0394,59.55,11,3.094,NAVIGATING: Moving to goal
2026-05-20T14:50:54.045280,725.63,-157.14,174.979,1.0524,60.3,11,2.885,NAVIGATING: Moving to goal
2026-05-20T14:50:54.567772,726.15,-156.991,175.161,1.0694,61.27,11,2.658,NAVIGATING: Moving to goal
2026-05-20T14:50:55.081788,726.67,-156.842,175.349,1.0891,62.4,11,2.427,NAVIGATING: Moving to goal
2026-05-20T14:50:55.595666,727.18,-156.708,175.521,1.1087,63.53,11,2.219,NAVIGATING: Moving to goal
2026-05-20T14:50:56.099111,727.68,-156.571,175.703,1.1306,64.78,11,2.002,NAVIGATING: Moving to goal
2026-05-20T14:50:56.399012,727.98,-156.497,175.802,1.143,65.49,11,1.884,GOAL_REACHED: Target reached successfully
2026-05-20T14:50:58.402411,729.99,-156.497,175.802,1.143,65.49,12,20.029,GOAL_REACHED: Target reached successfully
2026-05-20T14:50:58.410048,730.0,-156.05,176.435,1.2225,70.05,12,19.757,NAVIGATING: Moving to goal
2026-05-20T14:50:58.911696,730.5,-155.871,176.703,1.2529,71.78,12,19.659,NAVIGATING: Moving to goal
2026-05-20T14:50:59.494694,731.08,-155.743,176.879,1.2517,71.72,12,19.588,NAVIGATING: Moving to goal
2026-05-20T14:51:00.071337,731.66,-155.624,177.029,1.2286,70.39,12,19.52,NAVIGATING: Moving to goal
2026-05-20T14:51:00.642743,732.23,-155.508,177.163,1.188,68.07,12,19.451,NAVIGATING: Moving to goal
2026-05-20T14:51:01.214058,732.8,-155.398,177.278,1.1359,65.08,12,19.383,NAVIGATING: Moving to goal
2026-05-20T14:51:01.735196,733.32,-155.296,177.378,1.0765,61.68,12,19.318,NAVIGATING: Moving to goal
2026-05-20T14:51:02.241065,733.83,-155.208,177.458,1.0183,58.35,12,19.261,NAVIGATING: Moving to goal
2026-05-20T14:51:02.757019,734.34,-155.117,177.537,0.9538,54.65,12,19.202,NAVIGATING: Moving to goal
2026-05-20T14:51:03.272681,734.86,-155.036,177.604,0.8913,51.07,12,19.149,NAVIGATING: Moving to goal
2026-05-20T14:51:03.828807,735.41,-154.946,177.676,0.8179,46.86,12,19.089,NAVIGATING: Moving to goal
2026-05-20T14:51:04.389795,735.98,-154.857,177.746,0.74,42.4,12,19.03,NAVIGATING: Moving to goal
2026-05-20T14:51:04.949775,736.54,-154.77,177.812,0.6625,37.96,12,18.972,NAVIGATING: Moving to goal
2026-05-20T14:51:05.493201,737.08,-154.686,177.875,0.5829,33.4,12,18.916,NAVIGATING: Moving to goal
2026-05-20T14:51:05.997663,737.58,-154.61,177.931,0.5091,29.17,12,18.865,NAVIGATING: Moving to goal
2026-05-20T14:51:06.497755,738.08,-154.544,177.979,0.4432,25.39,12,18.821,NAVIGATING: Moving to goal
2026-05-20T14:51:07.021483,738.61,-154.467,178.032,0.3676,21.06,12,18.769,NAVIGATING: Moving to goal
2026-05-20T14:51:07.589452,739.17,-154.381,178.09,0.2895,16.59,12,18.711,NAVIGATING: Moving to goal
2026-05-20T14:51:08.131612,739.72,-154.287,178.149,0.2139,12.26,12,18.646,NAVIGATING: Moving to goal
2026-05-20T14:51:08.662646,740.25,-154.199,178.198,0.1509,8.64,12,18.583,NAVIGATING: Moving to goal
2026-05-20T14:51:09.188632,740.77,-154.09,178.251,0.0854,4.89,12,18.503,NAVIGATING: Moving to goal
2026-05-20T14:51:09.689358,741.27,-153.984,178.296,0.031,1.78,12,18.423,NAVIGATING: Moving to goal
2026-05-20T14:51:10.192200,741.78,-153.861,178.341,-0.0254,-1.45,12,18.327,NAVIGATING: Moving to goal
2026-05-20T14:51:10.727764,742.31,-153.733,178.38,-0.075,-4.3,12,18.226,NAVIGATING: Moving to goal
2026-05-20T14:51:11.300008,742.89,-153.56,178.423,-0.1314,-7.53,12,18.085,NAVIGATING: Moving to goal
2026-05-20T14:51:11.805554,743.39,-153.385,178.462,-0.181,-10.37,12,17.941,NAVIGATING: Moving to goal
2026-05-20T14:51:12.315824,743.9,-153.211,178.493,-0.2251,-12.9,12,17.796,NAVIGATING: Moving to goal
2026-05-20T14:51:12.856725,744.44,-153.007,178.525,-0.2693,-15.43,12,17.624,NAVIGATING: Moving to goal
2026-05-20T14:51:13.372025,744.96,-152.803,178.548,-0.3073,-17.61,12,17.449,NAVIGATING: Moving to goal
2026-05-20T14:51:13.881581,745.47,-152.604,178.566,-0.3402,-19.49,12,17.277,NAVIGATING: Moving to goal
2026-05-20T14:51:14.435718,746.02,-152.364,178.579,-0.3766,-21.58,12,17.066,NAVIGATING: Moving to goal
2026-05-20T14:51:14.939036,746.52,-152.14,178.587,-0.4061,-23.27,12,16.869,NAVIGATING: Moving to goal
2026-05-20T14:51:15.451237,747.04,-151.896,178.587,-0.4319,-24.74,12,16.651,NAVIGATING: Moving to goal
2026-05-20T14:51:15.982659,747.57,-151.66,178.584,-0.4511,-25.85,12,16.44,NAVIGATING: Moving to goal
2026-05-20T14:51:16.545261,748.13,-151.394,178.572,-0.4686,-26.85,12,16.198,NAVIGATING: Moving to goal
2026-05-20T14:51:17.092362,748.68,-151.118,178.557,-0.4828,-27.66,12,15.946,NAVIGATING: Moving to goal
2026-05-20T14:51:17.634865,749.22,-150.837,178.529,-0.4951,-28.37,12,15.686,NAVIGATING: Moving to goal
2026-05-20T14:51:18.169610,749.75,-150.607,178.499,-0.5039,-28.87,12,15.469,NAVIGATING: Moving to goal
2026-05-20T14:51:18.681566,750.27,-150.351,178.458,-0.5125,-29.36,12,15.225,NAVIGATING: Moving to goal
2026-05-20T14:51:19.200002,750.79,-150.113,178.413,-0.5196,-29.77,12,14.995,NAVIGATING: Moving to goal
2026-05-20T14:51:19.710015,751.3,-149.871,178.361,-0.5261,-30.14,12,14.759,NAVIGATING: Moving to goal
2026-05-20T14:51:20.221573,751.81,-149.658,178.31,-0.5312,-30.44,12,14.548,NAVIGATING: Moving to goal
2026-05-20T14:51:20.786216,752.37,-149.41,178.244,-0.5367,-30.75,12,14.301,NAVIGATING: Moving to goal
2026-05-20T14:51:21.347565,752.93,-149.139,178.166,-0.5422,-31.07,12,14.027,NAVIGATING: Moving to goal
2026-05-20T14:51:21.913892,753.5,-148.882,178.085,-0.547,-31.34,12,13.765,NAVIGATING: Moving to goal
2026-05-20T14:51:22.478360,754.06,-148.632,178.001,-0.5511,-31.58,12,13.507,NAVIGATING: Moving to goal
2026-05-20T14:51:22.983682,754.57,-148.395,177.916,-0.5548,-31.79,12,13.26,NAVIGATING: Moving to goal
2026-05-20T14:51:23.489076,755.07,-148.174,177.833,-0.5579,-31.97,12,13.028,NAVIGATING: Moving to goal
2026-05-20T14:51:23.999506,755.58,-147.956,177.747,-0.5608,-32.13,12,12.797,NAVIGATING: Moving to goal
2026-05-20T14:51:24.507641,756.09,-147.738,177.658,-0.5634,-32.28,12,12.565,NAVIGATING: Moving to goal
2026-05-20T14:51:25.028820,756.61,-147.506,177.561,-0.5658,-32.42,12,12.316,NAVIGATING: Moving to goal
2026-05-20T14:51:25.534115,757.12,-147.304,177.475,-0.5677,-32.52,12,12.099,NAVIGATING: Moving to goal
2026-05-20T14:51:26.037398,757.62,-147.086,177.382,-0.5693,-32.62,12,11.865,NAVIGATING: Moving to goal
2026-05-20T14:51:26.573478,758.16,-146.855,177.281,-0.5709,-32.71,12,11.615,NAVIGATING: Moving to goal
2026-05-20T14:51:27.122185,758.71,-146.609,177.173,-0.5722,-32.78,12,11.35,NAVIGATING: Moving to goal
2026-05-20T14:51:27.676259,759.26,-146.397,177.079,-0.5732,-32.84,12,11.121,NAVIGATING: Moving to goal
2026-05-20T14:51:28.182766,759.77,-146.166,176.975,-0.5742,-32.9,12,10.871,NAVIGATING: Moving to goal
2026-05-20T14:51:28.685961,760.27,-145.966,176.883,-0.5751,-32.95,12,10.653,NAVIGATING: Moving to goal
2026-05-20T14:51:29.205646,760.79,-145.739,176.776,-0.5761,-33.01,12,10.403,NAVIGATING: Moving to goal
2026-05-20T14:51:29.734370,761.32,-145.556,176.688,-0.577,-33.06,12,10.202,NAVIGATING: Moving to goal
2026-05-20T14:51:30.239542,761.82,-145.33,176.577,-0.578,-33.12,12,9.953,NAVIGATING: Moving to goal
2026-05-20T14:51:30.761115,762.35,-145.125,176.474,-0.5789,-33.17,12,9.725,NAVIGATING: Moving to goal
2026-05-20T14:51:31.267769,762.85,-144.926,176.372,-0.5798,-33.22,12,9.503,NAVIGATING: Moving to goal
2026-05-20T14:51:31.786481,763.37,-144.713,176.262,-0.5807,-33.27,12,9.265,NAVIGATING: Moving to goal
2026-05-20T14:51:32.343031,763.93,-144.483,176.141,-0.5816,-33.33,12,9.006,NAVIGATING: Moving to goal
2026-05-20T14:51:32.845715,764.43,-144.276,176.03,-0.5824,-33.37,12,8.773,NAVIGATING: Moving to goal
2026-05-20T14:51:33.358245,764.94,-144.071,175.919,-0.5832,-33.42,12,8.54,NAVIGATING: Moving to goal
2026-05-20T14:51:33.891407,765.48,-143.852,175.799,-0.584,-33.46,12,8.292,NAVIGATING: Moving to goal
2026-05-20T14:51:34.400342,765.99,-143.652,175.688,-0.5847,-33.5,12,8.065,NAVIGATING: Moving to goal
2026-05-20T14:51:34.923484,766.51,-143.428,175.566,-0.5851,-33.52,12,7.811,NAVIGATING: Moving to goal
2026-05-20T14:51:35.430132,767.02,-143.227,175.455,-0.5854,-33.54,12,7.583,NAVIGATING: Moving to goal
2026-05-20T14:51:35.954077,767.54,-143.002,175.334,-0.5855,-33.55,12,7.329,NAVIGATING: Moving to goal
2026-05-20T14:51:36.454784,768.04,-142.786,175.217,-0.5857,-33.56,12,7.086,NAVIGATING: Moving to goal
2026-05-20T14:51:36.965085,768.55,-142.602,175.119,-0.5856,-33.55,12,6.879,NAVIGATING: Moving to goal
2026-05-20T14:51:37.514064,769.1,-142.372,174.995,-0.5856,-33.55,12,6.62,NAVIGATING: Moving to goal
2026-05-20T14:51:38.022105,769.61,-142.152,174.875,-0.5857,-33.56,12,6.372,NAVIGATING: Moving to goal
2026-05-20T14:51:38.534991,770.12,-141.948,174.762,-0.5859,-33.57,12,6.14,NAVIGATING: Moving to goal
2026-05-20T14:51:39.037885,770.62,-141.743,174.648,-0.5862,-33.59,12,5.909,NAVIGATING: Moving to goal
2026-05-20T14:51:39.548958,771.13,-141.568,174.548,-0.5865,-33.6,12,5.709,NAVIGATING: Moving to goal
2026-05-20T14:51:40.102273,771.69,-141.337,174.417,-0.5868,-33.62,12,5.446,NAVIGATING: Moving to goal
2026-05-20T14:51:40.605322,772.19,-141.109,174.29,-0.5868,-33.62,12,5.188,NAVIGATING: Moving to goal
2026-05-20T14:51:41.123041,772.71,-140.9,174.177,-0.5886,-33.73,12,4.954,NAVIGATING: Moving to goal
2026-05-20T14:51:41.645170,773.23,-140.7,174.071,-0.5946,-34.07,12,4.732,NAVIGATING: Moving to goal
2026-05-20T14:51:42.156397,773.74,-140.496,173.966,-0.6046,-34.64,12,4.508,NAVIGATING: Moving to goal
2026-05-20T14:51:42.682579,774.27,-140.278,173.855,-0.6186,-35.44,12,4.27,NAVIGATING: Moving to goal
2026-05-20T14:51:43.224330,774.81,-140.06,173.747,-0.6354,-36.41,12,4.034,NAVIGATING: Moving to goal
2026-05-20T14:51:43.730033,775.32,-139.832,173.636,-0.6553,-37.55,12,3.79,NAVIGATING: Moving to goal
2026-05-20T14:51:44.275441,775.86,-139.623,173.533,-0.6754,-38.7,12,3.568,NAVIGATING: Moving to goal
2026-05-20T14:51:44.791122,776.38,-139.423,173.436,-0.6957,-39.86,12,3.356,NAVIGATING: Moving to goal
2026-05-20T14:51:45.305150,776.89,-139.205,173.327,-0.7193,-41.21,12,3.125,NAVIGATING: Moving to goal
2026-05-20T14:51:45.807320,777.39,-138.987,173.218,-0.7436,-42.6,12,2.897,NAVIGATING: Moving to goal
2026-05-20T14:51:46.330323,777.92,-138.78,173.111,-0.7678,-43.99,12,2.679,NAVIGATING: Moving to goal
2026-05-20T14:51:46.842848,778.43,-138.588,173.005,-0.7919,-45.37,12,2.474,NAVIGATING: Moving to goal
2026-05-20T14:51:47.357716,778.94,-138.411,172.903,-0.8148,-46.69,12,2.285,NAVIGATING: Moving to goal
2026-05-20T14:51:47.890819,779.48,-138.229,172.793,-0.8394,-48.09,12,2.089,NAVIGATING: Moving to goal
2026-05-20T14:51:48.398893,779.98,-138.03,172.665,-0.8672,-49.69,12,1.872,GOAL_REACHED: Target reached successfully
2026-05-20T14:51:50.401611,781.99,-138.03,172.665,-0.8672,-49.69,13,24.969,GOAL_REACHED: Target reached successfully
2026-05-20T14:51:50.407694,781.99,-137.411,172.229,-0.958,-54.89,13,25.462,NAVIGATING: Moving to goal
2026-05-20T14:51:50.938876,782.52,-137.144,172.029,-0.9917,-56.82,13,25.691,NAVIGATING: Moving to goal
2026-05-20T14:51:51.446001,783.03,-136.988,171.923,-0.9914,-56.8,13,25.815,NAVIGATING: Moving to goal
2026-05-20T14:51:51.960095,783.55,-136.841,171.834,-0.9732,-55.76,13,25.922,NAVIGATING: Moving to goal
2026-05-20T14:51:52.484949,784.07,-136.703,171.757,-0.9411,-53.92,13,26.017,NAVIGATING: Moving to goal
2026-05-20T14:51:53.029233,784.61,-136.565,171.687,-0.8949,-51.27,13,26.104,NAVIGATING: Moving to goal
2026-05-20T14:51:53.542537,785.13,-136.445,171.63,-0.8436,-48.34,13,26.177,NAVIGATING: Moving to goal
2026-05-20T14:51:54.046654,785.63,-136.332,171.583,-0.7879,-45.14,13,26.24,NAVIGATING: Moving to goal
2026-05-20T14:51:54.599380,786.18,-136.219,171.536,-0.7227,-41.41,13,26.304,NAVIGATING: Moving to goal
2026-05-20T14:51:55.152749,786.74,-136.105,171.491,-0.6484,-37.15,13,26.365,NAVIGATING: Moving to goal
2026-05-20T14:51:55.692234,787.28,-136.006,171.454,-0.5745,-32.91,13,26.417,NAVIGATING: Moving to goal
2026-05-20T14:51:56.228752,787.81,-135.924,171.425,-0.5082,-29.12,13,26.459,NAVIGATING: Moving to goal
2026-05-20T14:51:56.743269,788.33,-135.841,171.397,-0.4346,-24.9,13,26.5,NAVIGATING: Moving to goal
2026-05-20T14:51:57.245360,788.83,-135.766,171.373,-0.365,-20.91,13,26.536,NAVIGATING: Moving to goal
2026-05-20T14:51:57.747592,789.33,-135.694,171.351,-0.2948,-16.89,13,26.569,NAVIGATING: Moving to goal
2026-05-20T14:51:58.253649,789.84,-135.629,171.332,-0.2291,-13.13,13,26.599,NAVIGATING: Moving to goal
2026-05-20T14:51:58.786321,790.37,-135.557,171.313,-0.1534,-8.79,13,26.63,NAVIGATING: Moving to goal
2026-05-20T14:51:59.302270,790.89,-135.486,171.296,-0.0774,-4.44,13,26.66,NAVIGATING: Moving to goal
2026-05-20T14:51:59.813947,791.4,-135.416,171.282,-0.0012,-0.07,13,26.686,NAVIGATING: Moving to goal
2026-05-20T14:52:00.343992,791.93,-135.352,171.27,0.0702,4.02,13,26.708,NAVIGATING: Moving to goal
2026-05-20T14:52:00.862411,792.45,-135.287,171.262,0.1451,8.31,13,26.729,NAVIGATING: Moving to goal
2026-05-20T14:52:01.376707,792.96,-135.225,171.256,0.2168,12.42,13,26.746,NAVIGATING: Moving to goal
2026-05-20T14:52:01.897206,793.48,-135.161,171.253,0.2935,16.82,13,26.76,NAVIGATING: Moving to goal
2026-05-20T14:52:02.429944,794.02,-135.101,171.253,0.3653,20.93,13,26.772,NAVIGATING: Moving to goal
2026-05-20T14:52:02.940414,794.53,-135.043,171.256,0.4372,25.05,13,26.78,NAVIGATING: Moving to goal
2026-05-20T14:52:03.493400,795.08,-134.982,171.262,0.514,29.45,13,26.786,NAVIGATING: Moving to goal
2026-05-20T14:52:04.018566,795.6,-134.921,171.271,0.5942,34.04,13,26.789,NAVIGATING: Moving to goal
2026-05-20T14:52:04.568702,796.15,-134.86,171.284,0.676,38.73,13,26.788,NAVIGATING: Moving to goal
2026-05-20T14:52:05.123594,796.71,-134.801,171.302,0.7579,43.42,13,26.782,NAVIGATING: Moving to goal
2026-05-20T14:52:05.652484,797.24,-134.753,171.32,0.8283,47.46,13,26.775,NAVIGATING: Moving to goal
2026-05-20T14:52:06.162359,797.75,-134.702,171.342,0.9053,51.87,13,26.763,NAVIGATING: Moving to goal
2026-05-20T14:52:06.662380,798.25,-134.66,171.365,0.9724,55.72,13,26.75,NAVIGATING: Moving to goal
2026-05-20T14:52:07.171888,798.76,-134.614,171.393,1.0456,59.91,13,26.731,NAVIGATING: Moving to goal
2026-05-20T14:52:07.701813,799.29,-134.572,171.425,1.1085,63.51,13,26.709,NAVIGATING: Moving to goal
2026-05-20T14:52:08.280645,799.87,-134.517,171.475,1.1848,67.88,13,26.671,NAVIGATING: Moving to goal
2026-05-20T14:52:08.792618,800.38,-134.462,171.537,1.2566,72.0,13,26.622,NAVIGATING: Moving to goal
2026-05-20T14:52:09.307789,800.89,-134.408,171.609,1.3188,75.56,13,26.564,NAVIGATING: Moving to goal
2026-05-20T14:52:09.834131,801.42,-134.354,171.695,1.3783,78.97,13,26.491,NAVIGATING: Moving to goal
2026-05-20T14:52:10.341016,801.93,-134.3,171.796,1.4349,82.21,13,26.405,NAVIGATING: Moving to goal
2026-05-20T14:52:10.867244,802.45,-134.247,171.911,1.4865,85.17,13,26.305,NAVIGATING: Moving to goal
2026-05-20T14:52:11.403754,802.99,-134.193,172.051,1.5381,88.13,13,26.181,NAVIGATING: Moving to goal
2026-05-20T14:52:11.962637,803.55,-134.138,172.216,1.59,91.1,13,26.033,NAVIGATING: Moving to goal
2026-05-20T14:52:12.469563,804.05,-134.089,172.397,1.6364,93.76,13,25.868,NAVIGATING: Moving to goal
2026-05-20T14:52:12.979333,804.56,-134.051,172.574,1.6743,95.93,13,25.705,NAVIGATING: Moving to goal
2026-05-20T14:52:13.483995,805.07,-134.018,172.764,1.7097,97.96,13,25.529,NAVIGATING: Moving to goal
2026-05-20T14:52:14.020639,805.61,-133.989,172.976,1.7453,100.0,13,25.33,NAVIGATING: Moving to goal
2026-05-20T14:52:14.573480,806.16,-133.966,173.21,1.7791,101.94,13,25.109,NAVIGATING: Moving to goal
2026-05-20T14:52:15.125891,806.71,-133.952,173.42,1.8033,103.32,13,24.909,NAVIGATING: Moving to goal
2026-05-20T14:52:15.633177,807.22,-133.943,173.656,1.8248,104.55,13,24.683,NAVIGATING: Moving to goal
2026-05-20T14:52:16.149338,807.73,-133.941,173.881,1.8413,105.5,13,24.466,NAVIGATING: Moving to goal
2026-05-20T14:52:16.666709,808.25,-133.945,174.109,1.855,106.28,13,24.244,NAVIGATING: Moving to goal
2026-05-20T14:52:17.183365,808.77,-133.954,174.324,1.8659,106.91,13,24.034,NAVIGATING: Moving to goal
2026-05-20T14:52:17.734085,809.32,-133.969,174.572,1.8764,107.51,13,23.791,NAVIGATING: Moving to goal
2026-05-20T14:52:18.290709,809.88,-133.991,174.846,1.8861,108.07,13,23.52,NAVIGATING: Moving to goal
2026-05-20T14:52:18.801298,810.39,-134.017,175.089,1.8935,108.49,13,23.279,NAVIGATING: Moving to goal
2026-05-20T14:52:19.310108,810.9,-134.043,175.311,1.8993,108.82,13,23.058,NAVIGATING: Moving to goal
2026-05-20T14:52:19.860196,811.45,-134.078,175.559,1.905,109.15,13,22.81,NAVIGATING: Moving to goal
2026-05-20T14:52:20.360735,811.95,-134.113,175.79,1.9097,109.41,13,22.577,NAVIGATING: Moving to goal
2026-05-20T14:52:20.878105,812.46,-134.152,176.021,1.9138,109.65,13,22.344,NAVIGATING: Moving to goal
2026-05-20T14:52:21.383344,812.97,-134.197,176.268,1.9177,109.88,13,22.095,NAVIGATING: Moving to goal
2026-05-20T14:52:21.894950,813.48,-134.242,176.497,1.921,110.07,13,21.862,NAVIGATING: Moving to goal
2026-05-20T14:52:22.433285,814.02,-134.291,176.732,1.924,110.24,13,21.623,NAVIGATING: Moving to goal
2026-05-20T14:52:22.998539,814.58,-134.345,176.981,1.9269,110.4,13,21.368,NAVIGATING: Moving to goal
2026-05-20T14:52:23.547287,815.13,-134.405,177.24,1.9288,110.51,13,21.103,NAVIGATING: Moving to goal
2026-05-20T14:52:24.082974,815.67,-134.465,177.496,1.9258,110.34,13,20.84,NAVIGATING: Moving to goal
2026-05-20T14:52:24.649780,816.24,-134.518,177.717,1.9222,110.13,13,20.613,NAVIGATING: Moving to goal
2026-05-20T14:52:25.164141,816.75,-134.58,177.959,1.9191,109.96,13,20.363,NAVIGATING: Moving to goal
2026-05-20T14:52:25.670466,817.26,-134.639,178.185,1.9169,109.83,13,20.13,NAVIGATING: Moving to goal
2026-05-20T14:52:26.185864,817.77,-134.699,178.411,1.9153,109.74,13,19.896,NAVIGATING: Moving to goal
2026-05-20T14:52:26.689673,818.27,-134.757,178.621,1.9141,109.67,13,19.678,NAVIGATING: Moving to goal
2026-05-20T14:52:27.226381,818.81,-134.824,178.861,1.9131,109.61,13,19.429,NAVIGATING: Moving to goal
2026-05-20T14:52:27.785322,819.37,-134.9,179.127,1.9124,109.57,13,19.153,NAVIGATING: Moving to goal
2026-05-20T14:52:28.302702,819.89,-134.969,179.366,1.9119,109.55,13,18.903,NAVIGATING: Moving to goal
2026-05-20T14:52:28.834885,820.42,-135.039,179.606,1.9117,109.53,13,18.654,NAVIGATING: Moving to goal
2026-05-20T14:52:29.338840,820.92,-135.101,179.814,1.9116,109.53,13,18.436,NAVIGATING: Moving to goal
2026-05-20T14:52:29.844774,821.43,-135.164,180.022,1.9116,109.53,13,18.219,NAVIGATING: Moving to goal
2026-05-20T14:52:30.400341,821.99,-135.236,180.261,1.9117,109.53,13,17.97,NAVIGATING: Moving to goal
2026-05-20T14:52:30.963058,822.55,-135.315,180.514,1.9119,109.54,13,17.705,NAVIGATING: Moving to goal
2026-05-20T14:52:31.487877,823.07,-135.384,180.736,1.9121,109.56,13,17.472,NAVIGATING: Moving to goal
2026-05-20T14:52:31.999020,823.58,-135.457,180.969,1.9124,109.58,13,17.228,NAVIGATING: Moving to goal
2026-05-20T14:52:32.516193,824.1,-135.528,181.191,1.9128,109.6,13,16.995,NAVIGATING: Moving to goal
2026-05-20T14:52:33.058281,824.64,-135.612,181.449,1.9133,109.62,13,16.725,NAVIGATING: Moving to goal
2026-05-20T14:52:33.612120,825.2,-135.693,181.696,1.9137,109.65,13,16.464,NAVIGATING: Moving to goal
2026-05-20T14:52:34.144557,825.73,-135.764,181.913,1.9142,109.67,13,16.236,NAVIGATING: Moving to goal
2026-05-20T14:52:34.707924,826.29,-135.848,182.166,1.9146,109.7,13,15.97,NAVIGATING: Moving to goal
2026-05-20T14:52:35.279204,826.86,-135.93,182.414,1.915,109.72,13,15.71,NAVIGATING: Moving to goal
2026-05-20T14:52:35.849204,827.43,-136.013,182.666,1.9153,109.74,13,15.444,NAVIGATING: Moving to goal
2026-05-20T14:52:36.408445,827.99,-136.095,182.914,1.9155,109.75,13,15.183,NAVIGATING: Moving to goal
2026-05-20T14:52:36.909328,828.49,-136.173,183.152,1.9157,109.76,13,14.933,NAVIGATING: Moving to goal
2026-05-20T14:52:37.423178,829.01,-136.243,183.365,1.9159,109.77,13,14.709,NAVIGATING: Moving to goal
2026-05-20T14:52:37.943781,829.53,-136.32,183.598,1.916,109.78,13,14.464,NAVIGATING: Moving to goal
2026-05-20T14:52:38.454588,830.04,-136.388,183.805,1.9161,109.78,13,14.246,NAVIGATING: Moving to goal
2026-05-20T14:52:38.955338,830.54,-136.465,184.044,1.9161,109.78,13,13.996,NAVIGATING: Moving to goal
2026-05-20T14:52:39.461629,831.05,-136.538,184.267,1.9161,109.79,13,13.762,NAVIGATING: Moving to goal
2026-05-20T14:52:39.968773,831.55,-136.605,184.474,1.9161,109.79,13,13.543,NAVIGATING: Moving to goal
2026-05-20T14:52:40.496368,832.08,-136.68,184.702,1.9162,109.79,13,13.304,NAVIGATING: Moving to goal
2026-05-20T14:52:41.018034,832.6,-136.762,184.95,1.9146,109.7,13,13.044,NAVIGATING: Moving to goal
2026-05-20T14:52:41.535336,833.12,-136.839,185.184,1.9103,109.45,13,12.797,NAVIGATING: Moving to goal
2026-05-20T14:52:42.052720,833.64,-136.913,185.405,1.9068,109.25,13,12.565,NAVIGATING: Moving to goal
2026-05-20T14:52:42.572177,834.16,-136.992,185.635,1.904,109.09,13,12.322,NAVIGATING: Moving to goal
2026-05-20T14:52:43.078406,834.66,-137.071,185.865,1.9019,108.97,13,12.079,NAVIGATING: Moving to goal
2026-05-20T14:52:43.618464,835.2,-137.144,186.076,1.9003,108.88,13,11.857,NAVIGATING: Moving to goal
2026-05-20T14:52:44.192218,835.78,-137.23,186.327,1.8987,108.79,13,11.592,NAVIGATING: Moving to goal
2026-05-20T14:52:44.747963,836.33,-137.315,186.575,1.8976,108.72,13,11.331,NAVIGATING: Moving to goal
2026-05-20T14:52:45.316415,836.9,-137.403,186.827,1.8967,108.68,13,11.065,NAVIGATING: Moving to goal
2026-05-20T14:52:45.820261,837.41,-137.487,187.07,1.8961,108.64,13,10.808,NAVIGATING: Moving to goal
2026-05-20T14:52:46.328877,837.91,-137.561,187.283,1.8957,108.62,13,10.584,NAVIGATING: Moving to goal
2026-05-20T14:52:46.830422,838.42,-137.634,187.491,1.8955,108.6,13,10.365,NAVIGATING: Moving to goal
2026-05-20T14:52:47.346998,838.93,-137.715,187.724,1.8952,108.59,13,10.119,NAVIGATING: Moving to goal
2026-05-20T14:52:47.894831,839.48,-137.799,187.967,1.893,108.46,13,9.863,NAVIGATING: Moving to goal
2026-05-20T14:52:48.400507,839.99,-137.877,188.193,1.8869,108.11,13,9.624,NAVIGATING: Moving to goal
2026-05-20T14:52:48.902198,840.49,-137.951,188.41,1.8809,107.77,13,9.396,NAVIGATING: Moving to goal
2026-05-20T14:52:49.409402,840.99,-138.023,188.617,1.8763,107.5,13,9.178,NAVIGATING: Moving to goal
2026-05-20T14:52:49.933342,841.52,-138.112,188.842,1.8731,107.32,13,8.939,NAVIGATING: Moving to goal
2026-05-20T14:52:50.433697,842.02,-138.205,189.071,1.8708,107.19,13,8.694,NAVIGATING: Moving to goal
2026-05-20T14:52:50.933822,842.52,-138.304,189.288,1.8698,107.13,13,8.461,NAVIGATING: Moving to goal
2026-05-20T14:52:51.465332,843.05,-138.402,189.505,1.8689,107.08,13,8.227,NAVIGATING: Moving to goal
2026-05-20T14:52:52.012580,843.6,-138.522,189.75,1.8658,106.9,13,7.963,NAVIGATING: Moving to goal
2026-05-20T14:52:52.557359,844.14,-138.641,189.998,1.8569,106.39,13,7.696,NAVIGATING: Moving to goal
2026-05-20T14:52:53.114839,844.7,-138.736,190.203,1.8456,105.74,13,7.477,NAVIGATING: Moving to goal
2026-05-20T14:52:53.626333,845.21,-138.839,190.431,1.8296,104.83,13,7.234,NAVIGATING: Moving to goal
2026-05-20T14:52:54.150520,845.74,-138.928,190.63,1.8157,104.03,13,7.022,NAVIGATING: Moving to goal
2026-05-20T14:52:54.663958,846.25,-139.015,190.831,1.8039,103.35,13,6.809,NAVIGATING: Moving to goal
2026-05-20T14:52:55.188434,846.77,-139.108,191.047,1.7931,102.74,13,6.58,NAVIGATING: Moving to goal
2026-05-20T14:52:55.704978,847.29,-139.215,191.283,1.7842,102.23,13,6.331,NAVIGATING: Moving to goal
2026-05-20T14:52:56.215131,847.8,-139.309,191.479,1.7785,101.9,13,6.123,NAVIGATING: Moving to goal
2026-05-20T14:52:57.033540,848.62,-139.341,191.547,1.7768,101.8,13,6.051,NAVIGATING: Moving to goal
2026-05-20T14:52:57.568893,849.15,-139.428,191.724,1.7731,101.59,13,5.865,NAVIGATING: Moving to goal
2026-05-20T14:52:58.069036,849.65,-139.529,191.919,1.7693,101.37,13,5.659,NAVIGATING: Moving to goal
2026-05-20T14:52:58.582707,850.17,-139.64,192.136,1.7616,100.93,13,5.431,NAVIGATING: Moving to goal
2026-05-20T14:52:59.094364,850.68,-139.751,192.346,1.7505,100.3,13,5.212,NAVIGATING: Moving to goal
2026-05-20T14:52:59.616405,851.2,-139.864,192.561,1.736,99.47,13,4.99,NAVIGATING: Moving to goal
2026-05-20T14:53:00.121273,851.71,-139.97,192.756,1.7209,98.6,13,4.79,NAVIGATING: Moving to goal
2026-05-20T14:53:00.667032,852.25,-140.096,192.988,1.7006,97.44,13,4.554,NAVIGATING: Moving to goal
2026-05-20T14:53:01.176599,852.76,-140.205,193.188,1.6817,96.35,13,4.354,NAVIGATING: Moving to goal
2026-05-20T14:53:01.695329,853.28,-140.31,193.385,1.662,95.23,13,4.16,NAVIGATING: Moving to goal
2026-05-20T14:53:02.206038,853.79,-140.411,193.578,1.642,94.08,13,3.972,NAVIGATING: Moving to goal
2026-05-20T14:53:02.721428,854.31,-140.51,193.768,1.6218,92.92,13,3.79,NAVIGATING: Moving to goal
2026-05-20T14:53:03.223324,854.81,-140.598,193.945,1.6025,91.82,13,3.623,NAVIGATING: Moving to goal
2026-05-20T14:53:03.735658,855.32,-140.696,194.143,1.5808,90.57,13,3.441,NAVIGATING: Moving to goal
2026-05-20T14:53:04.254142,855.84,-140.783,194.327,1.5601,89.39,13,3.274,NAVIGATING: Moving to goal
2026-05-20T14:53:04.763027,856.35,-140.886,194.548,1.5353,87.96,13,3.08,NAVIGATING: Moving to goal
2026-05-20T14:53:05.278177,856.86,-140.977,194.756,1.5116,86.61,13,2.903,NAVIGATING: Moving to goal
2026-05-20T14:53:05.821221,857.41,-141.068,194.953,1.4888,85.3,13,2.742,NAVIGATING: Moving to goal
2026-05-20T14:53:06.337529,857.92,-141.173,195.191,1.4575,83.51,13,2.558,NAVIGATING: Moving to goal
2026-05-20T14:53:06.863148,858.45,-141.267,195.393,1.4289,81.87,13,2.416,NAVIGATING: Moving to goal
2026-05-20T14:53:07.379876,858.97,-141.358,195.601,1.3965,80.01,13,2.279,NAVIGATING: Moving to goal
2026-05-20T14:53:07.914922,859.5,-141.455,195.81,1.3603,77.94,13,2.16,NAVIGATING: Moving to goal
2026-05-20T14:53:08.437958,860.02,-141.545,196.012,1.3202,75.64,13,2.061,NAVIGATING: Moving to goal
2026-05-20T14:53:08.966612,860.55,-141.646,196.199,1.2809,73.39,13,2.001,NAVIGATING: Moving to goal
2026-05-20T14:53:09.398943,860.98,-141.731,196.355,1.2424,71.18,13,1.966,GOAL_REACHED: Target reached successfully
2026-05-20T14:53:11.401796,862.99,-141.731,196.355,1.2424,71.18,14,21.339,GOAL_REACHED: Target reached successfully
2026-05-20T14:53:11.409805,863.0,-142.131,196.971,1.0736,61.51,14,20.789,NAVIGATING: Moving to goal
2026-05-20T14:53:11.912160,863.5,-142.326,197.264,0.9969,57.12,14,20.531,NAVIGATING: Moving to goal
2026-05-20T14:53:12.446951,864.03,-142.447,197.488,0.9633,55.19,14,20.332,NAVIGATING: Moving to goal
2026-05-20T14:53:12.988953,864.57,-142.591,197.756,0.9492,54.39,14,20.095,NAVIGATING: Moving to goal
2026-05-20T14:53:13.521259,865.11,-142.699,197.985,0.9501,54.44,14,19.891,NAVIGATING: Moving to goal
2026-05-20T14:53:14.030666,865.62,-142.828,198.257,0.9649,55.28,14,19.65,NAVIGATING: Moving to goal
2026-05-20T14:53:14.539071,866.12,-142.928,198.502,0.9837,56.36,14,19.431,NAVIGATING: Moving to goal
2026-05-20T14:53:15.095392,866.68,-143.033,198.776,1.0089,57.81,14,19.185,NAVIGATING: Moving to goal
2026-05-20T14:53:15.599142,867.18,-143.111,199.013,1.0331,59.2,14,18.971,NAVIGATING: Moving to goal
2026-05-20T14:53:16.120558,867.71,-143.197,199.273,1.0624,60.87,14,18.738,NAVIGATING: Moving to goal
2026-05-20T14:53:16.675829,868.26,-143.291,199.568,1.0981,62.92,14,18.474,NAVIGATING: Moving to goal
2026-05-20T14:53:17.190893,868.78,-143.381,199.862,1.1333,64.93,14,18.211,NAVIGATING: Moving to goal
2026-05-20T14:53:17.693676,869.28,-143.458,200.111,1.162,66.58,14,17.989,NAVIGATING: Moving to goal
2026-05-20T14:53:18.194931,869.78,-143.533,200.363,1.1896,68.16,14,17.765,NAVIGATING: Moving to goal
2026-05-20T14:53:18.711231,870.3,-143.626,200.644,1.2201,69.9,14,17.52,NAVIGATING: Moving to goal
2026-05-20T14:53:19.213578,870.8,-143.72,200.927,1.2482,71.52,14,17.274,NAVIGATING: Moving to goal
2026-05-20T14:53:19.723933,871.31,-143.82,201.201,1.2712,72.83,14,17.04,NAVIGATING: Moving to goal
2026-05-20T14:53:20.232510,871.82,-143.919,201.48,1.2898,73.9,14,16.803,NAVIGATING: Moving to goal
2026-05-20T14:53:20.744396,872.33,-144.031,201.761,1.306,74.83,14,16.57,NAVIGATING: Moving to goal
2026-05-20T14:53:21.262280,872.85,-144.14,202.04,1.3187,75.55,14,16.34,NAVIGATING: Moving to goal
2026-05-20T14:53:21.795941,873.38,-144.277,202.347,1.3303,76.22,14,16.096,NAVIGATING: Moving to goal
2026-05-20T14:53:22.300731,873.89,-144.389,202.609,1.3336,76.41,14,15.889,NAVIGATING: Moving to goal
2026-05-20T14:53:22.835691,874.42,-144.527,202.911,1.3313,76.28,14,15.655,NAVIGATING: Moving to goal
2026-05-20T14:53:23.374177,874.96,-144.635,203.165,1.3235,75.83,14,15.459,NAVIGATING: Moving to goal
2026-05-20T14:53:23.896829,875.48,-144.763,203.454,1.311,75.11,14,15.24,NAVIGATING: Moving to goal
2026-05-20T14:53:24.416439,876.0,-144.864,203.709,1.2955,74.23,14,15.046,NAVIGATING: Moving to goal
2026-05-20T14:53:24.918851,876.5,-144.977,203.973,1.2784,73.25,14,14.851,NAVIGATING: Moving to goal
2026-05-20T14:53:25.450408,877.04,-145.065,204.198,1.2614,72.28,14,14.683,NAVIGATING: Moving to goal
2026-05-20T14:53:26.001646,877.59,-145.191,204.499,1.2386,70.97,14,14.466,NAVIGATING: Moving to goal
2026-05-20T14:53:26.502520,878.09,-145.297,204.781,1.2147,69.6,14,14.261,NAVIGATING: Moving to goal
2026-05-20T14:53:27.010278,878.6,-145.407,205.067,1.1906,68.21,14,14.058,NAVIGATING: Moving to goal
2026-05-20T14:53:27.519619,879.1,-145.499,205.333,1.1664,66.83,14,13.866,NAVIGATING: Moving to goal
2026-05-20T14:53:28.032767,879.62,-145.598,205.617,1.1412,65.39,14,13.667,NAVIGATING: Moving to goal
2026-05-20T14:53:28.557630,880.14,-145.682,205.888,1.1162,63.95,14,13.475,NAVIGATING: Moving to goal
2026-05-20T14:53:29.117155,880.7,-145.785,206.188,1.0937,62.66,14,13.271,NAVIGATING: Moving to goal
2026-05-20T14:53:29.631591,881.22,-145.886,206.495,1.0762,61.66,14,13.063,NAVIGATING: Moving to goal
2026-05-20T14:53:30.146242,881.73,-145.979,206.772,1.0645,60.99,14,12.883,NAVIGATING: Moving to goal
2026-05-20T14:53:30.649407,882.23,-146.069,207.052,1.0539,60.38,14,12.702,NAVIGATING: Moving to goal
2026-05-20T14:53:31.186076,882.77,-146.171,207.374,1.0392,59.54,14,12.497,NAVIGATING: Moving to goal
2026-05-20T14:53:31.698120,883.28,-146.265,207.695,1.0211,58.5,14,12.295,NAVIGATING: Moving to goal
2026-05-20T14:53:32.202233,883.79,-146.341,207.992,1.0011,57.36,14,12.107,NAVIGATING: Moving to goal
2026-05-20T14:53:32.712326,884.3,-146.414,208.284,0.9803,56.17,14,11.925,NAVIGATING: Moving to goal
2026-05-20T14:53:33.218248,884.8,-146.471,208.564,0.9579,54.88,14,11.747,NAVIGATING: Moving to goal
2026-05-20T14:53:33.741924,885.33,-146.532,208.88,0.9323,53.42,14,11.55,NAVIGATING: Moving to goal
2026-05-20T14:53:34.249090,885.83,-146.578,209.172,0.9069,51.96,14,11.364,NAVIGATING: Moving to goal
2026-05-20T14:53:34.749207,886.33,-146.634,209.475,0.883,50.59,14,11.183,NAVIGATING: Moving to goal
2026-05-20T14:53:35.267588,886.85,-146.675,209.772,0.8573,49.12,14,11.001,NAVIGATING: Moving to goal
2026-05-20T14:53:35.824115,887.41,-146.722,210.079,0.8345,47.81,14,10.821,NAVIGATING: Moving to goal
2026-05-20T14:53:36.332374,887.92,-146.76,210.418,0.8121,46.53,14,10.62,NAVIGATING: Moving to goal
2026-05-20T14:53:36.863996,888.45,-146.802,210.754,0.7917,45.36,14,10.431,NAVIGATING: Moving to goal
2026-05-20T14:53:37.373544,888.96,-146.821,211.058,0.7696,44.1,14,10.253,NAVIGATING: Moving to goal
2026-05-20T14:53:37.874207,889.46,-146.848,211.37,0.7477,42.84,14,10.081,NAVIGATING: Moving to goal
2026-05-20T14:53:38.389698,889.98,-146.856,211.65,0.7251,41.54,14,9.92,NAVIGATING: Moving to goal
2026-05-20T14:53:38.896170,890.48,-146.872,211.98,0.6996,40.08,14,9.742,NAVIGATING: Moving to goal
2026-05-20T14:53:39.410653,891.0,-146.867,212.276,0.6734,38.58,14,9.573,NAVIGATING: Moving to goal
2026-05-20T14:53:39.945155,891.53,-146.865,212.577,0.6478,37.12,14,9.41,NAVIGATING: Moving to goal
2026-05-20T14:53:40.456642,892.04,-146.842,212.884,0.6185,35.44,14,9.233,NAVIGATING: Moving to goal
2026-05-20T14:53:40.959285,892.54,-146.818,213.184,0.59,33.8,14,9.066,NAVIGATING: Moving to goal
2026-05-20T14:53:41.504016,893.09,-146.773,213.482,0.5587,32.01,14,8.888,NAVIGATING: Moving to goal
2026-05-20T14:53:42.005982,893.59,-146.731,213.748,0.5312,30.44,14,8.733,NAVIGATING: Moving to goal
2026-05-20T14:53:42.516656,894.1,-146.682,214.009,0.5037,28.86,14,8.58,NAVIGATING: Moving to goal
2026-05-20T14:53:43.042957,894.63,-146.645,214.259,0.4795,27.47,14,8.447,NAVIGATING: Moving to goal
2026-05-20T14:53:43.618152,895.2,-146.584,214.554,0.4488,25.71,14,8.281,NAVIGATING: Moving to goal
2026-05-20T14:53:44.186399,895.77,-146.521,214.853,0.4176,23.93,14,8.119,NAVIGATING: Moving to goal
2026-05-20T14:53:44.743774,896.33,-146.451,215.138,0.3868,22.16,14,7.964,NAVIGATING: Moving to goal
2026-05-20T14:53:45.314674,896.9,-146.369,215.419,0.3548,20.33,14,7.807,NAVIGATING: Moving to goal
2026-05-20T14:53:45.831968,897.42,-146.289,215.684,0.3243,18.58,14,7.663,NAVIGATING: Moving to goal
2026-05-20T14:53:46.348643,897.93,-146.203,215.901,0.2965,16.99,14,7.531,NAVIGATING: Moving to goal
2026-05-20T14:53:46.857525,898.44,-146.118,216.126,0.2681,15.36,14,7.403,NAVIGATING: Moving to goal
2026-05-20T14:53:47.384703,898.97,-146.019,216.338,0.2389,13.69,14,7.268,NAVIGATING: Moving to goal
2026-05-20T14:53:47.899721,899.49,-145.915,216.559,0.2097,12.02,14,7.133,NAVIGATING: Moving to goal
2026-05-20T14:53:48.406353,899.99,-145.79,216.766,0.1847,10.58,14,6.984,NAVIGATING: Moving to goal
2026-05-20T14:53:48.942857,900.53,-145.662,216.962,0.1612,9.24,14,6.839,NAVIGATING: Moving to goal
2026-05-20T14:53:49.448008,901.03,-145.529,217.132,0.1374,7.87,14,6.695,NAVIGATING: Moving to goal
2026-05-20T14:53:49.998676,901.58,-145.389,217.303,0.1106,6.34,14,6.548,NAVIGATING: Moving to goal
2026-05-20T14:53:50.554610,902.14,-145.231,217.468,0.0813,4.66,14,6.387,NAVIGATING: Moving to goal
2026-05-20T14:53:51.122687,902.71,-145.068,217.624,0.0543,3.11,14,6.225,NAVIGATING: Moving to goal
2026-05-20T14:53:51.648577,903.23,-144.922,217.748,0.0348,2.0,14,6.083,NAVIGATING: Moving to goal
2026-05-20T14:53:52.170562,903.76,-144.757,217.875,0.0164,0.94,14,5.925,NAVIGATING: Moving to goal
2026-05-20T14:53:52.675710,904.26,-144.617,217.972,0.001,0.06,14,5.792,NAVIGATING: Moving to goal
2026-05-20T14:53:53.187112,904.77,-144.453,218.074,-0.0198,-1.14,14,5.638,NAVIGATING: Moving to goal
2026-05-20T14:53:53.704185,905.29,-144.314,218.156,-0.04,-2.29,14,5.509,NAVIGATING: Moving to goal
2026-05-20T14:53:54.269135,905.85,-144.152,218.239,-0.0645,-3.7,14,5.359,NAVIGATING: Moving to goal
2026-05-20T14:53:54.782796,906.37,-143.989,218.315,-0.0864,-4.95,14,5.209,NAVIGATING: Moving to goal
2026-05-20T14:53:55.291363,906.88,-143.818,218.382,-0.1048,-6.01,14,5.052,NAVIGATING: Moving to goal
2026-05-20T14:53:55.838471,907.42,-143.664,218.44,-0.1195,-6.85,14,4.911,NAVIGATING: Moving to goal
2026-05-20T14:53:56.348034,907.93,-143.499,218.491,-0.132,-7.56,14,4.76,NAVIGATING: Moving to goal
2026-05-20T14:53:56.854156,908.44,-143.355,218.534,-0.144,-8.25,14,4.628,NAVIGATING: Moving to goal
2026-05-20T14:53:57.361935,908.95,-143.188,218.573,-0.1601,-9.17,14,4.475,NAVIGATING: Moving to goal
2026-05-20T14:53:57.866541,909.45,-143.035,218.606,-0.1786,-10.24,14,4.335,NAVIGATING: Moving to goal
2026-05-20T14:53:58.402455,909.99,-142.876,218.632,-0.1989,-11.4,14,4.188,NAVIGATING: Moving to goal
2026-05-20T14:53:58.914531,910.5,-142.729,218.654,-0.2189,-12.54,14,4.053,NAVIGATING: Moving to goal
2026-05-20T14:53:59.439081,911.02,-142.553,218.671,-0.2374,-13.6,14,3.89,NAVIGATING: Moving to goal
2026-05-20T14:53:59.944249,911.53,-142.401,218.684,-0.251,-14.38,14,3.749,NAVIGATING: Moving to goal
2026-05-20T14:54:00.468474,912.05,-142.223,218.69,-0.2634,-15.09,14,3.583,NAVIGATING: Moving to goal
2026-05-20T14:54:00.969242,912.55,-142.068,218.692,-0.2747,-15.74,14,3.438,NAVIGATING: Moving to goal
2026-05-20T14:54:01.486540,913.07,-141.913,218.686,-0.2879,-16.5,14,3.29,NAVIGATING: Moving to goal
2026-05-20T14:54:02.051945,913.64,-141.748,218.674,-0.307,-17.59,14,3.133,NAVIGATING: Moving to goal
2026-05-20T14:54:02.619342,914.2,-141.579,218.654,-0.329,-18.85,14,2.969,NAVIGATING: Moving to goal
2026-05-20T14:54:03.119834,914.71,-141.424,218.628,-0.3501,-20.06,14,2.816,NAVIGATING: Moving to goal
2026-05-20T14:54:03.638468,915.22,-141.274,218.597,-0.3666,-21.01,14,2.667,NAVIGATING: Moving to goal
2026-05-20T14:54:04.141437,915.73,-141.125,218.559,-0.3808,-21.82,14,2.516,NAVIGATING: Moving to goal
2026-05-20T14:54:04.642938,916.23,-140.988,218.518,-0.3918,-22.45,14,2.374,NAVIGATING: Moving to goal
2026-05-20T14:54:05.146442,916.73,-140.835,218.465,-0.4024,-23.06,14,2.213,NAVIGATING: Moving to goal
2026-05-20T14:54:05.689293,917.27,-140.681,218.403,-0.4119,-23.6,14,2.047,NAVIGATING: Moving to goal
2026-05-20T14:54:06.199572,917.78,-140.548,218.343,-0.419,-24.01,14,1.902,GOAL_REACHED: Target reached successfully
2026-05-20T14:54:06.398930,917.98,-140.496,218.319,-0.4213,-24.14,14,1.844,GOAL_REACHED: Target reached successfully
2026-05-20T14:54:08.401610,919.99,-140.496,218.319,-0.4213,-24.14,15,32.497,GOAL_REACHED: Target reached successfully
2026-05-20T14:54:08.410038,920.0,-140.007,218.06,-0.4407,-25.25,15,32.363,NAVIGATING: Moving to goal
2026-05-20T14:54:08.915318,920.5,-139.816,217.924,-0.4431,-25.39,15,32.34,NAVIGATING: Moving to goal
2026-05-20T14:54:09.416236,921.0,-139.714,217.84,-0.4265,-24.44,15,32.336,NAVIGATING: Moving to goal
2026-05-20T14:54:09.933748,921.52,-139.645,217.753,-0.3945,-22.6,15,32.357,NAVIGATING: Moving to goal
2026-05-20T14:54:10.442018,922.03,-139.591,217.678,-0.3528,-20.22,15,32.379,NAVIGATING: Moving to goal
2026-05-20T14:54:10.943616,922.53,-139.566,217.615,-0.3106,-17.8,15,32.412,NAVIGATING: Moving to goal
2026-05-20T14:54:11.446889,923.03,-139.542,217.543,-0.2513,-14.4,15,32.451,NAVIGATING: Moving to goal
2026-05-20T14:54:11.961736,923.55,-139.547,217.487,-0.1908,-10.93,15,32.497,NAVIGATING: Moving to goal
2026-05-20T14:54:12.463294,924.05,-139.561,217.438,-0.1266,-7.26,15,32.543,NAVIGATING: Moving to goal
2026-05-20T14:54:12.964780,924.55,-139.594,217.402,-0.0692,-3.96,15,32.592,NAVIGATING: Moving to goal
2026-05-20T14:54:13.533012,925.12,-139.639,217.36,0.0084,0.48,15,32.654,NAVIGATING: Moving to goal
2026-05-20T14:54:14.042204,925.63,-139.71,217.324,0.086,4.93,15,32.727,NAVIGATING: Moving to goal
2026-05-20T14:54:14.546261,926.13,-139.773,217.297,0.1523,8.72,15,32.789,NAVIGATING: Moving to goal
2026-05-20T14:54:15.048410,926.63,-139.848,217.271,0.2199,12.6,15,32.856,NAVIGATING: Moving to goal
2026-05-20T14:54:15.567220,927.15,-139.91,217.252,0.2814,16.12,15,32.911,NAVIGATING: Moving to goal
2026-05-20T14:54:16.084285,927.67,-139.986,217.238,0.3491,20.0,15,32.97,NAVIGATING: Moving to goal
2026-05-20T14:54:16.585931,928.17,-140.047,217.237,0.4095,23.46,15,33.012,NAVIGATING: Moving to goal
2026-05-20T14:54:17.122747,928.71,-140.111,217.248,0.4681,26.82,15,33.044,NAVIGATING: Moving to goal
2026-05-20T14:54:17.626081,929.21,-140.159,217.265,0.5211,29.86,15,33.063,NAVIGATING: Moving to goal
2026-05-20T14:54:18.132641,929.72,-140.206,217.29,0.5757,32.99,15,33.074,NAVIGATING: Moving to goal
2026-05-20T14:54:18.650728,930.24,-140.238,217.323,0.6249,35.81,15,33.07,NAVIGATING: Moving to goal
2026-05-20T14:54:19.158224,930.74,-140.26,217.366,0.6699,38.38,15,33.052,NAVIGATING: Moving to goal
2026-05-20T14:54:19.666454,931.25,-140.269,217.428,0.7121,40.8,15,33.012,NAVIGATING: Moving to goal
2026-05-20T14:54:20.174196,931.76,-140.269,217.494,0.7453,42.7,15,32.962,NAVIGATING: Moving to goal
2026-05-20T14:54:20.733980,932.32,-140.287,217.615,0.7874,45.12,15,32.882,NAVIGATING: Moving to goal
2026-05-20T14:54:21.311114,932.9,-140.309,217.771,0.8256,47.3,15,32.78,NAVIGATING: Moving to goal
2026-05-20T14:54:21.880838,933.47,-140.361,217.977,0.8605,49.3,15,32.661,NAVIGATING: Moving to goal
2026-05-20T14:54:22.388432,933.97,-140.408,218.194,0.8874,50.84,15,32.53,NAVIGATING: Moving to goal
2026-05-20T14:54:22.898075,934.48,-140.487,218.431,0.9118,52.24,15,32.408,NAVIGATING: Moving to goal
2026-05-20T14:54:23.404403,934.99,-140.55,218.666,0.9294,53.25,15,32.278,NAVIGATING: Moving to goal
2026-05-20T14:54:23.919235,935.5,-140.65,218.931,0.9437,54.07,15,32.153,NAVIGATING: Moving to goal
2026-05-20T14:54:24.465341,936.05,-140.747,219.238,0.9502,54.44,15,31.997,NAVIGATING: Moving to goal
2026-05-20T14:54:24.966581,936.55,-140.877,219.545,0.9531,54.61,15,31.866,NAVIGATING: Moving to goal
2026-05-20T14:54:25.474366,937.06,-140.985,219.836,0.9492,54.38,15,31.735,NAVIGATING: Moving to goal
2026-05-20T14:54:25.986829,937.57,-141.13,220.146,0.9441,54.09,15,31.619,NAVIGATING: Moving to goal
2026-05-20T14:54:26.491348,938.08,-141.246,220.436,0.9338,53.5,15,31.5,NAVIGATING: Moving to goal
2026-05-20T14:54:27.016801,938.6,-141.403,220.788,0.9201,52.72,15,31.37,NAVIGATING: Moving to goal
2026-05-20T14:54:27.533478,939.12,-141.538,221.123,0.9029,51.73,15,31.24,NAVIGATING: Moving to goal
2026-05-20T14:54:28.057881,939.64,-141.687,221.451,0.8869,50.82,15,31.128,NAVIGATING: Moving to goal
2026-05-20T14:54:28.568935,940.15,-141.83,221.797,0.8665,49.65,15,31.004,NAVIGATING: Moving to goal
2026-05-20T14:54:29.100608,940.69,-141.983,222.139,0.8469,48.53,15,30.894,NAVIGATING: Moving to goal
2026-05-20T14:54:29.634559,941.22,-142.11,222.453,0.8263,47.35,15,30.787,NAVIGATING: Moving to goal
2026-05-20T14:54:30.147199,941.73,-142.258,222.815,0.8019,45.95,15,30.668,NAVIGATING: Moving to goal
2026-05-20T14:54:30.666181,942.25,-142.373,223.115,0.7805,44.72,15,30.568,NAVIGATING: Moving to goal
2026-05-20T14:54:31.183214,942.77,-142.488,223.421,0.7578,43.42,15,30.466,NAVIGATING: Moving to goal
2026-05-20T14:54:31.718688,943.3,-142.617,223.76,0.7333,42.02,15,30.359,NAVIGATING: Moving to goal
2026-05-20T14:54:32.221513,943.81,-142.738,224.108,0.7095,40.65,15,30.243,NAVIGATING: Moving to goal
2026-05-20T14:54:32.722735,944.31,-142.849,224.43,0.6921,39.65,15,30.14,NAVIGATING: Moving to goal
2026-05-20T14:54:33.224740,944.81,-142.938,224.723,0.6774,38.81,15,30.039,NAVIGATING: Moving to goal
2026-05-20T14:54:33.764495,945.35,-143.041,225.058,0.6637,38.03,15,29.927,NAVIGATING: Moving to goal
2026-05-20T14:54:34.266080,945.85,-143.121,225.383,0.6507,37.28,15,29.807,NAVIGATING: Moving to goal
2026-05-20T14:54:34.775028,946.36,-143.2,225.7,0.6404,36.69,15,29.694,NAVIGATING: Moving to goal
2026-05-20T14:54:35.276304,946.86,-143.247,225.976,0.6305,36.12,15,29.578,NAVIGATING: Moving to goal
2026-05-20T14:54:35.797259,947.38,-143.299,226.254,0.6226,35.67,15,29.469,NAVIGATING: Moving to goal
2026-05-20T14:54:36.301370,947.89,-143.34,226.564,0.6137,35.16,15,29.336,NAVIGATING: Moving to goal
2026-05-20T14:54:36.836506,948.42,-143.389,226.875,0.6071,34.79,15,29.211,NAVIGATING: Moving to goal
2026-05-20T14:54:37.339918,948.93,-143.409,227.138,0.6006,34.41,15,29.09,NAVIGATING: Moving to goal
2026-05-20T14:54:37.843260,949.43,-143.458,227.463,0.5975,34.23,15,28.963,NAVIGATING: Moving to goal
2026-05-20T14:54:38.365689,949.95,-143.483,227.758,0.5939,34.03,15,28.834,NAVIGATING: Moving to goal
2026-05-20T14:54:38.891270,950.48,-143.54,228.113,0.5936,34.01,15,28.706,NAVIGATING: Moving to goal
2026-05-20T14:54:39.400554,950.99,-143.565,228.417,0.5914,33.88,15,28.579,NAVIGATING: Moving to goal
2026-05-20T14:54:39.908028,951.49,-143.613,228.731,0.5898,33.79,15,28.469,NAVIGATING: Moving to goal
2026-05-20T14:54:40.412805,952.0,-143.644,229.006,0.5832,33.42,15,28.366,NAVIGATING: Moving to goal
2026-05-20T14:54:40.976596,952.56,-143.716,229.379,0.5735,32.86,15,28.256,NAVIGATING: Moving to goal
2026-05-20T14:54:41.544843,953.13,-143.759,229.727,0.5571,31.92,15,28.137,NAVIGATING: Moving to goal
2026-05-20T14:54:42.045455,953.63,-143.822,230.08,0.5398,30.93,15,28.037,NAVIGATING: Moving to goal
2026-05-20T14:54:42.553078,954.14,-143.866,230.385,0.5213,29.87,15,27.946,NAVIGATING: Moving to goal
2026-05-20T14:54:43.058120,954.64,-143.925,230.712,0.5032,28.83,15,27.861,NAVIGATING: Moving to goal
2026-05-20T14:54:43.574275,955.16,-143.954,230.999,0.4864,27.87,15,27.768,NAVIGATING: Moving to goal
2026-05-20T14:54:44.123431,955.71,-143.982,231.322,0.4701,26.93,15,27.664,NAVIGATING: Moving to goal
2026-05-20T14:54:44.631397,956.22,-143.994,231.626,0.4558,26.12,15,27.555,NAVIGATING: Moving to goal
2026-05-20T14:54:45.157631,956.74,-143.998,231.921,0.4434,25.4,15,27.445,NAVIGATING: Moving to goal
2026-05-20T14:54:45.661832,957.25,-143.992,232.202,0.4326,24.79,15,27.334,NAVIGATING: Moving to goal
2026-05-20T14:54:46.188653,957.77,-143.98,232.471,0.4232,24.25,15,27.225,NAVIGATING: Moving to goal
2026-05-20T14:54:46.705626,958.29,-143.973,232.74,0.4154,23.8,15,27.123,NAVIGATING: Moving to goal
2026-05-20T14:54:47.220338,958.81,-143.959,232.999,0.4079,23.37,15,27.019,NAVIGATING: Moving to goal
2026-05-20T14:54:47.724809,959.31,-143.958,233.253,0.4024,23.05,15,26.931,NAVIGATING: Moving to goal
2026-05-20T14:54:48.248116,959.83,-143.95,233.492,0.397,22.75,15,26.843,NAVIGATING: Moving to goal
2026-05-20T14:54:48.754443,960.34,-143.955,233.736,0.393,22.51,15,26.769,NAVIGATING: Moving to goal
2026-05-20T14:54:49.262852,960.85,-143.944,233.945,0.3887,22.27,15,26.692,NAVIGATING: Moving to goal
2026-05-20T14:54:49.842586,961.43,-143.925,234.197,0.384,22.0,15,26.596,NAVIGATING: Moving to goal
2026-05-20T14:54:50.419095,962.0,-143.889,234.447,0.3789,21.71,15,26.486,NAVIGATING: Moving to goal
2026-05-20T14:54:50.982590,962.57,-143.863,234.693,0.3753,21.5,15,26.389,NAVIGATING: Moving to goal
2026-05-20T14:54:51.548410,963.13,-143.812,234.934,0.3689,21.14,15,26.271,NAVIGATING: Moving to goal
2026-05-20T14:54:52.051633,963.64,-143.769,235.168,0.3585,20.54,15,26.165,NAVIGATING: Moving to goal
2026-05-20T14:54:52.591063,964.18,-143.713,235.394,0.3451,19.77,15,26.05,NAVIGATING: Moving to goal
2026-05-20T14:54:53.092163,964.68,-143.667,235.588,0.3354,19.21,15,25.954,NAVIGATING: Moving to goal
2026-05-20T14:54:53.594281,965.18,-143.607,235.785,0.3263,18.7,15,25.846,NAVIGATING: Moving to goal
2026-05-20T14:54:54.100964,965.69,-143.553,235.981,0.3189,18.27,15,25.745,NAVIGATING: Moving to goal
2026-05-20T14:54:54.653348,966.24,-143.491,236.178,0.3114,17.84,15,25.637,NAVIGATING: Moving to goal
2026-05-20T14:54:55.159495,966.74,-143.44,236.365,0.3045,17.45,15,25.543,NAVIGATING: Moving to goal
2026-05-20T14:54:55.660279,967.25,-143.397,236.529,0.2987,17.11,15,25.463,NAVIGATING: Moving to goal
2026-05-20T14:54:56.174327,967.76,-143.361,236.686,0.2934,16.81,15,25.392,NAVIGATING: Moving to goal
2026-05-20T14:54:56.730349,968.32,-143.327,236.852,0.288,16.5,15,25.323,NAVIGATING: Moving to goal
2026-05-20T14:54:57.270308,968.86,-143.292,237.013,0.283,16.21,15,25.254,NAVIGATING: Moving to goal
2026-05-20T14:54:57.819265,969.4,-143.26,237.174,0.279,15.99,15,25.189,NAVIGATING: Moving to goal
2026-05-20T14:54:58.363055,969.95,-143.215,237.31,0.2756,15.79,15,25.118,NAVIGATING: Moving to goal
2026-05-20T14:54:58.864859,970.45,-143.175,237.459,0.2728,15.63,15,25.049,NAVIGATING: Moving to goal
2026-05-20T14:54:59.373098,970.96,-143.118,237.586,0.27,15.47,15,24.969,NAVIGATING: Moving to goal
2026-05-20T14:54:59.885522,971.47,-143.071,237.723,0.2678,15.35,15,24.897,NAVIGATING: Moving to goal
2026-05-20T14:55:00.385667,971.97,-143.012,237.848,0.2647,15.17,15,24.816,NAVIGATING: Moving to goal
2026-05-20T14:55:00.940686,972.53,-142.959,237.998,0.2565,14.7,15,24.737,NAVIGATING: Moving to goal
2026-05-20T14:55:01.489985,973.08,-142.881,238.15,0.2449,14.03,15,24.634,NAVIGATING: Moving to goal
2026-05-20T14:55:02.006199,973.59,-142.826,238.286,0.2366,13.56,15,24.557,NAVIGATING: Moving to goal
2026-05-20T14:55:02.510401,974.1,-142.767,238.404,0.2303,13.2,15,24.48,NAVIGATING: Moving to goal
2026-05-20T14:55:03.016621,974.6,-142.72,238.531,0.2252,12.9,15,24.413,NAVIGATING: Moving to goal
2026-05-20T14:55:03.538795,975.12,-142.664,238.651,0.2203,12.62,15,24.339,NAVIGATING: Moving to goal
2026-05-20T14:55:04.060927,975.65,-142.64,238.769,0.2157,12.36,15,24.298,NAVIGATING: Moving to goal
2026-05-20T14:55:04.563206,976.15,-142.609,238.881,0.2113,12.11,15,24.251,NAVIGATING: Moving to goal
2026-05-20T14:55:05.064644,976.65,-142.602,238.978,0.2076,11.9,15,24.23,NAVIGATING: Moving to goal
2026-05-20T14:55:05.584204,977.17,-142.584,239.073,0.2041,11.69,15,24.199,NAVIGATING: Moving to goal
2026-05-20T14:55:06.137634,977.72,-142.585,239.167,0.2006,11.5,15,24.189,NAVIGATING: Moving to goal
2026-05-20T14:55:06.699084,978.28,-142.592,239.275,0.1988,11.39,15,24.181,NAVIGATING: Moving to goal
2026-05-20T14:55:07.245406,978.83,-142.608,239.39,0.1984,11.37,15,24.183,NAVIGATING: Moving to goal
2026-05-20T14:55:07.786204,979.37,-142.64,239.499,0.1992,11.41,15,24.201,NAVIGATING: Moving to goal
2026-05-20T14:55:08.294790,979.88,-142.674,239.62,0.1984,11.37,15,24.222,NAVIGATING: Moving to goal
2026-05-20T14:55:08.796163,980.38,-142.724,239.732,0.1943,11.13,15,24.259,NAVIGATING: Moving to goal
2026-05-20T14:55:09.315548,980.9,-142.756,239.845,0.1853,10.62,15,24.278,NAVIGATING: Moving to goal
2026-05-20T14:55:09.831560,981.42,-142.808,239.958,0.1749,10.02,15,24.32,NAVIGATING: Moving to goal
2026-05-20T14:55:10.403586,981.99,-142.859,240.092,0.1625,9.31,15,24.357,NAVIGATING: Moving to goal
2026-05-20T14:55:10.909862,982.5,-142.937,240.229,0.1535,8.79,15,24.423,NAVIGATING: Moving to goal
2026-05-20T14:55:11.445229,983.03,-142.987,240.359,0.1458,8.35,15,24.462,NAVIGATING: Moving to goal
2026-05-20T14:55:11.995942,983.58,-143.072,240.494,0.1402,8.03,15,24.535,NAVIGATING: Moving to goal
2026-05-20T14:55:12.513833,984.1,-143.131,240.618,0.135,7.74,15,24.586,NAVIGATING: Moving to goal
2026-05-20T14:55:13.014196,984.6,-143.203,240.728,0.1308,7.5,15,24.65,NAVIGATING: Moving to goal
2026-05-20T14:55:13.517604,985.1,-143.252,240.838,0.1265,7.25,15,24.693,NAVIGATING: Moving to goal
2026-05-20T14:55:14.038419,985.62,-143.32,240.941,0.1228,7.04,15,24.755,NAVIGATING: Moving to goal
2026-05-20T14:55:14.541116,986.13,-143.369,241.054,0.1203,6.89,15,24.796,NAVIGATING: Moving to goal
2026-05-20T14:55:15.059968,986.65,-143.435,241.187,0.1209,6.92,15,24.856,NAVIGATING: Moving to goal
2026-05-20T14:55:15.573485,987.16,-143.495,241.338,0.1222,7.0,15,24.909,NAVIGATING: Moving to goal
2026-05-20T14:55:16.105033,987.69,-143.575,241.501,0.1239,7.1,15,24.984,NAVIGATING: Moving to goal
2026-05-20T14:55:16.680713,988.27,-143.662,241.691,0.1207,6.92,15,25.065,NAVIGATING: Moving to goal
2026-05-20T14:55:17.225456,988.81,-143.742,241.862,0.1138,6.52,15,25.141,NAVIGATING: Moving to goal
2026-05-20T14:55:17.734490,989.32,-143.837,242.057,0.1029,5.9,15,25.233,NAVIGATING: Moving to goal
2026-05-20T14:55:18.243322,989.83,-143.921,242.238,0.0892,5.11,15,25.315,NAVIGATING: Moving to goal
2026-05-20T14:55:18.753046,990.34,-144.015,242.415,0.075,4.3,15,25.41,NAVIGATING: Moving to goal
2026-05-20T14:55:19.271740,990.86,-144.093,242.585,0.0606,3.47,15,25.489,NAVIGATING: Moving to goal
2026-05-20T14:55:19.849298,991.43,-144.205,242.799,0.0468,2.68,15,25.603,NAVIGATING: Moving to goal
2026-05-20T14:55:20.357661,991.94,-144.297,242.997,0.0351,2.01,15,25.7,NAVIGATING: Moving to goal
2026-05-20T14:55:20.890928,992.48,-144.39,243.176,0.0244,1.4,15,25.799,NAVIGATING: Moving to goal
2026-05-20T14:55:21.395623,992.98,-144.44,243.32,0.0151,0.87,15,25.854,NAVIGATING: Moving to goal
2026-05-20T14:55:21.939403,993.52,-144.502,243.467,0.0059,0.34,15,25.921,NAVIGATING: Moving to goal
2026-05-20T14:55:22.451059,994.04,-144.535,243.6,-0.0027,-0.15,15,25.961,NAVIGATING: Moving to goal
2026-05-20T14:55:22.963636,994.55,-144.575,243.718,-0.0099,-0.57,15,26.007,NAVIGATING: Moving to goal
2026-05-20T14:55:23.526119,995.11,-144.597,243.836,-0.0167,-0.96,15,26.035,NAVIGATING: Moving to goal
2026-05-20T14:55:24.036953,995.62,-144.653,243.961,-0.0213,-1.22,15,26.098,NAVIGATING: Moving to goal
2026-05-20T14:55:24.574731,996.16,-144.705,244.086,-0.0252,-1.45,15,26.158,NAVIGATING: Moving to goal
2026-05-20T14:55:25.092418,996.68,-144.78,244.209,-0.0278,-1.59,15,26.242,NAVIGATING: Moving to goal
2026-05-20T14:55:25.650928,997.24,-144.854,244.337,-0.0302,-1.73,15,26.325,NAVIGATING: Moving to goal
2026-05-20T14:55:26.179388,997.76,-144.941,244.474,-0.0323,-1.85,15,26.422,NAVIGATING: Moving to goal
2026-05-20T14:55:26.714195,998.3,-145.002,244.581,-0.0347,-1.99,15,26.492,NAVIGATING: Moving to goal
2026-05-20T14:55:27.221029,998.81,-145.058,244.69,-0.0376,-2.15,15,26.557,NAVIGATING: Moving to goal
2026-05-20T14:55:27.721828,999.31,-145.11,244.778,-0.0403,-2.31,15,26.617,NAVIGATING: Moving to goal
2026-05-20T14:55:28.235260,999.82,-145.155,244.872,-0.0434,-2.49,15,26.671,NAVIGATING: Moving to goal
2026-05-20T14:55:28.749168,1000.33,-145.203,244.95,-0.046,-2.64,15,26.726,NAVIGATING: Moving to goal
2026-05-20T14:55:29.251923,1000.84,-145.245,245.03,-0.0489,-2.8,15,26.775,NAVIGATING: Moving to goal
2026-05-20T14:55:29.773176,1001.36,-145.294,245.107,-0.0518,-2.97,15,26.832,NAVIGATING: Moving to goal
2026-05-20T14:55:30.281826,1001.87,-145.321,245.173,-0.0544,-3.11,15,26.866,NAVIGATING: Moving to goal
2026-05-20T14:55:30.787254,1002.37,-145.358,245.235,-0.0567,-3.25,15,26.909,NAVIGATING: Moving to goal
2026-05-20T14:55:31.300508,1002.89,-145.384,245.297,-0.0591,-3.39,15,26.942,NAVIGATING: Moving to goal
2026-05-20T14:55:31.846113,1003.43,-145.423,245.36,-0.0615,-3.52,15,26.987,NAVIGATING: Moving to goal
2026-05-20T14:55:32.350121,1003.94,-145.438,245.411,-0.0634,-3.64,15,27.008,NAVIGATING: Moving to goal
2026-05-20T14:55:32.862000,1004.45,-145.488,245.479,-0.0647,-3.7,15,27.066,NAVIGATING: Moving to goal
2026-05-20T14:55:33.380286,1004.97,-145.521,245.541,-0.0656,-3.76,15,27.106,NAVIGATING: Moving to goal
2026-05-20T14:55:33.920398,1005.51,-145.584,245.617,-0.066,-3.78,15,27.178,NAVIGATING: Moving to goal
2026-05-20T14:55:34.424432,1006.01,-145.619,245.68,-0.0665,-3.81,15,27.22,NAVIGATING: Moving to goal
2026-05-20T14:55:34.936344,1006.52,-145.69,245.759,-0.0664,-3.8,15,27.3,NAVIGATING: Moving to goal
2026-05-20T14:55:35.481882,1007.07,-145.73,245.83,-0.0667,-3.82,15,27.349,NAVIGATING: Moving to goal
2026-05-20T14:55:35.985437,1007.57,-145.772,245.89,-0.0672,-3.85,15,27.398,NAVIGATING: Moving to goal
2026-05-20T14:55:36.522391,1008.11,-145.79,245.946,-0.068,-3.89,15,27.423,NAVIGATING: Moving to goal
2026-05-20T14:55:37.029429,1008.61,-145.816,246.005,-0.0689,-3.95,15,27.457,NAVIGATING: Moving to goal
2026-05-20T14:55:37.548106,1009.13,-145.822,246.059,-0.0699,-4.01,15,27.47,NAVIGATING: Moving to goal
2026-05-20T14:55:38.069778,1009.66,-145.825,246.109,-0.071,-4.07,15,27.48,NAVIGATING: Moving to goal
2026-05-20T14:55:38.584454,1010.17,-145.81,246.152,-0.072,-4.13,15,27.471,NAVIGATING: Moving to goal
2026-05-20T14:55:39.090641,1010.68,-145.8,246.195,-0.0731,-4.19,15,27.467,NAVIGATING: Moving to goal
2026-05-20T14:55:39.653375,1011.24,-145.771,246.238,-0.0742,-4.25,15,27.444,NAVIGATING: Moving to goal
2026-05-20T14:55:40.172054,1011.76,-145.736,246.278,-0.0753,-4.32,15,27.416,NAVIGATING: Moving to goal
2026-05-20T14:55:40.675541,1012.26,-145.708,246.318,-0.0759,-4.35,15,27.394,NAVIGATING: Moving to goal
2026-05-20T14:55:41.207058,1012.79,-145.681,246.36,-0.0761,-4.36,15,27.373,NAVIGATING: Moving to goal
2026-05-20T14:55:41.721149,1013.31,-145.664,246.408,-0.0761,-4.36,15,27.363,NAVIGATING: Moving to goal
2026-05-20T14:55:42.232349,1013.82,-145.643,246.452,-0.076,-4.35,15,27.349,NAVIGATING: Moving to goal
2026-05-20T14:55:42.745802,1014.33,-145.632,246.508,-0.0755,-4.33,15,27.347,NAVIGATING: Moving to goal
2026-05-20T14:55:43.249079,1014.83,-145.614,246.555,-0.0753,-4.31,15,27.337,NAVIGATING: Moving to goal
2026-05-20T14:55:43.755350,1015.34,-145.598,246.602,-0.0754,-4.32,15,27.328,NAVIGATING: Moving to goal
2026-05-20T14:55:44.259389,1015.84,-145.563,246.645,-0.0774,-4.43,15,27.299,NAVIGATING: Moving to goal
2026-05-20T14:55:44.779383,1016.36,-145.536,246.683,-0.0834,-4.78,15,27.28,NAVIGATING: Moving to goal
2026-05-20T14:55:45.290404,1016.88,-145.496,246.716,-0.0898,-5.14,15,27.245,NAVIGATING: Moving to goal
2026-05-20T14:55:45.797721,1017.38,-145.459,246.748,-0.0953,-5.46,15,27.213,NAVIGATING: Moving to goal
2026-05-20T14:55:46.310475,1017.9,-145.409,246.773,-0.0995,-5.7,15,27.169,NAVIGATING: Moving to goal
2026-05-20T14:55:46.813754,1018.4,-145.359,246.802,-0.1038,-5.95,15,27.124,NAVIGATING: Moving to goal
2026-05-20T14:55:47.321566,1018.91,-145.296,246.825,-0.1073,-6.15,15,27.065,NAVIGATING: Moving to goal
2026-05-20T14:55:47.837510,1019.42,-145.24,246.848,-0.1104,-6.33,15,27.014,NAVIGATING: Moving to goal
2026-05-20T14:55:48.348166,1019.93,-145.17,246.866,-0.113,-6.48,15,26.948,NAVIGATING: Moving to goal
2026-05-20T14:55:48.870624,1020.46,-145.109,246.885,-0.1154,-6.61,15,26.891,NAVIGATING: Moving to goal
2026-05-20T14:55:49.380592,1020.97,-145.033,246.902,-0.1176,-6.74,15,26.819,NAVIGATING: Moving to goal
2026-05-20T14:55:49.925667,1021.51,-144.983,246.922,-0.1192,-6.83,15,26.773,NAVIGATING: Moving to goal
2026-05-20T14:55:50.438637,1022.02,-144.92,246.938,-0.1206,-6.91,15,26.714,NAVIGATING: Moving to goal
2026-05-20T14:55:50.974840,1022.56,-144.877,246.959,-0.1217,-6.97,15,26.675,NAVIGATING: Moving to goal
2026-05-20T14:55:51.476067,1023.06,-144.823,246.975,-0.1226,-7.03,15,26.625,NAVIGATING: Moving to goal
2026-05-20T14:55:52.005391,1023.59,-144.789,246.997,-0.1234,-7.07,15,26.595,NAVIGATING: Moving to goal
2026-05-20T14:55:52.512982,1024.1,-144.733,247.014,-0.124,-7.11,15,26.543,NAVIGATING: Moving to goal
2026-05-20T14:55:53.044203,1024.63,-144.685,247.034,-0.1243,-7.12,15,26.499,NAVIGATING: Moving to goal
2026-05-20T14:55:53.550568,1025.14,-144.617,247.053,-0.1245,-7.14,15,26.435,NAVIGATING: Moving to goal
2026-05-20T14:55:54.053065,1025.64,-144.56,247.074,-0.1245,-7.13,15,26.384,NAVIGATING: Moving to goal
2026-05-20T14:55:54.617556,1026.2,-144.48,247.096,-0.1245,-7.13,15,26.309,NAVIGATING: Moving to goal
2026-05-20T14:55:55.152873,1026.74,-144.417,247.117,-0.1243,-7.12,15,26.25,NAVIGATING: Moving to goal
2026-05-20T14:55:55.670611,1027.26,-144.346,247.141,-0.1241,-7.11,15,26.185,NAVIGATING: Moving to goal
2026-05-20T14:55:56.190942,1027.78,-144.276,247.163,-0.1238,-7.09,15,26.121,NAVIGATING: Moving to goal
2026-05-20T14:55:56.695533,1028.28,-144.205,247.186,-0.1236,-7.08,15,26.055,NAVIGATING: Moving to goal
2026-05-20T14:55:57.196943,1028.78,-144.13,247.206,-0.1234,-7.07,15,25.985,NAVIGATING: Moving to goal
2026-05-20T14:55:57.749557,1029.33,-144.045,247.23,-0.1231,-7.06,15,25.906,NAVIGATING: Moving to goal
2026-05-20T14:55:58.301238,1029.89,-143.944,247.256,-0.1229,-7.04,15,25.812,NAVIGATING: Moving to goal
2026-05-20T14:55:58.861933,1030.45,-143.862,247.28,-0.123,-7.05,15,25.736,NAVIGATING: Moving to goal
2026-05-20T14:55:59.379725,1030.97,-143.775,247.299,-0.1233,-7.06,15,25.655,NAVIGATING: Moving to goal
2026-05-20T14:55:59.927464,1031.51,-143.706,247.32,-0.1236,-7.08,15,25.591,NAVIGATING: Moving to goal
2026-05-20T14:56:00.453046,1032.04,-143.631,247.336,-0.1239,-7.1,15,25.52,NAVIGATING: Moving to goal
2026-05-20T14:56:00.964001,1032.55,-143.555,247.359,-0.1238,-7.09,15,25.45,NAVIGATING: Moving to goal
2026-05-20T14:56:01.480086,1033.07,-143.466,247.377,-0.1237,-7.08,15,25.367,NAVIGATING: Moving to goal
2026-05-20T14:56:01.992713,1033.58,-143.372,247.404,-0.1232,-7.06,15,25.28,NAVIGATING: Moving to goal
2026-05-20T14:56:02.520917,1034.11,-143.271,247.427,-0.1228,-7.03,15,25.186,NAVIGATING: Moving to goal
2026-05-20T14:56:03.067368,1034.65,-143.166,247.457,-0.1231,-7.05,15,25.089,NAVIGATING: Moving to goal
2026-05-20T14:56:03.571507,1035.16,-143.06,247.48,-0.1283,-7.35,15,24.989,NAVIGATING: Moving to goal
2026-05-20T14:56:04.081486,1035.67,-142.968,247.501,-0.1356,-7.77,15,24.904,NAVIGATING: Moving to goal
2026-05-20T14:56:04.636124,1036.22,-142.872,247.518,-0.1418,-8.12,15,24.814,NAVIGATING: Moving to goal
2026-05-20T14:56:05.142497,1036.73,-142.771,247.535,-0.1477,-8.46,15,24.719,NAVIGATING: Moving to goal
2026-05-20T14:56:05.648747,1037.23,-142.68,247.548,-0.1522,-8.72,15,24.632,NAVIGATING: Moving to goal
2026-05-20T14:56:06.154276,1037.74,-142.582,247.561,-0.1564,-8.96,15,24.539,NAVIGATING: Moving to goal
2026-05-20T14:56:06.655989,1038.24,-142.503,247.57,-0.1593,-9.13,15,24.463,NAVIGATING: Moving to goal
2026-05-20T14:56:07.224248,1038.81,-142.395,247.579,-0.1627,-9.32,15,24.36,NAVIGATING: Moving to goal
2026-05-20T14:56:07.730802,1039.32,-142.295,247.588,-0.1655,-9.48,15,24.265,NAVIGATING: Moving to goal
2026-05-20T14:56:08.248378,1039.83,-142.202,247.593,-0.1677,-9.61,15,24.175,NAVIGATING: Moving to goal
2026-05-20T14:56:08.772685,1040.36,-142.123,247.6,-0.1697,-9.72,15,24.1,NAVIGATING: Moving to goal
2026-05-20T14:56:09.288332,1040.87,-142.029,247.603,-0.1715,-9.82,15,24.009,NAVIGATING: Moving to goal
2026-05-20T14:56:09.799652,1041.38,-141.946,247.608,-0.1727,-9.89,15,23.929,NAVIGATING: Moving to goal
2026-05-20T14:56:10.327825,1041.91,-141.844,247.613,-0.1737,-9.95,15,23.83,NAVIGATING: Moving to goal
2026-05-20T14:56:10.845994,1042.43,-141.752,247.62,-0.1744,-9.99,15,23.742,NAVIGATING: Moving to goal
2026-05-20T14:56:11.354382,1042.94,-141.648,247.624,-0.175,-10.02,15,23.641,NAVIGATING: Moving to goal
2026-05-20T14:56:11.870403,1043.46,-141.559,247.632,-0.1753,-10.04,15,23.556,NAVIGATING: Moving to goal
2026-05-20T14:56:12.447031,1044.03,-141.443,247.636,-0.1757,-10.06,15,23.444,NAVIGATING: Moving to goal
2026-05-20T14:56:12.989955,1044.58,-141.331,247.639,-0.1763,-10.1,15,23.336,NAVIGATING: Moving to goal
2026-05-20T14:56:13.537412,1045.12,-141.202,247.635,-0.1771,-10.15,15,23.209,NAVIGATING: Moving to goal
2026-05-20T14:56:14.062789,1045.65,-141.098,247.631,-0.1779,-10.19,15,23.107,NAVIGATING: Moving to goal
2026-05-20T14:56:14.635878,1046.22,-140.962,247.621,-0.1788,-10.24,15,22.973,NAVIGATING: Moving to goal
2026-05-20T14:56:15.201442,1046.79,-140.827,247.609,-0.1797,-10.3,15,22.838,NAVIGATING: Moving to goal
2026-05-20T14:56:15.704781,1047.29,-140.694,247.595,-0.1806,-10.35,15,22.706,NAVIGATING: Moving to goal
2026-05-20T14:56:16.214388,1047.8,-140.567,247.58,-0.1814,-10.39,15,22.579,NAVIGATING: Moving to goal
2026-05-20T14:56:16.749018,1048.33,-140.432,247.562,-0.1823,-10.45,15,22.444,NAVIGATING: Moving to goal
2026-05-20T14:56:17.259783,1048.85,-140.302,247.543,-0.1831,-10.49,15,22.312,NAVIGATING: Moving to goal
2026-05-20T14:56:17.782302,1049.37,-140.176,247.524,-0.1838,-10.53,15,22.186,NAVIGATING: Moving to goal
2026-05-20T14:56:18.301219,1049.89,-140.037,247.501,-0.1846,-10.57,15,22.045,NAVIGATING: Moving to goal
2026-05-20T14:56:18.804049,1050.39,-139.916,247.485,-0.1848,-10.59,15,21.924,NAVIGATING: Moving to goal
2026-05-20T14:56:19.335671,1050.92,-139.788,247.469,-0.1849,-10.59,15,21.795,NAVIGATING: Moving to goal
2026-05-20T14:56:19.838068,1051.42,-139.678,247.459,-0.1846,-10.58,15,21.686,NAVIGATING: Moving to goal
2026-05-20T14:56:20.357173,1051.94,-139.551,247.447,-0.1844,-10.57,15,21.56,NAVIGATING: Moving to goal
2026-05-20T14:56:20.861451,1052.45,-139.426,247.433,-0.1845,-10.57,15,21.435,NAVIGATING: Moving to goal
2026-05-20T14:56:21.380416,1052.97,-139.292,247.415,-0.1847,-10.58,15,21.301,NAVIGATING: Moving to goal
2026-05-20T14:56:21.892163,1053.48,-139.169,247.396,-0.1851,-10.61,15,21.177,NAVIGATING: Moving to goal
2026-05-20T14:56:22.446989,1054.03,-139.014,247.37,-0.1857,-10.64,15,21.02,NAVIGATING: Moving to goal
2026-05-20T14:56:23.018164,1054.6,-138.87,247.343,-0.1865,-10.68,15,20.874,NAVIGATING: Moving to goal
2026-05-20T14:56:23.558073,1055.14,-138.735,247.316,-0.1871,-10.72,15,20.737,NAVIGATING: Moving to goal
2026-05-20T14:56:24.132543,1055.72,-138.586,247.284,-0.1879,-10.77,15,20.584,NAVIGATING: Moving to goal
2026-05-20T14:56:24.707815,1056.29,-138.438,247.251,-0.1888,-10.82,15,20.433,NAVIGATING: Moving to goal
2026-05-20T14:56:25.213953,1056.8,-138.295,247.216,-0.1896,-10.86,15,20.285,NAVIGATING: Moving to goal
2026-05-20T14:56:25.724881,1057.31,-138.164,247.183,-0.1903,-10.91,15,20.15,NAVIGATING: Moving to goal
2026-05-20T14:56:26.234568,1057.82,-138.026,247.148,-0.1911,-10.95,15,20.008,NAVIGATING: Moving to goal
2026-05-20T14:56:26.752963,1058.34,-137.914,247.119,-0.1915,-10.97,15,19.892,NAVIGATING: Moving to goal
2026-05-20T14:56:27.301258,1058.89,-137.774,247.084,-0.1919,-11.0,15,19.747,NAVIGATING: Moving to goal
2026-05-20T14:56:27.812320,1059.4,-137.654,247.054,-0.1921,-11.01,15,19.624,NAVIGATING: Moving to goal
2026-05-20T14:56:28.361737,1059.95,-137.521,247.023,-0.1922,-11.01,15,19.487,NAVIGATING: Moving to goal
2026-05-20T14:56:28.870124,1060.46,-137.418,246.999,-0.1921,-11.01,15,19.382,NAVIGATING: Moving to goal
2026-05-20T14:56:29.380936,1060.97,-137.303,246.972,-0.1921,-11.01,15,19.264,NAVIGATING: Moving to goal
2026-05-20T14:56:29.898205,1061.48,-137.203,246.946,-0.1923,-11.02,15,19.161,NAVIGATING: Moving to goal
2026-05-20T14:56:30.405604,1061.99,-137.083,246.916,-0.1924,-11.03,15,19.037,NAVIGATING: Moving to goal
2026-05-20T14:56:30.911324,1062.5,-136.984,246.888,-0.1928,-11.04,15,18.934,NAVIGATING: Moving to goal
2026-05-20T14:56:31.426292,1063.01,-136.86,246.854,-0.1931,-11.06,15,18.805,NAVIGATING: Moving to goal
2026-05-20T14:56:31.949029,1063.53,-136.747,246.82,-0.1936,-11.09,15,18.688,NAVIGATING: Moving to goal
2026-05-20T14:56:32.496768,1064.08,-136.616,246.781,-0.194,-11.11,15,18.551,NAVIGATING: Moving to goal
2026-05-20T14:56:32.998218,1064.58,-136.51,246.746,-0.1945,-11.14,15,18.439,NAVIGATING: Moving to goal
2026-05-20T14:56:33.509375,1065.09,-136.398,246.71,-0.1949,-11.17,15,18.322,NAVIGATING: Moving to goal
2026-05-20T14:56:34.017184,1065.6,-136.307,246.678,-0.1953,-11.19,15,18.226,NAVIGATING: Moving to goal
2026-05-20T14:56:34.596662,1066.18,-136.177,246.634,-0.1958,-11.22,15,18.089,NAVIGATING: Moving to goal
2026-05-20T14:56:35.159278,1066.74,-136.057,246.59,-0.1963,-11.25,15,17.963,NAVIGATING: Moving to goal
2026-05-20T14:56:35.676380,1067.26,-135.948,246.551,-0.1966,-11.27,15,17.848,NAVIGATING: Moving to goal
2026-05-20T14:56:36.189766,1067.78,-135.857,246.518,-0.1967,-11.27,15,17.751,NAVIGATING: Moving to goal
2026-05-20T14:56:36.691008,1068.28,-135.771,246.486,-0.1967,-11.27,15,17.66,NAVIGATING: Moving to goal
2026-05-20T14:56:37.204329,1068.79,-135.689,246.457,-0.1967,-11.27,15,17.573,NAVIGATING: Moving to goal
2026-05-20T14:56:37.710346,1069.3,-135.605,246.427,-0.1965,-11.26,15,17.485,NAVIGATING: Moving to goal
2026-05-20T14:56:38.252390,1069.84,-135.52,246.397,-0.1964,-11.25,15,17.395,NAVIGATING: Moving to goal
2026-05-20T14:56:38.760566,1070.35,-135.431,246.366,-0.1963,-11.25,15,17.302,NAVIGATING: Moving to goal
2026-05-20T14:56:39.275011,1070.86,-135.331,246.333,-0.1963,-11.25,15,17.197,NAVIGATING: Moving to goal
2026-05-20T14:56:39.791496,1071.38,-135.236,246.301,-0.1964,-11.25,15,17.096,NAVIGATING: Moving to goal
2026-05-20T14:56:40.297865,1071.88,-135.114,246.262,-0.1964,-11.25,15,16.969,NAVIGATING: Moving to goal
2026-05-20T14:56:40.816061,1072.4,-135.009,246.227,-0.1966,-11.26,15,16.859,NAVIGATING: Moving to goal
2026-05-20T14:56:41.366649,1072.95,-134.877,246.185,-0.1966,-11.27,15,16.72,NAVIGATING: Moving to goal
2026-05-20T14:56:41.882477,1073.47,-134.768,246.149,-0.1966,-11.27,15,16.607,NAVIGATING: Moving to goal
2026-05-20T14:56:42.390190,1073.98,-134.668,246.118,-0.1966,-11.26,15,16.502,NAVIGATING: Moving to goal
2026-05-20T14:56:42.908466,1074.49,-134.559,246.083,-0.1965,-11.26,15,16.388,NAVIGATING: Moving to goal
2026-05-20T14:56:43.415859,1075.0,-134.447,246.049,-0.1963,-11.25,15,16.27,NAVIGATING: Moving to goal
2026-05-20T14:56:43.947020,1075.53,-134.341,246.016,-0.1961,-11.24,15,16.161,NAVIGATING: Moving to goal
2026-05-20T14:56:44.463041,1076.05,-134.228,245.983,-0.1959,-11.22,15,16.043,NAVIGATING: Moving to goal
2026-05-20T14:56:44.987291,1076.57,-134.149,245.959,-0.1957,-11.21,15,15.961,NAVIGATING: Moving to goal
2026-05-20T14:56:45.544464,1077.13,-134.027,245.923,-0.1954,-11.19,15,15.833,NAVIGATING: Moving to goal
2026-05-20T14:56:46.061608,1077.65,-133.922,245.893,-0.1951,-11.18,15,15.725,NAVIGATING: Moving to goal
2026-05-20T14:56:46.600703,1078.19,-133.809,245.86,-0.1949,-11.17,15,15.607,NAVIGATING: Moving to goal
2026-05-20T14:56:47.121619,1078.71,-133.702,245.829,-0.1948,-11.16,15,15.495,NAVIGATING: Moving to goal
2026-05-20T14:56:47.625956,1079.21,-133.584,245.796,-0.1946,-11.15,15,15.373,NAVIGATING: Moving to goal
2026-05-20T14:56:48.153228,1079.74,-133.464,245.762,-0.1946,-11.15,15,15.248,NAVIGATING: Moving to goal
2026-05-20T14:56:48.688081,1080.27,-133.333,245.724,-0.1945,-11.15,15,15.112,NAVIGATING: Moving to goal
2026-05-20T14:56:49.195148,1080.78,-133.201,245.686,-0.1945,-11.15,15,14.975,NAVIGATING: Moving to goal
2026-05-20T14:56:49.740967,1081.33,-133.069,245.648,-0.1945,-11.14,15,14.838,NAVIGATING: Moving to goal
2026-05-20T14:56:50.245482,1081.83,-132.953,245.615,-0.1944,-11.14,15,14.717,NAVIGATING: Moving to goal
2026-05-20T14:56:50.788108,1082.37,-132.827,245.579,-0.1944,-11.14,15,14.586,NAVIGATING: Moving to goal
2026-05-20T14:56:51.313317,1082.9,-132.689,245.54,-0.1943,-11.13,15,14.444,NAVIGATING: Moving to goal
2026-05-20T14:56:51.839561,1083.42,-132.588,245.51,-0.1943,-11.13,15,14.338,NAVIGATING: Moving to goal
2026-05-20T14:56:52.364854,1083.95,-132.47,245.474,-0.1943,-11.13,15,14.215,NAVIGATING: Moving to goal
2026-05-20T14:56:52.871474,1084.46,-132.384,245.446,-0.1944,-11.14,15,14.125,NAVIGATING: Moving to goal
2026-05-20T14:56:53.382770,1084.97,-132.282,245.414,-0.1945,-11.14,15,14.018,NAVIGATING: Moving to goal
2026-05-20T14:56:53.899348,1085.48,-132.203,245.387,-0.1946,-11.15,15,13.935,NAVIGATING: Moving to goal
2026-05-20T14:56:54.461842,1086.05,-132.097,245.354,-0.1947,-11.15,15,13.825,NAVIGATING: Moving to goal
2026-05-20T14:56:55.009851,1086.6,-132.005,245.321,-0.1948,-11.16,15,13.728,NAVIGATING: Moving to goal
2026-05-20T14:56:55.520093,1087.11,-131.896,245.285,-0.195,-11.17,15,13.614,NAVIGATING: Moving to goal
2026-05-20T14:56:56.056415,1087.64,-131.794,245.25,-0.1952,-11.18,15,13.507,NAVIGATING: Moving to goal
2026-05-20T14:56:56.558618,1088.14,-131.695,245.217,-0.1954,-11.2,15,13.403,NAVIGATING: Moving to goal
2026-05-20T14:56:57.064740,1088.65,-131.593,245.182,-0.1957,-11.21,15,13.296,NAVIGATING: Moving to goal
2026-05-20T14:56:57.580524,1089.17,-131.474,245.142,-0.1959,-11.22,15,13.171,NAVIGATING: Moving to goal
2026-05-20T14:56:58.093073,1089.68,-131.361,245.103,-0.1962,-11.24,15,13.052,NAVIGATING: Moving to goal
2026-05-20T14:56:58.603849,1090.19,-131.247,245.065,-0.1963,-11.25,15,12.932,NAVIGATING: Moving to goal
2026-05-20T14:56:59.116250,1090.7,-131.132,245.026,-0.1964,-11.26,15,12.812,NAVIGATING: Moving to goal
2026-05-20T14:56:59.620571,1091.21,-131.018,244.988,-0.1965,-11.26,15,12.692,NAVIGATING: Moving to goal
2026-05-20T14:57:00.131413,1091.72,-130.901,244.949,-0.1965,-11.26,15,12.57,NAVIGATING: Moving to goal
2026-05-20T14:57:00.633635,1092.22,-130.785,244.911,-0.1964,-11.25,15,12.449,NAVIGATING: Moving to goal
2026-05-20T14:57:01.173612,1092.76,-130.675,244.875,-0.1963,-11.25,15,12.334,NAVIGATING: Moving to goal
2026-05-20T14:57:01.688930,1093.27,-130.571,244.84,-0.1963,-11.24,15,12.225,NAVIGATING: Moving to goal
2026-05-20T14:57:02.219521,1093.8,-130.46,244.805,-0.1961,-11.24,15,12.109,NAVIGATING: Moving to goal
2026-05-20T14:57:02.792729,1094.38,-130.34,244.765,-0.196,-11.23,15,11.983,NAVIGATING: Moving to goal
2026-05-20T14:57:03.372919,1094.96,-130.214,244.725,-0.1959,-11.22,15,11.852,NAVIGATING: Moving to goal
2026-05-20T14:57:03.949469,1095.53,-130.099,244.687,-0.1958,-11.22,15,11.732,NAVIGATING: Moving to goal
2026-05-20T14:57:04.513983,1096.1,-129.965,244.645,-0.1956,-11.21,15,11.591,NAVIGATING: Moving to goal
2026-05-20T14:57:05.014760,1096.6,-129.849,244.607,-0.1955,-11.2,15,11.471,NAVIGATING: Moving to goal
2026-05-20T14:57:05.533586,1097.12,-129.734,244.572,-0.1954,-11.2,15,11.351,NAVIGATING: Moving to goal
2026-05-20T14:57:06.068351,1097.65,-129.615,244.533,-0.1954,-11.19,15,11.226,NAVIGATING: Moving to goal
2026-05-20T14:57:06.570260,1098.16,-129.492,244.496,-0.1953,-11.19,15,11.099,NAVIGATING: Moving to goal
2026-05-20T14:57:07.103593,1098.69,-129.369,244.457,-0.1953,-11.19,15,10.971,NAVIGATING: Moving to goal
2026-05-20T14:57:07.653474,1099.24,-129.239,244.416,-0.1953,-11.19,15,10.836,NAVIGATING: Moving to goal
2026-05-20T14:57:08.160639,1099.75,-129.122,244.378,-0.1955,-11.2,15,10.713,NAVIGATING: Moving to goal
2026-05-20T14:57:08.666070,1100.25,-129.007,244.338,-0.1957,-11.21,15,10.592,NAVIGATING: Moving to goal
2026-05-20T14:57:09.211739,1100.8,-128.881,244.294,-0.196,-11.23,15,10.46,NAVIGATING: Moving to goal
2026-05-20T14:57:09.713545,1101.3,-128.768,244.253,-0.1964,-11.25,15,10.342,NAVIGATING: Moving to goal
2026-05-20T14:57:10.216568,1101.8,-128.65,244.21,-0.1967,-11.27,15,10.218,NAVIGATING: Moving to goal
2026-05-20T14:57:10.720802,1102.31,-128.543,244.169,-0.1971,-11.29,15,10.106,NAVIGATING: Moving to goal
2026-05-20T14:57:11.225931,1102.81,-128.443,244.131,-0.1974,-11.31,15,10.0,NAVIGATING: Moving to goal
2026-05-20T14:57:11.761010,1103.35,-128.345,244.09,-0.1979,-11.34,15,9.896,NAVIGATING: Moving to goal
2026-05-20T14:57:12.267356,1103.85,-128.231,244.043,-0.1982,-11.36,15,9.776,NAVIGATING: Moving to goal
2026-05-20T14:57:12.770833,1104.36,-128.138,244.003,-0.1985,-11.38,15,9.677,NAVIGATING: Moving to goal
2026-05-20T14:57:13.287174,1104.87,-128.03,243.959,-0.1987,-11.39,15,9.563,NAVIGATING: Moving to goal
2026-05-20T14:57:13.793453,1105.38,-127.947,243.922,-0.1991,-11.41,15,9.475,NAVIGATING: Moving to goal
2026-05-20T14:57:14.309382,1105.89,-127.83,243.871,-0.1994,-11.43,15,9.351,NAVIGATING: Moving to goal
2026-05-20T14:57:14.810051,1106.4,-127.732,243.824,-0.2,-11.46,15,9.247,NAVIGATING: Moving to goal
2026-05-20T14:57:15.344643,1106.93,-127.625,243.777,-0.2003,-11.48,15,9.134,NAVIGATING: Moving to goal
2026-05-20T14:57:15.861274,1107.45,-127.52,243.726,-0.2008,-11.51,15,9.022,NAVIGATING: Moving to goal
2026-05-20T14:57:16.366884,1107.95,-127.401,243.672,-0.2013,-11.53,15,8.896,NAVIGATING: Moving to goal
2026-05-20T14:57:16.922532,1108.51,-127.284,243.611,-0.202,-11.57,15,8.772,NAVIGATING: Moving to goal
2026-05-20T14:57:17.436065,1109.02,-127.155,243.551,-0.2024,-11.6,15,8.636,NAVIGATING: Moving to goal
2026-05-20T14:57:17.938099,1109.52,-127.047,243.494,-0.203,-11.63,15,8.521,NAVIGATING: Moving to goal
2026-05-20T14:57:18.470874,1110.06,-126.927,243.436,-0.2034,-11.66,15,8.394,NAVIGATING: Moving to goal
2026-05-20T14:57:19.006190,1110.59,-126.807,243.374,-0.2038,-11.68,15,8.267,NAVIGATING: Moving to goal
2026-05-20T14:57:19.548790,1111.13,-126.671,243.309,-0.2031,-11.63,15,8.124,NAVIGATING: Moving to goal
2026-05-20T14:57:20.107103,1111.69,-126.552,243.249,-0.1975,-11.32,15,7.998,NAVIGATING: Moving to goal
2026-05-20T14:57:20.643312,1112.23,-126.444,243.199,-0.1882,-10.78,15,7.886,NAVIGATING: Moving to goal
2026-05-20T14:57:21.202964,1112.79,-126.323,243.142,-0.1754,-10.05,15,7.759,NAVIGATING: Moving to goal
2026-05-20T14:57:21.775710,1113.36,-126.205,243.087,-0.165,-9.46,15,7.637,NAVIGATING: Moving to goal
2026-05-20T14:57:22.353918,1113.94,-126.083,243.032,-0.1566,-8.97,15,7.51,NAVIGATING: Moving to goal
2026-05-20T14:57:22.912350,1114.5,-125.973,242.98,-0.1499,-8.59,15,7.395,NAVIGATING: Moving to goal
2026-05-20T14:57:23.474151,1115.06,-125.843,242.926,-0.1444,-8.27,15,7.261,NAVIGATING: Moving to goal
2026-05-20T14:57:23.976969,1115.56,-125.731,242.877,-0.1399,-8.02,15,7.146,NAVIGATING: Moving to goal
2026-05-20T14:57:24.491213,1116.08,-125.618,242.831,-0.1367,-7.83,15,7.03,NAVIGATING: Moving to goal
2026-05-20T14:57:25.012343,1116.6,-125.515,242.783,-0.1344,-7.7,15,6.924,NAVIGATING: Moving to goal
2026-05-20T14:57:25.515201,1117.1,-125.399,242.734,-0.1324,-7.59,15,6.805,NAVIGATING: Moving to goal
2026-05-20T14:57:26.024329,1117.61,-125.295,242.683,-0.1311,-7.51,15,6.698,NAVIGATING: Moving to goal
2026-05-20T14:57:26.540381,1118.13,-125.172,242.629,-0.1281,-7.34,15,6.573,NAVIGATING: Moving to goal
2026-05-20T14:57:27.044094,1118.63,-125.069,242.578,-0.121,-6.93,15,6.468,NAVIGATING: Moving to goal
2026-05-20T14:57:27.557616,1119.14,-124.961,242.53,-0.1097,-6.29,15,6.358,NAVIGATING: Moving to goal
2026-05-20T14:57:28.075922,1119.66,-124.865,242.483,-0.0947,-5.43,15,6.261,NAVIGATING: Moving to goal
2026-05-20T14:57:28.593389,1120.18,-124.769,242.439,-0.0812,-4.65,15,6.164,NAVIGATING: Moving to goal
2026-05-20T14:57:29.126414,1120.71,-124.678,242.396,-0.0698,-4.0,15,6.073,NAVIGATING: Moving to goal
2026-05-20T14:57:29.636235,1121.22,-124.592,242.358,-0.0613,-3.51,15,5.987,NAVIGATING: Moving to goal
2026-05-20T14:57:30.141957,1121.73,-124.521,242.326,-0.0547,-3.13,15,5.916,NAVIGATING: Moving to goal
2026-05-20T14:57:30.681011,1122.27,-124.443,242.292,-0.0487,-2.79,15,5.838,NAVIGATING: Moving to goal
2026-05-20T14:57:31.214269,1122.8,-124.354,242.257,-0.0431,-2.47,15,5.749,NAVIGATING: Moving to goal
2026-05-20T14:57:31.731922,1123.32,-124.275,242.226,-0.0386,-2.21,15,5.671,NAVIGATING: Moving to goal
2026-05-20T14:57:32.239755,1123.83,-124.191,242.196,-0.0348,-2.0,15,5.587,NAVIGATING: Moving to goal
2026-05-20T14:57:32.746091,1124.33,-124.11,242.167,-0.0316,-1.81,15,5.508,NAVIGATING: Moving to goal
2026-05-20T14:57:33.261997,1124.85,-124.021,242.14,-0.0292,-1.67,15,5.42,NAVIGATING: Moving to goal
2026-05-20T14:57:33.765745,1125.35,-123.928,242.112,-0.0269,-1.54,15,5.327,NAVIGATING: Moving to goal
2026-05-20T14:57:34.312589,1125.9,-123.819,242.084,-0.0249,-1.43,15,5.219,NAVIGATING: Moving to goal
2026-05-20T14:57:34.814314,1126.4,-123.726,242.059,-0.0233,-1.34,15,5.128,NAVIGATING: Moving to goal
2026-05-20T14:57:35.356951,1126.94,-123.611,242.033,-0.0205,-1.17,15,5.015,NAVIGATING: Moving to goal
2026-05-20T14:57:35.870750,1127.46,-123.529,242.012,-0.0132,-0.76,15,4.935,NAVIGATING: Moving to goal
2026-05-20T14:57:36.392983,1127.98,-123.439,241.993,-0.002,-0.11,15,4.846,NAVIGATING: Moving to goal
2026-05-20T14:57:36.897925,1128.48,-123.372,241.977,0.0095,0.54,15,4.78,NAVIGATING: Moving to goal
2026-05-20T14:57:37.424233,1129.01,-123.292,241.962,0.0185,1.06,15,4.701,NAVIGATING: Moving to goal
2026-05-20T14:57:37.935206,1129.52,-123.234,241.947,0.0265,1.52,15,4.645,NAVIGATING: Moving to goal
2026-05-20T14:57:38.460225,1130.05,-123.162,241.935,0.0326,1.87,15,4.574,NAVIGATING: Moving to goal
2026-05-20T14:57:38.986047,1130.57,-123.107,241.923,0.0385,2.21,15,4.52,NAVIGATING: Moving to goal
2026-05-20T14:57:39.529570,1131.11,-123.044,241.915,0.0427,2.44,15,4.458,NAVIGATING: Moving to goal
2026-05-20T14:57:40.045074,1131.63,-122.995,241.907,0.0466,2.67,15,4.411,NAVIGATING: Moving to goal
2026-05-20T14:57:40.553892,1132.14,-122.943,241.901,0.0497,2.85,15,4.359,NAVIGATING: Moving to goal
2026-05-20T14:57:41.083932,1132.67,-122.898,241.897,0.0527,3.02,15,4.315,NAVIGATING: Moving to goal
2026-05-20T14:57:41.590234,1133.18,-122.841,241.894,0.0547,3.14,15,4.258,NAVIGATING: Moving to goal
2026-05-20T14:57:42.119223,1133.7,-122.777,241.892,0.0566,3.24,15,4.195,NAVIGATING: Moving to goal
2026-05-20T14:57:42.679020,1134.26,-122.689,241.89,0.0584,3.35,15,4.108,NAVIGATING: Moving to goal
2026-05-20T14:57:43.195745,1134.78,-122.6,241.89,0.0598,3.43,15,4.019,NAVIGATING: Moving to goal
2026-05-20T14:57:43.730162,1135.32,-122.503,241.89,0.061,3.49,15,3.924,NAVIGATING: Moving to goal
2026-05-20T14:57:44.243070,1135.83,-122.406,241.891,0.0618,3.54,15,3.827,NAVIGATING: Moving to goal
2026-05-20T14:57:44.755222,1136.34,-122.326,241.894,0.0628,3.6,15,3.747,NAVIGATING: Moving to goal
2026-05-20T14:57:45.259455,1136.84,-122.244,241.897,0.0636,3.64,15,3.665,NAVIGATING: Moving to goal
2026-05-20T14:57:45.768142,1137.35,-122.165,241.903,0.0646,3.7,15,3.586,NAVIGATING: Moving to goal
2026-05-20T14:57:46.295949,1137.88,-122.078,241.91,0.0655,3.75,15,3.499,NAVIGATING: Moving to goal
2026-05-20T14:57:46.799135,1138.38,-122.024,241.917,0.0663,3.8,15,3.445,NAVIGATING: Moving to goal
2026-05-20T14:57:47.351588,1138.94,-121.947,241.927,0.0672,3.85,15,3.366,NAVIGATING: Moving to goal
2026-05-20T14:57:47.922745,1139.51,-121.892,241.938,0.0682,3.91,15,3.31,NAVIGATING: Moving to goal
2026-05-20T14:57:48.476304,1140.06,-121.822,241.951,0.069,3.95,15,3.239,NAVIGATING: Moving to goal
2026-05-20T14:57:48.997762,1140.58,-121.78,241.963,0.0698,4.0,15,3.196,NAVIGATING: Moving to goal
2026-05-20T14:57:49.570774,1141.16,-121.712,241.979,0.0706,4.04,15,3.127,NAVIGATING: Moving to goal
2026-05-20T14:57:50.133826,1141.72,-121.664,241.995,0.0714,4.09,15,3.077,NAVIGATING: Moving to goal
2026-05-20T14:57:50.638116,1142.22,-121.603,242.011,0.0719,4.12,15,3.015,NAVIGATING: Moving to goal
2026-05-20T14:57:51.142846,1142.73,-121.533,242.026,0.0723,4.14,15,2.944,NAVIGATING: Moving to goal
2026-05-20T14:57:51.679771,1143.27,-121.454,242.041,0.0725,4.15,15,2.864,NAVIGATING: Moving to goal
2026-05-20T14:57:52.181761,1143.77,-121.372,242.056,0.0726,4.16,15,2.781,NAVIGATING: Moving to goal
2026-05-20T14:57:52.702626,1144.29,-121.291,242.072,0.0729,4.18,15,2.698,NAVIGATING: Moving to goal
2026-05-20T14:57:53.265134,1144.85,-121.199,242.092,0.0733,4.2,15,2.605,NAVIGATING: Moving to goal
2026-05-20T14:57:53.816893,1145.4,-121.115,242.114,0.0738,4.23,15,2.52,NAVIGATING: Moving to goal
2026-05-20T14:57:54.374991,1145.96,-121.022,242.137,0.0743,4.26,15,2.425,NAVIGATING: Moving to goal
2026-05-20T14:57:54.891518,1146.48,-120.957,242.159,0.075,4.29,15,2.358,NAVIGATING: Moving to goal
2026-05-20T14:57:55.392992,1146.98,-120.879,242.181,0.0754,4.32,15,2.279,NAVIGATING: Moving to goal
2026-05-20T14:57:55.905122,1147.49,-120.815,242.204,0.076,4.36,15,2.213,NAVIGATING: Moving to goal
2026-05-20T14:57:56.417335,1148.0,-120.727,242.231,0.0766,4.39,15,2.124,NAVIGATING: Moving to goal
2026-05-20T14:57:56.925697,1148.51,-120.665,242.258,0.0772,4.43,15,2.061,NAVIGATING: Moving to goal
2026-05-20T14:57:57.400318,1148.99,-120.598,242.281,0.0777,4.45,15,1.994,GOAL_REACHED: Target reached successfully
2026-05-20T14:57:59.403293,1150.99,-120.598,242.281,0.0777,4.45,16,33.606,GOAL_REACHED: Target reached successfully
2026-05-20T14:57:59.410662,1151.0,-120.419,242.369,0.0793,4.54,16,33.501,NAVIGATING: Moving to goal
2026-05-20T14:57:59.914847,1151.5,-120.358,242.401,0.0827,4.74,16,33.463,NAVIGATING: Moving to goal
2026-05-20T14:58:00.472957,1152.06,-120.337,242.425,0.1027,5.89,16,33.437,NAVIGATING: Moving to goal
2026-05-20T14:58:00.978335,1152.56,-120.367,242.449,0.1398,8.01,16,33.416,NAVIGATING: Moving to goal
2026-05-20T14:58:01.483346,1153.07,-120.406,242.471,0.1837,10.52,16,33.397,NAVIGATING: Moving to goal
2026-05-20T14:58:02.036318,1153.62,-120.495,242.498,0.2419,13.86,16,33.379,NAVIGATING: Moving to goal
2026-05-20T14:58:02.542753,1154.13,-120.585,242.525,0.2997,17.17,16,33.362,NAVIGATING: Moving to goal
2026-05-20T14:58:03.055562,1154.64,-120.714,242.557,0.3637,20.84,16,33.344,NAVIGATING: Moving to goal
2026-05-20T14:58:03.560396,1155.15,-120.857,242.596,0.4351,24.93,16,33.32,NAVIGATING: Moving to goal
2026-05-20T14:58:04.072233,1155.66,-121.017,242.643,0.5049,28.93,16,33.291,NAVIGATING: Moving to goal
2026-05-20T14:58:04.606823,1156.19,-121.182,242.693,0.5757,32.98,16,33.262,NAVIGATING: Moving to goal
2026-05-20T14:58:05.108732,1156.69,-121.366,242.747,0.6463,37.03,16,33.231,NAVIGATING: Moving to goal
2026-05-20T14:58:05.627257,1157.21,-121.579,242.817,0.7254,41.56,16,33.189,NAVIGATING: Moving to goal
2026-05-20T14:58:06.130683,1157.72,-121.778,242.891,0.7946,45.53,16,33.143,NAVIGATING: Moving to goal
2026-05-20T14:58:06.654114,1158.24,-122.005,242.992,0.8698,49.84,16,33.075,NAVIGATING: Moving to goal
2026-05-20T14:58:07.169250,1158.75,-122.225,243.108,0.9381,53.75,16,32.993,NAVIGATING: Moving to goal
2026-05-20T14:58:07.679036,1159.26,-122.419,243.227,0.9943,56.97,16,32.906,NAVIGATING: Moving to goal
2026-05-20T14:58:08.247699,1159.83,-122.655,243.396,1.0597,60.71,16,32.778,NAVIGATING: Moving to goal
2026-05-20T14:58:08.755327,1160.34,-122.896,243.594,1.1193,64.13,16,32.624,NAVIGATING: Moving to goal
2026-05-20T14:58:09.269730,1160.86,-123.111,243.797,1.1704,67.06,16,32.463,NAVIGATING: Moving to goal
2026-05-20T14:58:09.780756,1161.37,-123.368,244.037,1.2212,69.97,16,32.276,NAVIGATING: Moving to goal
2026-05-20T14:58:10.284042,1161.87,-123.57,244.253,1.2587,72.12,16,32.103,NAVIGATING: Moving to goal
2026-05-20T14:58:10.874631,1162.46,-123.89,244.569,1.3083,74.96,16,31.859,NAVIGATING: Moving to goal
2026-05-20T14:58:11.400799,1162.99,-124.184,244.874,1.347,77.18,16,31.625,NAVIGATING: Moving to goal
2026-05-20T14:58:11.949461,1163.53,-124.416,245.082,1.3713,78.57,16,31.476,NAVIGATING: Moving to goal
2026-05-20T14:58:12.505238,1164.09,-124.8,245.423,1.4043,80.46,16,31.235,NAVIGATING: Moving to goal
2026-05-20T14:58:13.020419,1164.61,-125.252,245.785,1.4347,82.2,16,30.999,NAVIGATING: Moving to goal
2026-05-20T14:58:13.542510,1165.13,-125.678,246.133,1.4502,83.09,16,30.778,NAVIGATING: Moving to goal
2026-05-20T14:58:14.058875,1165.64,-126.151,246.473,1.4607,83.69,16,30.587,NAVIGATING: Moving to goal
2026-05-20T14:58:14.572564,1166.16,-126.606,246.807,1.4605,83.68,16,30.406,NAVIGATING: Moving to goal
2026-05-20T14:58:15.088368,1166.67,-127.1,247.133,1.4571,83.48,16,30.254,NAVIGATING: Moving to goal
2026-05-20T14:58:15.593321,1167.18,-127.596,247.471,1.4457,82.83,16,30.104,NAVIGATING: Moving to goal
2026-05-20T14:58:16.150003,1167.74,-128.102,247.808,1.4296,81.91,16,29.969,NAVIGATING: Moving to goal
2026-05-20T14:58:16.650108,1168.24,-128.588,248.133,1.4111,80.85,16,29.849,NAVIGATING: Moving to goal
2026-05-20T14:58:17.166945,1168.75,-129.027,248.427,1.3922,79.77,16,29.749,NAVIGATING: Moving to goal
2026-05-20T14:58:17.683689,1169.27,-129.523,248.757,1.3717,78.59,16,29.651,NAVIGATING: Moving to goal
2026-05-20T14:58:18.185930,1169.77,-129.974,249.083,1.3453,77.08,16,29.547,NAVIGATING: Moving to goal
2026-05-20T14:58:18.691061,1170.28,-130.456,249.424,1.3213,75.7,16,29.454,NAVIGATING: Moving to goal
2026-05-20T14:58:19.207053,1170.79,-130.893,249.762,1.2925,74.05,16,29.355,NAVIGATING: Moving to goal
2026-05-20T14:58:19.710259,1171.3,-131.389,250.141,1.265,72.48,16,29.258,NAVIGATING: Moving to goal
2026-05-20T14:58:20.213804,1171.8,-131.8,250.492,1.2339,70.7,16,29.156,NAVIGATING: Moving to goal
2026-05-20T14:58:20.738792,1172.32,-132.277,250.889,1.2055,69.07,16,29.058,NAVIGATING: Moving to goal
2026-05-20T14:58:21.252534,1172.84,-132.661,251.248,1.1741,67.27,16,28.956,NAVIGATING: Moving to goal
2026-05-20T14:58:21.769851,1173.36,-133.137,251.69,1.1431,65.5,16,28.844,NAVIGATING: Moving to goal
2026-05-20T14:58:22.300246,1173.89,-133.514,252.094,1.1076,63.46,16,28.722,NAVIGATING: Moving to goal
2026-05-20T14:58:22.802062,1174.39,-133.912,252.508,1.0795,61.85,16,28.613,NAVIGATING: Moving to goal
2026-05-20T14:58:23.309157,1174.89,-134.24,252.903,1.0457,59.91,16,28.489,NAVIGATING: Moving to goal
2026-05-20T14:58:23.846878,1175.43,-134.64,253.374,1.0139,58.09,16,28.358,NAVIGATING: Moving to goal
2026-05-20T14:58:24.350591,1175.94,-134.932,253.777,0.9792,56.1,16,28.224,NAVIGATING: Moving to goal
2026-05-20T14:58:24.857032,1176.44,-135.28,254.235,0.9492,54.39,16,28.093,NAVIGATING: Moving to goal
2026-05-20T14:58:25.401311,1176.99,-135.548,254.644,0.9183,52.62,16,27.957,NAVIGATING: Moving to goal
2026-05-20T14:58:25.924086,1177.51,-135.843,255.083,0.8953,51.29,16,27.825,NAVIGATING: Moving to goal
2026-05-20T14:58:26.450291,1178.04,-136.065,255.484,0.8716,49.94,16,27.68,NAVIGATING: Moving to goal
2026-05-20T14:58:26.956311,1178.54,-136.316,255.915,0.8553,49.01,16,27.54,NAVIGATING: Moving to goal
2026-05-20T14:58:27.459208,1179.04,-136.516,256.337,0.8369,47.95,16,27.38,NAVIGATING: Moving to goal
2026-05-20T14:58:27.962198,1179.55,-136.735,256.763,0.8257,47.31,16,27.237,NAVIGATING: Moving to goal
2026-05-20T14:58:28.480284,1180.07,-136.93,257.221,0.8122,46.54,16,27.061,NAVIGATING: Moving to goal
2026-05-20T14:58:29.014705,1180.6,-137.159,257.697,0.8074,46.26,16,26.908,NAVIGATING: Moving to goal
2026-05-20T14:58:29.520270,1181.11,-137.337,258.129,0.801,45.89,16,26.755,NAVIGATING: Moving to goal
2026-05-20T14:58:30.029960,1181.62,-137.551,258.59,0.7977,45.71,16,26.618,NAVIGATING: Moving to goal
2026-05-20T14:58:30.545078,1182.13,-137.732,259.032,0.7873,45.11,16,26.476,NAVIGATING: Moving to goal
2026-05-20T14:58:31.061379,1182.65,-137.951,259.512,0.7757,44.44,16,26.349,NAVIGATING: Moving to goal
2026-05-20T14:58:31.562646,1183.15,-138.137,259.965,0.7578,43.42,16,26.221,NAVIGATING: Moving to goal
2026-05-20T14:58:32.069835,1183.66,-138.355,260.456,0.7388,42.33,16,26.106,NAVIGATING: Moving to goal
2026-05-20T14:58:32.589764,1184.18,-138.549,260.946,0.7134,40.87,16,25.982,NAVIGATING: Moving to goal
2026-05-20T14:58:33.095319,1184.68,-138.739,261.408,0.6893,39.49,16,25.881,NAVIGATING: Moving to goal
2026-05-20T14:58:33.606208,1185.19,-138.893,261.85,0.6568,37.63,16,25.768,NAVIGATING: Moving to goal
2026-05-20T14:58:34.108300,1185.69,-139.018,262.234,0.6242,35.76,16,25.671,NAVIGATING: Moving to goal
2026-05-20T14:58:34.626174,1186.21,-139.115,262.595,0.5925,33.95,16,25.566,NAVIGATING: Moving to goal
2026-05-20T14:58:35.154219,1186.74,-139.202,262.957,0.5648,32.36,16,25.457,NAVIGATING: Moving to goal
2026-05-20T14:58:35.665091,1187.25,-139.275,263.301,0.5426,31.09,16,25.35,NAVIGATING: Moving to goal
2026-05-20T14:58:36.219544,1187.8,-139.332,263.632,0.5238,30.01,16,25.24,NAVIGATING: Moving to goal
2026-05-20T14:58:36.729006,1188.31,-139.408,264.001,0.511,29.28,16,25.132,NAVIGATING: Moving to goal
2026-05-20T14:58:37.229583,1188.81,-139.476,264.366,0.501,28.7,16,25.025,NAVIGATING: Moving to goal
2026-05-20T14:58:37.735182,1189.32,-139.56,264.731,0.4955,28.39,16,24.937,NAVIGATING: Moving to goal
2026-05-20T14:58:38.242805,1189.83,-139.628,265.107,0.4889,28.01,16,24.835,NAVIGATING: Moving to goal
2026-05-20T14:58:38.755703,1190.34,-139.681,265.448,0.4814,27.58,16,24.74,NAVIGATING: Moving to goal
2026-05-20T14:58:39.268557,1190.85,-139.7,265.754,0.4723,27.06,16,24.632,NAVIGATING: Moving to goal
2026-05-20T14:58:39.769098,1191.35,-139.719,266.051,0.4642,26.59,16,24.531,NAVIGATING: Moving to goal
2026-05-20T14:58:40.273709,1191.86,-139.71,266.324,0.4556,26.1,16,24.417,NAVIGATING: Moving to goal
2026-05-20T14:58:40.801239,1192.39,-139.708,266.632,0.4474,25.63,16,24.297,NAVIGATING: Moving to goal
2026-05-20T14:58:41.309362,1192.89,-139.681,266.889,0.4399,25.2,16,24.178,NAVIGATING: Moving to goal
2026-05-20T14:58:41.829612,1193.41,-139.662,267.159,0.4334,24.83,16,24.063,NAVIGATING: Moving to goal
2026-05-20T14:58:42.338193,1193.92,-139.619,267.38,0.4272,24.48,16,23.944,NAVIGATING: Moving to goal
2026-05-20T14:58:42.885222,1194.47,-139.585,267.64,0.4217,24.16,16,23.824,NAVIGATING: Moving to goal
2026-05-20T14:58:43.448111,1195.03,-139.533,267.897,0.4167,23.88,16,23.689,NAVIGATING: Moving to goal
2026-05-20T14:58:43.952871,1195.54,-139.549,268.183,0.4174,23.92,16,23.61,NAVIGATING: Moving to goal
2026-05-20T14:58:44.458857,1196.04,-139.546,268.453,0.4118,23.6,16,23.523,NAVIGATING: Moving to goal
2026-05-20T14:58:44.961925,1196.55,-139.601,268.752,0.4051,23.21,16,23.485,NAVIGATING: Moving to goal
2026-05-20T14:58:45.469769,1197.06,-139.633,269.051,0.3906,22.38,16,23.429,NAVIGATING: Moving to goal
2026-05-20T14:58:45.980953,1197.57,-139.717,269.373,0.375,21.48,16,23.421,NAVIGATING: Moving to goal
2026-05-20T14:58:46.502210,1198.09,-139.756,269.661,0.3518,20.16,16,23.382,NAVIGATING: Moving to goal
2026-05-20T14:58:47.010005,1198.6,-139.786,269.923,0.3256,18.66,16,23.344,NAVIGATING: Moving to goal
2026-05-20T14:58:47.521410,1199.11,-139.779,270.157,0.2994,17.16,16,23.281,NAVIGATING: Moving to goal
2026-05-20T14:58:48.022840,1199.61,-139.766,270.379,0.2775,15.9,16,23.216,NAVIGATING: Moving to goal
2026-05-20T14:58:48.559875,1200.15,-139.717,270.61,0.2566,14.7,16,23.116,NAVIGATING: Moving to goal
2026-05-20T14:58:49.063591,1200.65,-139.668,270.811,0.2401,13.76,16,23.025,NAVIGATING: Moving to goal
2026-05-20T14:58:49.591621,1201.18,-139.59,271.017,0.2247,12.87,16,22.905,NAVIGATING: Moving to goal
2026-05-20T14:58:50.153786,1201.74,-139.516,271.192,0.2127,12.19,16,22.798,NAVIGATING: Moving to goal
2026-05-20T14:58:50.658282,1202.24,-139.435,271.354,0.2024,11.6,16,22.687,NAVIGATING: Moving to goal
2026-05-20T14:58:51.167940,1202.75,-139.347,271.505,0.1935,11.09,16,22.571,NAVIGATING: Moving to goal
2026-05-20T14:58:51.669576,1203.25,-139.291,271.678,0.1879,10.77,16,22.485,NAVIGATING: Moving to goal
2026-05-20T14:58:52.173747,1203.76,-139.263,271.851,0.1849,10.59,16,22.427,NAVIGATING: Moving to goal
2026-05-20T14:58:52.690949,1204.28,-139.271,272.06,0.1839,10.54,16,22.4,NAVIGATING: Moving to goal
2026-05-20T14:58:53.207116,1204.79,-139.294,272.251,0.1836,10.52,16,22.392,NAVIGATING: Moving to goal
2026-05-20T14:58:53.741649,1205.33,-139.32,272.428,0.1821,10.43,16,22.391,NAVIGATING: Moving to goal
2026-05-20T14:58:54.254444,1205.84,-139.324,272.6,0.1794,10.28,16,22.371,NAVIGATING: Moving to goal
2026-05-20T14:58:54.765023,1206.35,-139.337,272.756,0.1766,10.12,16,22.363,NAVIGATING: Moving to goal
2026-05-20T14:58:55.270079,1206.86,-139.325,272.902,0.1733,9.93,16,22.332,NAVIGATING: Moving to goal
2026-05-20T14:58:55.785875,1207.37,-139.328,273.047,0.1702,9.75,16,22.317,NAVIGATING: Moving to goal
2026-05-20T14:58:56.297396,1207.88,-139.307,273.181,0.167,9.57,16,22.28,NAVIGATING: Moving to goal
2026-05-20T14:58:56.809553,1208.39,-139.306,273.314,0.1642,9.41,16,22.264,NAVIGATING: Moving to goal
2026-05-20T14:58:57.319450,1208.9,-139.275,273.444,0.161,9.22,16,22.221,NAVIGATING: Moving to goal
2026-05-20T14:58:57.828528,1209.41,-139.262,273.565,0.1584,9.08,16,22.195,NAVIGATING: Moving to goal
2026-05-20T14:58:58.372561,1209.96,-139.231,273.676,0.1559,8.93,16,22.154,NAVIGATING: Moving to goal
2026-05-20T14:58:58.883061,1210.47,-139.266,273.789,0.1547,8.86,16,22.179,NAVIGATING: Moving to goal
2026-05-20T14:58:59.394298,1210.98,-139.288,273.896,0.1533,8.78,16,22.191,NAVIGATING: Moving to goal
2026-05-20T14:58:59.898622,1211.48,-139.372,274.005,0.1529,8.76,16,22.267,NAVIGATING: Moving to goal
2026-05-20T14:59:00.406105,1211.99,-139.435,274.108,0.1521,8.71,16,22.322,NAVIGATING: Moving to goal
2026-05-20T14:59:00.912639,1212.5,-139.566,274.218,0.1511,8.66,16,22.445,NAVIGATING: Moving to goal
2026-05-20T14:59:01.433485,1213.02,-139.661,274.317,0.1442,8.26,16,22.533,NAVIGATING: Moving to goal
2026-05-20T14:59:01.950920,1213.54,-139.793,274.427,0.1316,7.54,16,22.659,NAVIGATING: Moving to goal
2026-05-20T14:59:02.459491,1214.04,-139.879,274.522,0.1209,6.93,16,22.739,NAVIGATING: Moving to goal
2026-05-20T14:59:02.979583,1214.56,-139.994,274.622,0.1121,6.43,16,22.849,NAVIGATING: Moving to goal
2026-05-20T14:59:03.479739,1215.07,-140.067,274.712,0.1052,6.03,16,22.918,NAVIGATING: Moving to goal
2026-05-20T14:59:03.997112,1215.58,-140.176,274.811,0.0992,5.68,16,23.023,NAVIGATING: Moving to goal
2026-05-20T14:59:04.525972,1216.11,-140.249,274.9,0.0943,5.4,16,23.093,NAVIGATING: Moving to goal
2026-05-20T14:59:05.035127,1216.62,-140.345,274.987,0.0905,5.18,16,23.186,NAVIGATING: Moving to goal
2026-05-20T14:59:05.536742,1217.12,-140.417,275.074,0.0871,4.99,16,23.255,NAVIGATING: Moving to goal
2026-05-20T14:59:06.068184,1217.65,-140.536,275.172,0.0849,4.86,16,23.371,NAVIGATING: Moving to goal
2026-05-20T14:59:06.572496,1218.16,-140.628,275.258,0.0832,4.77,16,23.461,NAVIGATING: Moving to goal
2026-05-20T14:59:07.077197,1218.66,-140.733,275.343,0.0822,4.71,16,23.565,NAVIGATING: Moving to goal
2026-05-20T14:59:07.600648,1219.19,-140.846,275.431,0.0814,4.66,16,23.676,NAVIGATING: Moving to goal
2026-05-20T14:59:08.159575,1219.74,-140.97,275.524,0.0808,4.63,16,23.8,NAVIGATING: Moving to goal
2026-05-20T14:59:08.674323,1220.26,-141.097,275.622,0.0804,4.61,16,23.926,NAVIGATING: Moving to goal
2026-05-20T14:59:09.179653,1220.76,-141.209,275.713,0.0801,4.59,16,24.038,NAVIGATING: Moving to goal
2026-05-20T14:59:09.685561,1221.27,-141.344,275.814,0.0793,4.54,16,24.173,NAVIGATING: Moving to goal
2026-05-20T14:59:10.217932,1221.8,-141.463,275.906,0.0727,4.17,16,24.293,NAVIGATING: Moving to goal
2026-05-20T14:59:10.731610,1222.32,-141.601,275.994,0.0625,3.58,16,24.432,NAVIGATING: Moving to goal
2026-05-20T14:59:11.238987,1222.82,-141.718,276.075,0.0535,3.07,16,24.55,NAVIGATING: Moving to goal
2026-05-20T14:59:11.750313,1223.34,-141.871,276.163,0.0456,2.61,16,24.704,NAVIGATING: Moving to goal
2026-05-20T14:59:12.262779,1223.85,-141.982,276.238,0.0397,2.27,16,24.817,NAVIGATING: Moving to goal
2026-05-20T14:59:12.783189,1224.37,-142.134,276.319,0.0344,1.97,16,24.97,NAVIGATING: Moving to goal
2026-05-20T14:59:13.293357,1224.88,-142.248,276.391,0.0301,1.73,16,25.087,NAVIGATING: Moving to goal
2026-05-20T14:59:13.793659,1225.38,-142.396,276.464,0.0266,1.52,16,25.237,NAVIGATING: Moving to goal
2026-05-20T14:59:14.307770,1225.89,-142.518,276.535,0.0234,1.34,16,25.361,NAVIGATING: Moving to goal
2026-05-20T14:59:14.833694,1226.42,-142.659,276.603,0.0208,1.19,16,25.504,NAVIGATING: Moving to goal
2026-05-20T14:59:15.339411,1226.92,-142.767,276.668,0.0183,1.05,16,25.614,NAVIGATING: Moving to goal
2026-05-20T14:59:15.845011,1227.43,-142.896,276.727,0.0165,0.95,16,25.745,NAVIGATING: Moving to goal
2026-05-20T14:59:16.358856,1227.94,-142.995,276.788,0.0147,0.84,16,25.847,NAVIGATING: Moving to goal
2026-05-20T14:59:16.859556,1228.44,-143.126,276.855,0.014,0.8,16,25.981,NAVIGATING: Moving to goal
2026-05-20T14:59:17.412707,1229.0,-143.225,276.923,0.0132,0.76,16,26.083,NAVIGATING: Moving to goal
2026-05-20T14:59:17.929735,1229.52,-143.37,277.001,0.0134,0.77,16,26.231,NAVIGATING: Moving to goal
2026-05-20T14:59:18.443185,1230.03,-143.486,277.079,0.0132,0.76,16,26.351,NAVIGATING: Moving to goal
2026-05-20T14:59:18.945857,1230.53,-143.627,277.152,0.0133,0.76,16,26.495,NAVIGATING: Moving to goal
2026-05-20T14:59:19.447390,1231.03,-143.728,277.217,0.0131,0.75,16,26.6,NAVIGATING: Moving to goal
2026-05-20T14:59:19.959037,1231.54,-143.877,277.292,0.0132,0.76,16,26.753,NAVIGATING: Moving to goal
2026-05-20T14:59:20.485870,1232.07,-143.998,277.366,0.0129,0.74,16,26.878,NAVIGATING: Moving to goal
2026-05-20T14:59:20.997928,1232.58,-144.143,277.437,0.0129,0.74,16,27.027,NAVIGATING: Moving to goal
2026-05-20T14:59:21.498573,1233.08,-144.253,277.504,0.0126,0.72,16,27.141,NAVIGATING: Moving to goal
2026-05-20T14:59:22.039760,1233.63,-144.42,277.582,0.0127,0.73,16,27.313,NAVIGATING: Moving to goal
2026-05-20T14:59:22.550119,1234.14,-144.545,277.651,0.0111,0.64,16,27.443,NAVIGATING: Moving to goal
2026-05-20T14:59:23.051819,1234.64,-144.697,277.719,0.0053,0.31,16,27.6,NAVIGATING: Moving to goal
2026-05-20T14:59:23.570677,1235.16,-144.846,277.789,-0.0011,-0.06,16,27.753,NAVIGATING: Moving to goal
2026-05-20T14:59:24.102282,1235.69,-145.011,277.862,-0.0062,-0.35,16,27.924,NAVIGATING: Moving to goal
2026-05-20T14:59:24.657636,1236.24,-145.172,277.933,-0.0101,-0.58,16,28.089,NAVIGATING: Moving to goal
2026-05-20T14:59:25.159089,1236.74,-145.327,278.0,-0.013,-0.75,16,28.249,NAVIGATING: Moving to goal
2026-05-20T14:59:25.674236,1237.26,-145.499,278.072,-0.0156,-0.89,16,28.426,NAVIGATING: Moving to goal
2026-05-20T14:59:26.183801,1237.77,-145.657,278.14,-0.0175,-1.0,16,28.59,NAVIGATING: Moving to goal
2026-05-20T14:59:26.706722,1238.29,-145.828,278.214,-0.0193,-1.11,16,28.766,NAVIGATING: Moving to goal
2026-05-20T14:59:27.219543,1238.8,-145.962,278.278,-0.0209,-1.2,16,28.905,NAVIGATING: Moving to goal
2026-05-20T14:59:27.722792,1239.31,-146.1,278.34,-0.022,-1.26,16,29.049,NAVIGATING: Moving to goal
2026-05-20T14:59:28.233878,1239.82,-146.215,278.399,-0.0232,-1.33,16,29.168,NAVIGATING: Moving to goal
2026-05-20T14:59:28.747756,1240.33,-146.351,278.463,-0.0242,-1.39,16,29.31,NAVIGATING: Moving to goal
2026-05-20T14:59:29.268275,1240.85,-146.454,278.519,-0.0252,-1.44,16,29.418,NAVIGATING: Moving to goal
2026-05-20T14:59:29.784589,1241.37,-146.581,278.58,-0.026,-1.49,16,29.55,NAVIGATING: Moving to goal
2026-05-20T14:59:30.292610,1241.88,-146.679,278.635,-0.0268,-1.53,16,29.652,NAVIGATING: Moving to goal
2026-05-20T14:59:30.806436,1242.39,-146.806,278.693,-0.0274,-1.57,16,29.785,NAVIGATING: Moving to goal
2026-05-20T14:59:31.321253,1242.91,-146.894,278.742,-0.028,-1.61,16,29.878,NAVIGATING: Moving to goal
2026-05-20T14:59:31.829819,1243.42,-147.042,278.805,-0.0278,-1.59,16,30.031,NAVIGATING: Moving to goal
2026-05-20T14:59:32.330839,1243.92,-147.165,278.864,-0.0276,-1.58,16,30.159,NAVIGATING: Moving to goal
2026-05-20T14:59:32.841209,1244.43,-147.346,278.937,-0.0266,-1.53,16,30.347,NAVIGATING: Moving to goal
2026-05-20T14:59:33.352244,1244.94,-147.489,279.006,-0.0261,-1.49,16,30.497,NAVIGATING: Moving to goal
2026-05-20T14:59:33.857506,1245.44,-147.649,279.075,-0.0285,-1.64,16,30.663,NAVIGATING: Moving to goal
2026-05-20T14:59:34.364269,1245.95,-147.77,279.14,-0.0357,-2.05,16,30.791,NAVIGATING: Moving to goal
2026-05-20T14:59:34.895574,1246.48,-147.918,279.207,-0.0425,-2.44,16,30.945,NAVIGATING: Moving to goal
2026-05-20T14:59:35.398398,1246.98,-148.014,279.263,-0.0476,-2.73,16,31.047,NAVIGATING: Moving to goal
2026-05-20T14:59:35.905315,1247.49,-148.145,279.324,-0.052,-2.98,16,31.184,NAVIGATING: Moving to goal
2026-05-20T14:59:36.421653,1248.01,-148.243,279.382,-0.0558,-3.2,16,31.289,NAVIGATING: Moving to goal
2026-05-20T14:59:36.924682,1248.51,-148.357,279.436,-0.0586,-3.36,16,31.408,NAVIGATING: Moving to goal
2026-05-20T14:59:37.456208,1249.04,-148.443,279.488,-0.0612,-3.5,16,31.499,NAVIGATING: Moving to goal
2026-05-20T14:59:37.961101,1249.55,-148.561,279.542,-0.0632,-3.62,16,31.623,NAVIGATING: Moving to goal
2026-05-20T14:59:38.461584,1250.05,-148.658,279.591,-0.0649,-3.72,16,31.726,NAVIGATING: Moving to goal
2026-05-20T14:59:38.973891,1250.56,-148.847,279.65,-0.0659,-3.78,16,31.92,NAVIGATING: Moving to goal
2026-05-20T14:59:39.486958,1251.07,-149.036,279.712,-0.0668,-3.82,16,32.115,NAVIGATING: Moving to goal
2026-05-20T14:59:40.029257,1251.61,-149.29,279.78,-0.0671,-3.85,16,32.376,NAVIGATING: Moving to goal
2026-05-20T14:59:40.576319,1252.16,-149.523,279.845,-0.0675,-3.87,16,32.615,NAVIGATING: Moving to goal
2026-05-20T14:59:41.079855,1252.67,-149.799,279.915,-0.0675,-3.87,16,32.897,NAVIGATING: Moving to goal
2026-05-20T14:59:41.599532,1253.18,-150.002,279.975,-0.0678,-3.89,16,33.107,NAVIGATING: Moving to goal
2026-05-20T14:59:42.111819,1253.7,-150.193,280.035,-0.0685,-3.93,16,33.304,NAVIGATING: Moving to goal
2026-05-20T14:59:42.628804,1254.21,-150.348,280.089,-0.0694,-3.97,16,33.465,NAVIGATING: Moving to goal
2026-05-20T14:59:43.170495,1254.76,-150.49,280.142,-0.0703,-4.03,16,33.612,NAVIGATING: Moving to goal
2026-05-20T14:59:43.677781,1255.26,-150.664,280.194,-0.0709,-4.06,16,33.792,NAVIGATING: Moving to goal
2026-05-20T14:59:44.191100,1255.78,-150.853,280.245,-0.0714,-4.09,16,33.986,NAVIGATING: Moving to goal
2026-05-20T14:59:44.701492,1256.29,-151.103,280.306,-0.0716,-4.1,16,34.242,NAVIGATING: Moving to goal
2026-05-20T14:59:45.217304,1256.8,-151.344,280.364,-0.0718,-4.12,16,34.488,NAVIGATING: Moving to goal
2026-05-20T14:59:45.721718,1257.31,-151.634,280.427,-0.0719,-4.12,16,34.784,NAVIGATING: Moving to goal
2026-05-20T14:59:46.260838,1257.85,-151.918,280.491,-0.0719,-4.12,16,35.074,NAVIGATING: Moving to goal
2026-05-20T14:59:46.777450,1258.36,-152.267,280.565,-0.0717,-4.11,16,35.431,NAVIGATING: Moving to goal
2026-05-20T14:59:47.306365,1258.89,-152.535,280.627,-0.0716,-4.1,16,35.704,NAVIGATING: Moving to goal
2026-05-20T14:59:47.819727,1259.41,-152.851,280.693,-0.0714,-4.09,16,36.027,NAVIGATING: Moving to goal
2026-05-20T14:59:48.321388,1259.91,-153.111,280.752,-0.0713,-4.08,16,36.292,NAVIGATING: Moving to goal
2026-05-20T14:59:48.826269,1260.41,-153.349,280.81,-0.0713,-4.08,16,36.535,NAVIGATING: Moving to goal
2026-05-20T14:59:49.337154,1260.92,-153.524,280.86,-0.0715,-4.1,16,36.716,NAVIGATING: Moving to goal
2026-05-20T14:59:49.846958,1261.43,-153.707,280.913,-0.0719,-4.12,16,36.904,NAVIGATING: Moving to goal
2026-05-20T14:59:50.384475,1261.97,-153.831,280.958,-0.0724,-4.15,16,37.034,NAVIGATING: Moving to goal
2026-05-20T14:59:50.894458,1262.48,-153.964,281.002,-0.0729,-4.18,16,37.171,NAVIGATING: Moving to goal
2026-05-20T14:59:51.410990,1263.0,-154.07,281.043,-0.0735,-4.21,16,37.283,NAVIGATING: Moving to goal
2026-05-20T14:59:51.932465,1263.52,-154.28,281.091,-0.0738,-4.23,16,37.498,NAVIGATING: Moving to goal
2026-05-20T14:59:52.434133,1264.02,-154.467,281.135,-0.0742,-4.25,16,37.688,NAVIGATING: Moving to goal
2026-05-20T14:59:52.945679,1264.53,-154.746,281.189,-0.0743,-4.26,16,37.973,NAVIGATING: Moving to goal
2026-05-20T14:59:53.500719,1265.09,-154.946,281.235,-0.0747,-4.28,16,38.177,NAVIGATING: Moving to goal
2026-05-20T14:59:54.020322,1265.61,-155.059,281.272,-0.0753,-4.32,16,38.294,NAVIGATING: Moving to goal
2026-05-20T14:59:54.532988,1266.12,-155.1,281.299,-0.076,-4.36,16,38.339,NAVIGATING: Moving to goal
2026-05-20T14:59:55.080040,1266.67,-155.075,281.323,-0.0768,-4.4,16,38.318,NAVIGATING: Moving to goal
2026-05-20T14:59:55.623972,1267.21,-154.988,281.338,-0.0776,-4.45,16,38.233,NAVIGATING: Moving to goal
2026-05-20T14:59:56.125185,1267.71,-154.854,281.348,-0.0784,-4.49,16,38.103,NAVIGATING: Moving to goal
2026-05-20T14:59:56.627135,1268.21,-154.7,281.353,-0.079,-4.53,16,37.951,NAVIGATING: Moving to goal
2026-05-20T14:59:57.150050,1268.74,-154.511,281.355,-0.0797,-4.57,16,37.764,NAVIGATING: Moving to goal
2026-05-20T14:59:57.651412,1269.24,-154.305,281.353,-0.0803,-4.6,16,37.56,NAVIGATING: Moving to goal
2026-05-20T14:59:58.162309,1269.75,-154.07,281.349,-0.0809,-4.63,16,37.328,NAVIGATING: Moving to goal
2026-05-20T14:59:58.663563,1270.25,-153.823,281.344,-0.0814,-4.66,16,37.082,NAVIGATING: Moving to goal
2026-05-20T14:59:59.191122,1270.78,-153.557,281.336,-0.0819,-4.69,16,36.818,NAVIGATING: Moving to goal
2026-05-20T14:59:59.741789,1271.33,-153.299,281.327,-0.0824,-4.72,16,36.561,NAVIGATING: Moving to goal
2026-05-20T15:00:00.260843,1271.85,-153.021,281.316,-0.0828,-4.74,16,36.286,NAVIGATING: Moving to goal
2026-05-20T15:00:00.777828,1272.36,-152.73,281.303,-0.0832,-4.77,16,35.996,NAVIGATING: Moving to goal
2026-05-20T15:00:01.313563,1272.9,-152.453,281.29,-0.0836,-4.79,16,35.72,NAVIGATING: Moving to goal
2026-05-20T15:00:01.823083,1273.41,-152.184,281.277,-0.084,-4.81,16,35.453,NAVIGATING: Moving to goal
2026-05-20T15:00:02.339135,1273.92,-151.904,281.263,-0.0843,-4.83,16,35.174,NAVIGATING: Moving to goal
2026-05-20T15:00:02.858570,1274.44,-151.624,281.248,-0.0847,-4.85,16,34.895,NAVIGATING: Moving to goal
2026-05-20T15:00:03.367923,1274.95,-151.338,281.231,-0.085,-4.87,16,34.61,NAVIGATING: Moving to goal
2026-05-20T15:00:03.905952,1275.49,-151.065,281.215,-0.0853,-4.89,16,34.338,NAVIGATING: Moving to goal
2026-05-20T15:00:04.414222,1276.0,-150.812,281.2,-0.0856,-4.91,16,34.086,NAVIGATING: Moving to goal
2026-05-20T15:00:04.974925,1276.56,-150.529,281.182,-0.086,-4.92,16,33.804,NAVIGATING: Moving to goal
2026-05-20T15:00:05.484482,1277.07,-150.262,281.165,-0.0862,-4.94,16,33.537,NAVIGATING: Moving to goal
2026-05-20T15:00:06.000082,1277.59,-149.985,281.146,-0.0865,-4.96,16,33.261,NAVIGATING: Moving to goal
2026-05-20T15:00:06.510715,1278.1,-149.707,281.127,-0.0868,-4.98,16,32.984,NAVIGATING: Moving to goal
2026-05-20T15:00:07.015005,1278.6,-149.446,281.109,-0.0871,-4.99,16,32.724,NAVIGATING: Moving to goal
2026-05-20T15:00:07.553535,1279.14,-149.165,281.089,-0.0874,-5.01,16,32.443,NAVIGATING: Moving to goal
2026-05-20T15:00:08.062644,1279.65,-148.895,281.069,-0.0876,-5.02,16,32.173,NAVIGATING: Moving to goal
2026-05-20T15:00:08.576210,1280.16,-148.62,281.049,-0.0878,-5.03,16,31.899,NAVIGATING: Moving to goal
2026-05-20T15:00:09.095702,1280.68,-148.346,281.03,-0.0879,-5.04,16,31.625,NAVIGATING: Moving to goal
2026-05-20T15:00:09.636265,1281.22,-148.061,281.009,-0.0884,-5.07,16,31.341,NAVIGATING: Moving to goal
2026-05-20T15:00:10.138802,1281.72,-147.798,280.99,-0.0918,-5.26,16,31.079,NAVIGATING: Moving to goal
2026-05-20T15:00:10.646739,1282.23,-147.535,280.971,-0.0958,-5.49,16,30.816,NAVIGATING: Moving to goal
2026-05-20T15:00:11.154391,1282.74,-147.261,280.951,-0.0992,-5.68,16,30.543,NAVIGATING: Moving to goal
2026-05-20T15:00:11.711632,1283.3,-146.991,280.931,-0.1019,-5.84,16,30.274,NAVIGATING: Moving to goal
2026-05-20T15:00:12.230296,1283.82,-146.713,280.91,-0.1041,-5.96,16,29.996,NAVIGATING: Moving to goal
2026-05-20T15:00:12.774532,1284.36,-146.452,280.89,-0.1057,-6.06,16,29.736,NAVIGATING: Moving to goal
2026-05-20T15:00:13.314431,1284.9,-146.2,280.871,-0.107,-6.13,16,29.485,NAVIGATING: Moving to goal
2026-05-20T15:00:13.819803,1285.41,-145.952,280.851,-0.108,-6.19,16,29.237,NAVIGATING: Moving to goal
2026-05-20T15:00:14.322243,1285.91,-145.702,280.831,-0.1089,-6.24,16,28.987,NAVIGATING: Moving to goal
2026-05-20T15:00:14.834501,1286.42,-145.45,280.81,-0.1096,-6.28,16,28.735,NAVIGATING: Moving to goal
2026-05-20T15:00:15.334694,1286.92,-145.186,280.788,-0.1102,-6.31,16,28.471,NAVIGATING: Moving to goal
2026-05-20T15:00:15.861453,1287.45,-144.924,280.766,-0.1107,-6.34,16,28.21,NAVIGATING: Moving to goal
2026-05-20T15:00:16.371305,1287.96,-144.679,280.744,-0.1111,-6.37,16,27.965,NAVIGATING: Moving to goal
2026-05-20T15:00:16.875068,1288.46,-144.456,280.725,-0.1115,-6.39,16,27.742,NAVIGATING: Moving to goal
2026-05-20T15:00:17.428011,1289.01,-144.22,280.705,-0.1118,-6.41,16,27.506,NAVIGATING: Moving to goal
2026-05-20T15:00:17.933510,1289.52,-144.006,280.687,-0.112,-6.42,16,27.292,NAVIGATING: Moving to goal
2026-05-20T15:00:18.453247,1290.04,-143.781,280.667,-0.1123,-6.43,16,27.067,NAVIGATING: Moving to goal
2026-05-20T15:00:18.968273,1290.55,-143.568,280.648,-0.1125,-6.45,16,26.855,NAVIGATING: Moving to goal
2026-05-20T15:00:19.505097,1291.09,-143.33,280.627,-0.1127,-6.46,16,26.617,NAVIGATING: Moving to goal
2026-05-20T15:00:20.011523,1291.6,-143.1,280.606,-0.1129,-6.47,16,26.387,NAVIGATING: Moving to goal
2026-05-20T15:00:20.539490,1292.12,-142.872,280.584,-0.1131,-6.48,16,26.159,NAVIGATING: Moving to goal
2026-05-20T15:00:21.050429,1292.64,-142.665,280.565,-0.1133,-6.49,16,25.952,NAVIGATING: Moving to goal
2026-05-20T15:00:21.556788,1293.14,-142.453,280.545,-0.1135,-6.5,16,25.74,NAVIGATING: Moving to goal
2026-05-20T15:00:22.062726,1293.65,-142.233,280.524,-0.1136,-6.51,16,25.52,NAVIGATING: Moving to goal
2026-05-20T15:00:22.582647,1294.17,-142.018,280.503,-0.1138,-6.52,16,25.305,NAVIGATING: Moving to goal
2026-05-20T15:00:23.090249,1294.68,-141.789,280.48,-0.1139,-6.53,16,25.076,NAVIGATING: Moving to goal
2026-05-20T15:00:23.611302,1295.2,-141.582,280.461,-0.114,-6.53,16,24.869,NAVIGATING: Moving to goal
2026-05-20T15:00:24.118460,1295.7,-141.361,280.44,-0.1139,-6.53,16,24.648,NAVIGATING: Moving to goal
2026-05-20T15:00:24.642418,1296.23,-141.145,280.421,-0.1139,-6.53,16,24.433,NAVIGATING: Moving to goal
2026-05-20T15:00:25.149406,1296.73,-140.949,280.404,-0.1138,-6.52,16,24.237,NAVIGATING: Moving to goal
2026-05-20T15:00:25.666887,1297.25,-140.743,280.386,-0.1151,-6.6,16,24.032,NAVIGATING: Moving to goal
2026-05-20T15:00:26.171844,1297.76,-140.548,280.368,-0.12,-6.87,16,23.837,NAVIGATING: Moving to goal
2026-05-20T15:00:26.685867,1298.27,-140.331,280.348,-0.1248,-7.15,16,23.62,NAVIGATING: Moving to goal
2026-05-20T15:00:27.213700,1298.8,-140.105,280.326,-0.1287,-7.37,16,23.394,NAVIGATING: Moving to goal
2026-05-20T15:00:27.723339,1299.31,-139.891,280.306,-0.1315,-7.54,16,23.18,NAVIGATING: Moving to goal
2026-05-20T15:00:28.237001,1299.82,-139.667,280.284,-0.1338,-7.67,16,22.956,NAVIGATING: Moving to goal
2026-05-20T15:00:28.755144,1300.34,-139.444,280.261,-0.1357,-7.78,16,22.733,NAVIGATING: Moving to goal
2026-05-20T15:00:29.259618,1300.84,-139.231,280.239,-0.1372,-7.86,16,22.52,NAVIGATING: Moving to goal
2026-05-20T15:00:29.769484,1301.35,-139.029,280.218,-0.1384,-7.93,16,22.318,NAVIGATING: Moving to goal
2026-05-20T15:00:30.270460,1301.86,-138.823,280.196,-0.1393,-7.98,16,22.112,NAVIGATING: Moving to goal
2026-05-20T15:00:30.785958,1302.37,-138.621,280.174,-0.1402,-8.03,16,21.909,NAVIGATING: Moving to goal
2026-05-20T15:00:31.287657,1302.87,-138.42,280.151,-0.1409,-8.07,16,21.708,NAVIGATING: Moving to goal
2026-05-20T15:00:31.830198,1303.42,-138.208,280.127,-0.1415,-8.11,16,21.496,NAVIGATING: Moving to goal
2026-05-20T15:00:32.339701,1303.93,-137.982,280.101,-0.1421,-8.14,16,21.269,NAVIGATING: Moving to goal
2026-05-20T15:00:32.849239,1304.43,-137.787,280.078,-0.1426,-8.17,16,21.073,NAVIGATING: Moving to goal
2026-05-20T15:00:33.355698,1304.94,-137.579,280.053,-0.143,-8.19,16,20.865,NAVIGATING: Moving to goal
2026-05-20T15:00:33.859143,1305.44,-137.377,280.029,-0.1434,-8.22,16,20.662,NAVIGATING: Moving to goal
2026-05-20T15:00:34.361217,1305.95,-137.175,280.004,-0.1437,-8.23,16,20.46,NAVIGATING: Moving to goal
2026-05-20T15:00:34.893939,1306.48,-136.979,279.98,-0.144,-8.25,16,20.263,NAVIGATING: Moving to goal
2026-05-20T15:00:35.403826,1306.99,-136.774,279.954,-0.1443,-8.27,16,20.057,NAVIGATING: Moving to goal
2026-05-20T15:00:35.904768,1307.49,-136.578,279.929,-0.1445,-8.28,16,19.861,NAVIGATING: Moving to goal
2026-05-20T15:00:36.422570,1308.01,-136.375,279.904,-0.1447,-8.29,16,19.657,NAVIGATING: Moving to goal
2026-05-20T15:00:36.932317,1308.52,-136.168,279.877,-0.1449,-8.3,16,19.449,NAVIGATING: Moving to goal
2026-05-20T15:00:37.475683,1309.06,-135.992,279.854,-0.145,-8.31,16,19.271,NAVIGATING: Moving to goal
2026-05-20T15:00:38.003768,1309.59,-135.806,279.83,-0.1451,-8.31,16,19.085,NAVIGATING: Moving to goal
2026-05-20T15:00:38.512953,1310.1,-135.605,279.804,-0.1452,-8.32,16,18.883,NAVIGATING: Moving to goal
2026-05-20T15:00:39.021056,1310.61,-135.419,279.779,-0.1453,-8.32,16,18.696,NAVIGATING: Moving to goal
2026-05-20T15:00:39.538065,1311.12,-135.209,279.751,-0.1453,-8.33,16,18.485,NAVIGATING: Moving to goal
2026-05-20T15:00:40.055711,1311.64,-135.011,279.725,-0.1454,-8.33,16,18.286,NAVIGATING: Moving to goal
2026-05-20T15:00:40.558340,1312.14,-134.817,279.699,-0.1454,-8.33,16,18.091,NAVIGATING: Moving to goal
2026-05-20T15:00:41.094354,1312.68,-134.622,279.673,-0.1455,-8.33,16,17.895,NAVIGATING: Moving to goal
2026-05-20T15:00:41.610678,1313.2,-134.414,279.644,-0.1455,-8.34,16,17.686,NAVIGATING: Moving to goal
2026-05-20T15:00:42.115480,1313.7,-134.209,279.616,-0.1455,-8.34,16,17.48,NAVIGATING: Moving to goal
2026-05-20T15:00:42.641450,1314.23,-134.003,279.588,-0.1456,-8.34,16,17.273,NAVIGATING: Moving to goal
2026-05-20T15:00:43.142295,1314.73,-133.8,279.559,-0.1471,-8.43,16,17.068,NAVIGATING: Moving to goal
2026-05-20T15:00:43.651181,1315.24,-133.6,279.53,-0.1522,-8.72,16,16.867,NAVIGATING: Moving to goal
2026-05-20T15:00:44.151735,1315.74,-133.406,279.502,-0.1569,-8.99,16,16.671,NAVIGATING: Moving to goal
2026-05-20T15:00:44.680001,1316.27,-133.211,279.474,-0.1607,-9.21,16,16.475,NAVIGATING: Moving to goal
2026-05-20T15:00:45.200663,1316.79,-133.007,279.444,-0.1638,-9.39,16,16.27,NAVIGATING: Moving to goal
2026-05-20T15:00:45.727684,1317.31,-132.841,279.419,-0.1659,-9.51,16,16.102,NAVIGATING: Moving to goal
2026-05-20T15:00:46.237081,1317.82,-132.656,279.392,-0.1677,-9.61,16,15.917,NAVIGATING: Moving to goal
2026-05-20T15:00:46.740659,1318.33,-132.472,279.364,-0.1692,-9.7,16,15.731,NAVIGATING: Moving to goal
2026-05-20T15:00:47.240659,1318.83,-132.288,279.336,-0.1704,-9.77,16,15.545,NAVIGATING: Moving to goal
2026-05-20T15:00:47.746763,1319.33,-132.085,279.305,-0.1715,-9.83,16,15.34,NAVIGATING: Moving to goal
2026-05-20T15:00:48.264127,1319.85,-131.892,279.275,-0.1723,-9.87,16,15.146,NAVIGATING: Moving to goal
2026-05-20T15:00:48.780603,1320.37,-131.705,279.246,-0.173,-9.91,16,14.958,NAVIGATING: Moving to goal
2026-05-20T15:00:49.290151,1320.88,-131.515,279.216,-0.1735,-9.94,16,14.766,NAVIGATING: Moving to goal
2026-05-20T15:00:49.819345,1321.4,-131.335,279.188,-0.174,-9.97,16,14.584,NAVIGATING: Moving to goal
2026-05-20T15:00:50.325710,1321.91,-131.156,279.159,-0.1743,-9.98,16,14.404,NAVIGATING: Moving to goal
2026-05-20T15:00:50.831489,1322.42,-130.993,279.134,-0.1745,-10.0,16,14.239,NAVIGATING: Moving to goal
2026-05-20T15:00:51.333778,1322.92,-130.819,279.106,-0.1747,-10.01,16,14.064,NAVIGATING: Moving to goal
2026-05-20T15:00:51.862061,1323.45,-130.646,279.078,-0.1749,-10.02,16,13.89,NAVIGATING: Moving to goal
2026-05-20T15:00:52.375410,1323.96,-130.483,279.052,-0.175,-10.03,16,13.725,NAVIGATING: Moving to goal
2026-05-20T15:00:52.883656,1324.47,-130.325,279.027,-0.1752,-10.04,16,13.566,NAVIGATING: Moving to goal
2026-05-20T15:00:53.425705,1325.01,-130.155,278.999,-0.1753,-10.04,16,13.394,NAVIGATING: Moving to goal
2026-05-20T15:00:53.942318,1325.53,-130.013,278.976,-0.1754,-10.05,16,13.251,NAVIGATING: Moving to goal
2026-05-20T15:00:54.444125,1326.03,-129.862,278.952,-0.1754,-10.05,16,13.098,NAVIGATING: Moving to goal
2026-05-20T15:00:54.951756,1326.54,-129.725,278.929,-0.1755,-10.06,16,12.96,NAVIGATING: Moving to goal
2026-05-20T15:00:55.462403,1327.05,-129.588,278.907,-0.1756,-10.06,16,12.822,NAVIGATING: Moving to goal
2026-05-20T15:00:56.001687,1327.59,-129.447,278.883,-0.1757,-10.06,16,12.679,NAVIGATING: Moving to goal
2026-05-20T15:00:56.519328,1328.1,-129.308,278.86,-0.1757,-10.07,16,12.539,NAVIGATING: Moving to goal
2026-05-20T15:00:57.019450,1328.6,-129.154,278.834,-0.1758,-10.07,16,12.384,NAVIGATING: Moving to goal
2026-05-20T15:00:57.538215,1329.12,-128.987,278.806,-0.1759,-10.08,16,12.215,NAVIGATING: Moving to goal
2026-05-20T15:00:58.039320,1329.62,-128.817,278.777,-0.1779,-10.19,16,12.043,NAVIGATING: Moving to goal
2026-05-20T15:00:58.557195,1330.14,-128.642,278.746,-0.1832,-10.5,16,11.865,NAVIGATING: Moving to goal
2026-05-20T15:00:59.071938,1330.66,-128.481,278.717,-0.1885,-10.8,16,11.702,NAVIGATING: Moving to goal
2026-05-20T15:00:59.575410,1331.16,-128.319,278.687,-0.193,-11.06,16,11.539,NAVIGATING: Moving to goal
2026-05-20T15:01:00.077912,1331.66,-128.16,278.659,-0.1967,-11.27,16,11.377,NAVIGATING: Moving to goal
2026-05-20T15:01:00.580348,1332.17,-127.997,278.629,-0.1996,-11.43,16,11.212,NAVIGATING: Moving to goal
2026-05-20T15:01:01.085870,1332.67,-127.829,278.598,-0.202,-11.58,16,11.042,NAVIGATING: Moving to goal
2026-05-20T15:01:01.602211,1333.19,-127.651,278.565,-0.204,-11.69,16,10.862,NAVIGATING: Moving to goal
2026-05-20T15:01:02.119751,1333.71,-127.499,278.537,-0.2055,-11.77,16,10.708,NAVIGATING: Moving to goal
2026-05-20T15:01:02.633998,1334.22,-127.341,278.508,-0.2066,-11.84,16,10.547,NAVIGATING: Moving to goal
2026-05-20T15:01:03.197834,1334.78,-127.177,278.477,-0.2076,-11.9,16,10.381,NAVIGATING: Moving to goal
2026-05-20T15:01:03.707495,1335.29,-127.005,278.444,-0.2084,-11.94,16,10.206,NAVIGATING: Moving to goal
2026-05-20T15:01:04.208170,1335.79,-126.827,278.41,-0.209,-11.97,16,10.026,NAVIGATING: Moving to goal
2026-05-20T15:01:04.724069,1336.31,-126.628,278.371,-0.2094,-12.0,16,9.824,NAVIGATING: Moving to goal
2026-05-20T15:01:05.227933,1336.81,-126.434,278.333,-0.2098,-12.02,16,9.627,NAVIGATING: Moving to goal
2026-05-20T15:01:05.737566,1337.32,-126.239,278.295,-0.2101,-12.04,16,9.429,NAVIGATING: Moving to goal
2026-05-20T15:01:06.255853,1337.84,-126.027,278.253,-0.2103,-12.05,16,9.213,NAVIGATING: Moving to goal
2026-05-20T15:01:06.773812,1338.36,-125.83,278.214,-0.2106,-12.06,16,9.014,NAVIGATING: Moving to goal
2026-05-20T15:01:07.300272,1338.89,-125.63,278.174,-0.2108,-12.08,16,8.811,NAVIGATING: Moving to goal
2026-05-20T15:01:07.816031,1339.4,-125.453,278.139,-0.2109,-12.09,16,8.63,NAVIGATING: Moving to goal
2026-05-20T15:01:08.328819,1339.91,-125.26,278.099,-0.2111,-12.1,16,8.434,NAVIGATING: Moving to goal
2026-05-20T15:01:08.829955,1340.42,-125.085,278.063,-0.2113,-12.11,16,8.256,NAVIGATING: Moving to goal
2026-05-20T15:01:09.347627,1340.93,-124.888,278.022,-0.2115,-12.12,16,8.055,NAVIGATING: Moving to goal
2026-05-20T15:01:09.857877,1341.44,-124.697,277.982,-0.2135,-12.23,16,7.861,NAVIGATING: Moving to goal
2026-05-20T15:01:10.385068,1341.97,-124.502,277.938,-0.2197,-12.59,16,7.662,NAVIGATING: Moving to goal
2026-05-20T15:01:10.939938,1342.53,-124.316,277.897,-0.2257,-12.93,16,7.472,NAVIGATING: Moving to goal
2026-05-20T15:01:11.450986,1343.04,-124.129,277.854,-0.2302,-13.19,16,7.281,NAVIGATING: Moving to goal
2026-05-20T15:01:11.957073,1343.54,-123.948,277.813,-0.234,-13.4,16,7.096,NAVIGATING: Moving to goal
2026-05-20T15:01:12.467127,1344.05,-123.749,277.767,-0.237,-13.58,16,6.892,NAVIGATING: Moving to goal
2026-05-20T15:01:12.976007,1344.56,-123.568,277.725,-0.2395,-13.72,16,6.707,NAVIGATING: Moving to goal
2026-05-20T15:01:13.481094,1345.07,-123.377,277.68,-0.2414,-13.83,16,6.511,NAVIGATING: Moving to goal
2026-05-20T15:01:13.999046,1345.58,-123.179,277.633,-0.2431,-13.93,16,6.308,NAVIGATING: Moving to goal
2026-05-20T15:01:14.501115,1346.09,-122.987,277.586,-0.2444,-14.01,16,6.11,NAVIGATING: Moving to goal
2026-05-20T15:01:15.002614,1346.59,-122.808,277.542,-0.2455,-14.07,16,5.927,NAVIGATING: Moving to goal
2026-05-20T15:01:15.527984,1347.11,-122.613,277.494,-0.2464,-14.12,16,5.727,NAVIGATING: Moving to goal
2026-05-20T15:01:16.031658,1347.62,-122.434,277.449,-0.2471,-14.16,16,5.543,NAVIGATING: Moving to goal
2026-05-20T15:01:16.545330,1348.13,-122.238,277.4,-0.2477,-14.19,16,5.341,NAVIGATING: Moving to goal
2026-05-20T15:01:17.052620,1348.64,-122.048,277.35,-0.2484,-14.23,16,5.145,NAVIGATING: Moving to goal
2026-05-20T15:01:17.564763,1349.15,-121.842,277.296,-0.249,-14.27,16,4.932,NAVIGATING: Moving to goal
2026-05-20T15:01:18.077951,1349.66,-121.649,277.242,-0.2538,-14.54,16,4.733,NAVIGATING: Moving to goal
2026-05-20T15:01:18.601693,1350.19,-121.45,277.186,-0.2619,-15.0,16,4.526,NAVIGATING: Moving to goal
2026-05-20T15:01:19.103155,1350.69,-121.258,277.13,-0.2684,-15.38,16,4.326,NAVIGATING: Moving to goal
2026-05-20T15:01:19.654361,1351.24,-121.069,277.075,-0.2735,-15.67,16,4.129,NAVIGATING: Moving to goal
2026-05-20T15:01:20.167202,1351.75,-120.88,277.018,-0.2777,-15.91,16,3.932,NAVIGATING: Moving to goal
2026-05-20T15:01:20.687165,1352.27,-120.684,276.958,-0.2812,-16.11,16,3.728,NAVIGATING: Moving to goal
2026-05-20T15:01:21.198926,1352.78,-120.477,276.894,-0.2842,-16.28,16,3.511,NAVIGATING: Moving to goal
2026-05-20T15:01:21.716804,1353.3,-120.284,276.833,-0.2865,-16.41,16,3.309,NAVIGATING: Moving to goal
2026-05-20T15:01:22.222859,1353.81,-120.08,276.768,-0.2884,-16.52,16,3.095,NAVIGATING: Moving to goal
2026-05-20T15:01:22.746672,1354.33,-119.878,276.702,-0.29,-16.61,16,2.882,NAVIGATING: Moving to goal
2026-05-20T15:01:23.270039,1354.86,-119.68,276.637,-0.2912,-16.69,16,2.675,NAVIGATING: Moving to goal
2026-05-20T15:01:23.782708,1355.37,-119.492,276.573,-0.2924,-16.75,16,2.476,NAVIGATING: Moving to goal
2026-05-20T15:01:24.294628,1355.88,-119.294,276.506,-0.2934,-16.81,16,2.267,NAVIGATING: Moving to goal
2026-05-20T15:01:24.800438,1356.39,-119.115,276.443,-0.2943,-16.86,16,2.077,NAVIGATING: Moving to goal
2026-05-20T15:01:25.324253,1356.91,-118.931,276.377,-0.2963,-16.98,16,1.881,GOAL_REACHED: Target reached successfully
2026-05-20T15:01:25.399090,1356.98,-118.896,276.364,-0.2969,-17.01,16,1.844,GOAL_REACHED: Target reached successfully


==> csv_files/vf-rrt/trajectory.csv <==
timestamp,mission_time_sec,x_ned,y_ned,yaw_rad,yaw_deg,current_goal_number,distance_to_current_goal,navigation_status
2026-05-20T14:09:20.811365,7.44,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:21.401985,8.03,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:21.902256,8.53,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:22.413735,9.05,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:22.932353,9.56,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:23.450771,10.08,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:23.952409,10.58,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:24.471115,11.1,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:28.968879,15.6,-401.855,201.111,1.0872,62.29,1,2.162,NAVIGATING: Moving to goal
2026-05-20T14:09:29.478165,16.11,-402.027,201.215,1.0788,61.81,1,2.363,NAVIGATING: Moving to goal
2026-05-20T14:09:29.979694,16.61,-402.191,201.321,1.0524,60.3,1,2.558,NAVIGATING: Moving to goal
2026-05-20T14:09:30.504555,17.14,-402.354,201.433,1.0112,57.94,1,2.756,NAVIGATING: Moving to goal
2026-05-20T14:09:31.016112,17.65,-402.517,201.551,0.9601,55.01,1,2.957,NAVIGATING: Moving to goal
2026-05-20T14:09:31.532794,18.17,-402.653,201.654,0.9089,52.07,1,3.126,NAVIGATING: Moving to goal
2026-05-20T14:09:32.051379,18.68,-402.798,201.77,0.8495,48.67,1,3.311,NAVIGATING: Moving to goal
2026-05-20T14:09:32.556981,19.19,-402.933,201.884,0.7859,45.03,1,3.486,NAVIGATING: Moving to goal
2026-05-20T14:09:33.076642,19.71,-403.077,202.013,0.716,41.03,1,3.677,NAVIGATING: Moving to goal
2026-05-20T14:09:33.590584,20.22,-403.213,202.14,0.6418,36.77,1,3.861,NAVIGATING: Moving to goal
2026-05-20T14:09:34.101616,20.73,-403.329,202.257,0.578,33.11,1,4.022,NAVIGATING: Moving to goal
2026-05-20T14:09:34.649757,21.28,-403.446,202.381,0.5064,29.01,1,4.189,NAVIGATING: Moving to goal
2026-05-20T14:09:35.215698,21.85,-403.583,202.54,0.4283,24.54,1,4.392,NAVIGATING: Moving to goal
2026-05-20T14:09:35.775141,22.41,-403.707,202.692,0.3504,20.08,1,4.581,NAVIGATING: Moving to goal
2026-05-20T14:09:36.350031,22.98,-403.837,202.866,0.2719,15.58,1,4.789,NAVIGATING: Moving to goal
2026-05-20T14:09:36.852202,23.48,-403.953,203.029,0.1936,11.09,1,4.98,NAVIGATING: Moving to goal
2026-05-20T14:09:37.377217,24.01,-404.065,203.198,0.1171,6.71,1,5.172,NAVIGATING: Moving to goal
2026-05-20T14:09:37.881821,24.51,-404.156,203.339,0.0494,2.83,1,5.331,NAVIGATING: Moving to goal
2026-05-20T14:09:38.386879,25.02,-404.243,203.482,-0.0175,-1.0,1,5.489,NAVIGATING: Moving to goal
2026-05-20T14:09:38.893020,25.53,-404.322,203.627,-0.0874,-5.01,1,5.642,NAVIGATING: Moving to goal
2026-05-20T14:09:39.408428,26.04,-404.394,203.773,-0.1568,-8.98,1,5.792,NAVIGATING: Moving to goal
2026-05-20T14:09:39.951828,26.58,-404.453,203.91,-0.2259,-12.94,1,5.926,NAVIGATING: Moving to goal
2026-05-20T14:09:40.456707,27.09,-404.496,204.028,-0.2876,-16.48,1,6.036,NAVIGATING: Moving to goal
2026-05-20T14:09:40.958819,27.59,-404.527,204.134,-0.3468,-19.87,1,6.13,NAVIGATING: Moving to goal
2026-05-20T14:09:41.467871,28.1,-404.546,204.23,-0.4051,-23.21,1,6.21,NAVIGATING: Moving to goal
2026-05-20T14:09:41.981215,28.61,-404.551,204.311,-0.4579,-26.23,1,6.268,NAVIGATING: Moving to goal
2026-05-20T14:09:42.585146,29.22,-404.542,204.373,-0.504,-28.88,1,6.306,NAVIGATING: Moving to goal
2026-05-20T14:09:43.108732,29.74,-404.526,204.429,-0.5477,-31.38,1,6.332,NAVIGATING: Moving to goal
2026-05-20T14:09:43.625165,30.26,-404.493,204.475,-0.5917,-33.9,1,6.341,NAVIGATING: Moving to goal
2026-05-20T14:09:44.139138,30.77,-404.455,204.511,-0.6299,-36.09,1,6.34,NAVIGATING: Moving to goal
2026-05-20T14:09:44.674037,31.31,-404.4,204.532,-0.6659,-38.16,1,6.317,NAVIGATING: Moving to goal
2026-05-20T14:09:45.245670,31.88,-404.328,204.545,-0.7058,-40.44,1,6.276,NAVIGATING: Moving to goal
2026-05-20T14:09:45.820260,32.45,-404.236,204.535,-0.7425,-42.54,1,6.206,NAVIGATING: Moving to goal
2026-05-20T14:09:46.323927,32.96,-404.145,204.517,-0.7746,-44.38,1,6.131,NAVIGATING: Moving to goal
2026-05-20T14:09:46.837635,33.47,-404.042,204.482,-0.8008,-45.88,1,6.035,NAVIGATING: Moving to goal
2026-05-20T14:09:47.378517,34.01,-403.942,204.441,-0.8206,-47.02,1,5.938,NAVIGATING: Moving to goal
2026-05-20T14:09:47.899352,34.53,-403.834,204.385,-0.8364,-47.92,1,5.825,NAVIGATING: Moving to goal
2026-05-20T14:09:48.419503,35.05,-403.72,204.32,-0.8501,-48.71,1,5.701,NAVIGATING: Moving to goal
2026-05-20T14:09:48.929828,35.56,-403.607,204.245,-0.8604,-49.3,1,5.57,NAVIGATING: Moving to goal
2026-05-20T14:09:49.465337,36.1,-403.479,204.151,-0.8698,-49.84,1,5.416,NAVIGATING: Moving to goal
2026-05-20T14:09:49.965427,36.6,-403.345,204.047,-0.8777,-50.29,1,5.25,NAVIGATING: Moving to goal
2026-05-20T14:09:50.488817,37.12,-403.199,203.925,-0.8848,-50.69,1,5.063,NAVIGATING: Moving to goal
2026-05-20T14:09:50.997011,37.63,-403.069,203.811,-0.8901,-51.0,1,4.893,NAVIGATING: Moving to goal
2026-05-20T14:09:51.514942,38.15,-402.929,203.681,-0.8951,-51.28,1,4.704,NAVIGATING: Moving to goal
2026-05-20T14:09:52.046976,38.68,-402.779,203.541,-0.8996,-51.54,1,4.501,NAVIGATING: Moving to goal
2026-05-20T14:09:52.598480,39.23,-402.62,203.387,-0.9036,-51.77,1,4.282,NAVIGATING: Moving to goal
2026-05-20T14:09:53.134372,39.77,-402.486,203.254,-0.9067,-51.95,1,4.095,NAVIGATING: Moving to goal
2026-05-20T14:09:53.639594,40.27,-402.339,203.104,-0.9096,-52.11,1,3.886,NAVIGATING: Moving to goal
2026-05-20T14:09:54.151963,40.78,-402.214,202.975,-0.9118,-52.24,1,3.708,NAVIGATING: Moving to goal
2026-05-20T14:09:54.665280,41.3,-402.078,202.831,-0.914,-52.37,1,3.511,NAVIGATING: Moving to goal
2026-05-20T14:09:55.178348,41.81,-401.955,202.698,-0.9158,-52.47,1,3.332,NAVIGATING: Moving to goal
2026-05-20T14:09:55.740249,42.37,-401.804,202.532,-0.9178,-52.58,1,3.109,NAVIGATING: Moving to goal
2026-05-20T14:09:56.247518,42.88,-401.66,202.372,-0.9195,-52.68,1,2.895,NAVIGATING: Moving to goal
2026-05-20T14:09:56.760309,43.39,-401.526,202.22,-0.9209,-52.77,1,2.694,NAVIGATING: Moving to goal
2026-05-20T14:09:57.263467,43.9,-401.405,202.08,-0.9222,-52.84,1,2.51,NAVIGATING: Moving to goal
2026-05-20T14:09:57.785082,44.42,-401.281,201.935,-0.9233,-52.9,1,2.321,NAVIGATING: Moving to goal
2026-05-20T14:09:58.315938,44.95,-401.141,201.768,-0.9247,-52.98,1,2.105,NAVIGATING: Moving to goal
2026-05-20T14:09:58.820132,45.45,-401.007,201.605,-0.9294,-53.25,1,1.895,GOAL_REACHED: Target reached successfully
2026-05-20T14:09:59.343532,45.98,-400.885,201.452,-0.9379,-53.74,1,1.7,GOAL_REACHED: Target reached successfully
2026-05-20T14:10:01.346727,47.98,-400.885,201.452,-0.9379,-53.74,2,40.323,GOAL_REACHED: Target reached successfully
2026-05-20T14:10:01.353446,47.99,-400.46,200.897,-0.9888,-56.65,2,39.755,NAVIGATING: Moving to goal
2026-05-20T14:10:01.853526,48.49,-400.29,200.668,-1.0118,-57.97,2,39.527,NAVIGATING: Moving to goal
2026-05-20T14:10:02.399517,49.03,-400.186,200.531,-1.0111,-57.93,2,39.388,NAVIGATING: Moving to goal
2026-05-20T14:10:02.903426,49.54,-400.098,200.421,-0.9967,-57.11,2,39.273,NAVIGATING: Moving to goal
2026-05-20T14:10:03.463593,50.1,-400.011,200.316,-0.9701,-55.58,2,39.16,NAVIGATING: Moving to goal
2026-05-20T14:10:04.027614,50.66,-399.918,200.208,-0.9289,-53.22,2,39.041,NAVIGATING: Moving to goal
2026-05-20T14:10:04.603797,51.24,-399.833,200.111,-0.8803,-50.44,2,38.933,NAVIGATING: Moving to goal
2026-05-20T14:10:05.147546,51.78,-399.751,200.019,-0.8261,-47.33,2,38.828,NAVIGATING: Moving to goal
2026-05-20T14:10:05.648790,52.28,-399.668,199.926,-0.7718,-44.22,2,38.723,NAVIGATING: Moving to goal
2026-05-20T14:10:06.181151,52.81,-399.592,199.841,-0.7182,-41.15,2,38.627,NAVIGATING: Moving to goal
2026-05-20T14:10:06.685473,53.32,-399.519,199.762,-0.6699,-38.38,2,38.536,NAVIGATING: Moving to goal
2026-05-20T14:10:07.223747,53.86,-399.44,199.677,-0.6188,-35.46,2,38.437,NAVIGATING: Moving to goal
2026-05-20T14:10:07.763515,54.4,-399.344,199.581,-0.5671,-32.49,2,38.319,NAVIGATING: Moving to goal
2026-05-20T14:10:08.270238,54.9,-399.256,199.494,-0.5212,-29.86,2,38.211,NAVIGATING: Moving to goal
2026-05-20T14:10:08.779310,55.41,-399.158,199.407,-0.4777,-27.37,2,38.094,NAVIGATING: Moving to goal
2026-05-20T14:10:09.306862,55.94,-399.045,199.313,-0.4335,-24.84,2,37.96,NAVIGATING: Moving to goal
2026-05-20T14:10:09.813652,56.45,-398.92,199.219,-0.3944,-22.6,2,37.816,NAVIGATING: Moving to goal
2026-05-20T14:10:10.325190,56.96,-398.797,199.135,-0.36,-20.63,2,37.674,NAVIGATING: Moving to goal
2026-05-20T14:10:10.863265,57.5,-398.644,199.041,-0.3238,-18.55,2,37.502,NAVIGATING: Moving to goal
2026-05-20T14:10:11.402316,58.03,-398.476,198.949,-0.2911,-16.68,2,37.317,NAVIGATING: Moving to goal
2026-05-20T14:10:11.917733,58.55,-398.328,198.877,-0.2697,-15.45,2,37.155,NAVIGATING: Moving to goal
2026-05-20T14:10:12.438634,59.07,-398.165,198.805,-0.251,-14.38,2,36.979,NAVIGATING: Moving to goal
2026-05-20T14:10:13.004986,59.64,-397.97,198.729,-0.2332,-13.36,2,36.771,NAVIGATING: Moving to goal
2026-05-20T14:10:13.557051,60.19,-397.761,198.656,-0.2182,-12.5,2,36.551,NAVIGATING: Moving to goal
2026-05-20T14:10:14.135432,60.77,-397.549,198.593,-0.2059,-11.79,2,36.329,NAVIGATING: Moving to goal
2026-05-20T14:10:14.707607,61.34,-397.325,198.533,-0.1952,-11.19,2,36.098,NAVIGATING: Moving to goal
2026-05-20T14:10:15.255045,61.89,-397.089,198.478,-0.1859,-10.65,2,35.856,NAVIGATING: Moving to goal
2026-05-20T14:10:15.769700,62.4,-396.87,198.43,-0.1789,-10.25,2,35.631,NAVIGATING: Moving to goal
2026-05-20T14:10:16.292339,62.92,-396.65,198.389,-0.1727,-9.89,2,35.408,NAVIGATING: Moving to goal
2026-05-20T14:10:16.806690,63.44,-396.432,198.35,-0.1693,-9.7,2,35.187,NAVIGATING: Moving to goal
2026-05-20T14:10:17.337827,63.97,-396.226,198.318,-0.1715,-9.82,2,34.98,NAVIGATING: Moving to goal
2026-05-20T14:10:17.840573,64.47,-396.005,198.287,-0.1787,-10.24,2,34.759,NAVIGATING: Moving to goal
2026-05-20T14:10:18.346854,64.98,-395.798,198.269,-0.1862,-10.67,2,34.554,NAVIGATING: Moving to goal
2026-05-20T14:10:18.859077,65.49,-395.587,198.253,-0.1921,-11.01,2,34.346,NAVIGATING: Moving to goal
2026-05-20T14:10:19.405062,66.04,-395.361,198.246,-0.1964,-11.25,2,34.126,NAVIGATING: Moving to goal
2026-05-20T14:10:19.908348,66.54,-395.128,198.242,-0.1995,-11.43,2,33.899,NAVIGATING: Moving to goal
2026-05-20T14:10:20.421520,67.05,-394.917,198.244,-0.2012,-11.53,2,33.697,NAVIGATING: Moving to goal
2026-05-20T14:10:20.949141,67.58,-394.705,198.247,-0.2025,-11.6,2,33.492,NAVIGATING: Moving to goal
2026-05-20T14:10:21.463775,68.1,-394.467,198.252,-0.2035,-11.66,2,33.264,NAVIGATING: Moving to goal
2026-05-20T14:10:21.972619,68.6,-394.262,198.257,-0.2042,-11.7,2,33.068,NAVIGATING: Moving to goal
2026-05-20T14:10:22.474097,69.11,-394.042,198.263,-0.2046,-11.72,2,32.857,NAVIGATING: Moving to goal
2026-05-20T14:10:23.003536,69.64,-393.836,198.27,-0.2048,-11.74,2,32.661,NAVIGATING: Moving to goal
2026-05-20T14:10:23.504703,70.14,-393.599,198.279,-0.205,-11.75,2,32.435,NAVIGATING: Moving to goal
2026-05-20T14:10:24.014710,70.65,-393.383,198.288,-0.205,-11.74,2,32.23,NAVIGATING: Moving to goal
2026-05-20T14:10:24.521967,71.15,-393.171,198.297,-0.205,-11.74,2,32.028,NAVIGATING: Moving to goal
2026-05-20T14:10:25.057077,71.69,-392.95,198.309,-0.2047,-11.73,2,31.819,NAVIGATING: Moving to goal
2026-05-20T14:10:25.614973,72.25,-392.701,198.322,-0.2046,-11.72,2,31.584,NAVIGATING: Moving to goal
2026-05-20T14:10:26.172804,72.81,-392.447,198.34,-0.2042,-11.7,2,31.345,NAVIGATING: Moving to goal
2026-05-20T14:10:26.677655,73.31,-392.211,198.355,-0.2078,-11.9,2,31.124,NAVIGATING: Moving to goal
2026-05-20T14:10:27.184603,73.82,-391.983,198.374,-0.2152,-12.33,2,30.911,NAVIGATING: Moving to goal
2026-05-20T14:10:27.715608,74.35,-391.757,198.391,-0.2228,-12.77,2,30.699,NAVIGATING: Moving to goal
2026-05-20T14:10:28.225008,74.86,-391.535,198.412,-0.2286,-13.1,2,30.493,NAVIGATING: Moving to goal
2026-05-20T14:10:28.757419,75.39,-391.286,198.431,-0.2341,-13.41,2,30.26,NAVIGATING: Moving to goal
2026-05-20T14:10:29.271272,75.9,-391.062,198.448,-0.2381,-13.64,2,30.052,NAVIGATING: Moving to goal
2026-05-20T14:10:29.816458,76.45,-390.816,198.463,-0.242,-13.87,2,29.821,NAVIGATING: Moving to goal
2026-05-20T14:10:30.328368,76.96,-390.565,198.478,-0.2452,-14.05,2,29.587,NAVIGATING: Moving to goal
2026-05-20T14:10:30.854920,77.49,-390.37,198.486,-0.2475,-14.18,2,29.404,NAVIGATING: Moving to goal
2026-05-20T14:10:31.425579,78.06,-390.108,198.497,-0.2501,-14.33,2,29.158,NAVIGATING: Moving to goal
2026-05-20T14:10:31.989080,78.62,-389.851,198.505,-0.2523,-14.46,2,28.917,NAVIGATING: Moving to goal
2026-05-20T14:10:32.558660,79.19,-389.589,198.512,-0.2544,-14.57,2,28.67,NAVIGATING: Moving to goal
2026-05-20T14:10:33.124715,79.76,-389.332,198.516,-0.2561,-14.67,2,28.427,NAVIGATING: Moving to goal
2026-05-20T14:10:33.694350,80.33,-389.07,198.518,-0.2578,-14.77,2,28.18,NAVIGATING: Moving to goal
2026-05-20T14:10:34.245773,80.88,-388.8,198.518,-0.2594,-14.86,2,27.925,NAVIGATING: Moving to goal
2026-05-20T14:10:34.756140,81.39,-388.557,198.514,-0.2609,-14.95,2,27.693,NAVIGATING: Moving to goal
2026-05-20T14:10:35.288458,81.92,-388.319,198.509,-0.2624,-15.03,2,27.467,NAVIGATING: Moving to goal
2026-05-20T14:10:35.793518,82.43,-388.086,198.501,-0.2638,-15.12,2,27.244,NAVIGATING: Moving to goal
2026-05-20T14:10:36.315393,82.95,-387.867,198.493,-0.2651,-15.19,2,27.035,NAVIGATING: Moving to goal
2026-05-20T14:10:36.818845,83.45,-387.631,198.481,-0.2665,-15.27,2,26.809,NAVIGATING: Moving to goal
2026-05-20T14:10:37.347762,83.98,-387.41,198.469,-0.2677,-15.34,2,26.596,NAVIGATING: Moving to goal
2026-05-20T14:10:37.877673,84.51,-387.169,198.454,-0.269,-15.41,2,26.365,NAVIGATING: Moving to goal
2026-05-20T14:10:38.423321,85.06,-386.932,198.438,-0.2702,-15.48,2,26.137,NAVIGATING: Moving to goal
2026-05-20T14:10:38.931592,85.56,-386.706,198.42,-0.2714,-15.55,2,25.918,NAVIGATING: Moving to goal
2026-05-20T14:10:39.440831,86.07,-386.497,198.403,-0.2747,-15.74,2,25.716,NAVIGATING: Moving to goal
2026-05-20T14:10:39.943314,86.58,-386.313,198.386,-0.28,-16.04,2,25.538,NAVIGATING: Moving to goal
2026-05-20T14:10:40.505818,87.14,-386.097,198.365,-0.2858,-16.38,2,25.328,NAVIGATING: Moving to goal
2026-05-20T14:10:41.072260,87.7,-385.868,198.341,-0.291,-16.67,2,25.105,NAVIGATING: Moving to goal
2026-05-20T14:10:41.638666,88.27,-385.633,198.315,-0.2953,-16.92,2,24.876,NAVIGATING: Moving to goal
2026-05-20T14:10:42.211597,88.84,-385.405,198.289,-0.2988,-17.12,2,24.654,NAVIGATING: Moving to goal
2026-05-20T14:10:42.718030,89.35,-385.178,198.26,-0.3018,-17.29,2,24.432,NAVIGATING: Moving to goal
2026-05-20T14:10:43.233878,89.87,-384.965,198.233,-0.3041,-17.42,2,24.224,NAVIGATING: Moving to goal
2026-05-20T14:10:43.749168,90.38,-384.748,198.202,-0.3062,-17.54,2,24.01,NAVIGATING: Moving to goal
2026-05-20T14:10:44.265638,90.9,-384.549,198.173,-0.3079,-17.64,2,23.814,NAVIGATING: Moving to goal
2026-05-20T14:10:44.780152,91.41,-384.346,198.141,-0.3094,-17.73,2,23.614,NAVIGATING: Moving to goal
2026-05-20T14:10:45.335441,91.97,-384.113,198.104,-0.3109,-17.82,2,23.384,NAVIGATING: Moving to goal
2026-05-20T14:10:45.880357,92.51,-383.883,198.065,-0.3123,-17.89,2,23.156,NAVIGATING: Moving to goal
2026-05-20T14:10:46.435654,93.07,-383.651,198.026,-0.3134,-17.96,2,22.926,NAVIGATING: Moving to goal
2026-05-20T14:10:46.935803,93.57,-383.423,197.985,-0.3144,-18.02,2,22.699,NAVIGATING: Moving to goal
2026-05-20T14:10:47.444006,94.08,-383.219,197.949,-0.3152,-18.06,2,22.496,NAVIGATING: Moving to goal
2026-05-20T14:10:47.949047,94.58,-383.001,197.909,-0.316,-18.1,2,22.279,NAVIGATING: Moving to goal
2026-05-20T14:10:48.466559,95.1,-382.797,197.871,-0.3166,-18.14,2,22.076,NAVIGATING: Moving to goal
2026-05-20T14:10:49.014540,95.65,-382.562,197.828,-0.3171,-18.17,2,21.843,NAVIGATING: Moving to goal
2026-05-20T14:10:49.571017,96.2,-382.357,197.791,-0.3174,-18.18,2,21.639,NAVIGATING: Moving to goal
2026-05-20T14:10:50.094147,96.73,-382.132,197.751,-0.3175,-18.19,2,21.417,NAVIGATING: Moving to goal
2026-05-20T14:10:50.599581,97.23,-381.92,197.713,-0.3178,-18.21,2,21.206,NAVIGATING: Moving to goal
2026-05-20T14:10:51.104375,97.74,-381.705,197.676,-0.3217,-18.43,2,20.994,NAVIGATING: Moving to goal
2026-05-20T14:10:51.605079,98.24,-381.499,197.638,-0.3284,-18.81,2,20.789,NAVIGATING: Moving to goal
2026-05-20T14:10:52.149191,98.78,-381.287,197.601,-0.3346,-19.17,2,20.581,NAVIGATING: Moving to goal
2026-05-20T14:10:52.699035,99.33,-381.035,197.556,-0.3407,-19.52,2,20.331,NAVIGATING: Moving to goal
2026-05-20T14:10:53.248707,99.88,-380.793,197.514,-0.3452,-19.78,2,20.092,NAVIGATING: Moving to goal
2026-05-20T14:10:53.753221,100.39,-380.568,197.473,-0.3486,-19.97,2,19.869,NAVIGATING: Moving to goal
2026-05-20T14:10:54.286690,100.92,-380.334,197.431,-0.3514,-20.13,2,19.639,NAVIGATING: Moving to goal
2026-05-20T14:10:54.796608,101.43,-380.123,197.392,-0.3536,-20.26,2,19.43,NAVIGATING: Moving to goal
2026-05-20T14:10:55.297542,101.93,-379.925,197.353,-0.3555,-20.37,2,19.234,NAVIGATING: Moving to goal
2026-05-20T14:10:55.819528,102.45,-379.706,197.308,-0.3574,-20.48,2,19.015,NAVIGATING: Moving to goal
2026-05-20T14:10:56.348457,102.98,-379.495,197.263,-0.3591,-20.57,2,18.805,NAVIGATING: Moving to goal
2026-05-20T14:10:56.884702,103.52,-379.331,197.226,-0.3603,-20.64,2,18.64,NAVIGATING: Moving to goal
2026-05-20T14:10:57.438294,104.07,-379.14,197.183,-0.3615,-20.72,2,18.448,NAVIGATING: Moving to goal
2026-05-20T14:10:57.973358,104.61,-378.942,197.136,-0.3628,-20.79,2,18.25,NAVIGATING: Moving to goal
2026-05-20T14:10:58.526664,105.16,-378.701,197.077,-0.3642,-20.87,2,18.006,NAVIGATING: Moving to goal
2026-05-20T14:10:59.072224,105.7,-378.493,197.024,-0.3653,-20.93,2,17.795,NAVIGATING: Moving to goal
2026-05-20T14:10:59.647667,106.28,-378.251,196.96,-0.3665,-21.0,2,17.549,NAVIGATING: Moving to goal
2026-05-20T14:11:00.187690,106.82,-378.024,196.898,-0.3675,-21.06,2,17.318,NAVIGATING: Moving to goal
2026-05-20T14:11:00.716100,107.35,-377.815,196.84,-0.3684,-21.11,2,17.104,NAVIGATING: Moving to goal
2026-05-20T14:11:01.229186,107.86,-377.628,196.787,-0.3692,-21.15,2,16.912,NAVIGATING: Moving to goal
2026-05-20T14:11:01.760392,108.39,-377.425,196.728,-0.3699,-21.19,2,16.703,NAVIGATING: Moving to goal
2026-05-20T14:11:02.270296,108.9,-377.219,196.667,-0.3712,-21.27,2,16.492,NAVIGATING: Moving to goal
2026-05-20T14:11:02.805577,109.44,-376.995,196.599,-0.3761,-21.55,2,16.26,NAVIGATING: Moving to goal
2026-05-20T14:11:03.309016,109.94,-376.772,196.529,-0.3821,-21.89,2,16.03,NAVIGATING: Moving to goal
2026-05-20T14:11:03.835303,110.47,-376.569,196.465,-0.3871,-22.18,2,15.819,NAVIGATING: Moving to goal
2026-05-20T14:11:04.359682,110.99,-376.348,196.394,-0.3916,-22.44,2,15.59,NAVIGATING: Moving to goal
2026-05-20T14:11:04.866952,111.5,-376.136,196.325,-0.3953,-22.65,2,15.369,NAVIGATING: Moving to goal
2026-05-20T14:11:05.370651,112.0,-375.932,196.258,-0.3982,-22.82,2,15.157,NAVIGATING: Moving to goal
2026-05-20T14:11:05.895529,112.53,-375.732,196.191,-0.4007,-22.96,2,14.948,NAVIGATING: Moving to goal
2026-05-20T14:11:06.395704,113.03,-375.527,196.121,-0.4029,-23.09,2,14.733,NAVIGATING: Moving to goal
2026-05-20T14:11:06.919224,113.55,-375.319,196.048,-0.4049,-23.2,2,14.515,NAVIGATING: Moving to goal
2026-05-20T14:11:07.426788,114.06,-375.103,195.97,-0.4067,-23.3,2,14.287,NAVIGATING: Moving to goal
2026-05-20T14:11:07.933117,114.57,-374.891,195.893,-0.4082,-23.39,2,14.063,NAVIGATING: Moving to goal
2026-05-20T14:11:08.440189,115.07,-374.688,195.816,-0.4096,-23.47,2,13.847,NAVIGATING: Moving to goal
2026-05-20T14:11:08.947247,115.58,-374.498,195.744,-0.4107,-23.53,2,13.645,NAVIGATING: Moving to goal
2026-05-20T14:11:09.473428,116.11,-374.309,195.671,-0.4117,-23.59,2,13.444,NAVIGATING: Moving to goal
2026-05-20T14:11:09.986174,116.62,-374.098,195.588,-0.4128,-23.65,2,13.219,NAVIGATING: Moving to goal
2026-05-20T14:11:10.496605,117.13,-373.905,195.511,-0.4136,-23.7,2,13.012,NAVIGATING: Moving to goal
2026-05-20T14:11:10.999601,117.63,-373.698,195.427,-0.4145,-23.75,2,12.79,NAVIGATING: Moving to goal
2026-05-20T14:11:11.503239,118.14,-373.519,195.353,-0.4151,-23.79,2,12.597,NAVIGATING: Moving to goal
2026-05-20T14:11:12.025598,118.66,-373.3,195.262,-0.4159,-23.83,2,12.361,NAVIGATING: Moving to goal
2026-05-20T14:11:12.581116,119.21,-373.076,195.168,-0.4165,-23.87,2,12.119,NAVIGATING: Moving to goal
2026-05-20T14:11:13.140582,119.77,-372.855,195.076,-0.417,-23.89,2,11.88,NAVIGATING: Moving to goal
2026-05-20T14:11:13.701398,120.33,-372.637,194.984,-0.4174,-23.92,2,11.645,NAVIGATING: Moving to goal
2026-05-20T14:11:14.212848,120.85,-372.436,194.899,-0.4177,-23.93,2,11.428,NAVIGATING: Moving to goal
2026-05-20T14:11:14.726645,121.36,-372.249,194.82,-0.4179,-23.94,2,11.226,NAVIGATING: Moving to goal
2026-05-20T14:11:15.272808,121.91,-372.042,194.731,-0.4197,-24.05,2,11.001,NAVIGATING: Moving to goal
2026-05-20T14:11:15.776719,122.41,-371.855,194.65,-0.4244,-24.32,2,10.799,NAVIGATING: Moving to goal
2026-05-20T14:11:16.299237,122.93,-371.639,194.555,-0.4297,-24.62,2,10.563,NAVIGATING: Moving to goal
2026-05-20T14:11:16.805033,123.44,-371.433,194.464,-0.4337,-24.85,2,10.339,NAVIGATING: Moving to goal
2026-05-20T14:11:17.314330,123.95,-371.239,194.377,-0.4369,-25.03,2,10.127,NAVIGATING: Moving to goal
2026-05-20T14:11:17.842006,124.47,-371.015,194.277,-0.4398,-25.2,2,9.882,NAVIGATING: Moving to goal
2026-05-20T14:11:18.349542,124.98,-370.81,194.184,-0.442,-25.33,2,9.658,NAVIGATING: Moving to goal
2026-05-20T14:11:18.861624,125.49,-370.629,194.101,-0.4436,-25.42,2,9.461,NAVIGATING: Moving to goal
2026-05-20T14:11:19.395164,126.03,-370.415,194.003,-0.4453,-25.51,2,9.226,NAVIGATING: Moving to goal
2026-05-20T14:11:19.961290,126.59,-370.192,193.899,-0.4468,-25.6,2,8.98,NAVIGATING: Moving to goal
2026-05-20T14:11:20.517934,127.15,-369.974,193.796,-0.448,-25.67,2,8.74,NAVIGATING: Moving to goal
2026-05-20T14:11:21.069107,127.7,-369.752,193.691,-0.4491,-25.73,2,8.495,NAVIGATING: Moving to goal
2026-05-20T14:11:21.618054,128.25,-369.521,193.581,-0.45,-25.79,2,8.24,NAVIGATING: Moving to goal
2026-05-20T14:11:22.162309,128.79,-369.315,193.482,-0.4508,-25.83,2,8.012,NAVIGATING: Moving to goal
2026-05-20T14:11:22.711959,129.34,-369.086,193.371,-0.4515,-25.87,2,7.758,NAVIGATING: Moving to goal
2026-05-20T14:11:23.271547,129.9,-368.868,193.265,-0.4521,-25.9,2,7.517,NAVIGATING: Moving to goal
2026-05-20T14:11:23.773082,130.41,-368.665,193.164,-0.4534,-25.98,2,7.291,NAVIGATING: Moving to goal
2026-05-20T14:11:24.306581,130.94,-368.461,193.057,-0.459,-26.3,2,7.06,NAVIGATING: Moving to goal
2026-05-20T14:11:24.808529,131.44,-368.255,192.947,-0.4653,-26.66,2,6.827,NAVIGATING: Moving to goal
2026-05-20T14:11:25.310914,131.94,-368.077,192.847,-0.4701,-26.94,2,6.623,NAVIGATING: Moving to goal
2026-05-20T14:11:25.825751,132.46,-367.875,192.734,-0.4751,-27.22,2,6.392,NAVIGATING: Moving to goal
2026-05-20T14:11:26.358545,132.99,-367.668,192.613,-0.4797,-27.49,2,6.152,NAVIGATING: Moving to goal
2026-05-20T14:11:26.870353,133.5,-367.465,192.496,-0.4832,-27.68,2,5.918,NAVIGATING: Moving to goal
2026-05-20T14:11:27.378362,134.01,-367.271,192.384,-0.4858,-27.83,2,5.693,NAVIGATING: Moving to goal
2026-05-20T14:11:27.889917,134.52,-367.074,192.272,-0.4878,-27.95,2,5.467,NAVIGATING: Moving to goal
2026-05-20T14:11:28.390952,135.02,-366.89,192.168,-0.4892,-28.03,2,5.256,NAVIGATING: Moving to goal
2026-05-20T14:11:28.961745,135.59,-366.665,192.041,-0.4906,-28.11,2,4.997,NAVIGATING: Moving to goal
2026-05-20T14:11:29.522849,136.16,-366.443,191.917,-0.4915,-28.16,2,4.743,NAVIGATING: Moving to goal
2026-05-20T14:11:30.072527,136.7,-366.216,191.791,-0.4922,-28.2,2,4.484,NAVIGATING: Moving to goal
2026-05-20T14:11:30.624418,137.26,-365.979,191.659,-0.4927,-28.23,2,4.213,NAVIGATING: Moving to goal
2026-05-20T14:11:31.128664,137.76,-365.766,191.541,-0.493,-28.25,2,3.97,NAVIGATING: Moving to goal
2026-05-20T14:11:31.636268,138.27,-365.566,191.43,-0.4933,-28.26,2,3.741,NAVIGATING: Moving to goal
2026-05-20T14:11:32.160261,138.79,-365.373,191.313,-0.4942,-28.32,2,3.515,NAVIGATING: Moving to goal
2026-05-20T14:11:32.663604,139.3,-365.181,191.194,-0.4952,-28.38,2,3.289,NAVIGATING: Moving to goal
2026-05-20T14:11:33.165673,139.8,-364.995,191.07,-0.4967,-28.46,2,3.066,NAVIGATING: Moving to goal
2026-05-20T14:11:33.676679,140.31,-364.796,190.935,-0.4983,-28.55,2,2.826,NAVIGATING: Moving to goal
2026-05-20T14:11:34.182003,140.81,-364.611,190.801,-0.5001,-28.65,2,2.599,NAVIGATING: Moving to goal
2026-05-20T14:11:34.695126,141.33,-364.433,190.672,-0.5015,-28.73,2,2.38,NAVIGATING: Moving to goal
2026-05-20T14:11:35.229231,141.86,-364.225,190.523,-0.5027,-28.8,2,2.125,NAVIGATING: Moving to goal
2026-05-20T14:11:35.774312,142.41,-364.018,190.379,-0.5034,-28.85,2,1.873,GOAL_REACHED: Target reached successfully
2026-05-20T14:11:36.330135,142.96,-363.81,190.234,-0.5042,-28.89,2,1.622,GOAL_REACHED: Target reached successfully
2026-05-20T14:11:36.343586,142.98,-363.81,190.234,-0.5042,-28.89,2,1.622,GOAL_REACHED: Target reached successfully
2026-05-20T14:11:38.347251,144.98,-363.81,190.234,-0.5042,-28.89,3,41.461,GOAL_REACHED: Target reached successfully
2026-05-20T14:11:38.355597,144.99,-363.181,189.807,-0.5045,-28.9,3,40.721,NAVIGATING: Moving to goal
2026-05-20T14:11:38.870631,145.5,-362.889,189.614,-0.5025,-28.79,3,40.379,NAVIGATING: Moving to goal
2026-05-20T14:11:39.384378,146.02,-362.691,189.486,-0.4956,-28.39,3,40.149,NAVIGATING: Moving to goal
2026-05-20T14:11:39.914441,146.55,-362.499,189.365,-0.4843,-27.75,3,39.927,NAVIGATING: Moving to goal
2026-05-20T14:11:40.472377,147.1,-362.29,189.235,-0.468,-26.81,3,39.685,NAVIGATING: Moving to goal
2026-05-20T14:11:41.031454,147.66,-362.086,189.108,-0.4491,-25.73,3,39.449,NAVIGATING: Moving to goal
2026-05-20T14:11:41.582717,148.22,-361.879,188.978,-0.4277,-24.5,3,39.21,NAVIGATING: Moving to goal
2026-05-20T14:11:42.088680,148.72,-361.688,188.857,-0.4093,-23.45,3,38.989,NAVIGATING: Moving to goal
2026-05-20T14:11:42.593662,149.23,-361.511,188.745,-0.3954,-22.66,3,38.784,NAVIGATING: Moving to goal
2026-05-20T14:11:43.153170,149.79,-361.359,188.649,-0.3854,-22.08,3,38.608,NAVIGATING: Moving to goal
2026-05-20T14:11:43.666718,150.3,-361.184,188.539,-0.3757,-21.53,3,38.405,NAVIGATING: Moving to goal
2026-05-20T14:11:44.205958,150.84,-360.994,188.423,-0.367,-21.03,3,38.187,NAVIGATING: Moving to goal
2026-05-20T14:11:44.787181,151.42,-360.778,188.296,-0.3589,-20.56,3,37.941,NAVIGATING: Moving to goal
2026-05-20T14:11:45.290143,151.92,-360.569,188.176,-0.3524,-20.19,3,37.704,NAVIGATING: Moving to goal
2026-05-20T14:11:45.836977,152.47,-360.371,188.066,-0.3472,-19.89,3,37.48,NAVIGATING: Moving to goal
2026-05-20T14:11:46.342973,152.98,-360.159,187.951,-0.3424,-19.62,3,37.242,NAVIGATING: Moving to goal
2026-05-20T14:11:46.845129,153.48,-359.977,187.855,-0.3388,-19.41,3,37.037,NAVIGATING: Moving to goal
2026-05-20T14:11:47.368448,154.0,-359.799,187.763,-0.3357,-19.24,3,36.839,NAVIGATING: Moving to goal
2026-05-20T14:11:47.883815,154.52,-359.578,187.651,-0.3324,-19.05,3,36.593,NAVIGATING: Moving to goal
2026-05-20T14:11:48.429433,155.06,-359.383,187.556,-0.3298,-18.9,3,36.378,NAVIGATING: Moving to goal
2026-05-20T14:11:48.933710,155.57,-359.184,187.459,-0.3275,-18.76,3,36.157,NAVIGATING: Moving to goal
2026-05-20T14:11:49.488200,156.12,-358.993,187.369,-0.3255,-18.65,3,35.947,NAVIGATING: Moving to goal
2026-05-20T14:11:50.005677,156.64,-358.769,187.263,-0.3235,-18.54,3,35.7,NAVIGATING: Moving to goal
2026-05-20T14:11:50.521540,157.15,-358.582,187.174,-0.3222,-18.46,3,35.495,NAVIGATING: Moving to goal
2026-05-20T14:11:51.025812,157.66,-358.381,187.08,-0.321,-18.39,3,35.273,NAVIGATING: Moving to goal
2026-05-20T14:11:51.526564,158.16,-358.169,186.98,-0.3199,-18.33,3,35.041,NAVIGATING: Moving to goal
2026-05-20T14:11:52.064284,158.7,-357.94,186.873,-0.319,-18.27,3,34.788,NAVIGATING: Moving to goal
2026-05-20T14:11:52.575315,159.21,-357.718,186.77,-0.3181,-18.23,3,34.545,NAVIGATING: Moving to goal
2026-05-20T14:11:53.110636,159.74,-357.494,186.67,-0.3171,-18.17,3,34.301,NAVIGATING: Moving to goal
2026-05-20T14:11:53.616005,160.25,-357.283,186.577,-0.3162,-18.11,3,34.071,NAVIGATING: Moving to goal
2026-05-20T14:11:54.122403,160.75,-357.07,186.488,-0.3151,-18.05,3,33.841,NAVIGATING: Moving to goal
2026-05-20T14:11:54.656350,161.29,-356.857,186.399,-0.3141,-18.0,3,33.61,NAVIGATING: Moving to goal
2026-05-20T14:11:55.166414,161.8,-356.627,186.307,-0.3129,-17.93,3,33.363,NAVIGATING: Moving to goal
2026-05-20T14:11:55.669723,162.3,-356.411,186.222,-0.3119,-17.87,3,33.131,NAVIGATING: Moving to goal
2026-05-20T14:11:56.174573,162.81,-356.2,186.141,-0.3108,-17.81,3,32.905,NAVIGATING: Moving to goal
2026-05-20T14:11:56.707444,163.34,-355.992,186.063,-0.3099,-17.75,3,32.683,NAVIGATING: Moving to goal
2026-05-20T14:11:57.286269,163.92,-355.75,185.974,-0.3087,-17.69,3,32.425,NAVIGATING: Moving to goal
2026-05-20T14:11:57.842274,164.47,-355.502,185.884,-0.3076,-17.63,3,32.161,NAVIGATING: Moving to goal
2026-05-20T14:11:58.346229,164.98,-355.271,185.8,-0.3068,-17.58,3,31.916,NAVIGATING: Moving to goal
2026-05-20T14:11:58.851159,165.48,-355.06,185.725,-0.3061,-17.54,3,31.691,NAVIGATING: Moving to goal
2026-05-20T14:11:59.386940,166.02,-354.83,185.642,-0.3054,-17.5,3,31.447,NAVIGATING: Moving to goal
2026-05-20T14:11:59.901722,166.53,-354.595,185.558,-0.3048,-17.46,3,31.198,NAVIGATING: Moving to goal
2026-05-20T14:12:00.418806,167.05,-354.39,185.486,-0.3043,-17.43,3,30.98,NAVIGATING: Moving to goal
2026-05-20T14:12:00.935718,167.57,-354.154,185.404,-0.3036,-17.4,3,30.731,NAVIGATING: Moving to goal
2026-05-20T14:12:01.451197,168.08,-353.927,185.326,-0.3029,-17.36,3,30.49,NAVIGATING: Moving to goal
2026-05-20T14:12:01.982218,168.61,-353.688,185.247,-0.3021,-17.31,3,30.238,NAVIGATING: Moving to goal
2026-05-20T14:12:02.490205,169.12,-353.473,185.178,-0.3014,-17.27,3,30.013,NAVIGATING: Moving to goal
2026-05-20T14:12:03.024052,169.66,-353.232,185.101,-0.3006,-17.22,3,29.76,NAVIGATING: Moving to goal
2026-05-20T14:12:03.526475,170.16,-353.016,185.033,-0.3,-17.19,3,29.534,NAVIGATING: Moving to goal
2026-05-20T14:12:04.029596,170.66,-352.783,184.959,-0.2995,-17.16,3,29.289,NAVIGATING: Moving to goal
2026-05-20T14:12:04.569113,171.2,-352.536,184.879,-0.2991,-17.14,3,29.03,NAVIGATING: Moving to goal
2026-05-20T14:12:05.103461,171.74,-352.298,184.801,-0.299,-17.13,3,28.779,NAVIGATING: Moving to goal
2026-05-20T14:12:05.605257,172.24,-352.088,184.731,-0.2989,-17.13,3,28.558,NAVIGATING: Moving to goal
2026-05-20T14:12:06.123731,172.76,-351.886,184.663,-0.299,-17.13,3,28.345,NAVIGATING: Moving to goal
2026-05-20T14:12:06.640240,173.27,-351.688,184.595,-0.299,-17.13,3,28.135,NAVIGATING: Moving to goal
2026-05-20T14:12:07.197480,173.83,-351.448,184.513,-0.2992,-17.14,3,27.882,NAVIGATING: Moving to goal
2026-05-20T14:12:07.757086,174.39,-351.212,184.431,-0.2994,-17.15,3,27.632,NAVIGATING: Moving to goal
2026-05-20T14:12:08.327721,174.96,-350.974,184.347,-0.2996,-17.16,3,27.379,NAVIGATING: Moving to goal
2026-05-20T14:12:08.879995,175.51,-350.724,184.26,-0.2998,-17.18,3,27.115,NAVIGATING: Moving to goal
2026-05-20T14:12:09.388746,176.02,-350.5,184.18,-0.3,-17.19,3,26.877,NAVIGATING: Moving to goal
2026-05-20T14:12:09.897808,176.53,-350.317,184.115,-0.3001,-17.19,3,26.683,NAVIGATING: Moving to goal
2026-05-20T14:12:10.398329,177.03,-350.118,184.045,-0.3001,-17.2,3,26.472,NAVIGATING: Moving to goal
2026-05-20T14:12:10.924324,177.56,-349.888,183.965,-0.3001,-17.19,3,26.229,NAVIGATING: Moving to goal
2026-05-20T14:12:11.427576,178.06,-349.667,183.889,-0.3,-17.19,3,25.995,NAVIGATING: Moving to goal
2026-05-20T14:12:11.939455,178.57,-349.44,183.811,-0.2998,-17.18,3,25.755,NAVIGATING: Moving to goal
2026-05-20T14:12:12.457130,179.09,-349.222,183.737,-0.2997,-17.17,3,25.525,NAVIGATING: Moving to goal
2026-05-20T14:12:12.964439,179.6,-348.991,183.659,-0.2995,-17.16,3,25.281,NAVIGATING: Moving to goal
2026-05-20T14:12:13.478360,180.11,-348.751,183.577,-0.2992,-17.14,3,25.027,NAVIGATING: Moving to goal
2026-05-20T14:12:14.008583,180.64,-348.531,183.503,-0.299,-17.13,3,24.795,NAVIGATING: Moving to goal
2026-05-20T14:12:14.526072,181.16,-348.321,183.432,-0.2988,-17.12,3,24.573,NAVIGATING: Moving to goal
2026-05-20T14:12:15.030421,181.66,-348.106,183.36,-0.2986,-17.11,3,24.347,NAVIGATING: Moving to goal
2026-05-20T14:12:15.546618,182.18,-347.911,183.295,-0.2985,-17.1,3,24.141,NAVIGATING: Moving to goal
2026-05-20T14:12:16.091966,182.72,-347.677,183.216,-0.2983,-17.09,3,23.894,NAVIGATING: Moving to goal
2026-05-20T14:12:16.651463,183.28,-347.432,183.134,-0.298,-17.08,3,23.636,NAVIGATING: Moving to goal
2026-05-20T14:12:17.219876,183.85,-347.194,183.054,-0.2979,-17.07,3,23.385,NAVIGATING: Moving to goal
2026-05-20T14:12:17.773663,184.41,-346.949,182.973,-0.2977,-17.05,3,23.126,NAVIGATING: Moving to goal
2026-05-20T14:12:18.290589,184.92,-346.707,182.892,-0.2975,-17.04,3,22.872,NAVIGATING: Moving to goal
2026-05-20T14:12:18.831581,185.46,-346.469,182.813,-0.2972,-17.03,3,22.621,NAVIGATING: Moving to goal
2026-05-20T14:12:19.343525,185.98,-346.24,182.738,-0.2971,-17.02,3,22.38,NAVIGATING: Moving to goal
2026-05-20T14:12:19.860156,186.49,-346.02,182.666,-0.2969,-17.01,3,22.148,NAVIGATING: Moving to goal
2026-05-20T14:12:20.378301,187.01,-345.79,182.59,-0.2967,-17.0,3,21.906,NAVIGATING: Moving to goal
2026-05-20T14:12:20.902180,187.53,-345.565,182.517,-0.2966,-16.99,3,21.669,NAVIGATING: Moving to goal
2026-05-20T14:12:21.419519,188.05,-345.32,182.437,-0.2964,-16.98,3,21.412,NAVIGATING: Moving to goal
2026-05-20T14:12:21.920747,188.55,-345.1,182.366,-0.2962,-16.97,3,21.181,NAVIGATING: Moving to goal
2026-05-20T14:12:22.421778,189.05,-344.88,182.295,-0.296,-16.96,3,20.95,NAVIGATING: Moving to goal
2026-05-20T14:12:22.950646,189.58,-344.66,182.224,-0.2959,-16.95,3,20.719,NAVIGATING: Moving to goal
2026-05-20T14:12:23.506006,190.14,-344.41,182.144,-0.2957,-16.94,3,20.457,NAVIGATING: Moving to goal
2026-05-20T14:12:24.033451,190.67,-344.195,182.075,-0.2955,-16.93,3,20.231,NAVIGATING: Moving to goal
2026-05-20T14:12:24.535775,191.17,-343.955,181.999,-0.2954,-16.92,3,19.979,NAVIGATING: Moving to goal
2026-05-20T14:12:25.048994,191.68,-343.725,181.926,-0.2952,-16.91,3,19.738,NAVIGATING: Moving to goal
2026-05-20T14:12:25.557804,192.19,-343.505,181.856,-0.295,-16.9,3,19.508,NAVIGATING: Moving to goal
2026-05-20T14:12:26.072375,192.7,-343.271,181.782,-0.2949,-16.89,3,19.262,NAVIGATING: Moving to goal
2026-05-20T14:12:26.578163,193.21,-343.065,181.717,-0.2947,-16.88,3,19.047,NAVIGATING: Moving to goal
2026-05-20T14:12:27.135310,193.77,-342.83,181.643,-0.2945,-16.88,3,18.8,NAVIGATING: Moving to goal
2026-05-20T14:12:27.679480,194.31,-342.568,181.561,-0.2944,-16.87,3,18.526,NAVIGATING: Moving to goal
2026-05-20T14:12:28.235890,194.87,-342.317,181.481,-0.2942,-16.86,3,18.262,NAVIGATING: Moving to goal
2026-05-20T14:12:28.791454,195.42,-342.07,181.404,-0.294,-16.85,3,18.004,NAVIGATING: Moving to goal
2026-05-20T14:12:29.309024,195.94,-341.833,181.329,-0.2939,-16.84,3,17.755,NAVIGATING: Moving to goal
2026-05-20T14:12:29.814404,196.45,-341.612,181.26,-0.2938,-16.83,3,17.524,NAVIGATING: Moving to goal
2026-05-20T14:12:30.363736,197.0,-341.393,181.191,-0.2936,-16.82,3,17.295,NAVIGATING: Moving to goal
2026-05-20T14:12:30.869657,197.5,-341.18,181.125,-0.2935,-16.81,3,17.072,NAVIGATING: Moving to goal
2026-05-20T14:12:31.391371,198.02,-340.943,181.051,-0.2933,-16.8,3,16.825,NAVIGATING: Moving to goal
2026-05-20T14:12:31.900841,198.53,-340.733,180.985,-0.2931,-16.79,3,16.604,NAVIGATING: Moving to goal
2026-05-20T14:12:32.438279,199.07,-340.499,180.913,-0.2929,-16.78,3,16.36,NAVIGATING: Moving to goal
2026-05-20T14:12:32.951198,199.58,-340.276,180.844,-0.2928,-16.77,3,16.127,NAVIGATING: Moving to goal
2026-05-20T14:12:33.460890,200.09,-340.073,180.781,-0.2926,-16.77,3,15.914,NAVIGATING: Moving to goal
2026-05-20T14:12:34.008053,200.64,-339.852,180.712,-0.2925,-16.76,3,15.683,NAVIGATING: Moving to goal
2026-05-20T14:12:34.535625,201.17,-339.625,180.642,-0.2924,-16.75,3,15.446,NAVIGATING: Moving to goal
2026-05-20T14:12:35.037801,201.67,-339.426,180.578,-0.2925,-16.76,3,15.237,NAVIGATING: Moving to goal
2026-05-20T14:12:35.555855,202.19,-339.226,180.513,-0.2927,-16.77,3,15.027,NAVIGATING: Moving to goal
2026-05-20T14:12:36.133835,202.77,-339.012,180.44,-0.2931,-16.79,3,14.801,NAVIGATING: Moving to goal
2026-05-20T14:12:36.634308,203.27,-338.798,180.365,-0.2936,-16.82,3,14.574,NAVIGATING: Moving to goal
2026-05-20T14:12:37.150559,203.78,-338.593,180.292,-0.2941,-16.85,3,14.357,NAVIGATING: Moving to goal
2026-05-20T14:12:37.720939,204.35,-338.393,180.22,-0.2946,-16.88,3,14.145,NAVIGATING: Moving to goal
2026-05-20T14:12:38.236403,204.87,-338.211,180.156,-0.2949,-16.9,3,13.951,NAVIGATING: Moving to goal
2026-05-20T14:12:38.744090,205.38,-338.028,180.091,-0.295,-16.9,3,13.757,NAVIGATING: Moving to goal
2026-05-20T14:12:39.293470,205.93,-337.828,180.022,-0.2951,-16.91,3,13.545,NAVIGATING: Moving to goal
2026-05-20T14:12:39.794451,206.43,-337.632,179.955,-0.295,-16.9,3,13.339,NAVIGATING: Moving to goal
2026-05-20T14:12:40.305497,206.94,-337.424,179.885,-0.2949,-16.89,3,13.119,NAVIGATING: Moving to goal
2026-05-20T14:12:40.817149,207.45,-337.2,179.811,-0.2947,-16.88,3,12.883,NAVIGATING: Moving to goal
2026-05-20T14:12:41.336051,207.97,-337.002,179.746,-0.2944,-16.87,3,12.674,NAVIGATING: Moving to goal
2026-05-20T14:12:41.839964,208.47,-336.805,179.681,-0.2942,-16.86,3,12.468,NAVIGATING: Moving to goal
2026-05-20T14:12:42.376572,209.01,-336.569,179.603,-0.294,-16.84,3,12.219,NAVIGATING: Moving to goal
2026-05-20T14:12:42.934707,209.57,-336.325,179.523,-0.2938,-16.83,3,11.963,NAVIGATING: Moving to goal
2026-05-20T14:12:43.474969,210.11,-336.114,179.454,-0.2937,-16.83,3,11.741,NAVIGATING: Moving to goal
2026-05-20T14:12:44.011523,210.64,-335.878,179.376,-0.2935,-16.82,3,11.493,NAVIGATING: Moving to goal
2026-05-20T14:12:44.516678,211.15,-335.696,179.315,-0.2934,-16.81,3,11.301,NAVIGATING: Moving to goal
2026-05-20T14:12:45.023966,211.66,-335.514,179.255,-0.2934,-16.81,3,11.109,NAVIGATING: Moving to goal
2026-05-20T14:12:45.563071,212.2,-335.311,179.188,-0.2933,-16.8,3,10.896,NAVIGATING: Moving to goal
2026-05-20T14:12:46.082817,212.72,-335.138,179.13,-0.2932,-16.8,3,10.714,NAVIGATING: Moving to goal
2026-05-20T14:12:46.586317,213.22,-334.915,179.056,-0.2931,-16.8,3,10.479,NAVIGATING: Moving to goal
2026-05-20T14:12:47.093554,213.73,-334.737,178.997,-0.2931,-16.79,3,10.292,NAVIGATING: Moving to goal
2026-05-20T14:12:47.603847,214.24,-334.534,178.929,-0.293,-16.79,3,10.078,NAVIGATING: Moving to goal
2026-05-20T14:12:48.116472,214.75,-334.342,178.867,-0.2928,-16.78,3,9.876,NAVIGATING: Moving to goal
2026-05-20T14:12:48.653201,215.29,-334.144,178.803,-0.2925,-16.76,3,9.669,NAVIGATING: Moving to goal
2026-05-20T14:12:49.169518,215.8,-333.912,178.731,-0.2922,-16.74,3,9.426,NAVIGATING: Moving to goal
2026-05-20T14:12:49.677318,216.31,-333.72,178.67,-0.2935,-16.82,3,9.225,NAVIGATING: Moving to goal
2026-05-20T14:12:50.194819,216.83,-333.51,178.605,-0.2987,-17.11,3,9.006,NAVIGATING: Moving to goal
2026-05-20T14:12:50.703954,217.34,-333.304,178.54,-0.3053,-17.49,3,8.79,NAVIGATING: Moving to goal
2026-05-20T14:12:51.213368,217.85,-333.086,178.47,-0.3114,-17.84,3,8.563,NAVIGATING: Moving to goal
2026-05-20T14:12:51.746608,218.38,-332.868,178.4,-0.3164,-18.13,3,8.334,NAVIGATING: Moving to goal
2026-05-20T14:12:52.324686,218.96,-332.625,178.319,-0.3211,-18.4,3,8.078,NAVIGATING: Moving to goal
2026-05-20T14:12:52.840680,219.47,-332.407,178.245,-0.3245,-18.59,3,7.848,NAVIGATING: Moving to goal
2026-05-20T14:12:53.342505,219.97,-332.189,178.17,-0.3275,-18.76,3,7.618,NAVIGATING: Moving to goal
2026-05-20T14:12:53.857809,220.49,-331.96,178.09,-0.3301,-18.91,3,7.376,NAVIGATING: Moving to goal
2026-05-20T14:12:54.370519,221.0,-331.787,178.029,-0.3318,-19.01,3,7.192,NAVIGATING: Moving to goal
2026-05-20T14:12:54.896514,221.53,-331.559,177.947,-0.3338,-19.12,3,6.95,NAVIGATING: Moving to goal
2026-05-20T14:12:55.445800,222.08,-331.311,177.857,-0.3356,-19.23,3,6.687,NAVIGATING: Moving to goal
2026-05-20T14:12:55.957257,222.59,-331.098,177.778,-0.337,-19.31,3,6.46,NAVIGATING: Moving to goal
2026-05-20T14:12:56.472070,223.1,-330.896,177.702,-0.3381,-19.37,3,6.244,NAVIGATING: Moving to goal
2026-05-20T14:12:56.993874,223.63,-330.688,177.624,-0.339,-19.42,3,6.023,NAVIGATING: Moving to goal
2026-05-20T14:12:57.510669,224.14,-330.455,177.538,-0.3398,-19.47,3,5.774,NAVIGATING: Moving to goal
2026-05-20T14:12:58.032236,224.66,-330.251,177.464,-0.3402,-19.49,3,5.558,NAVIGATING: Moving to goal
2026-05-20T14:12:58.541085,225.17,-330.052,177.391,-0.3405,-19.51,3,5.346,NAVIGATING: Moving to goal
2026-05-20T14:12:59.085247,225.72,-329.813,177.305,-0.3408,-19.52,3,5.092,NAVIGATING: Moving to goal
2026-05-20T14:12:59.632698,226.27,-329.593,177.226,-0.3409,-19.53,3,4.859,NAVIGATING: Moving to goal
2026-05-20T14:13:00.144181,226.78,-329.391,177.152,-0.341,-19.54,3,4.644,NAVIGATING: Moving to goal
2026-05-20T14:13:00.650107,227.28,-329.173,177.073,-0.3411,-19.54,3,4.413,NAVIGATING: Moving to goal
2026-05-20T14:13:01.174186,227.81,-328.942,176.989,-0.3413,-19.55,3,4.167,NAVIGATING: Moving to goal
2026-05-20T14:13:01.719199,228.35,-328.741,176.915,-0.3429,-19.65,3,3.953,NAVIGATING: Moving to goal
2026-05-20T14:13:02.231201,228.86,-328.528,176.834,-0.3491,-20.0,3,3.727,NAVIGATING: Moving to goal
2026-05-20T14:13:02.736571,229.37,-328.317,176.754,-0.3592,-20.58,3,3.501,NAVIGATING: Moving to goal
2026-05-20T14:13:03.286758,229.92,-328.107,176.672,-0.3697,-21.18,3,3.276,NAVIGATING: Moving to goal
2026-05-20T14:13:03.827871,230.46,-327.901,176.593,-0.3782,-21.67,3,3.055,NAVIGATING: Moving to goal
2026-05-20T14:13:04.339517,230.97,-327.699,176.514,-0.3851,-22.07,3,2.839,NAVIGATING: Moving to goal
2026-05-20T14:13:04.889757,231.52,-327.501,176.437,-0.3907,-22.38,3,2.628,NAVIGATING: Moving to goal
2026-05-20T14:13:05.407697,232.04,-327.299,176.357,-0.3954,-22.66,3,2.411,NAVIGATING: Moving to goal
2026-05-20T14:13:05.913828,232.55,-327.13,176.29,-0.3987,-22.85,3,2.229,NAVIGATING: Moving to goal
2026-05-20T14:13:06.425927,233.06,-326.926,176.209,-0.4021,-23.04,3,2.011,NAVIGATING: Moving to goal
2026-05-20T14:13:06.938542,233.57,-326.753,176.14,-0.4058,-23.25,3,1.825,GOAL_REACHED: Target reached successfully
2026-05-20T14:13:07.343502,233.98,-326.61,176.082,-0.4096,-23.47,3,1.672,GOAL_REACHED: Target reached successfully
2026-05-20T14:13:09.346372,235.98,-326.61,176.082,-0.4096,-23.47,4,21.533,GOAL_REACHED: Target reached successfully
2026-05-20T14:13:09.353084,235.99,-325.908,175.793,-0.4377,-25.08,4,20.808,NAVIGATING: Moving to goal
2026-05-20T14:13:09.870197,236.5,-325.615,175.668,-0.4517,-25.88,4,20.507,NAVIGATING: Moving to goal
2026-05-20T14:13:10.387666,237.02,-325.43,175.591,-0.4514,-25.86,4,20.316,NAVIGATING: Moving to goal
2026-05-20T14:13:10.917242,237.55,-325.231,175.508,-0.4411,-25.27,4,20.112,NAVIGATING: Moving to goal
2026-05-20T14:13:11.455619,238.09,-325.067,175.441,-0.4262,-24.42,4,19.943,NAVIGATING: Moving to goal
2026-05-20T14:13:11.992489,238.62,-324.901,175.373,-0.4061,-23.27,4,19.773,NAVIGATING: Moving to goal
2026-05-20T14:13:12.506545,239.14,-324.74,175.308,-0.3829,-21.94,4,19.608,NAVIGATING: Moving to goal
2026-05-20T14:13:13.022565,239.65,-324.592,175.248,-0.3588,-20.56,4,19.456,NAVIGATING: Moving to goal
2026-05-20T14:13:13.576777,240.21,-324.416,175.178,-0.3278,-18.78,4,19.277,NAVIGATING: Moving to goal
2026-05-20T14:13:14.088130,240.72,-324.279,175.124,-0.3021,-17.31,4,19.137,NAVIGATING: Moving to goal
2026-05-20T14:13:14.634263,241.27,-324.149,175.074,-0.2771,-15.88,4,19.005,NAVIGATING: Moving to goal
2026-05-20T14:13:15.179646,241.81,-323.962,175.004,-0.2426,-13.9,4,18.815,NAVIGATING: Moving to goal
2026-05-20T14:13:15.696038,242.33,-323.77,174.934,-0.2104,-12.05,4,18.62,NAVIGATING: Moving to goal
2026-05-20T14:13:16.234225,242.87,-323.558,174.862,-0.1774,-10.16,4,18.404,NAVIGATING: Moving to goal
2026-05-20T14:13:16.736018,243.37,-323.362,174.798,-0.1487,-8.52,4,18.206,NAVIGATING: Moving to goal
2026-05-20T14:13:17.279159,243.91,-323.171,174.74,-0.122,-6.99,4,18.013,NAVIGATING: Moving to goal
2026-05-20T14:13:17.805675,244.44,-322.95,174.675,-0.0925,-5.3,4,17.79,NAVIGATING: Moving to goal
2026-05-20T14:13:18.310050,244.94,-322.757,174.619,-0.0708,-4.05,4,17.596,NAVIGATING: Moving to goal
2026-05-20T14:13:18.823941,245.46,-322.576,174.569,-0.0541,-3.1,4,17.413,NAVIGATING: Moving to goal
2026-05-20T14:13:19.325861,245.96,-322.361,174.512,-0.0378,-2.17,4,17.196,NAVIGATING: Moving to goal
2026-05-20T14:13:19.837548,246.47,-322.177,174.465,-0.0264,-1.51,4,17.011,NAVIGATING: Moving to goal
2026-05-20T14:13:20.366070,247.0,-321.979,174.418,-0.016,-0.92,4,16.812,NAVIGATING: Moving to goal
2026-05-20T14:13:20.885677,247.52,-321.776,174.373,-0.0072,-0.41,4,16.609,NAVIGATING: Moving to goal
2026-05-20T14:13:21.403480,248.04,-321.585,174.334,-0.0002,-0.01,4,16.417,NAVIGATING: Moving to goal
2026-05-20T14:13:21.916141,248.55,-321.38,174.296,0.0063,0.36,4,16.212,NAVIGATING: Moving to goal
2026-05-20T14:13:22.436612,249.07,-321.169,174.259,0.012,0.69,4,16.0,NAVIGATING: Moving to goal
2026-05-20T14:13:22.943785,249.58,-320.929,174.221,0.0175,1.0,4,15.759,NAVIGATING: Moving to goal
2026-05-20T14:13:23.464147,250.1,-320.692,174.186,0.0222,1.27,4,15.522,NAVIGATING: Moving to goal
2026-05-20T14:13:23.973025,250.61,-320.449,174.155,0.0263,1.51,4,15.279,NAVIGATING: Moving to goal
2026-05-20T14:13:24.476308,251.11,-320.247,174.13,0.0294,1.68,4,15.077,NAVIGATING: Moving to goal
2026-05-20T14:13:24.991442,251.62,-320.04,174.108,0.0322,1.85,4,14.87,NAVIGATING: Moving to goal
2026-05-20T14:13:25.537477,252.17,-319.822,174.086,0.0349,2.0,4,14.651,NAVIGATING: Moving to goal
2026-05-20T14:13:26.047826,252.68,-319.587,174.064,0.0374,2.14,4,14.417,NAVIGATING: Moving to goal
2026-05-20T14:13:26.598130,253.23,-319.368,174.046,0.0396,2.27,4,14.197,NAVIGATING: Moving to goal
2026-05-20T14:13:27.116103,253.75,-319.111,174.027,0.0419,2.4,4,13.941,NAVIGATING: Moving to goal
2026-05-20T14:13:27.629320,254.26,-318.881,174.012,0.0437,2.5,4,13.711,NAVIGATING: Moving to goal
2026-05-20T14:13:28.139759,254.77,-318.673,174.0,0.0453,2.6,4,13.504,NAVIGATING: Moving to goal
2026-05-20T14:13:28.648858,255.28,-318.467,173.989,0.0468,2.68,4,13.297,NAVIGATING: Moving to goal
2026-05-20T14:13:29.173583,255.81,-318.254,173.978,0.0482,2.76,4,13.084,NAVIGATING: Moving to goal
2026-05-20T14:13:29.679248,256.31,-318.051,173.97,0.0494,2.83,4,12.881,NAVIGATING: Moving to goal
2026-05-20T14:13:30.221416,256.85,-317.816,173.961,0.0508,2.91,4,12.646,NAVIGATING: Moving to goal
2026-05-20T14:13:30.733376,257.37,-317.588,173.954,0.052,2.98,4,12.418,NAVIGATING: Moving to goal
2026-05-20T14:13:31.267002,257.9,-317.377,173.949,0.053,3.03,4,12.207,NAVIGATING: Moving to goal
2026-05-20T14:13:31.776848,258.41,-317.159,173.946,0.0539,3.09,4,11.989,NAVIGATING: Moving to goal
2026-05-20T14:13:32.293394,258.93,-316.918,173.943,0.0549,3.14,4,11.749,NAVIGATING: Moving to goal
2026-05-20T14:13:32.807979,259.44,-316.703,173.941,0.0557,3.19,4,11.533,NAVIGATING: Moving to goal
2026-05-20T14:13:33.360609,259.99,-316.47,173.941,0.0565,3.24,4,11.301,NAVIGATING: Moving to goal
2026-05-20T14:13:33.870862,260.5,-316.237,173.941,0.0572,3.28,4,11.068,NAVIGATING: Moving to goal
2026-05-20T14:13:34.417686,261.05,-316.025,173.942,0.0579,3.31,4,10.856,NAVIGATING: Moving to goal
2026-05-20T14:13:34.948361,261.58,-315.844,173.943,0.0584,3.34,4,10.675,NAVIGATING: Moving to goal
2026-05-20T14:13:35.467117,262.1,-315.642,173.945,0.0589,3.37,4,10.473,NAVIGATING: Moving to goal
2026-05-20T14:13:35.981313,262.61,-315.424,173.948,0.0594,3.4,4,10.255,NAVIGATING: Moving to goal
2026-05-20T14:13:36.528828,263.16,-315.185,173.952,0.06,3.44,4,10.015,NAVIGATING: Moving to goal
2026-05-20T14:13:37.032658,263.66,-314.937,173.956,0.0604,3.46,4,9.768,NAVIGATING: Moving to goal
2026-05-20T14:13:37.550313,264.18,-314.723,173.96,0.0607,3.48,4,9.554,NAVIGATING: Moving to goal
2026-05-20T14:13:38.067670,264.7,-314.506,173.963,0.061,3.5,4,9.337,NAVIGATING: Moving to goal
2026-05-20T14:13:38.592974,265.23,-314.269,173.967,0.0613,3.51,4,9.099,NAVIGATING: Moving to goal
2026-05-20T14:13:39.134672,265.77,-314.043,173.97,0.0615,3.52,4,8.874,NAVIGATING: Moving to goal
2026-05-20T14:13:39.653026,266.29,-313.817,173.974,0.0616,3.53,4,8.648,NAVIGATING: Moving to goal
2026-05-20T14:13:40.156658,266.79,-313.589,173.979,0.0619,3.55,4,8.42,NAVIGATING: Moving to goal
2026-05-20T14:13:40.680707,267.31,-313.36,173.985,0.0622,3.56,4,8.191,NAVIGATING: Moving to goal
2026-05-20T14:13:41.224510,267.86,-313.115,173.993,0.0625,3.58,4,7.945,NAVIGATING: Moving to goal
2026-05-20T14:13:41.728656,268.36,-312.858,174.001,0.0628,3.6,4,7.689,NAVIGATING: Moving to goal
2026-05-20T14:13:42.230569,268.86,-312.643,174.009,0.0632,3.62,4,7.474,NAVIGATING: Moving to goal
2026-05-20T14:13:42.778114,269.41,-312.412,174.019,0.0635,3.64,4,7.242,NAVIGATING: Moving to goal
2026-05-20T14:13:43.288385,269.92,-312.165,174.029,0.0639,3.66,4,6.995,NAVIGATING: Moving to goal
2026-05-20T14:13:43.832489,270.46,-311.933,174.04,0.0642,3.68,4,6.763,NAVIGATING: Moving to goal
2026-05-20T14:13:44.341126,270.97,-311.712,174.051,0.0645,3.7,4,6.542,NAVIGATING: Moving to goal
2026-05-20T14:13:44.849142,271.48,-311.507,174.061,0.0648,3.71,4,6.337,NAVIGATING: Moving to goal
2026-05-20T14:13:45.393764,272.03,-311.27,174.074,0.0652,3.73,4,6.099,NAVIGATING: Moving to goal
2026-05-20T14:13:45.894741,272.53,-311.017,174.088,0.0655,3.75,4,5.847,NAVIGATING: Moving to goal
2026-05-20T14:13:46.412663,273.05,-310.776,174.101,0.0658,3.77,4,5.606,NAVIGATING: Moving to goal
2026-05-20T14:13:46.935009,273.57,-310.539,174.116,0.0661,3.79,4,5.369,NAVIGATING: Moving to goal
2026-05-20T14:13:47.446891,274.08,-310.293,174.131,0.0665,3.81,4,5.123,NAVIGATING: Moving to goal
2026-05-20T14:13:47.962292,274.59,-310.063,174.145,0.0665,3.81,4,4.893,NAVIGATING: Moving to goal
2026-05-20T14:13:48.490391,275.12,-309.824,174.16,0.0625,3.58,4,4.655,NAVIGATING: Moving to goal
2026-05-20T14:13:48.995227,275.63,-309.587,174.173,0.0536,3.07,4,4.418,NAVIGATING: Moving to goal
2026-05-20T14:13:49.503325,276.14,-309.359,174.185,0.044,2.52,4,4.19,NAVIGATING: Moving to goal
2026-05-20T14:13:50.024086,276.66,-309.13,174.198,0.036,2.06,4,3.961,NAVIGATING: Moving to goal
2026-05-20T14:13:50.530336,277.16,-308.91,174.21,0.0297,1.7,4,3.742,NAVIGATING: Moving to goal
2026-05-20T14:13:51.054620,277.69,-308.652,174.225,0.0238,1.37,4,3.485,NAVIGATING: Moving to goal
2026-05-20T14:13:51.555621,278.19,-308.431,174.237,0.0198,1.13,4,3.264,NAVIGATING: Moving to goal
2026-05-20T14:13:52.066755,278.7,-308.187,174.25,0.0161,0.92,4,3.022,NAVIGATING: Moving to goal
2026-05-20T14:13:52.581533,279.21,-307.955,174.262,0.0123,0.71,4,2.79,NAVIGATING: Moving to goal
2026-05-20T14:13:53.116713,279.75,-307.692,174.274,0.0042,0.24,4,2.529,NAVIGATING: Moving to goal
2026-05-20T14:13:53.621112,280.25,-307.468,174.282,-0.0065,-0.37,4,2.306,NAVIGATING: Moving to goal
2026-05-20T14:13:54.171495,280.8,-307.208,174.291,-0.0227,-1.3,4,2.049,NAVIGATING: Moving to goal
2026-05-20T14:13:54.344394,280.98,-307.11,174.293,-0.0297,-1.7,4,1.952,GOAL_REACHED: Target reached successfully
2026-05-20T14:13:56.347997,282.98,-307.11,174.293,-0.0297,-1.7,5,21.839,GOAL_REACHED: Target reached successfully
2026-05-20T14:13:56.356374,282.99,-306.342,174.308,-0.095,-5.44,5,21.086,NAVIGATING: Moving to goal
2026-05-20T14:13:56.894273,283.53,-305.972,174.308,-0.1284,-7.36,5,20.726,NAVIGATING: Moving to goal
2026-05-20T14:13:57.404271,284.04,-305.75,174.307,-0.1366,-7.83,5,20.51,NAVIGATING: Moving to goal
2026-05-20T14:13:57.927125,284.56,-305.538,174.305,-0.1346,-7.71,5,20.304,NAVIGATING: Moving to goal
2026-05-20T14:13:58.480805,285.11,-305.315,174.3,-0.1236,-7.08,5,20.089,NAVIGATING: Moving to goal
2026-05-20T14:13:58.992136,285.62,-305.1,174.292,-0.1058,-6.06,5,19.882,NAVIGATING: Moving to goal
2026-05-20T14:13:59.498558,286.13,-304.915,174.282,-0.0858,-4.92,5,19.704,NAVIGATING: Moving to goal
2026-05-20T14:14:00.004939,286.64,-304.704,174.274,-0.0584,-3.35,5,19.501,NAVIGATING: Moving to goal
2026-05-20T14:14:00.516372,287.15,-304.508,174.268,-0.0294,-1.69,5,19.312,NAVIGATING: Moving to goal
2026-05-20T14:14:01.068279,287.7,-304.313,174.265,0.002,0.12,5,19.124,NAVIGATING: Moving to goal
2026-05-20T14:14:01.625345,288.26,-304.095,174.263,0.0387,2.22,5,18.913,NAVIGATING: Moving to goal
2026-05-20T14:14:02.181706,288.81,-303.866,174.265,0.0751,4.31,5,18.691,NAVIGATING: Moving to goal
2026-05-20T14:14:02.714175,289.35,-303.63,174.27,0.1099,6.3,5,18.462,NAVIGATING: Moving to goal
2026-05-20T14:14:03.245700,289.88,-303.424,174.279,0.1389,7.96,5,18.261,NAVIGATING: Moving to goal
2026-05-20T14:14:03.826333,290.46,-303.181,174.291,0.1717,9.84,5,18.022,NAVIGATING: Moving to goal
2026-05-20T14:14:04.395212,291.03,-302.939,174.31,0.2029,11.63,5,17.785,NAVIGATING: Moving to goal
2026-05-20T14:14:04.968184,291.6,-302.69,174.332,0.2299,13.17,5,17.538,NAVIGATING: Moving to goal
2026-05-20T14:14:05.535198,292.17,-302.441,174.359,0.2509,14.38,5,17.291,NAVIGATING: Moving to goal
2026-05-20T14:14:06.088954,292.72,-302.184,174.383,0.2673,15.31,5,17.038,NAVIGATING: Moving to goal
2026-05-20T14:14:06.592411,293.22,-301.941,174.404,0.2792,16.0,5,16.798,NAVIGATING: Moving to goal
2026-05-20T14:14:07.104359,293.74,-301.718,174.42,0.2877,16.49,5,16.579,NAVIGATING: Moving to goal
2026-05-20T14:14:07.639574,294.27,-301.472,174.44,0.2954,16.93,5,16.337,NAVIGATING: Moving to goal
2026-05-20T14:14:08.143948,294.78,-301.242,174.456,0.301,17.24,5,16.112,NAVIGATING: Moving to goal
2026-05-20T14:14:08.656269,295.29,-301.011,174.474,0.3057,17.51,5,15.885,NAVIGATING: Moving to goal
2026-05-20T14:14:09.159324,295.79,-300.774,174.499,0.3102,17.77,5,15.651,NAVIGATING: Moving to goal
2026-05-20T14:14:09.674642,296.31,-300.532,174.53,0.3143,18.01,5,15.41,NAVIGATING: Moving to goal
2026-05-20T14:14:10.190724,296.82,-300.3,174.565,0.3181,18.22,5,15.178,NAVIGATING: Moving to goal
2026-05-20T14:14:10.711149,297.34,-300.054,174.606,0.3217,18.43,5,14.93,NAVIGATING: Moving to goal
2026-05-20T14:14:11.279689,297.91,-299.781,174.657,0.3253,18.64,5,14.655,NAVIGATING: Moving to goal
2026-05-20T14:14:11.834044,298.47,-299.519,174.71,0.3284,18.81,5,14.39,NAVIGATING: Moving to goal
2026-05-20T14:14:12.347823,298.98,-299.295,174.758,0.3308,18.95,5,14.161,NAVIGATING: Moving to goal
2026-05-20T14:14:12.852285,299.48,-299.045,174.815,0.3332,19.09,5,13.906,NAVIGATING: Moving to goal
2026-05-20T14:14:13.356752,299.99,-298.822,174.868,0.3353,19.21,5,13.677,NAVIGATING: Moving to goal
2026-05-20T14:14:13.857964,300.49,-298.61,174.919,0.3369,19.3,5,13.459,NAVIGATING: Moving to goal
2026-05-20T14:14:14.386230,301.02,-298.392,174.971,0.3382,19.38,5,13.236,NAVIGATING: Moving to goal
2026-05-20T14:14:14.955314,301.59,-298.139,175.032,0.3394,19.45,5,12.977,NAVIGATING: Moving to goal
2026-05-20T14:14:15.529262,302.16,-297.881,175.093,0.3404,19.5,5,12.712,NAVIGATING: Moving to goal
2026-05-20T14:14:16.081663,302.71,-297.613,175.156,0.3411,19.55,5,12.437,NAVIGATING: Moving to goal
2026-05-20T14:14:16.633336,303.27,-297.354,175.218,0.3418,19.58,5,12.173,NAVIGATING: Moving to goal
2026-05-20T14:14:17.184187,303.82,-297.101,175.281,0.3425,19.62,5,11.912,NAVIGATING: Moving to goal
2026-05-20T14:14:17.695716,304.33,-296.858,175.343,0.3432,19.66,5,11.662,NAVIGATING: Moving to goal
2026-05-20T14:14:18.233347,304.87,-296.616,175.408,0.344,19.71,5,11.411,NAVIGATING: Moving to goal
2026-05-20T14:14:18.745794,305.38,-296.394,175.468,0.3447,19.75,5,11.182,NAVIGATING: Moving to goal
2026-05-20T14:14:19.259392,305.89,-296.162,175.533,0.3454,19.79,5,10.941,NAVIGATING: Moving to goal
2026-05-20T14:14:19.776531,306.41,-295.93,175.599,0.3461,19.83,5,10.701,NAVIGATING: Moving to goal
2026-05-20T14:14:20.287396,306.92,-295.699,175.666,0.3468,19.87,5,10.46,NAVIGATING: Moving to goal
2026-05-20T14:14:20.814320,307.45,-295.467,175.735,0.3474,19.91,5,10.219,NAVIGATING: Moving to goal
2026-05-20T14:14:21.317958,307.95,-295.231,175.806,0.3481,19.94,5,9.972,NAVIGATING: Moving to goal
2026-05-20T14:14:21.821526,308.45,-295.032,175.867,0.3486,19.97,5,9.764,NAVIGATING: Moving to goal
2026-05-20T14:14:22.363955,309.0,-294.781,175.945,0.3492,20.01,5,9.501,NAVIGATING: Moving to goal
2026-05-20T14:14:22.879359,309.51,-294.541,176.02,0.3497,20.04,5,9.25,NAVIGATING: Moving to goal
2026-05-20T14:14:23.382876,310.02,-294.301,176.095,0.3502,20.07,5,8.999,NAVIGATING: Moving to goal
2026-05-20T14:14:23.923430,310.56,-294.078,176.167,0.3506,20.09,5,8.764,NAVIGATING: Moving to goal
2026-05-20T14:14:24.444329,311.08,-293.839,176.243,0.351,20.11,5,8.514,NAVIGATING: Moving to goal
2026-05-20T14:14:24.945765,311.58,-293.647,176.305,0.3513,20.13,5,8.312,NAVIGATING: Moving to goal
2026-05-20T14:14:25.494439,312.13,-293.384,176.39,0.3516,20.15,5,8.035,NAVIGATING: Moving to goal
2026-05-20T14:14:26.003833,312.64,-293.145,176.468,0.3519,20.16,5,7.784,NAVIGATING: Moving to goal
2026-05-20T14:14:26.534372,313.17,-292.902,176.549,0.3522,20.18,5,7.528,NAVIGATING: Moving to goal
2026-05-20T14:14:27.053154,313.69,-292.673,176.625,0.3525,20.19,5,7.287,NAVIGATING: Moving to goal
2026-05-20T14:14:27.581269,314.21,-292.45,176.7,0.3527,20.21,5,7.051,NAVIGATING: Moving to goal
2026-05-20T14:14:28.092245,314.72,-292.213,176.782,0.3531,20.23,5,6.8,NAVIGATING: Moving to goal
2026-05-20T14:14:28.594029,315.23,-291.986,176.86,0.3534,20.25,5,6.56,NAVIGATING: Moving to goal
2026-05-20T14:14:29.122456,315.75,-291.739,176.947,0.3538,20.27,5,6.299,NAVIGATING: Moving to goal
2026-05-20T14:14:29.638136,316.27,-291.508,177.029,0.3541,20.29,5,6.053,NAVIGATING: Moving to goal
2026-05-20T14:14:30.167320,316.8,-291.281,177.11,0.3544,20.3,5,5.813,NAVIGATING: Moving to goal
2026-05-20T14:14:30.705768,317.34,-291.035,177.198,0.3546,20.32,5,5.552,NAVIGATING: Moving to goal
2026-05-20T14:14:31.213557,317.85,-290.84,177.269,0.3549,20.33,5,5.344,NAVIGATING: Moving to goal
2026-05-20T14:14:31.753766,318.39,-290.61,177.352,0.3551,20.35,5,5.099,NAVIGATING: Moving to goal
2026-05-20T14:14:32.341454,318.97,-290.365,177.442,0.3554,20.36,5,4.839,NAVIGATING: Moving to goal
2026-05-20T14:14:32.899568,319.53,-290.116,177.534,0.3556,20.37,5,4.573,NAVIGATING: Moving to goal
2026-05-20T14:14:33.411792,320.04,-289.881,177.621,0.3558,20.39,5,4.323,NAVIGATING: Moving to goal
2026-05-20T14:14:33.915863,320.55,-289.672,177.699,0.356,20.39,5,4.1,NAVIGATING: Moving to goal
2026-05-20T14:14:34.416825,321.05,-289.453,177.781,0.3561,20.4,5,3.865,NAVIGATING: Moving to goal
2026-05-20T14:14:34.925712,321.56,-289.233,177.864,0.3562,20.41,5,3.631,NAVIGATING: Moving to goal
2026-05-20T14:14:35.482798,322.12,-288.989,177.956,0.3564,20.42,5,3.37,NAVIGATING: Moving to goal
2026-05-20T14:14:36.050399,322.68,-288.739,178.05,0.3565,20.43,5,3.104,NAVIGATING: Moving to goal
2026-05-20T14:14:36.565485,323.2,-288.51,178.137,0.3566,20.43,5,2.859,NAVIGATING: Moving to goal
2026-05-20T14:14:37.078023,323.71,-288.291,178.22,0.3566,20.43,5,2.625,NAVIGATING: Moving to goal
2026-05-20T14:14:37.579974,324.21,-288.087,178.297,0.3567,20.44,5,2.407,NAVIGATING: Moving to goal
2026-05-20T14:14:38.091529,324.72,-287.863,178.382,0.3567,20.44,5,2.169,NAVIGATING: Moving to goal
2026-05-20T14:14:38.607252,325.24,-287.636,178.468,0.3544,20.31,5,1.927,GOAL_REACHED: Target reached successfully
2026-05-20T14:14:39.130419,325.76,-287.424,178.547,0.3479,19.94,5,1.701,GOAL_REACHED: Target reached successfully
2026-05-20T14:14:39.343433,325.98,-287.342,178.576,0.3444,19.73,5,1.615,GOAL_REACHED: Target reached successfully
2026-05-20T14:14:41.346310,327.98,-287.342,178.576,0.3444,19.73,6,21.494,GOAL_REACHED: Target reached successfully
2026-05-20T14:14:41.353419,327.99,-286.608,178.841,0.2915,16.7,6,20.749,NAVIGATING: Moving to goal
2026-05-20T14:14:41.889322,328.52,-286.288,178.953,0.2627,15.05,6,20.426,NAVIGATING: Moving to goal
2026-05-20T14:14:42.389485,329.02,-286.077,179.03,0.2559,14.66,6,20.212,NAVIGATING: Moving to goal
2026-05-20T14:14:42.906934,329.54,-285.904,179.094,0.259,14.84,6,20.036,NAVIGATING: Moving to goal
2026-05-20T14:14:43.462411,330.09,-285.702,179.17,0.271,15.53,6,19.83,NAVIGATING: Moving to goal
2026-05-20T14:14:44.010879,330.64,-285.482,179.255,0.2924,16.75,6,19.604,NAVIGATING: Moving to goal
2026-05-20T14:14:44.523641,331.16,-285.285,179.332,0.3174,18.19,6,19.402,NAVIGATING: Moving to goal
2026-05-20T14:14:45.071792,331.7,-285.089,179.409,0.3465,19.85,6,19.201,NAVIGATING: Moving to goal
2026-05-20T14:14:45.587102,332.22,-284.894,179.487,0.3786,21.69,6,19.0,NAVIGATING: Moving to goal
2026-05-20T14:14:46.113210,332.75,-284.715,179.562,0.4111,23.55,6,18.814,NAVIGATING: Moving to goal
2026-05-20T14:14:46.618354,333.25,-284.529,179.642,0.4467,25.6,6,18.619,NAVIGATING: Moving to goal
2026-05-20T14:14:47.146770,333.78,-284.347,179.724,0.4818,27.61,6,18.426,NAVIGATING: Moving to goal
2026-05-20T14:14:47.682176,334.31,-284.144,179.819,0.5183,29.7,6,18.209,NAVIGATING: Moving to goal
2026-05-20T14:14:48.190000,334.82,-283.946,179.916,0.5517,31.61,6,17.994,NAVIGATING: Moving to goal
2026-05-20T14:14:48.704265,335.34,-283.759,180.012,0.5818,33.33,6,17.789,NAVIGATING: Moving to goal
2026-05-20T14:14:49.210294,335.84,-283.559,180.121,0.6132,35.13,6,17.566,NAVIGATING: Moving to goal
2026-05-20T14:14:49.736539,336.37,-283.367,180.23,0.6418,36.77,6,17.348,NAVIGATING: Moving to goal
2026-05-20T14:14:50.255068,336.89,-283.19,180.34,0.6649,38.09,6,17.142,NAVIGATING: Moving to goal
2026-05-20T14:14:50.835310,337.47,-282.977,180.476,0.687,39.36,6,16.892,NAVIGATING: Moving to goal
2026-05-20T14:14:51.381841,338.01,-282.771,180.62,0.7049,40.39,6,16.642,NAVIGATING: Moving to goal
2026-05-20T14:14:51.883852,338.52,-282.575,180.763,0.7188,41.18,6,16.4,NAVIGATING: Moving to goal
2026-05-20T14:14:52.431615,339.06,-282.402,180.897,0.7294,41.79,6,16.182,NAVIGATING: Moving to goal
2026-05-20T14:14:52.933721,339.57,-282.247,181.02,0.7375,42.25,6,15.983,NAVIGATING: Moving to goal
2026-05-20T14:14:53.469373,340.1,-282.063,181.169,0.7456,42.72,6,15.747,NAVIGATING: Moving to goal
2026-05-20T14:14:53.974097,340.61,-281.877,181.324,0.7525,43.11,6,15.504,NAVIGATING: Moving to goal
2026-05-20T14:14:54.490026,341.12,-281.725,181.455,0.7574,43.4,6,15.304,NAVIGATING: Moving to goal
2026-05-20T14:14:55.011732,341.64,-281.55,181.608,0.7624,43.68,6,15.071,NAVIGATING: Moving to goal
2026-05-20T14:14:55.542876,342.18,-281.376,181.764,0.7666,43.92,6,14.838,NAVIGATING: Moving to goal
2026-05-20T14:14:56.092593,342.72,-281.216,181.911,0.7701,44.12,6,14.621,NAVIGATING: Moving to goal
2026-05-20T14:14:56.621979,343.25,-281.065,182.052,0.773,44.29,6,14.414,NAVIGATING: Moving to goal
2026-05-20T14:14:57.156249,343.79,-280.896,182.214,0.7759,44.46,6,14.181,NAVIGATING: Moving to goal
2026-05-20T14:14:57.666363,344.3,-280.751,182.354,0.7781,44.58,6,13.98,NAVIGATING: Moving to goal
2026-05-20T14:14:58.204430,344.84,-280.615,182.488,0.78,44.69,6,13.789,NAVIGATING: Moving to goal
2026-05-20T14:14:58.774327,345.41,-280.461,182.642,0.782,44.8,6,13.572,NAVIGATING: Moving to goal
2026-05-20T14:14:59.293022,345.93,-280.305,182.801,0.7827,44.84,6,13.35,NAVIGATING: Moving to goal
2026-05-20T14:14:59.845586,346.48,-280.154,182.955,0.7792,44.64,6,13.135,NAVIGATING: Moving to goal
2026-05-20T14:15:00.355767,346.99,-280.027,183.087,0.7734,44.31,6,12.953,NAVIGATING: Moving to goal
2026-05-20T14:15:00.870689,347.5,-279.866,183.258,0.7655,43.86,6,12.721,NAVIGATING: Moving to goal
2026-05-20T14:15:01.378466,348.01,-279.746,183.389,0.7608,43.59,6,12.544,NAVIGATING: Moving to goal
2026-05-20T14:15:01.883143,348.52,-279.606,183.546,0.7563,43.33,6,12.336,NAVIGATING: Moving to goal
2026-05-20T14:15:02.385922,349.02,-279.495,183.674,0.7535,43.17,6,12.169,NAVIGATING: Moving to goal
2026-05-20T14:15:02.897137,349.53,-279.35,183.843,0.7506,43.0,6,11.95,NAVIGATING: Moving to goal
2026-05-20T14:15:03.416004,350.05,-279.227,183.991,0.7487,42.9,6,11.762,NAVIGATING: Moving to goal
2026-05-20T14:15:03.946860,350.58,-279.087,184.159,0.7469,42.79,6,11.547,NAVIGATING: Moving to goal
2026-05-20T14:15:04.477364,351.11,-278.944,184.331,0.7453,42.7,6,11.327,NAVIGATING: Moving to goal
2026-05-20T14:15:04.993496,351.63,-278.817,184.491,0.7446,42.66,6,11.129,NAVIGATING: Moving to goal
2026-05-20T14:15:05.528944,352.16,-278.699,184.644,0.7444,42.65,6,10.941,NAVIGATING: Moving to goal
2026-05-20T14:15:06.067010,352.7,-278.578,184.811,0.7439,42.62,6,10.743,NAVIGATING: Moving to goal
2026-05-20T14:15:06.571970,353.2,-278.45,184.991,0.74,42.4,6,10.532,NAVIGATING: Moving to goal
2026-05-20T14:15:07.077066,353.71,-278.342,185.152,0.7339,42.05,6,10.349,NAVIGATING: Moving to goal
2026-05-20T14:15:07.592050,354.22,-278.212,185.348,0.723,41.42,6,10.127,NAVIGATING: Moving to goal
2026-05-20T14:15:08.097147,354.73,-278.109,185.511,0.7121,40.8,6,9.947,NAVIGATING: Moving to goal
2026-05-20T14:15:08.615996,355.25,-278.0,185.683,0.6998,40.1,6,9.758,NAVIGATING: Moving to goal
2026-05-20T14:15:09.117591,355.75,-277.901,185.846,0.6903,39.55,6,9.583,NAVIGATING: Moving to goal
2026-05-20T14:15:09.622528,356.25,-277.796,186.018,0.6818,39.06,6,9.398,NAVIGATING: Moving to goal
2026-05-20T14:15:10.173088,356.81,-277.681,186.213,0.6743,38.64,6,9.192,NAVIGATING: Moving to goal
2026-05-20T14:15:10.738168,357.37,-277.56,186.412,0.6677,38.26,6,8.981,NAVIGATING: Moving to goal
2026-05-20T14:15:11.252506,357.88,-277.449,186.586,0.6615,37.9,6,8.792,NAVIGATING: Moving to goal
2026-05-20T14:15:11.766085,358.4,-277.342,186.747,0.6529,37.41,6,8.614,NAVIGATING: Moving to goal
2026-05-20T14:15:12.283597,358.92,-277.23,186.907,0.6413,36.75,6,8.435,NAVIGATING: Moving to goal
2026-05-20T14:15:12.847099,359.48,-277.11,187.072,0.6273,35.94,6,8.245,NAVIGATING: Moving to goal
2026-05-20T14:15:13.370563,360.0,-276.987,187.234,0.6146,35.21,6,8.056,NAVIGATING: Moving to goal
2026-05-20T14:15:13.908514,360.54,-276.872,187.385,0.6047,34.64,6,7.88,NAVIGATING: Moving to goal
2026-05-20T14:15:14.470438,361.1,-276.744,187.556,0.5958,34.14,6,7.683,NAVIGATING: Moving to goal
2026-05-20T14:15:14.994879,361.63,-276.635,187.703,0.5896,33.78,6,7.516,NAVIGATING: Moving to goal
2026-05-20T14:15:15.577884,362.21,-276.509,187.873,0.5836,33.44,6,7.323,NAVIGATING: Moving to goal
2026-05-20T14:15:16.168815,362.8,-276.388,188.04,0.5764,33.03,6,7.137,NAVIGATING: Moving to goal
2026-05-20T14:15:16.737158,363.37,-276.273,188.195,0.5672,32.5,6,6.963,NAVIGATING: Moving to goal
2026-05-20T14:15:17.242698,363.88,-276.162,188.348,0.5564,31.88,6,6.795,NAVIGATING: Moving to goal
2026-05-20T14:15:17.749408,364.38,-276.055,188.488,0.5443,31.19,6,6.637,NAVIGATING: Moving to goal
2026-05-20T14:15:18.293346,364.93,-275.928,188.647,0.5278,30.24,6,6.454,NAVIGATING: Moving to goal
2026-05-20T14:15:18.811575,365.44,-275.819,188.777,0.5125,29.37,6,6.3,NAVIGATING: Moving to goal
2026-05-20T14:15:19.343151,365.98,-275.677,188.937,0.4915,28.16,6,6.105,NAVIGATING: Moving to goal
2026-05-20T14:15:19.902567,366.53,-275.534,189.088,0.4709,26.98,6,5.914,NAVIGATING: Moving to goal
2026-05-20T14:15:20.432616,367.06,-275.388,189.236,0.4532,25.96,6,5.722,NAVIGATING: Moving to goal
2026-05-20T14:15:20.950161,367.58,-275.237,189.379,0.4382,25.1,6,5.529,NAVIGATING: Moving to goal
2026-05-20T14:15:21.484107,368.12,-275.079,189.523,0.4251,24.36,6,5.33,NAVIGATING: Moving to goal
2026-05-20T14:15:21.998955,368.63,-274.921,189.659,0.4142,23.73,6,5.134,NAVIGATING: Moving to goal
2026-05-20T14:15:22.516506,369.15,-274.759,189.792,0.4047,23.19,6,4.938,NAVIGATING: Moving to goal
2026-05-20T14:15:23.062044,369.69,-274.618,189.902,0.3976,22.78,6,4.769,NAVIGATING: Moving to goal
2026-05-20T14:15:23.590620,370.22,-274.452,190.026,0.3879,22.22,6,4.573,NAVIGATING: Moving to goal
2026-05-20T14:15:24.095382,370.73,-274.314,190.125,0.3773,21.62,6,4.412,NAVIGATING: Moving to goal
2026-05-20T14:15:24.602414,371.23,-274.146,190.24,0.3621,20.75,6,4.219,NAVIGATING: Moving to goal
2026-05-20T14:15:25.104745,371.74,-274.001,190.337,0.3475,19.91,6,4.053,NAVIGATING: Moving to goal
2026-05-20T14:15:25.613634,372.25,-273.824,190.452,0.3285,18.82,6,3.852,NAVIGATING: Moving to goal
2026-05-20T14:15:26.114467,372.75,-273.696,190.532,0.3141,18.0,6,3.709,NAVIGATING: Moving to goal
2026-05-20T14:15:26.633309,373.27,-273.507,190.648,0.2918,16.72,6,3.499,NAVIGATING: Moving to goal
2026-05-20T14:15:27.180564,373.81,-273.316,190.762,0.2686,15.39,6,3.288,NAVIGATING: Moving to goal
2026-05-20T14:15:27.685462,374.32,-273.144,190.86,0.2472,14.16,6,3.101,NAVIGATING: Moving to goal
2026-05-20T14:15:28.199499,374.83,-272.95,190.961,0.2221,12.73,6,2.894,NAVIGATING: Moving to goal
2026-05-20T14:15:28.743628,375.38,-272.767,191.052,0.1996,11.44,6,2.701,NAVIGATING: Moving to goal
2026-05-20T14:15:29.261532,375.89,-272.584,191.135,0.1782,10.21,6,2.509,NAVIGATING: Moving to goal
2026-05-20T14:15:29.769350,376.4,-272.393,191.214,0.1557,8.92,6,2.312,NAVIGATING: Moving to goal
2026-05-20T14:15:30.313191,376.95,-272.208,191.284,0.1326,7.6,6,2.122,NAVIGATING: Moving to goal
2026-05-20T14:15:30.845147,377.48,-272.014,191.35,0.1083,6.2,6,1.926,GOAL_REACHED: Target reached successfully
2026-05-20T14:15:31.343392,377.98,-271.818,191.409,0.0826,4.74,6,1.73,GOAL_REACHED: Target reached successfully
2026-05-20T14:15:33.347692,379.98,-271.818,191.409,0.0826,4.74,7,21.625,GOAL_REACHED: Target reached successfully
2026-05-20T14:15:33.354958,379.99,-271.224,191.545,0.0029,0.17,7,21.018,NAVIGATING: Moving to goal
2026-05-20T14:15:33.871088,380.5,-270.937,191.591,-0.0325,-1.86,7,20.733,NAVIGATING: Moving to goal
2026-05-20T14:15:34.372191,381.0,-270.801,191.614,-0.0422,-2.42,7,20.596,NAVIGATING: Moving to goal
2026-05-20T14:15:34.880414,381.51,-270.669,191.638,-0.0459,-2.63,7,20.464,NAVIGATING: Moving to goal
2026-05-20T14:15:35.385814,382.02,-270.527,191.665,-0.0445,-2.55,7,20.321,NAVIGATING: Moving to goal
2026-05-20T14:15:35.938051,382.57,-270.376,191.693,-0.0376,-2.16,7,20.169,NAVIGATING: Moving to goal
2026-05-20T14:15:36.453233,383.09,-270.214,191.723,-0.025,-1.43,7,20.006,NAVIGATING: Moving to goal
2026-05-20T14:15:37.042754,383.68,-270.07,191.75,-0.0099,-0.57,7,19.861,NAVIGATING: Moving to goal
2026-05-20T14:15:37.592725,384.23,-269.91,191.781,0.0103,0.59,7,19.7,NAVIGATING: Moving to goal
2026-05-20T14:15:38.121575,384.75,-269.777,191.803,0.0294,1.68,7,19.567,NAVIGATING: Moving to goal
2026-05-20T14:15:38.645504,385.28,-269.651,191.822,0.0488,2.8,7,19.443,NAVIGATING: Moving to goal
2026-05-20T14:15:39.180026,385.81,-269.512,191.841,0.0721,4.13,7,19.305,NAVIGATING: Moving to goal
2026-05-20T14:15:39.765610,386.4,-269.361,191.861,0.0989,5.67,7,19.156,NAVIGATING: Moving to goal
2026-05-20T14:15:40.311623,386.94,-269.22,191.877,0.1252,7.17,7,19.018,NAVIGATING: Moving to goal
2026-05-20T14:15:40.882804,387.52,-269.062,191.894,0.153,8.77,7,18.864,NAVIGATING: Moving to goal
2026-05-20T14:15:41.396541,388.03,-268.906,191.91,0.1789,10.25,7,18.712,NAVIGATING: Moving to goal
2026-05-20T14:15:41.970750,388.6,-268.754,191.926,0.2027,11.61,7,18.564,NAVIGATING: Moving to goal
2026-05-20T14:15:42.525156,389.16,-268.604,191.941,0.2252,12.91,7,18.418,NAVIGATING: Moving to goal
2026-05-20T14:15:43.076879,389.71,-268.422,191.961,0.2518,14.43,7,18.241,NAVIGATING: Moving to goal
2026-05-20T14:15:43.583170,390.22,-268.277,191.978,0.2724,15.6,7,18.099,NAVIGATING: Moving to goal
2026-05-20T14:15:44.105338,390.74,-268.098,192.0,0.2973,17.04,7,17.924,NAVIGATING: Moving to goal
2026-05-20T14:15:44.605995,391.24,-267.922,192.023,0.3182,18.23,7,17.751,NAVIGATING: Moving to goal
2026-05-20T14:15:45.109546,391.74,-267.735,192.059,0.337,19.31,7,17.564,NAVIGATING: Moving to goal
2026-05-20T14:15:45.622817,392.26,-267.558,192.096,0.3517,20.15,7,17.386,NAVIGATING: Moving to goal
2026-05-20T14:15:46.139866,392.77,-267.4,192.137,0.3634,20.82,7,17.223,NAVIGATING: Moving to goal
2026-05-20T14:15:46.656766,393.29,-267.227,192.188,0.3745,21.46,7,17.044,NAVIGATING: Moving to goal
2026-05-20T14:15:47.185245,393.82,-267.061,192.246,0.3844,22.02,7,16.867,NAVIGATING: Moving to goal
2026-05-20T14:15:47.716804,394.35,-266.878,192.312,0.3936,22.55,7,16.674,NAVIGATING: Moving to goal
2026-05-20T14:15:48.233923,394.87,-266.689,192.391,0.4024,23.06,7,16.469,NAVIGATING: Moving to goal
2026-05-20T14:15:48.796277,395.43,-266.485,192.477,0.4103,23.51,7,16.247,NAVIGATING: Moving to goal
2026-05-20T14:15:49.359468,395.99,-266.256,192.574,0.4174,23.91,7,15.999,NAVIGATING: Moving to goal
2026-05-20T14:15:49.887652,396.52,-266.038,192.665,0.4227,24.22,7,15.763,NAVIGATING: Moving to goal
2026-05-20T14:15:50.396571,397.03,-265.841,192.749,0.4266,24.44,7,15.548,NAVIGATING: Moving to goal
2026-05-20T14:15:50.920426,397.55,-265.624,192.84,0.4301,24.64,7,15.313,NAVIGATING: Moving to goal
2026-05-20T14:15:51.464459,398.1,-265.396,192.938,0.4331,24.81,7,15.065,NAVIGATING: Moving to goal
2026-05-20T14:15:51.977295,398.61,-265.208,193.018,0.4351,24.93,7,14.861,NAVIGATING: Moving to goal
2026-05-20T14:15:52.514582,399.15,-264.993,193.111,0.437,25.04,7,14.627,NAVIGATING: Moving to goal
2026-05-20T14:15:53.024683,399.66,-264.783,193.202,0.4385,25.13,7,14.399,NAVIGATING: Moving to goal
2026-05-20T14:15:53.559389,400.19,-264.564,193.297,0.4399,25.2,7,14.16,NAVIGATING: Moving to goal
2026-05-20T14:15:54.076241,400.71,-264.356,193.389,0.441,25.26,7,13.932,NAVIGATING: Moving to goal
2026-05-20T14:15:54.590163,401.22,-264.15,193.48,0.4419,25.32,7,13.708,NAVIGATING: Moving to goal
2026-05-20T14:15:55.107694,401.74,-263.943,193.584,0.4436,25.42,7,13.477,NAVIGATING: Moving to goal
2026-05-20T14:15:55.647166,402.28,-263.744,193.687,0.4447,25.48,7,13.254,NAVIGATING: Moving to goal
2026-05-20T14:15:56.175881,402.81,-263.555,193.796,0.4424,25.35,7,13.039,NAVIGATING: Moving to goal
2026-05-20T14:15:56.687792,403.32,-263.402,193.884,0.4373,25.06,7,12.865,NAVIGATING: Moving to goal
2026-05-20T14:15:57.199698,403.83,-263.204,194.007,0.4287,24.56,7,12.636,NAVIGATING: Moving to goal
2026-05-20T14:15:57.704050,404.34,-263.017,194.123,0.4218,24.17,7,12.421,NAVIGATING: Moving to goal
2026-05-20T14:15:58.212176,404.84,-262.823,194.243,0.4158,23.82,7,12.198,NAVIGATING: Moving to goal
2026-05-20T14:15:58.718024,405.35,-262.657,194.344,0.4115,23.58,7,12.008,NAVIGATING: Moving to goal
2026-05-20T14:15:59.235832,405.87,-262.445,194.472,0.4068,23.31,7,11.765,NAVIGATING: Moving to goal
2026-05-20T14:15:59.739226,406.37,-262.248,194.589,0.4032,23.1,7,11.54,NAVIGATING: Moving to goal
2026-05-20T14:16:00.276669,406.91,-262.051,194.704,0.4001,22.93,7,11.317,NAVIGATING: Moving to goal
2026-05-20T14:16:00.792385,407.42,-261.855,194.822,0.3979,22.8,7,11.093,NAVIGATING: Moving to goal
2026-05-20T14:16:01.320782,407.95,-261.671,194.944,0.3969,22.74,7,10.88,NAVIGATING: Moving to goal
2026-05-20T14:16:01.874292,408.51,-261.472,195.076,0.3963,22.7,7,10.65,NAVIGATING: Moving to goal
2026-05-20T14:16:02.375578,409.01,-261.279,195.215,0.3952,22.64,7,10.423,NAVIGATING: Moving to goal
2026-05-20T14:16:02.906855,409.54,-261.088,195.354,0.3896,22.32,7,10.199,NAVIGATING: Moving to goal
2026-05-20T14:16:03.426438,410.06,-260.917,195.484,0.3807,21.81,7,9.998,NAVIGATING: Moving to goal
2026-05-20T14:16:03.966162,410.6,-260.732,195.627,0.3673,21.04,7,9.78,NAVIGATING: Moving to goal
2026-05-20T14:16:04.478383,411.11,-260.561,195.761,0.3523,20.18,7,9.578,NAVIGATING: Moving to goal
2026-05-20T14:16:04.996063,411.63,-260.374,195.911,0.3374,19.33,7,9.358,NAVIGATING: Moving to goal
2026-05-20T14:16:05.510816,412.14,-260.205,196.047,0.3264,18.7,7,9.159,NAVIGATING: Moving to goal
2026-05-20T14:16:06.062926,412.7,-260.017,196.191,0.3162,18.12,7,8.941,NAVIGATING: Moving to goal
2026-05-20T14:16:06.563858,413.2,-259.866,196.303,0.3093,17.72,7,8.767,NAVIGATING: Moving to goal
2026-05-20T14:16:07.120356,413.75,-259.667,196.443,0.3015,17.27,7,8.542,NAVIGATING: Moving to goal
2026-05-20T14:16:07.689209,414.32,-259.461,196.582,0.2947,16.88,7,8.31,NAVIGATING: Moving to goal
2026-05-20T14:16:08.232487,414.86,-259.251,196.72,0.2886,16.54,7,8.075,NAVIGATING: Moving to goal
2026-05-20T14:16:08.741458,415.37,-259.041,196.85,0.2799,16.04,7,7.843,NAVIGATING: Moving to goal
2026-05-20T14:16:09.245333,415.88,-258.851,196.967,0.2684,15.38,7,7.635,NAVIGATING: Moving to goal
2026-05-20T14:16:09.748449,416.38,-258.685,197.064,0.2555,14.64,7,7.454,NAVIGATING: Moving to goal
2026-05-20T14:16:10.272101,416.9,-258.499,197.172,0.2402,13.76,7,7.253,NAVIGATING: Moving to goal
2026-05-20T14:16:10.786959,417.42,-258.299,197.283,0.2263,12.96,7,7.037,NAVIGATING: Moving to goal
2026-05-20T14:16:11.292192,417.92,-258.104,197.389,0.2152,12.33,7,6.828,NAVIGATING: Moving to goal
2026-05-20T14:16:11.823882,418.46,-257.91,197.491,0.206,11.81,7,6.622,NAVIGATING: Moving to goal
2026-05-20T14:16:12.325727,418.96,-257.726,197.585,0.1988,11.39,7,6.427,NAVIGATING: Moving to goal
2026-05-20T14:16:12.833324,419.47,-257.51,197.691,0.1916,10.98,7,6.201,NAVIGATING: Moving to goal
2026-05-20T14:16:13.343079,419.98,-257.319,197.782,0.1836,10.52,7,6.001,NAVIGATING: Moving to goal
2026-05-20T14:16:13.857836,420.49,-257.104,197.879,0.1702,9.75,7,5.778,NAVIGATING: Moving to goal
2026-05-20T14:16:14.375098,421.01,-256.924,197.958,0.1557,8.92,7,5.592,NAVIGATING: Moving to goal
2026-05-20T14:16:14.899177,421.53,-256.733,198.038,0.1383,7.92,7,5.396,NAVIGATING: Moving to goal
2026-05-20T14:16:15.432823,422.07,-256.515,198.126,0.1198,6.86,7,5.173,NAVIGATING: Moving to goal
2026-05-20T14:16:15.949034,422.58,-256.301,198.209,0.1051,6.02,7,4.956,NAVIGATING: Moving to goal
2026-05-20T14:16:16.492625,423.12,-256.093,198.286,0.0934,5.35,7,4.746,NAVIGATING: Moving to goal
2026-05-20T14:16:17.003238,423.64,-255.878,198.362,0.0832,4.77,7,4.53,NAVIGATING: Moving to goal
2026-05-20T14:16:17.510586,424.14,-255.686,198.426,0.0733,4.2,7,4.339,NAVIGATING: Moving to goal
2026-05-20T14:16:18.054484,424.69,-255.447,198.501,0.0574,3.29,7,4.101,NAVIGATING: Moving to goal
2026-05-20T14:16:18.556611,425.19,-255.213,198.567,0.0382,2.19,7,3.87,NAVIGATING: Moving to goal
2026-05-20T14:16:19.066501,425.7,-255.004,198.62,0.0185,1.06,7,3.664,NAVIGATING: Moving to goal
2026-05-20T14:16:19.596415,426.23,-254.795,198.669,-0.0028,-0.16,7,3.459,NAVIGATING: Moving to goal
2026-05-20T14:16:20.098530,426.73,-254.6,198.71,-0.024,-1.38,7,3.269,NAVIGATING: Moving to goal
2026-05-20T14:16:20.659786,427.29,-254.376,198.752,-0.0494,-2.83,7,3.051,NAVIGATING: Moving to goal
2026-05-20T14:16:21.164941,427.8,-254.152,198.788,-0.0749,-4.29,7,2.834,NAVIGATING: Moving to goal
2026-05-20T14:16:21.671092,428.3,-253.953,198.815,-0.0945,-5.41,7,2.641,NAVIGATING: Moving to goal
2026-05-20T14:16:22.180292,428.81,-253.738,198.84,-0.1138,-6.52,7,2.434,NAVIGATING: Moving to goal
2026-05-20T14:16:22.704163,429.34,-253.512,198.859,-0.1351,-7.74,7,2.217,NAVIGATING: Moving to goal
2026-05-20T14:16:23.221552,429.85,-253.279,198.873,-0.1593,-9.13,7,1.993,NAVIGATING: Moving to goal
2026-05-20T14:16:23.343349,429.98,-253.24,198.874,-0.1635,-9.37,7,1.956,GOAL_REACHED: Target reached successfully
2026-05-20T14:16:25.345875,431.98,-253.24,198.874,-0.1635,-9.37,8,21.859,GOAL_REACHED: Target reached successfully
2026-05-20T14:16:25.353191,431.99,-252.516,198.895,-0.2432,-13.94,8,21.136,NAVIGATING: Moving to goal
2026-05-20T14:16:25.863606,432.5,-252.178,198.893,-0.2801,-16.05,8,20.798,NAVIGATING: Moving to goal
2026-05-20T14:16:26.374701,433.01,-251.994,198.892,-0.2897,-16.6,8,20.614,NAVIGATING: Moving to goal
2026-05-20T14:16:26.939554,433.57,-251.777,198.887,-0.2899,-16.61,8,20.398,NAVIGATING: Moving to goal
2026-05-20T14:16:27.505033,434.14,-251.561,198.874,-0.2803,-16.06,8,20.182,NAVIGATING: Moving to goal
2026-05-20T14:16:28.055444,434.69,-251.342,198.853,-0.2622,-15.02,8,19.965,NAVIGATING: Moving to goal
2026-05-20T14:16:28.567438,435.2,-251.148,198.827,-0.2401,-13.75,8,19.772,NAVIGATING: Moving to goal
2026-05-20T14:16:29.082762,435.72,-250.956,198.793,-0.2134,-12.23,8,19.582,NAVIGATING: Moving to goal
2026-05-20T14:16:29.597556,436.23,-250.776,198.758,-0.1852,-10.61,8,19.405,NAVIGATING: Moving to goal
2026-05-20T14:16:30.120657,436.75,-250.604,198.719,-0.1562,-8.95,8,19.235,NAVIGATING: Moving to goal
2026-05-20T14:16:30.633099,437.27,-250.425,198.676,-0.1277,-7.31,8,19.06,NAVIGATING: Moving to goal
2026-05-20T14:16:31.158976,437.79,-250.245,198.63,-0.1001,-5.73,8,18.882,NAVIGATING: Moving to goal
2026-05-20T14:16:31.663363,438.3,-250.044,198.58,-0.0711,-4.07,8,18.685,NAVIGATING: Moving to goal
2026-05-20T14:16:32.163852,438.8,-249.854,198.539,-0.0438,-2.51,8,18.498,NAVIGATING: Moving to goal
2026-05-20T14:16:32.674212,439.31,-249.653,198.5,-0.0161,-0.92,8,18.301,NAVIGATING: Moving to goal
2026-05-20T14:16:33.214310,439.85,-249.433,198.465,0.014,0.8,8,18.084,NAVIGATING: Moving to goal
2026-05-20T14:16:33.755494,440.39,-249.233,198.437,0.0369,2.11,8,17.887,NAVIGATING: Moving to goal
2026-05-20T14:16:34.270092,440.9,-249.003,198.412,0.0586,3.36,8,17.66,NAVIGATING: Moving to goal
2026-05-20T14:16:34.777424,441.41,-248.81,198.393,0.0728,4.17,8,17.469,NAVIGATING: Moving to goal
2026-05-20T14:16:35.289844,441.92,-248.583,198.368,0.0861,4.94,8,17.245,NAVIGATING: Moving to goal
2026-05-20T14:16:35.803808,442.44,-248.387,198.348,0.0954,5.47,8,17.051,NAVIGATING: Moving to goal
2026-05-20T14:16:36.367559,443.0,-248.156,198.322,0.1041,5.97,8,16.824,NAVIGATING: Moving to goal
2026-05-20T14:16:36.940090,443.57,-247.908,198.297,0.1116,6.4,8,16.579,NAVIGATING: Moving to goal
2026-05-20T14:16:37.495390,444.13,-247.649,198.27,0.1178,6.75,8,16.324,NAVIGATING: Moving to goal
2026-05-20T14:16:38.030777,444.66,-247.399,198.253,0.1233,7.06,8,16.077,NAVIGATING: Moving to goal
2026-05-20T14:16:38.555514,445.19,-247.179,198.244,0.1277,7.32,8,15.859,NAVIGATING: Moving to goal
2026-05-20T14:16:39.070415,445.7,-246.964,198.242,0.1318,7.55,8,15.645,NAVIGATING: Moving to goal
2026-05-20T14:16:39.575785,446.21,-246.757,198.244,0.1354,7.76,8,15.439,NAVIGATING: Moving to goal
2026-05-20T14:16:40.096794,446.73,-246.557,198.25,0.1388,7.95,8,15.24,NAVIGATING: Moving to goal
2026-05-20T14:16:40.598532,447.23,-246.366,198.259,0.1417,8.12,8,15.049,NAVIGATING: Moving to goal
2026-05-20T14:16:41.137329,447.77,-246.146,198.274,0.145,8.31,8,14.829,NAVIGATING: Moving to goal
2026-05-20T14:16:41.639586,448.27,-245.94,198.292,0.1478,8.47,8,14.622,NAVIGATING: Moving to goal
2026-05-20T14:16:42.145973,448.78,-245.737,198.314,0.1506,8.63,8,14.417,NAVIGATING: Moving to goal
2026-05-20T14:16:42.664782,449.3,-245.502,198.342,0.1534,8.79,8,14.181,NAVIGATING: Moving to goal
2026-05-20T14:16:43.208037,449.84,-245.285,198.374,0.1561,8.94,8,13.961,NAVIGATING: Moving to goal
2026-05-20T14:16:43.720761,450.35,-245.07,198.406,0.1582,9.07,8,13.745,NAVIGATING: Moving to goal
2026-05-20T14:16:44.232457,450.86,-244.862,198.431,0.1595,9.14,8,13.534,NAVIGATING: Moving to goal
2026-05-20T14:16:44.799510,451.43,-244.656,198.455,0.1602,9.18,8,13.328,NAVIGATING: Moving to goal
2026-05-20T14:16:45.381031,452.01,-244.406,198.478,0.1605,9.19,8,13.077,NAVIGATING: Moving to goal
2026-05-20T14:16:45.955932,452.59,-244.159,198.498,0.1604,9.19,8,12.829,NAVIGATING: Moving to goal
2026-05-20T14:16:46.528065,453.16,-243.907,198.514,0.16,9.17,8,12.576,NAVIGATING: Moving to goal
2026-05-20T14:16:47.043737,453.68,-243.662,198.535,0.1601,9.18,8,12.331,NAVIGATING: Moving to goal
2026-05-20T14:16:47.560366,454.19,-243.453,198.556,0.1606,9.2,8,12.121,NAVIGATING: Moving to goal
2026-05-20T14:16:48.077524,454.71,-243.252,198.58,0.1613,9.24,8,11.918,NAVIGATING: Moving to goal
2026-05-20T14:16:48.625815,455.26,-243.035,198.609,0.1622,9.29,8,11.7,NAVIGATING: Moving to goal
2026-05-20T14:16:49.134801,455.77,-242.821,198.641,0.1633,9.35,8,11.484,NAVIGATING: Moving to goal
2026-05-20T14:16:49.641943,456.27,-242.591,198.677,0.1644,9.42,8,11.25,NAVIGATING: Moving to goal
2026-05-20T14:16:50.148053,456.78,-242.387,198.713,0.1656,9.49,8,11.044,NAVIGATING: Moving to goal
2026-05-20T14:16:50.650878,457.28,-242.177,198.752,0.1667,9.55,8,10.831,NAVIGATING: Moving to goal
2026-05-20T14:16:51.208512,457.84,-241.946,198.798,0.1681,9.63,8,10.596,NAVIGATING: Moving to goal
2026-05-20T14:16:51.726005,458.36,-241.726,198.843,0.1693,9.7,8,10.374,NAVIGATING: Moving to goal
2026-05-20T14:16:52.236689,458.87,-241.525,198.888,0.1704,9.77,8,10.169,NAVIGATING: Moving to goal
2026-05-20T14:16:52.750135,459.38,-241.325,198.931,0.1713,9.82,8,9.966,NAVIGATING: Moving to goal
2026-05-20T14:16:53.293316,459.93,-241.133,198.966,0.1714,9.82,8,9.772,NAVIGATING: Moving to goal
2026-05-20T14:16:53.807402,460.44,-240.955,198.996,0.1705,9.77,8,9.591,NAVIGATING: Moving to goal
2026-05-20T14:16:54.311866,460.94,-240.742,199.025,0.1653,9.47,8,9.377,NAVIGATING: Moving to goal
2026-05-20T14:16:54.821479,461.45,-240.568,199.046,0.1608,9.21,8,9.201,NAVIGATING: Moving to goal
2026-05-20T14:16:55.407844,462.04,-240.342,199.068,0.1554,8.9,8,8.974,NAVIGATING: Moving to goal
2026-05-20T14:16:55.933578,462.57,-240.106,199.094,0.1511,8.66,8,8.737,NAVIGATING: Moving to goal
2026-05-20T14:16:56.455106,463.09,-239.897,199.12,0.1484,8.5,8,8.526,NAVIGATING: Moving to goal
2026-05-20T14:16:56.959613,463.59,-239.707,199.147,0.1465,8.4,8,8.335,NAVIGATING: Moving to goal
2026-05-20T14:16:57.496668,464.13,-239.488,199.181,0.145,8.31,8,8.114,NAVIGATING: Moving to goal
2026-05-20T14:16:58.010250,464.64,-239.289,199.213,0.1441,8.26,8,7.913,NAVIGATING: Moving to goal
2026-05-20T14:16:58.520164,465.15,-239.085,199.249,0.1435,8.22,8,7.707,NAVIGATING: Moving to goal
2026-05-20T14:16:59.080364,465.71,-238.847,199.293,0.1432,8.2,8,7.466,NAVIGATING: Moving to goal
2026-05-20T14:16:59.587947,466.22,-238.644,199.333,0.1431,8.2,8,7.261,NAVIGATING: Moving to goal
2026-05-20T14:17:00.125368,466.76,-238.428,199.378,0.1433,8.21,8,7.042,NAVIGATING: Moving to goal
2026-05-20T14:17:00.638010,467.27,-238.221,199.423,0.1435,8.22,8,6.832,NAVIGATING: Moving to goal
2026-05-20T14:17:01.139033,467.77,-237.997,199.474,0.1418,8.13,8,6.605,NAVIGATING: Moving to goal
2026-05-20T14:17:01.658227,468.29,-237.783,199.521,0.1354,7.76,8,6.389,NAVIGATING: Moving to goal
2026-05-20T14:17:02.200924,468.83,-237.538,199.568,0.1228,7.04,8,6.142,NAVIGATING: Moving to goal
2026-05-20T14:17:02.753704,469.39,-237.335,199.605,0.1113,6.38,8,5.938,NAVIGATING: Moving to goal
2026-05-20T14:17:03.269327,469.9,-237.16,199.634,0.1028,5.89,8,5.762,NAVIGATING: Moving to goal
2026-05-20T14:17:03.800070,470.43,-236.993,199.661,0.0958,5.49,8,5.594,NAVIGATING: Moving to goal
2026-05-20T14:17:04.311810,470.94,-236.8,199.69,0.0888,5.09,8,5.4,NAVIGATING: Moving to goal
2026-05-20T14:17:04.815532,471.45,-236.64,199.712,0.0839,4.81,8,5.24,NAVIGATING: Moving to goal
2026-05-20T14:17:05.321449,471.95,-236.475,199.733,0.0793,4.54,8,5.074,NAVIGATING: Moving to goal
2026-05-20T14:17:05.888422,472.52,-236.228,199.766,0.0737,4.22,8,4.826,NAVIGATING: Moving to goal
2026-05-20T14:17:06.409650,473.04,-235.988,199.802,0.0696,3.99,8,4.586,NAVIGATING: Moving to goal
2026-05-20T14:17:06.920743,473.55,-235.775,199.834,0.0667,3.82,8,4.372,NAVIGATING: Moving to goal
2026-05-20T14:17:07.471466,474.1,-235.598,199.863,0.0649,3.72,8,4.195,NAVIGATING: Moving to goal
2026-05-20T14:17:08.003953,474.64,-235.361,199.903,0.0629,3.61,8,3.959,NAVIGATING: Moving to goal
2026-05-20T14:17:08.511518,475.14,-235.206,199.93,0.0617,3.54,8,3.804,NAVIGATING: Moving to goal
2026-05-20T14:17:09.028727,475.66,-234.993,199.968,0.0568,3.25,8,3.592,NAVIGATING: Moving to goal
2026-05-20T14:17:09.546657,476.18,-234.776,200.006,0.0475,2.72,8,3.377,NAVIGATING: Moving to goal
2026-05-20T14:17:10.048697,476.68,-234.562,200.045,0.0348,2.0,8,3.165,NAVIGATING: Moving to goal
2026-05-20T14:17:10.611872,477.24,-234.362,200.079,0.0204,1.17,8,2.968,NAVIGATING: Moving to goal
2026-05-20T14:17:11.128640,477.76,-234.15,200.116,0.0029,0.16,8,2.759,NAVIGATING: Moving to goal
2026-05-20T14:17:11.652079,478.28,-233.952,200.149,-0.0152,-0.87,8,2.565,NAVIGATING: Moving to goal
2026-05-20T14:17:12.168746,478.8,-233.738,200.181,-0.0362,-2.07,8,2.358,NAVIGATING: Moving to goal
2026-05-20T14:17:12.677713,479.31,-233.538,200.209,-0.0568,-3.26,8,2.164,NAVIGATING: Moving to goal
2026-05-20T14:17:13.238858,479.87,-233.305,200.237,-0.0821,-4.71,8,1.939,GOAL_REACHED: Target reached successfully
2026-05-20T14:17:13.344071,479.98,-233.256,200.242,-0.0874,-5.01,8,1.892,GOAL_REACHED: Target reached successfully
2026-05-20T14:17:15.347651,481.98,-233.256,200.242,-0.0874,-5.01,9,27.502,GOAL_REACHED: Target reached successfully
2026-05-20T14:17:15.355977,481.99,-232.612,200.304,-0.1605,-9.2,9,27.575,NAVIGATING: Moving to goal
2026-05-20T14:17:15.931146,482.56,-232.338,200.332,-0.1961,-11.24,9,27.611,NAVIGATING: Moving to goal
2026-05-20T14:17:16.447556,483.08,-232.162,200.355,-0.2361,-13.53,9,27.642,NAVIGATING: Moving to goal
2026-05-20T14:17:16.961710,483.59,-232.027,200.376,-0.2813,-16.12,9,27.669,NAVIGATING: Moving to goal
2026-05-20T14:17:17.481333,484.11,-231.914,200.398,-0.3318,-19.01,9,27.696,NAVIGATING: Moving to goal
2026-05-20T14:17:18.002516,484.63,-231.799,200.42,-0.3941,-22.58,9,27.725,NAVIGATING: Moving to goal
2026-05-20T14:17:18.512223,485.14,-231.691,200.44,-0.4621,-26.48,9,27.751,NAVIGATING: Moving to goal
2026-05-20T14:17:19.018843,485.65,-231.605,200.456,-0.5239,-30.02,9,27.773,NAVIGATING: Moving to goal
2026-05-20T14:17:19.528709,486.16,-231.531,200.469,-0.5828,-33.39,9,27.79,NAVIGATING: Moving to goal
2026-05-20T14:17:20.094294,486.73,-231.443,200.483,-0.6585,-37.73,9,27.81,NAVIGATING: Moving to goal
2026-05-20T14:17:20.605361,487.24,-231.367,200.493,-0.729,-41.77,9,27.826,NAVIGATING: Moving to goal
2026-05-20T14:17:21.108306,487.74,-231.3,200.502,-0.7984,-45.75,9,27.839,NAVIGATING: Moving to goal
2026-05-20T14:17:21.622963,488.26,-231.24,200.508,-0.8634,-49.47,9,27.85,NAVIGATING: Moving to goal
2026-05-20T14:17:22.125565,488.76,-231.174,200.51,-0.9373,-53.7,9,27.858,NAVIGATING: Moving to goal
2026-05-20T14:17:22.687466,489.32,-231.113,200.505,-1.0028,-57.46,9,27.857,NAVIGATING: Moving to goal
2026-05-20T14:17:23.189827,489.82,-231.047,200.491,-1.0728,-61.47,9,27.849,NAVIGATING: Moving to goal
2026-05-20T14:17:23.692402,490.32,-230.988,200.466,-1.1326,-64.89,9,27.829,NAVIGATING: Moving to goal
2026-05-20T14:17:24.214061,490.85,-230.943,200.426,-1.188,-68.06,9,27.793,NAVIGATING: Moving to goal
2026-05-20T14:17:24.723850,491.36,-230.903,200.377,-1.2372,-70.89,9,27.747,NAVIGATING: Moving to goal
2026-05-20T14:17:25.248184,491.88,-230.87,200.294,-1.2988,-74.42,9,27.668,NAVIGATING: Moving to goal
2026-05-20T14:17:25.751270,492.38,-230.842,200.198,-1.3527,-77.5,9,27.574,NAVIGATING: Moving to goal
2026-05-20T14:17:26.264843,492.9,-230.834,200.092,-1.3998,-80.2,9,27.47,NAVIGATING: Moving to goal
2026-05-20T14:17:26.816789,493.45,-230.825,199.961,-1.4496,-83.05,9,27.34,NAVIGATING: Moving to goal
2026-05-20T14:17:27.338585,493.97,-230.822,199.803,-1.4994,-85.91,9,27.183,NAVIGATING: Moving to goal
2026-05-20T14:17:27.850741,494.48,-230.822,199.646,-1.5396,-88.21,9,27.027,NAVIGATING: Moving to goal
2026-05-20T14:17:28.353950,494.99,-230.828,199.491,-1.5744,-90.21,9,26.872,NAVIGATING: Moving to goal
2026-05-20T14:17:28.905414,495.54,-230.841,199.302,-1.6111,-92.31,9,26.683,NAVIGATING: Moving to goal
2026-05-20T14:17:29.410056,496.04,-230.863,199.112,-1.6409,-94.02,9,26.492,NAVIGATING: Moving to goal
2026-05-20T14:17:29.956183,496.59,-230.887,198.928,-1.6636,-95.32,9,26.306,NAVIGATING: Moving to goal
2026-05-20T14:17:30.494811,497.13,-230.919,198.743,-1.6824,-96.39,9,26.119,NAVIGATING: Moving to goal
2026-05-20T14:17:31.033606,497.67,-230.961,198.541,-1.6995,-97.37,9,25.914,NAVIGATING: Moving to goal
2026-05-20T14:17:31.549672,498.18,-231.001,198.374,-1.7115,-98.06,9,25.744,NAVIGATING: Moving to goal
2026-05-20T14:17:32.065471,498.7,-231.056,198.177,-1.7239,-98.77,9,25.543,NAVIGATING: Moving to goal
2026-05-20T14:17:32.582314,499.21,-231.108,198.002,-1.7333,-99.31,9,25.364,NAVIGATING: Moving to goal
2026-05-20T14:17:33.090459,499.72,-231.167,197.802,-1.7422,-99.82,9,25.16,NAVIGATING: Moving to goal
2026-05-20T14:17:33.621068,500.25,-231.218,197.626,-1.7475,-100.12,9,24.979,NAVIGATING: Moving to goal
2026-05-20T14:17:34.174082,500.81,-231.28,197.419,-1.7488,-100.2,9,24.768,NAVIGATING: Moving to goal
2026-05-20T14:17:34.722056,501.35,-231.339,197.216,-1.7455,-100.01,9,24.561,NAVIGATING: Moving to goal
2026-05-20T14:17:35.299181,501.93,-231.392,197.043,-1.7397,-99.68,9,24.384,NAVIGATING: Moving to goal
2026-05-20T14:17:35.826063,502.46,-231.451,196.856,-1.7306,-99.16,9,24.193,NAVIGATING: Moving to goal
2026-05-20T14:17:36.376626,503.01,-231.508,196.678,-1.7208,-98.6,9,24.011,NAVIGATING: Moving to goal
2026-05-20T14:17:36.879373,503.51,-231.578,196.455,-1.71,-97.98,9,23.783,NAVIGATING: Moving to goal
2026-05-20T14:17:37.391316,504.02,-231.639,196.266,-1.7025,-97.55,9,23.59,NAVIGATING: Moving to goal
2026-05-20T14:17:37.927560,504.56,-231.7,196.072,-1.696,-97.18,9,23.392,NAVIGATING: Moving to goal
2026-05-20T14:17:38.433599,505.07,-231.746,195.927,-1.6919,-96.94,9,23.244,NAVIGATING: Moving to goal
2026-05-20T14:17:38.937372,505.57,-231.807,195.733,-1.6871,-96.67,9,23.046,NAVIGATING: Moving to goal
2026-05-20T14:17:39.499653,506.13,-231.863,195.554,-1.6834,-96.45,9,22.864,NAVIGATING: Moving to goal
2026-05-20T14:17:40.010263,506.64,-231.911,195.399,-1.6806,-96.29,9,22.706,NAVIGATING: Moving to goal
2026-05-20T14:17:40.510790,507.14,-231.964,195.224,-1.6778,-96.13,9,22.528,NAVIGATING: Moving to goal
2026-05-20T14:17:41.022569,507.65,-232.022,195.034,-1.6753,-95.99,9,22.335,NAVIGATING: Moving to goal
2026-05-20T14:17:41.534398,508.17,-232.079,194.844,-1.673,-95.86,9,22.142,NAVIGATING: Moving to goal
2026-05-20T14:17:42.037035,508.67,-232.132,194.664,-1.6712,-95.75,9,21.959,NAVIGATING: Moving to goal
2026-05-20T14:17:42.568719,509.2,-232.197,194.437,-1.6692,-95.64,9,21.729,NAVIGATING: Moving to goal
2026-05-20T14:17:43.083572,509.72,-232.258,194.227,-1.6676,-95.54,9,21.515,NAVIGATING: Moving to goal
2026-05-20T14:17:43.588629,510.22,-232.31,194.04,-1.6663,-95.47,9,21.326,NAVIGATING: Moving to goal
2026-05-20T14:17:44.111505,510.74,-232.38,193.796,-1.6652,-95.41,9,21.079,NAVIGATING: Moving to goal
2026-05-20T14:17:44.651290,511.28,-232.439,193.585,-1.6644,-95.36,9,20.866,NAVIGATING: Moving to goal
2026-05-20T14:17:45.164781,511.8,-232.502,193.363,-1.6639,-95.33,9,20.642,NAVIGATING: Moving to goal
2026-05-20T14:17:45.683362,512.32,-232.568,193.13,-1.6633,-95.3,9,20.406,NAVIGATING: Moving to goal
2026-05-20T14:17:46.222684,512.86,-232.633,192.902,-1.6631,-95.29,9,20.175,NAVIGATING: Moving to goal
2026-05-20T14:17:46.735101,513.37,-232.694,192.689,-1.6629,-95.28,9,19.961,NAVIGATING: Moving to goal
2026-05-20T14:17:47.250091,513.88,-232.764,192.471,-1.6634,-95.3,9,19.74,NAVIGATING: Moving to goal
2026-05-20T14:17:47.798237,514.43,-232.832,192.257,-1.6639,-95.33,9,19.524,NAVIGATING: Moving to goal
2026-05-20T14:17:48.302316,514.93,-232.917,192.017,-1.665,-95.4,9,19.282,NAVIGATING: Moving to goal
2026-05-20T14:17:48.831754,515.46,-232.988,191.811,-1.6656,-95.43,9,19.075,NAVIGATING: Moving to goal
2026-05-20T14:17:49.348170,515.98,-233.067,191.576,-1.666,-95.45,9,18.838,NAVIGATING: Moving to goal
2026-05-20T14:17:49.848628,516.48,-233.133,191.37,-1.6659,-95.45,9,18.631,NAVIGATING: Moving to goal
2026-05-20T14:17:50.387161,517.02,-233.209,191.126,-1.663,-95.28,9,18.386,NAVIGATING: Moving to goal
2026-05-20T14:17:50.897697,517.53,-233.274,190.908,-1.6556,-94.86,9,18.167,NAVIGATING: Moving to goal
2026-05-20T14:17:51.415218,518.05,-233.335,190.693,-1.6474,-94.39,9,17.953,NAVIGATING: Moving to goal
2026-05-20T14:17:51.930389,518.56,-233.396,190.473,-1.6403,-93.98,9,17.732,NAVIGATING: Moving to goal
2026-05-20T14:17:52.450734,519.08,-233.454,190.262,-1.6346,-93.65,9,17.522,NAVIGATING: Moving to goal
2026-05-20T14:17:52.982119,519.61,-233.511,190.038,-1.6294,-93.36,9,17.297,NAVIGATING: Moving to goal
2026-05-20T14:17:53.527849,520.16,-233.553,189.862,-1.6258,-93.15,9,17.122,NAVIGATING: Moving to goal
2026-05-20T14:17:54.039260,520.67,-233.59,189.695,-1.6228,-92.98,9,16.955,NAVIGATING: Moving to goal
2026-05-20T14:17:54.608366,521.24,-233.636,189.485,-1.6194,-92.78,9,16.746,NAVIGATING: Moving to goal
2026-05-20T14:17:55.188330,521.82,-233.673,189.305,-1.6167,-92.63,9,16.567,NAVIGATING: Moving to goal
2026-05-20T14:17:55.702615,522.33,-233.707,189.13,-1.6144,-92.5,9,16.393,NAVIGATING: Moving to goal
2026-05-20T14:17:56.245538,522.88,-233.742,188.956,-1.6124,-92.38,9,16.219,NAVIGATING: Moving to goal
2026-05-20T14:17:56.783050,523.42,-233.769,188.814,-1.6109,-92.3,9,16.077,NAVIGATING: Moving to goal
2026-05-20T14:17:57.295274,523.93,-233.802,188.64,-1.6093,-92.21,9,15.904,NAVIGATING: Moving to goal
2026-05-20T14:17:57.815036,524.45,-233.825,188.519,-1.6083,-92.15,9,15.784,NAVIGATING: Moving to goal
2026-05-20T14:17:58.330386,524.96,-233.853,188.372,-1.6072,-92.09,9,15.638,NAVIGATING: Moving to goal
2026-05-20T14:17:58.843207,525.48,-233.876,188.251,-1.6064,-92.04,9,15.518,NAVIGATING: Moving to goal
2026-05-20T14:17:59.361149,525.99,-233.899,188.125,-1.6056,-92.0,9,15.393,NAVIGATING: Moving to goal
2026-05-20T14:17:59.887942,526.52,-233.917,188.031,-1.6051,-91.96,9,15.299,NAVIGATING: Moving to goal
2026-05-20T14:18:00.449479,527.08,-233.942,187.894,-1.6044,-91.93,9,15.164,NAVIGATING: Moving to goal
2026-05-20T14:18:00.962081,527.59,-233.964,187.773,-1.6038,-91.89,9,15.044,NAVIGATING: Moving to goal
2026-05-20T14:18:01.601814,528.23,-233.987,187.641,-1.6032,-91.86,9,14.912,NAVIGATING: Moving to goal
2026-05-20T14:18:02.178888,528.81,-234.003,187.545,-1.6027,-91.83,9,14.817,NAVIGATING: Moving to goal
2026-05-20T14:18:02.702205,529.33,-234.016,187.47,-1.6024,-91.81,9,14.743,NAVIGATING: Moving to goal
2026-05-20T14:18:03.204148,529.84,-234.031,187.373,-1.602,-91.79,9,14.647,NAVIGATING: Moving to goal
2026-05-20T14:18:03.790801,530.42,-234.044,187.292,-1.6016,-91.76,9,14.566,NAVIGATING: Moving to goal
2026-05-20T14:18:04.294664,530.93,-234.053,187.238,-1.6014,-91.75,9,14.513,NAVIGATING: Moving to goal
2026-05-20T14:18:04.820020,531.45,-234.071,187.119,-1.6008,-91.72,9,14.395,NAVIGATING: Moving to goal
2026-05-20T14:18:05.497467,532.13,-234.08,187.06,-1.6006,-91.71,9,14.336,NAVIGATING: Moving to goal
2026-05-20T14:18:06.073123,532.71,-234.084,187.032,-1.6005,-91.7,9,14.309,NAVIGATING: Moving to goal
2026-05-20T14:18:06.731668,533.36,-234.095,186.956,-1.6001,-91.68,9,14.233,NAVIGATING: Moving to goal
2026-05-20T14:18:07.531281,534.16,-234.104,186.891,-1.5999,-91.67,9,14.168,NAVIGATING: Moving to goal
2026-05-20T14:18:08.034648,534.67,-234.112,186.836,-1.5996,-91.65,9,14.114,NAVIGATING: Moving to goal
2026-05-20T14:18:08.556867,535.19,-234.114,186.825,-1.5996,-91.65,9,14.103,NAVIGATING: Moving to goal
2026-05-20T14:18:09.131161,535.76,-234.124,186.754,-1.5993,-91.63,9,14.033,NAVIGATING: Moving to goal
2026-05-20T14:18:10.017734,536.65,-234.133,186.689,-1.5986,-91.6,9,13.968,NAVIGATING: Moving to goal
2026-05-20T14:18:10.689549,537.32,-234.137,186.656,-1.5982,-91.57,9,13.935,NAVIGATING: Moving to goal
2026-05-20T14:18:11.421060,538.05,-234.148,186.575,-1.5966,-91.48,9,13.855,NAVIGATING: Moving to goal
2026-05-20T14:18:11.939148,538.57,-234.155,186.52,-1.5952,-91.4,9,13.801,NAVIGATING: Moving to goal
2026-05-20T14:18:12.446507,539.08,-234.166,186.428,-1.5924,-91.24,9,13.709,NAVIGATING: Moving to goal
2026-05-20T14:18:12.972331,539.6,-234.178,186.33,-1.5894,-91.07,9,13.612,NAVIGATING: Moving to goal
2026-05-20T14:18:13.493326,540.13,-234.191,186.221,-1.5864,-90.89,9,13.504,NAVIGATING: Moving to goal
2026-05-20T14:18:14.077926,540.71,-234.201,186.139,-1.5842,-90.77,9,13.423,NAVIGATING: Moving to goal
2026-05-20T14:18:14.607614,541.24,-234.211,186.052,-1.5821,-90.65,9,13.337,NAVIGATING: Moving to goal
2026-05-20T14:18:15.126165,541.76,-234.22,185.964,-1.5801,-90.53,9,13.25,NAVIGATING: Moving to goal
2026-05-20T14:18:15.813567,542.45,-234.231,185.866,-1.578,-90.41,9,13.152,NAVIGATING: Moving to goal
2026-05-20T14:18:16.382355,543.01,-234.236,185.822,-1.5772,-90.36,9,13.109,NAVIGATING: Moving to goal
2026-05-20T14:18:16.897785,543.53,-234.241,185.778,-1.5763,-90.32,9,13.065,NAVIGATING: Moving to goal
2026-05-20T14:18:17.657441,544.29,-234.246,185.729,-1.5754,-90.26,9,13.016,NAVIGATING: Moving to goal
2026-05-20T14:18:18.373570,545.01,-234.251,185.679,-1.5745,-90.21,9,12.967,NAVIGATING: Moving to goal
2026-05-20T14:18:18.893758,545.53,-234.267,185.525,-1.5719,-90.06,9,12.815,NAVIGATING: Moving to goal
2026-05-20T14:18:19.434885,546.07,-234.279,185.399,-1.5699,-89.95,9,12.689,NAVIGATING: Moving to goal
2026-05-20T14:18:19.955316,546.59,-234.292,185.261,-1.568,-89.84,9,12.553,NAVIGATING: Moving to goal
2026-05-20T14:18:20.457369,547.09,-234.304,185.134,-1.5663,-89.75,9,12.427,NAVIGATING: Moving to goal
2026-05-20T14:18:20.981080,547.61,-234.314,185.019,-1.565,-89.67,9,12.313,NAVIGATING: Moving to goal
2026-05-20T14:18:21.502473,548.13,-234.324,184.909,-1.5638,-89.6,9,12.205,NAVIGATING: Moving to goal
2026-05-20T14:18:22.073399,548.71,-234.337,184.768,-1.5624,-89.52,9,12.065,NAVIGATING: Moving to goal
2026-05-20T14:18:22.579246,549.21,-234.349,184.643,-1.5614,-89.46,9,11.941,NAVIGATING: Moving to goal
2026-05-20T14:18:23.188414,549.82,-234.362,184.509,-1.5604,-89.4,9,11.808,NAVIGATING: Moving to goal
2026-05-20T14:18:23.791379,550.42,-234.377,184.364,-1.5594,-89.35,9,11.665,NAVIGATING: Moving to goal
2026-05-20T14:18:24.398966,551.03,-234.39,184.23,-1.5587,-89.3,9,11.533,NAVIGATING: Moving to goal
2026-05-20T14:18:24.941591,551.57,-234.404,184.096,-1.558,-89.27,9,11.401,NAVIGATING: Moving to goal
2026-05-20T14:18:25.508031,552.14,-234.417,183.968,-1.5574,-89.23,9,11.274,NAVIGATING: Moving to goal
2026-05-20T14:18:26.012968,552.65,-234.437,183.776,-1.5567,-89.19,9,11.085,NAVIGATING: Moving to goal
2026-05-20T14:18:26.610798,553.24,-234.454,183.617,-1.5554,-89.12,9,10.929,NAVIGATING: Moving to goal
2026-05-20T14:18:27.187558,553.82,-234.471,183.437,-1.5514,-88.89,9,10.751,NAVIGATING: Moving to goal
2026-05-20T14:18:27.766070,554.4,-234.483,183.311,-1.5469,-88.63,9,10.627,NAVIGATING: Moving to goal
2026-05-20T14:18:28.327358,554.96,-234.494,183.18,-1.5416,-88.33,9,10.498,NAVIGATING: Moving to goal
2026-05-20T14:18:28.840809,555.47,-234.507,183.017,-1.5353,-87.97,9,10.337,NAVIGATING: Moving to goal
2026-05-20T14:18:29.341358,555.97,-234.522,182.817,-1.5284,-87.57,9,10.14,NAVIGATING: Moving to goal
2026-05-20T14:18:29.858522,556.49,-234.536,182.611,-1.5224,-87.23,9,9.937,NAVIGATING: Moving to goal
2026-05-20T14:18:30.397233,557.03,-234.551,182.377,-1.5167,-86.9,9,9.707,NAVIGATING: Moving to goal
2026-05-20T14:18:30.906923,557.54,-234.564,182.144,-1.5119,-86.63,9,9.476,NAVIGATING: Moving to goal
2026-05-20T14:18:31.421344,558.05,-234.575,181.925,-1.5081,-86.41,9,9.261,NAVIGATING: Moving to goal
2026-05-20T14:18:31.922206,558.55,-234.584,181.722,-1.5051,-86.24,9,9.061,NAVIGATING: Moving to goal
2026-05-20T14:18:32.469682,559.1,-234.593,181.482,-1.502,-86.06,9,8.824,NAVIGATING: Moving to goal
2026-05-20T14:18:32.977654,559.61,-234.599,181.295,-1.4999,-85.94,9,8.64,NAVIGATING: Moving to goal
2026-05-20T14:18:33.488322,560.12,-234.605,181.076,-1.4977,-85.81,9,8.424,NAVIGATING: Moving to goal
2026-05-20T14:18:34.005212,560.64,-234.609,180.836,-1.4955,-85.69,9,8.187,NAVIGATING: Moving to goal
2026-05-20T14:18:34.544770,561.18,-234.61,180.607,-1.4936,-85.58,9,7.961,NAVIGATING: Moving to goal
2026-05-20T14:18:35.051745,561.68,-234.61,180.373,-1.4917,-85.47,9,7.73,NAVIGATING: Moving to goal
2026-05-20T14:18:35.589775,562.22,-234.606,180.119,-1.4874,-85.22,9,7.479,NAVIGATING: Moving to goal
2026-05-20T14:18:36.104035,562.74,-234.6,179.895,-1.4792,-84.75,9,7.256,NAVIGATING: Moving to goal
2026-05-20T14:18:36.605832,563.24,-234.592,179.681,-1.4702,-84.24,9,7.044,NAVIGATING: Moving to goal
2026-05-20T14:18:37.139409,563.77,-234.581,179.467,-1.4621,-83.77,9,6.831,NAVIGATING: Moving to goal
2026-05-20T14:18:37.640021,564.27,-234.566,179.215,-1.4542,-83.32,9,6.581,NAVIGATING: Moving to goal
2026-05-20T14:18:38.148059,564.78,-234.548,178.989,-1.448,-82.97,9,6.356,NAVIGATING: Moving to goal
2026-05-20T14:18:38.661152,565.29,-234.527,178.753,-1.4426,-82.65,9,6.119,NAVIGATING: Moving to goal
2026-05-20T14:18:39.171536,565.8,-234.504,178.537,-1.4382,-82.4,9,5.903,NAVIGATING: Moving to goal
2026-05-20T14:18:39.675572,566.31,-234.477,178.305,-1.4341,-82.17,9,5.67,NAVIGATING: Moving to goal
2026-05-20T14:18:40.176570,566.81,-234.447,178.09,-1.4305,-81.96,9,5.453,NAVIGATING: Moving to goal
2026-05-20T14:18:40.689597,567.32,-234.411,177.848,-1.4268,-81.75,9,5.209,NAVIGATING: Moving to goal
2026-05-20T14:18:41.202865,567.84,-234.37,177.618,-1.4235,-81.56,9,4.975,NAVIGATING: Moving to goal
2026-05-20T14:18:41.702930,568.34,-234.327,177.388,-1.4205,-81.39,9,4.741,NAVIGATING: Moving to goal
2026-05-20T14:18:42.206720,568.84,-234.285,177.184,-1.418,-81.24,9,4.533,NAVIGATING: Moving to goal
2026-05-20T14:18:42.729324,569.36,-234.239,176.965,-1.4156,-81.11,9,4.309,NAVIGATING: Moving to goal
2026-05-20T14:18:43.244041,569.88,-234.195,176.751,-1.4137,-81.0,9,4.091,NAVIGATING: Moving to goal
2026-05-20T14:18:43.744534,570.38,-234.148,176.527,-1.4121,-80.91,9,3.862,NAVIGATING: Moving to goal
2026-05-20T14:18:44.303218,570.94,-234.097,176.282,-1.4107,-80.82,9,3.611,NAVIGATING: Moving to goal
2026-05-20T14:18:44.859489,571.49,-234.042,176.021,-1.4094,-80.75,9,3.345,NAVIGATING: Moving to goal
2026-05-20T14:18:45.385044,572.02,-233.988,175.76,-1.4084,-80.7,9,3.079,NAVIGATING: Moving to goal
2026-05-20T14:18:45.934315,572.57,-233.939,175.537,-1.4075,-80.65,9,2.85,NAVIGATING: Moving to goal
2026-05-20T14:18:46.446236,573.08,-233.883,175.293,-1.4064,-80.58,9,2.599,NAVIGATING: Moving to goal
2026-05-20T14:18:46.952206,573.58,-233.83,175.075,-1.4054,-80.52,9,2.376,NAVIGATING: Moving to goal
2026-05-20T14:18:47.459981,574.09,-233.773,174.853,-1.4043,-80.46,9,2.147,NAVIGATING: Moving to goal
2026-05-20T14:18:47.965299,574.6,-233.717,174.641,-1.4031,-80.39,9,1.929,GOAL_REACHED: Target reached successfully
2026-05-20T14:18:48.343499,574.98,-233.663,174.447,-1.4016,-80.3,9,1.728,GOAL_REACHED: Target reached successfully
2026-05-20T14:18:50.346344,576.98,-233.663,174.447,-1.4016,-80.3,10,19.794,GOAL_REACHED: Target reached successfully
2026-05-20T14:18:50.355187,576.99,-233.381,173.702,-1.3882,-79.54,10,19.71,GOAL_REACHED: Target reached successfully
2026-05-20T14:18:50.873067,577.51,-233.223,173.385,-1.3761,-78.84,10,19.647,NAVIGATING: Moving to goal
2026-05-20T14:18:51.400192,578.03,-233.111,173.217,-1.3498,-77.34,10,19.59,NAVIGATING: Moving to goal
2026-05-20T14:18:51.945486,578.58,-232.985,173.059,-1.3066,-74.86,10,19.518,NAVIGATING: Moving to goal
2026-05-20T14:18:52.461643,579.09,-232.866,172.936,-1.2581,-72.08,10,19.444,NAVIGATING: Moving to goal
2026-05-20T14:18:52.961722,579.59,-232.75,172.835,-1.2055,-69.07,10,19.367,NAVIGATING: Moving to goal
2026-05-20T14:18:53.473137,580.11,-232.622,172.742,-1.1442,-65.56,10,19.276,NAVIGATING: Moving to goal
2026-05-20T14:18:53.974663,580.61,-232.482,172.658,-1.0746,-61.57,10,19.172,NAVIGATING: Moving to goal
2026-05-20T14:18:54.475174,581.11,-232.348,172.592,-1.0069,-57.69,10,19.069,NAVIGATING: Moving to goal
2026-05-20T14:18:54.996019,581.63,-232.197,172.539,-0.932,-53.4,10,18.945,NAVIGATING: Moving to goal
2026-05-20T14:18:55.506057,582.14,-232.058,172.505,-0.8638,-49.49,10,18.826,NAVIGATING: Moving to goal
2026-05-20T14:18:56.018427,582.65,-231.909,172.485,-0.7926,-45.41,10,18.694,NAVIGATING: Moving to goal
2026-05-20T14:18:56.525943,583.16,-231.747,172.476,-0.7149,-40.96,10,18.546,NAVIGATING: Moving to goal
2026-05-20T14:18:57.028392,583.66,-231.604,172.478,-0.6466,-37.05,10,18.412,NAVIGATING: Moving to goal
2026-05-20T14:18:57.530699,584.16,-231.453,172.489,-0.5735,-32.86,10,18.267,NAVIGATING: Moving to goal
2026-05-20T14:18:58.038830,584.67,-231.313,172.51,-0.5052,-28.95,10,18.129,NAVIGATING: Moving to goal
2026-05-20T14:18:58.543133,585.18,-231.157,172.542,-0.4272,-24.47,10,17.971,NAVIGATING: Moving to goal
2026-05-20T14:18:59.053792,585.69,-231.003,172.587,-0.3494,-20.02,10,17.812,NAVIGATING: Moving to goal
2026-05-20T14:18:59.556628,586.19,-230.867,172.629,-0.2829,-16.21,10,17.67,NAVIGATING: Moving to goal
2026-05-20T14:19:00.072019,586.7,-230.709,172.687,-0.2087,-11.96,10,17.502,NAVIGATING: Moving to goal
2026-05-20T14:19:00.615577,587.25,-230.57,172.739,-0.1469,-8.42,10,17.353,NAVIGATING: Moving to goal
2026-05-20T14:19:01.156512,587.79,-230.4,172.81,-0.0783,-4.48,10,17.169,NAVIGATING: Moving to goal
2026-05-20T14:19:01.681676,588.31,-230.245,172.872,-0.02,-1.15,10,17.001,NAVIGATING: Moving to goal
2026-05-20T14:19:02.203131,588.84,-230.093,172.938,0.0315,1.8,10,16.837,NAVIGATING: Moving to goal
2026-05-20T14:19:02.711351,589.34,-229.944,172.999,0.077,4.41,10,16.676,NAVIGATING: Moving to goal
2026-05-20T14:19:03.220654,589.85,-229.826,173.045,0.1103,6.32,10,16.549,NAVIGATING: Moving to goal
2026-05-20T14:19:03.735569,590.37,-229.67,173.104,0.1513,8.67,10,16.382,NAVIGATING: Moving to goal
2026-05-20T14:19:04.267241,590.9,-229.498,173.167,0.1913,10.96,10,16.199,NAVIGATING: Moving to goal
2026-05-20T14:19:04.776887,591.41,-229.293,173.238,0.2326,13.33,10,15.982,NAVIGATING: Moving to goal
2026-05-20T14:19:05.288676,591.92,-229.12,173.298,0.2633,15.09,10,15.799,NAVIGATING: Moving to goal
2026-05-20T14:19:05.810864,592.44,-228.968,173.351,0.2885,16.53,10,15.638,NAVIGATING: Moving to goal
2026-05-20T14:19:06.325449,592.96,-228.774,173.418,0.3178,18.21,10,15.434,NAVIGATING: Moving to goal
2026-05-20T14:19:06.846295,593.48,-228.616,173.472,0.3378,19.35,10,15.267,NAVIGATING: Moving to goal
2026-05-20T14:19:07.360394,593.99,-228.426,173.534,0.3572,20.46,10,15.067,NAVIGATING: Moving to goal
2026-05-20T14:19:07.948038,594.58,-228.254,173.591,0.3715,21.29,10,14.886,NAVIGATING: Moving to goal
2026-05-20T14:19:08.508630,595.14,-228.054,173.654,0.3851,22.06,10,14.677,NAVIGATING: Moving to goal
2026-05-20T14:19:09.049966,595.68,-227.879,173.71,0.3949,22.62,10,14.494,NAVIGATING: Moving to goal
2026-05-20T14:19:09.563875,596.2,-227.657,173.781,0.405,23.21,10,14.262,NAVIGATING: Moving to goal
2026-05-20T14:19:10.065586,596.7,-227.49,173.834,0.4113,23.57,10,14.086,NAVIGATING: Moving to goal
2026-05-20T14:19:10.574055,597.21,-227.307,173.892,0.4172,23.9,10,13.895,NAVIGATING: Moving to goal
2026-05-20T14:19:11.115798,597.75,-227.113,173.953,0.4224,24.2,10,13.692,NAVIGATING: Moving to goal
2026-05-20T14:19:11.621572,598.25,-226.919,174.016,0.4267,24.45,10,13.489,NAVIGATING: Moving to goal
2026-05-20T14:19:12.136836,598.77,-226.719,174.079,0.4304,24.66,10,13.28,NAVIGATING: Moving to goal
2026-05-20T14:19:12.687958,599.32,-226.479,174.158,0.4342,24.88,10,13.028,NAVIGATING: Moving to goal
2026-05-20T14:19:13.188346,599.82,-226.254,174.231,0.437,25.04,10,12.792,NAVIGATING: Moving to goal
2026-05-20T14:19:13.701345,600.33,-226.044,174.301,0.4393,25.17,10,12.571,NAVIGATING: Moving to goal
2026-05-20T14:19:14.217252,600.85,-225.818,174.379,0.4416,25.3,10,12.333,NAVIGATING: Moving to goal
2026-05-20T14:19:14.730194,601.36,-225.578,174.464,0.4437,25.42,10,12.078,NAVIGATING: Moving to goal
2026-05-20T14:19:15.237866,601.87,-225.367,174.542,0.4455,25.52,10,11.854,NAVIGATING: Moving to goal
2026-05-20T14:19:15.747050,602.38,-225.127,174.632,0.4473,25.63,10,11.597,NAVIGATING: Moving to goal
2026-05-20T14:19:16.292306,602.92,-224.932,174.708,0.4486,25.7,10,11.389,NAVIGATING: Moving to goal
2026-05-20T14:19:16.809154,603.44,-224.708,174.794,0.4499,25.78,10,11.149,NAVIGATING: Moving to goal
2026-05-20T14:19:17.328516,603.96,-224.499,174.871,0.4505,25.81,10,10.926,NAVIGATING: Moving to goal
2026-05-20T14:19:17.845434,604.48,-224.275,174.954,0.4511,25.84,10,10.687,NAVIGATING: Moving to goal
2026-05-20T14:19:18.387999,605.02,-224.05,175.032,0.4511,25.85,10,10.449,NAVIGATING: Moving to goal
2026-05-20T14:19:18.963670,605.6,-223.794,175.12,0.451,25.84,10,10.18,NAVIGATING: Moving to goal
2026-05-20T14:19:19.499834,606.13,-223.552,175.199,0.4507,25.82,10,9.926,NAVIGATING: Moving to goal
2026-05-20T14:19:20.014554,606.65,-223.336,175.269,0.4502,25.8,10,9.7,NAVIGATING: Moving to goal
2026-05-20T14:19:20.520553,607.15,-223.119,175.337,0.4498,25.77,10,9.474,NAVIGATING: Moving to goal
2026-05-20T14:19:21.066104,607.7,-222.886,175.408,0.4491,25.73,10,9.231,NAVIGATING: Moving to goal
2026-05-20T14:19:21.623762,608.26,-222.626,175.486,0.4484,25.69,10,8.962,NAVIGATING: Moving to goal
2026-05-20T14:19:22.126822,608.76,-222.396,175.551,0.4476,25.65,10,8.726,NAVIGATING: Moving to goal
2026-05-20T14:19:22.639756,609.27,-222.157,175.622,0.4471,25.61,10,8.478,NAVIGATING: Moving to goal
2026-05-20T14:19:23.172784,609.81,-221.927,175.693,0.447,25.61,10,8.239,NAVIGATING: Moving to goal
2026-05-20T14:19:23.679662,610.31,-221.698,175.768,0.4473,25.63,10,8.0,NAVIGATING: Moving to goal
2026-05-20T14:19:24.181722,610.81,-221.469,175.846,0.4478,25.65,10,7.759,NAVIGATING: Moving to goal
2026-05-20T14:19:24.713892,611.35,-221.282,175.912,0.4483,25.68,10,7.562,NAVIGATING: Moving to goal
2026-05-20T14:19:25.226616,611.86,-221.064,175.992,0.449,25.73,10,7.331,NAVIGATING: Moving to goal
2026-05-20T14:19:25.745816,612.38,-220.852,176.069,0.4495,25.76,10,7.106,NAVIGATING: Moving to goal
2026-05-20T14:19:26.246823,612.88,-220.67,176.128,0.4493,25.74,10,6.916,NAVIGATING: Moving to goal
2026-05-20T14:19:26.788208,613.42,-220.425,176.206,0.4488,25.72,10,6.661,NAVIGATING: Moving to goal
2026-05-20T14:19:27.310401,613.94,-220.194,176.272,0.4478,25.66,10,6.425,NAVIGATING: Moving to goal
2026-05-20T14:19:27.818317,614.45,-219.962,176.336,0.4467,25.6,10,6.189,NAVIGATING: Moving to goal
2026-05-20T14:19:28.341865,614.97,-219.76,176.386,0.4454,25.52,10,5.986,NAVIGATING: Moving to goal
2026-05-20T14:19:28.894789,615.53,-219.505,176.448,0.4439,25.43,10,5.731,NAVIGATING: Moving to goal
2026-05-20T14:19:29.436672,616.07,-219.286,176.498,0.4425,25.36,10,5.514,NAVIGATING: Moving to goal
2026-05-20T14:19:29.969435,616.6,-219.082,176.542,0.4413,25.29,10,5.313,NAVIGATING: Moving to goal
2026-05-20T14:19:30.506149,617.14,-218.846,176.592,0.4399,25.21,10,5.083,NAVIGATING: Moving to goal
2026-05-20T14:19:31.012092,617.64,-218.624,176.636,0.439,25.15,10,4.869,NAVIGATING: Moving to goal
2026-05-20T14:19:31.525745,618.16,-218.388,176.681,0.4417,25.31,10,4.643,NAVIGATING: Moving to goal
2026-05-20T14:19:32.051248,618.68,-218.156,176.733,0.4497,25.77,10,4.418,NAVIGATING: Moving to goal
2026-05-20T14:19:32.613593,619.25,-217.896,176.798,0.464,26.58,10,4.165,NAVIGATING: Moving to goal
2026-05-20T14:19:33.127391,619.76,-217.661,176.864,0.4809,27.55,10,3.933,NAVIGATING: Moving to goal
2026-05-20T14:19:33.641200,620.27,-217.449,176.929,0.4987,28.57,10,3.722,NAVIGATING: Moving to goal
2026-05-20T14:19:34.159855,620.79,-217.229,177.001,0.5192,29.75,10,3.502,NAVIGATING: Moving to goal
2026-05-20T14:19:34.672513,621.3,-217.001,177.081,0.5423,31.07,10,3.273,NAVIGATING: Moving to goal
2026-05-20T14:19:35.185770,621.82,-216.76,177.168,0.5679,32.54,10,3.03,NAVIGATING: Moving to goal
2026-05-20T14:19:35.696793,622.33,-216.54,177.251,0.5923,33.94,10,2.808,NAVIGATING: Moving to goal
2026-05-20T14:19:36.240551,622.87,-216.326,177.335,0.6168,35.34,10,2.593,NAVIGATING: Moving to goal
2026-05-20T14:19:36.753284,623.39,-216.113,177.422,0.6417,36.77,10,2.38,NAVIGATING: Moving to goal
2026-05-20T14:19:37.285823,623.92,-215.915,177.505,0.6653,38.12,10,2.182,NAVIGATING: Moving to goal
2026-05-20T14:19:37.805140,624.44,-215.692,177.605,0.6928,39.69,10,1.958,GOAL_REACHED: Target reached successfully
2026-05-20T14:19:38.312156,624.94,-215.5,177.697,0.717,41.08,10,1.766,GOAL_REACHED: Target reached successfully
2026-05-20T14:19:38.344366,624.98,-215.487,177.704,0.7188,41.18,10,1.753,GOAL_REACHED: Target reached successfully
2026-05-20T14:19:40.347060,626.98,-215.487,177.704,0.7188,41.18,11,31.428,GOAL_REACHED: Target reached successfully
2026-05-20T14:19:40.354416,626.99,-214.832,178.058,0.8032,46.02,11,30.7,NAVIGATING: Moving to goal
2026-05-20T14:19:40.866137,627.5,-214.539,178.239,0.8398,48.12,11,30.36,NAVIGATING: Moving to goal
2026-05-20T14:19:41.393327,628.03,-214.362,178.355,0.8534,48.9,11,30.149,NAVIGATING: Moving to goal
2026-05-20T14:19:41.895289,628.53,-214.176,178.482,0.8602,49.29,11,29.926,NAVIGATING: Moving to goal
2026-05-20T14:19:42.405957,629.04,-213.996,178.611,0.8609,49.33,11,29.705,NAVIGATING: Moving to goal
2026-05-20T14:19:42.922208,629.55,-213.813,178.746,0.8568,49.09,11,29.478,NAVIGATING: Moving to goal
2026-05-20T14:19:43.440639,630.07,-213.641,178.879,0.8489,48.64,11,29.261,NAVIGATING: Moving to goal
2026-05-20T14:19:43.950688,630.58,-213.473,179.01,0.8382,48.02,11,29.048,NAVIGATING: Moving to goal
2026-05-20T14:19:44.496635,631.13,-213.293,179.151,0.8238,47.2,11,28.82,NAVIGATING: Moving to goal
2026-05-20T14:19:45.006252,631.64,-213.101,179.302,0.8058,46.17,11,28.575,NAVIGATING: Moving to goal
2026-05-20T14:19:45.532945,632.17,-212.922,179.444,0.7871,45.1,11,28.347,NAVIGATING: Moving to goal
2026-05-20T14:19:46.043095,632.68,-212.754,179.577,0.77,44.12,11,28.134,NAVIGATING: Moving to goal
2026-05-20T14:19:46.547964,633.18,-212.591,179.71,0.7561,43.32,11,27.923,NAVIGATING: Moving to goal
2026-05-20T14:19:47.127867,633.76,-212.407,179.861,0.7434,42.59,11,27.685,NAVIGATING: Moving to goal
2026-05-20T14:19:47.643252,634.28,-212.215,180.021,0.7329,41.99,11,27.435,NAVIGATING: Moving to goal
2026-05-20T14:19:48.155154,634.79,-212.037,180.174,0.7252,41.55,11,27.201,NAVIGATING: Moving to goal
2026-05-20T14:19:48.657775,635.29,-211.863,180.323,0.7191,41.2,11,26.971,NAVIGATING: Moving to goal
2026-05-20T14:19:49.174653,635.81,-211.693,180.478,0.7146,40.94,11,26.742,NAVIGATING: Moving to goal
2026-05-20T14:19:49.732842,636.37,-211.501,180.655,0.7107,40.72,11,26.48,NAVIGATING: Moving to goal
2026-05-20T14:19:50.246266,636.88,-211.324,180.826,0.7083,40.58,11,26.235,NAVIGATING: Moving to goal
2026-05-20T14:19:50.748818,637.38,-211.153,180.995,0.7065,40.48,11,25.995,NAVIGATING: Moving to goal
2026-05-20T14:19:51.258787,637.89,-210.988,181.163,0.7055,40.42,11,25.76,NAVIGATING: Moving to goal
2026-05-20T14:19:51.759776,638.39,-210.827,181.327,0.7046,40.37,11,25.531,NAVIGATING: Moving to goal
2026-05-20T14:19:52.287654,638.92,-210.657,181.498,0.7036,40.31,11,25.291,NAVIGATING: Moving to goal
2026-05-20T14:19:52.799297,639.43,-210.471,181.684,0.7026,40.26,11,25.029,NAVIGATING: Moving to goal
2026-05-20T14:19:53.318755,639.95,-210.302,181.849,0.7017,40.21,11,24.793,NAVIGATING: Moving to goal
2026-05-20T14:19:53.822359,640.45,-210.122,182.025,0.7008,40.15,11,24.542,NAVIGATING: Moving to goal
2026-05-20T14:19:54.394833,641.03,-209.952,182.188,0.7,40.11,11,24.307,NAVIGATING: Moving to goal
2026-05-20T14:19:54.901833,641.53,-209.772,182.365,0.6994,40.07,11,24.055,NAVIGATING: Moving to goal
2026-05-20T14:19:55.402099,642.03,-209.613,182.524,0.6992,40.06,11,23.831,NAVIGATING: Moving to goal
2026-05-20T14:19:55.913621,642.55,-209.503,182.634,0.6992,40.06,11,23.676,NAVIGATING: Moving to goal
2026-05-20T14:19:56.440964,643.07,-209.361,182.781,0.6993,40.07,11,23.473,NAVIGATING: Moving to goal
2026-05-20T14:19:56.957447,643.59,-209.209,182.939,0.6995,40.08,11,23.254,NAVIGATING: Moving to goal
2026-05-20T14:19:57.509239,644.14,-209.043,183.115,0.7,40.1,11,23.014,NAVIGATING: Moving to goal
2026-05-20T14:19:58.092878,644.73,-208.864,183.308,0.7005,40.14,11,22.753,NAVIGATING: Moving to goal
2026-05-20T14:19:58.599594,645.23,-208.693,183.495,0.701,40.17,11,22.502,NAVIGATING: Moving to goal
2026-05-20T14:19:59.103025,645.74,-208.535,183.671,0.7017,40.2,11,22.267,NAVIGATING: Moving to goal
2026-05-20T14:19:59.619406,646.25,-208.373,183.851,0.7022,40.23,11,22.028,NAVIGATING: Moving to goal
2026-05-20T14:20:00.147965,646.78,-208.223,184.021,0.7027,40.26,11,21.804,NAVIGATING: Moving to goal
2026-05-20T14:20:00.677800,647.31,-208.051,184.213,0.7031,40.28,11,21.549,NAVIGATING: Moving to goal
2026-05-20T14:20:01.188205,647.82,-207.892,184.388,0.7031,40.28,11,21.315,NAVIGATING: Moving to goal
2026-05-20T14:20:01.702775,648.34,-207.742,184.55,0.7029,40.27,11,21.096,NAVIGATING: Moving to goal
2026-05-20T14:20:02.222793,648.86,-207.599,184.702,0.7025,40.25,11,20.889,NAVIGATING: Moving to goal
2026-05-20T14:20:02.737818,649.37,-207.435,184.873,0.702,40.22,11,20.654,NAVIGATING: Moving to goal
2026-05-20T14:20:03.250428,649.88,-207.275,185.038,0.7014,40.19,11,20.425,NAVIGATING: Moving to goal
2026-05-20T14:20:03.801255,650.43,-207.098,185.218,0.7008,40.15,11,20.175,NAVIGATING: Moving to goal
2026-05-20T14:20:04.333867,650.97,-206.912,185.411,0.7003,40.13,11,19.909,NAVIGATING: Moving to goal
2026-05-20T14:20:04.851603,651.48,-206.747,185.58,0.6999,40.1,11,19.674,NAVIGATING: Moving to goal
2026-05-20T14:20:05.361348,651.99,-206.583,185.749,0.6996,40.08,11,19.44,NAVIGATING: Moving to goal
2026-05-20T14:20:05.869021,652.5,-206.456,185.88,0.6994,40.07,11,19.259,NAVIGATING: Moving to goal
2026-05-20T14:20:06.382400,653.01,-206.296,186.046,0.6991,40.06,11,19.03,NAVIGATING: Moving to goal
2026-05-20T14:20:06.914825,653.55,-206.139,186.208,0.6989,40.04,11,18.807,NAVIGATING: Moving to goal
2026-05-20T14:20:07.420092,654.05,-205.976,186.378,0.6987,40.03,11,18.573,NAVIGATING: Moving to goal
2026-05-20T14:20:07.932933,654.57,-205.827,186.533,0.6985,40.02,11,18.36,NAVIGATING: Moving to goal
2026-05-20T14:20:08.471419,655.1,-205.652,186.715,0.6983,40.01,11,18.11,NAVIGATING: Moving to goal
2026-05-20T14:20:08.976091,655.61,-205.499,186.873,0.6981,40.0,11,17.892,NAVIGATING: Moving to goal
2026-05-20T14:20:09.490014,656.12,-205.339,187.04,0.698,39.99,11,17.663,NAVIGATING: Moving to goal
2026-05-20T14:20:09.996366,656.63,-205.183,187.202,0.6978,39.98,11,17.44,NAVIGATING: Moving to goal
2026-05-20T14:20:10.512478,657.14,-205.026,187.365,0.6977,39.97,11,17.216,NAVIGATING: Moving to goal
2026-05-20T14:20:11.013290,657.65,-204.861,187.534,0.6973,39.95,11,16.982,NAVIGATING: Moving to goal
2026-05-20T14:20:11.595498,658.23,-204.707,187.691,0.6969,39.93,11,16.764,NAVIGATING: Moving to goal
2026-05-20T14:20:12.115628,658.75,-204.541,187.859,0.6966,39.91,11,16.53,NAVIGATING: Moving to goal
2026-05-20T14:20:12.640388,659.27,-204.387,188.015,0.6963,39.89,11,16.313,NAVIGATING: Moving to goal
2026-05-20T14:20:13.143348,659.78,-204.222,188.183,0.6961,39.88,11,16.079,NAVIGATING: Moving to goal
2026-05-20T14:20:13.646756,660.28,-204.053,188.355,0.6958,39.87,11,15.841,NAVIGATING: Moving to goal
2026-05-20T14:20:14.156599,660.79,-203.889,188.523,0.6958,39.86,11,15.609,NAVIGATING: Moving to goal
2026-05-20T14:20:14.659251,661.29,-203.737,188.679,0.6957,39.86,11,15.393,NAVIGATING: Moving to goal
2026-05-20T14:20:15.221024,661.85,-203.578,188.844,0.6957,39.86,11,15.167,NAVIGATING: Moving to goal
2026-05-20T14:20:15.773489,662.41,-203.4,189.027,0.6956,39.86,11,14.916,NAVIGATING: Moving to goal
2026-05-20T14:20:16.287274,662.92,-203.254,189.18,0.6956,39.86,11,14.707,NAVIGATING: Moving to goal
2026-05-20T14:20:16.798327,663.43,-203.102,189.336,0.6956,39.85,11,14.492,NAVIGATING: Moving to goal
2026-05-20T14:20:17.384272,664.02,-202.935,189.507,0.6954,39.85,11,14.256,NAVIGATING: Moving to goal
2026-05-20T14:20:17.955063,664.59,-202.752,189.693,0.6952,39.83,11,13.998,NAVIGATING: Moving to goal
2026-05-20T14:20:18.455431,665.09,-202.572,189.875,0.6949,39.81,11,13.746,NAVIGATING: Moving to goal
2026-05-20T14:20:18.969401,665.6,-202.41,190.037,0.6946,39.8,11,13.52,NAVIGATING: Moving to goal
2026-05-20T14:20:19.473404,666.11,-202.255,190.191,0.6942,39.78,11,13.304,NAVIGATING: Moving to goal
2026-05-20T14:20:20.009349,666.64,-202.089,190.356,0.6939,39.76,11,13.072,NAVIGATING: Moving to goal
2026-05-20T14:20:20.520104,667.15,-201.918,190.525,0.6935,39.73,11,12.835,NAVIGATING: Moving to goal
2026-05-20T14:20:21.020198,667.65,-201.762,190.678,0.6931,39.71,11,12.619,NAVIGATING: Moving to goal
2026-05-20T14:20:21.532479,668.16,-201.598,190.838,0.6926,39.68,11,12.393,NAVIGATING: Moving to goal
2026-05-20T14:20:22.047158,668.68,-201.426,191.004,0.6891,39.49,11,12.157,NAVIGATING: Moving to goal
2026-05-20T14:20:22.563873,669.2,-201.249,191.172,0.6817,39.06,11,11.916,NAVIGATING: Moving to goal
2026-05-20T14:20:23.101750,669.73,-201.069,191.342,0.6735,38.59,11,11.671,NAVIGATING: Moving to goal
2026-05-20T14:20:23.614626,670.25,-200.888,191.511,0.6661,38.16,11,11.426,NAVIGATING: Moving to goal
2026-05-20T14:20:24.146074,670.78,-200.718,191.668,0.6603,37.83,11,11.198,NAVIGATING: Moving to goal
2026-05-20T14:20:24.716431,671.35,-200.524,191.847,0.6549,37.52,11,10.937,NAVIGATING: Moving to goal
2026-05-20T14:20:25.284017,671.92,-200.357,192.003,0.6513,37.32,11,10.711,NAVIGATING: Moving to goal
2026-05-20T14:20:25.802020,672.43,-200.174,192.174,0.6481,37.13,11,10.464,NAVIGATING: Moving to goal
2026-05-20T14:20:26.342351,672.97,-200.015,192.326,0.646,37.01,11,10.248,NAVIGATING: Moving to goal
2026-05-20T14:20:26.852812,673.49,-199.856,192.477,0.6442,36.91,11,10.032,NAVIGATING: Moving to goal
2026-05-20T14:20:27.387107,674.02,-199.685,192.641,0.6427,36.82,11,9.799,NAVIGATING: Moving to goal
2026-05-20T14:20:27.975222,674.61,-199.491,192.828,0.6414,36.75,11,9.535,NAVIGATING: Moving to goal
2026-05-20T14:20:28.487845,675.12,-199.341,192.975,0.6405,36.7,11,9.329,NAVIGATING: Moving to goal
2026-05-20T14:20:29.003175,675.64,-199.178,193.133,0.6396,36.65,11,9.108,NAVIGATING: Moving to goal
2026-05-20T14:20:29.518774,676.15,-199.013,193.293,0.6355,36.41,11,8.884,NAVIGATING: Moving to goal
2026-05-20T14:20:30.037765,676.67,-198.868,193.433,0.6284,36.0,11,8.687,NAVIGATING: Moving to goal
2026-05-20T14:20:30.555830,677.19,-198.686,193.608,0.6155,35.27,11,8.44,NAVIGATING: Moving to goal
2026-05-20T14:20:31.060231,677.69,-198.534,193.755,0.605,34.67,11,8.235,NAVIGATING: Moving to goal
2026-05-20T14:20:31.574382,678.21,-198.354,193.927,0.5948,34.08,11,7.992,NAVIGATING: Moving to goal
2026-05-20T14:20:32.086334,678.72,-198.184,194.087,0.5869,33.62,11,7.764,NAVIGATING: Moving to goal
2026-05-20T14:20:32.626209,679.26,-198.011,194.245,0.5801,33.24,11,7.536,NAVIGATING: Moving to goal
2026-05-20T14:20:33.131816,679.76,-197.836,194.401,0.5743,32.9,11,7.307,NAVIGATING: Moving to goal
2026-05-20T14:20:33.659570,680.29,-197.647,194.566,0.5691,32.61,11,7.062,NAVIGATING: Moving to goal
2026-05-20T14:20:34.173199,680.81,-197.486,194.716,0.5659,32.42,11,6.849,NAVIGATING: Moving to goal
2026-05-20T14:20:34.693428,681.33,-197.3,194.888,0.563,32.26,11,6.605,NAVIGATING: Moving to goal
2026-05-20T14:20:35.238543,681.87,-197.153,195.03,0.5599,32.08,11,6.409,NAVIGATING: Moving to goal
2026-05-20T14:20:35.750672,682.38,-196.972,195.203,0.5513,31.59,11,6.169,NAVIGATING: Moving to goal
2026-05-20T14:20:36.271777,682.9,-196.818,195.357,0.5408,30.98,11,5.963,NAVIGATING: Moving to goal
2026-05-20T14:20:36.783481,683.42,-196.652,195.521,0.5265,30.17,11,5.743,NAVIGATING: Moving to goal
2026-05-20T14:20:37.377643,684.01,-196.501,195.678,0.5113,29.3,11,5.54,NAVIGATING: Moving to goal
2026-05-20T14:20:37.894627,684.53,-196.336,195.851,0.4929,28.24,11,5.319,NAVIGATING: Moving to goal
2026-05-20T14:20:38.409805,685.04,-196.207,195.995,0.4775,27.36,11,5.145,NAVIGATING: Moving to goal
2026-05-20T14:20:38.932343,685.56,-196.044,196.181,0.4567,26.17,11,4.925,NAVIGATING: Moving to goal
2026-05-20T14:20:39.435308,686.07,-195.891,196.365,0.436,24.98,11,4.717,NAVIGATING: Moving to goal
2026-05-20T14:20:39.941573,686.57,-195.736,196.549,0.4143,23.74,11,4.511,NAVIGATING: Moving to goal
2026-05-20T14:20:40.454928,687.09,-195.583,196.737,0.392,22.46,11,4.309,NAVIGATING: Moving to goal
2026-05-20T14:20:40.990469,687.62,-195.436,196.904,0.3699,21.19,11,4.122,NAVIGATING: Moving to goal
2026-05-20T14:20:41.522388,688.15,-195.272,197.083,0.3445,19.74,11,3.92,NAVIGATING: Moving to goal
2026-05-20T14:20:42.048154,688.68,-195.119,197.239,0.3206,18.37,11,3.739,NAVIGATING: Moving to goal
2026-05-20T14:20:42.561781,689.19,-194.954,197.396,0.2949,16.9,11,3.549,NAVIGATING: Moving to goal
2026-05-20T14:20:43.110821,689.74,-194.767,197.564,0.2658,15.23,11,3.341,NAVIGATING: Moving to goal
2026-05-20T14:20:43.617707,690.25,-194.599,197.706,0.2399,13.75,11,3.16,NAVIGATING: Moving to goal
2026-05-20T14:20:44.130580,690.76,-194.42,197.864,0.2132,12.22,11,2.972,NAVIGATING: Moving to goal
2026-05-20T14:20:44.703140,691.34,-194.236,198.019,0.1863,10.68,11,2.789,NAVIGATING: Moving to goal
2026-05-20T14:20:45.220577,691.85,-194.07,198.163,0.1616,9.26,11,2.63,NAVIGATING: Moving to goal
2026-05-20T14:20:45.729880,692.36,-193.896,198.304,0.1328,7.61,11,2.473,NAVIGATING: Moving to goal
2026-05-20T14:20:46.237078,692.87,-193.722,198.451,0.1018,5.83,11,2.328,NAVIGATING: Moving to goal
2026-05-20T14:20:46.750145,693.38,-193.559,198.58,0.0708,4.06,11,2.203,NAVIGATING: Moving to goal
2026-05-20T14:20:47.300670,693.93,-193.381,198.727,0.0322,1.85,11,2.083,NAVIGATING: Moving to goal
2026-05-20T14:20:47.804153,694.44,-193.205,198.865,-0.0124,-0.71,11,1.981,GOAL_REACHED: Target reached successfully
2026-05-20T14:20:48.310031,694.94,-193.044,198.994,-0.0575,-3.29,11,1.907,GOAL_REACHED: Target reached successfully
2026-05-20T14:20:48.343519,694.98,-193.044,198.994,-0.0575,-3.29,11,1.907,GOAL_REACHED: Target reached successfully
2026-05-20T14:20:50.347559,696.98,-193.044,198.994,-0.0575,-3.29,12,20.668,GOAL_REACHED: Target reached successfully
2026-05-20T14:20:50.356706,696.99,-192.554,199.32,-0.2137,-12.24,12,20.078,NAVIGATING: Moving to goal
2026-05-20T14:20:50.893883,697.53,-192.339,199.429,-0.2827,-16.2,12,19.839,NAVIGATING: Moving to goal
2026-05-20T14:20:51.394104,698.03,-192.213,199.496,-0.3047,-17.46,12,19.698,NAVIGATING: Moving to goal
2026-05-20T14:20:51.903941,698.54,-192.098,199.564,-0.3047,-17.46,12,19.564,NAVIGATING: Moving to goal
2026-05-20T14:20:52.415850,699.05,-191.991,199.636,-0.2863,-16.41,12,19.435,NAVIGATING: Moving to goal
2026-05-20T14:20:52.960425,699.59,-191.884,199.714,-0.25,-14.33,12,19.302,NAVIGATING: Moving to goal
2026-05-20T14:20:53.461028,700.09,-191.792,199.79,-0.2031,-11.64,12,19.184,NAVIGATING: Moving to goal
2026-05-20T14:20:53.973851,700.61,-191.718,199.857,-0.1554,-8.91,12,19.085,NAVIGATING: Moving to goal
2026-05-20T14:20:54.510188,701.14,-191.639,199.928,-0.1012,-5.8,12,18.98,NAVIGATING: Moving to goal
2026-05-20T14:20:55.013577,701.65,-191.56,200.0,-0.0448,-2.57,12,18.874,NAVIGATING: Moving to goal
2026-05-20T14:20:55.522394,702.15,-191.479,200.073,0.0128,0.73,12,18.767,NAVIGATING: Moving to goal
2026-05-20T14:20:56.024009,702.66,-191.403,200.146,0.0651,3.73,12,18.663,NAVIGATING: Moving to goal
2026-05-20T14:20:56.586786,703.22,-191.302,200.233,0.1257,7.2,12,18.531,NAVIGATING: Moving to goal
2026-05-20T14:20:57.087799,703.72,-191.198,200.331,0.1842,10.56,12,18.39,NAVIGATING: Moving to goal
2026-05-20T14:20:57.590654,704.22,-191.097,200.42,0.2343,13.42,12,18.256,NAVIGATING: Moving to goal
2026-05-20T14:20:58.092570,704.72,-190.986,200.507,0.2809,16.09,12,18.116,NAVIGATING: Moving to goal
2026-05-20T14:20:58.595671,705.23,-190.857,200.599,0.3277,18.78,12,17.958,NAVIGATING: Moving to goal
2026-05-20T14:20:59.112187,705.74,-190.717,200.692,0.3731,21.38,12,17.789,NAVIGATING: Moving to goal
2026-05-20T14:20:59.618343,706.25,-190.564,200.788,0.4144,23.74,12,17.609,NAVIGATING: Moving to goal
2026-05-20T14:21:00.149779,706.78,-190.413,200.882,0.4496,25.76,12,17.431,NAVIGATING: Moving to goal
2026-05-20T14:21:00.664498,707.3,-190.255,200.98,0.4826,27.65,12,17.245,NAVIGATING: Moving to goal
2026-05-20T14:21:01.194572,707.83,-190.094,201.106,0.5172,29.63,12,17.041,NAVIGATING: Moving to goal
2026-05-20T14:21:01.697390,708.33,-189.925,201.245,0.5489,31.45,12,16.824,NAVIGATING: Moving to goal
2026-05-20T14:21:02.249531,708.88,-189.76,201.411,0.5767,33.04,12,16.595,NAVIGATING: Moving to goal
2026-05-20T14:21:02.771882,709.4,-189.594,201.585,0.5994,34.34,12,16.361,NAVIGATING: Moving to goal
2026-05-20T14:21:03.281510,709.91,-189.459,201.756,0.6171,35.36,12,16.155,NAVIGATING: Moving to goal
2026-05-20T14:21:03.786502,710.42,-189.332,201.915,0.6305,36.13,12,15.962,NAVIGATING: Moving to goal
2026-05-20T14:21:04.288400,710.92,-189.189,202.096,0.6431,36.85,12,15.744,NAVIGATING: Moving to goal
2026-05-20T14:21:04.797524,711.43,-189.051,202.267,0.6517,37.34,12,15.536,NAVIGATING: Moving to goal
2026-05-20T14:21:05.357398,711.99,-188.891,202.466,0.6549,37.53,12,15.296,NAVIGATING: Moving to goal
2026-05-20T14:21:05.923267,712.56,-188.728,202.671,0.6511,37.31,12,15.049,NAVIGATING: Moving to goal
2026-05-20T14:21:06.490176,713.12,-188.575,202.875,0.6423,36.8,12,14.813,NAVIGATING: Moving to goal
2026-05-20T14:21:07.058539,713.69,-188.423,203.084,0.629,36.04,12,14.575,NAVIGATING: Moving to goal
2026-05-20T14:21:07.572869,714.21,-188.275,203.29,0.6123,35.08,12,14.344,NAVIGATING: Moving to goal
2026-05-20T14:21:08.089712,714.72,-188.143,203.481,0.5951,34.1,12,14.134,NAVIGATING: Moving to goal
2026-05-20T14:21:08.626035,715.26,-188.009,203.671,0.578,33.11,12,13.923,NAVIGATING: Moving to goal
2026-05-20T14:21:09.133303,715.77,-187.886,203.852,0.5647,32.36,12,13.728,NAVIGATING: Moving to goal
2026-05-20T14:21:09.657957,716.29,-187.75,204.047,0.553,31.69,12,13.515,NAVIGATING: Moving to goal
2026-05-20T14:21:10.195435,716.83,-187.635,204.259,0.5464,31.31,12,13.313,NAVIGATING: Moving to goal
2026-05-20T14:21:10.723136,717.36,-187.526,204.459,0.5415,31.03,12,13.124,NAVIGATING: Moving to goal
2026-05-20T14:21:11.225338,717.86,-187.431,204.684,0.5397,30.92,12,12.937,NAVIGATING: Moving to goal
2026-05-20T14:21:11.769994,718.4,-187.315,204.946,0.5376,30.8,12,12.717,NAVIGATING: Moving to goal
2026-05-20T14:21:12.285342,718.92,-187.229,205.191,0.5356,30.69,12,12.534,NAVIGATING: Moving to goal
2026-05-20T14:21:12.830050,719.46,-187.125,205.457,0.5274,30.22,12,12.329,NAVIGATING: Moving to goal
2026-05-20T14:21:13.372396,720.0,-187.018,205.728,0.5142,29.46,12,12.122,NAVIGATING: Moving to goal
2026-05-20T14:21:13.886782,720.52,-186.911,205.968,0.4979,28.53,12,11.931,NAVIGATING: Moving to goal
2026-05-20T14:21:14.393148,721.03,-186.817,206.182,0.4815,27.59,12,11.764,NAVIGATING: Moving to goal
2026-05-20T14:21:14.901606,721.53,-186.7,206.427,0.4598,26.35,12,11.566,NAVIGATING: Moving to goal
2026-05-20T14:21:15.405312,722.04,-186.592,206.642,0.4389,25.15,12,11.391,NAVIGATING: Moving to goal
2026-05-20T14:21:15.923107,722.56,-186.464,206.876,0.4138,23.71,12,11.192,NAVIGATING: Moving to goal
2026-05-20T14:21:16.436649,723.07,-186.361,207.059,0.3934,22.54,12,11.037,NAVIGATING: Moving to goal
2026-05-20T14:21:16.992609,723.62,-186.216,207.301,0.3682,21.1,12,10.825,NAVIGATING: Moving to goal
2026-05-20T14:21:17.563199,724.2,-186.065,207.533,0.3475,19.91,12,10.614,NAVIGATING: Moving to goal
2026-05-20T14:21:18.074936,724.71,-185.905,207.766,0.3303,18.93,12,10.396,NAVIGATING: Moving to goal
2026-05-20T14:21:18.613298,725.25,-185.747,207.977,0.3167,18.15,12,10.19,NAVIGATING: Moving to goal
2026-05-20T14:21:19.126309,725.76,-185.612,208.185,0.3066,17.57,12,10.009,NAVIGATING: Moving to goal
2026-05-20T14:21:19.639379,726.27,-185.473,208.381,0.2979,17.07,12,9.83,NAVIGATING: Moving to goal
2026-05-20T14:21:20.148374,726.78,-185.348,208.581,0.2895,16.59,12,9.666,NAVIGATING: Moving to goal
2026-05-20T14:21:20.670778,727.3,-185.221,208.764,0.2776,15.91,12,9.507,NAVIGATING: Moving to goal
2026-05-20T14:21:21.185405,727.82,-185.085,208.958,0.2617,14.99,12,9.34,NAVIGATING: Moving to goal
2026-05-20T14:21:21.718543,728.35,-184.947,209.132,0.2434,13.95,12,9.176,NAVIGATING: Moving to goal
2026-05-20T14:21:22.223512,728.86,-184.8,209.316,0.2221,12.72,12,9.005,NAVIGATING: Moving to goal
2026-05-20T14:21:22.746320,729.38,-184.652,209.479,0.1999,11.45,12,8.838,NAVIGATING: Moving to goal
2026-05-20T14:21:23.287702,729.92,-184.51,209.638,0.1773,10.16,12,8.68,NAVIGATING: Moving to goal
2026-05-20T14:21:23.799492,730.43,-184.342,209.806,0.153,8.77,12,8.497,NAVIGATING: Moving to goal
2026-05-20T14:21:24.299689,730.93,-184.197,209.947,0.1359,7.78,12,8.342,NAVIGATING: Moving to goal
2026-05-20T14:21:24.803178,731.44,-184.048,210.079,0.1215,6.96,12,8.186,NAVIGATING: Moving to goal
2026-05-20T14:21:25.349664,731.98,-183.881,210.224,0.108,6.19,12,8.012,NAVIGATING: Moving to goal
2026-05-20T14:21:25.927024,732.56,-183.688,210.373,0.0954,5.46,12,7.816,NAVIGATING: Moving to goal
2026-05-20T14:21:26.429964,733.06,-183.503,210.511,0.0832,4.77,12,7.63,NAVIGATING: Moving to goal
2026-05-20T14:21:26.940249,733.57,-183.337,210.629,0.0684,3.92,12,7.465,NAVIGATING: Moving to goal
2026-05-20T14:21:27.459406,734.09,-183.179,210.742,0.0505,2.89,12,7.31,NAVIGATING: Moving to goal
2026-05-20T14:21:27.993589,734.63,-183.042,210.836,0.0326,1.87,12,7.177,NAVIGATING: Moving to goal
2026-05-20T14:21:28.495603,735.13,-182.89,210.934,0.0111,0.64,12,7.031,NAVIGATING: Moving to goal
2026-05-20T14:21:29.006520,735.64,-182.754,211.018,-0.0065,-0.37,12,6.901,NAVIGATING: Moving to goal
2026-05-20T14:21:29.510391,736.14,-182.617,211.097,-0.0215,-1.23,12,6.771,NAVIGATING: Moving to goal
2026-05-20T14:21:30.053555,736.69,-182.455,211.187,-0.0354,-2.03,12,6.618,NAVIGATING: Moving to goal
2026-05-20T14:21:30.566826,737.2,-182.289,211.272,-0.0465,-2.67,12,6.462,NAVIGATING: Moving to goal
2026-05-20T14:21:31.096255,737.73,-182.12,211.359,-0.0557,-3.19,12,6.306,NAVIGATING: Moving to goal
2026-05-20T14:21:31.604609,738.24,-181.944,211.44,-0.0663,-3.8,12,6.144,NAVIGATING: Moving to goal
2026-05-20T14:21:32.133636,738.77,-181.787,211.515,-0.0795,-4.55,12,6.001,NAVIGATING: Moving to goal
2026-05-20T14:21:32.685187,739.32,-181.601,211.592,-0.0982,-5.62,12,5.831,NAVIGATING: Moving to goal
2026-05-20T14:21:33.206790,739.84,-181.446,211.657,-0.1165,-6.67,12,5.693,NAVIGATING: Moving to goal
2026-05-20T14:21:33.709677,740.34,-181.269,211.721,-0.1387,-7.95,12,5.533,NAVIGATING: Moving to goal
2026-05-20T14:21:34.219569,740.85,-181.101,211.782,-0.1624,-9.3,12,5.384,NAVIGATING: Moving to goal
2026-05-20T14:21:34.762240,741.39,-180.942,211.83,-0.1843,-10.56,12,5.241,NAVIGATING: Moving to goal
2026-05-20T14:21:35.275985,741.91,-180.773,211.879,-0.2054,-11.77,12,5.092,NAVIGATING: Moving to goal
2026-05-20T14:21:35.777507,742.41,-180.603,211.918,-0.2222,-12.73,12,4.939,NAVIGATING: Moving to goal
2026-05-20T14:21:36.285973,742.92,-180.435,211.954,-0.237,-13.58,12,4.79,NAVIGATING: Moving to goal
2026-05-20T14:21:36.786851,743.42,-180.262,211.981,-0.2491,-14.27,12,4.634,NAVIGATING: Moving to goal
2026-05-20T14:21:37.313221,743.95,-180.099,212.003,-0.2608,-14.94,12,4.486,NAVIGATING: Moving to goal
2026-05-20T14:21:37.825082,744.46,-179.931,212.016,-0.2755,-15.79,12,4.333,NAVIGATING: Moving to goal
2026-05-20T14:21:38.343790,744.98,-179.783,212.025,-0.2922,-16.74,12,4.199,NAVIGATING: Moving to goal
2026-05-20T14:21:38.848552,745.48,-179.619,212.027,-0.3127,-17.92,12,4.047,NAVIGATING: Moving to goal
2026-05-20T14:21:39.354235,745.99,-179.469,212.029,-0.3333,-19.1,12,3.909,NAVIGATING: Moving to goal
2026-05-20T14:21:39.871510,746.5,-179.309,212.026,-0.3512,-20.12,12,3.761,NAVIGATING: Moving to goal
2026-05-20T14:21:40.371595,747.0,-179.165,212.022,-0.3653,-20.93,12,3.628,NAVIGATING: Moving to goal
2026-05-20T14:21:40.888662,747.52,-179.015,212.012,-0.377,-21.6,12,3.489,NAVIGATING: Moving to goal
2026-05-20T14:21:41.397444,748.03,-178.86,212.0,-0.388,-22.23,12,3.344,NAVIGATING: Moving to goal
2026-05-20T14:21:41.905341,748.54,-178.713,211.979,-0.4011,-22.98,12,3.204,NAVIGATING: Moving to goal
2026-05-20T14:21:42.410663,749.04,-178.59,211.953,-0.4157,-23.82,12,3.083,NAVIGATING: Moving to goal
2026-05-20T14:21:42.911863,749.54,-178.446,211.914,-0.4352,-24.93,12,2.938,NAVIGATING: Moving to goal
2026-05-20T14:21:43.475273,750.11,-178.318,211.872,-0.4526,-25.93,12,2.806,NAVIGATING: Moving to goal
2026-05-20T14:21:43.980331,750.61,-178.19,211.823,-0.4681,-26.82,12,2.67,NAVIGATING: Moving to goal
2026-05-20T14:21:44.500795,751.13,-178.051,211.762,-0.4825,-27.64,12,2.519,NAVIGATING: Moving to goal
2026-05-20T14:21:45.011880,751.64,-177.919,211.695,-0.4943,-28.32,12,2.372,NAVIGATING: Moving to goal
2026-05-20T14:21:45.514556,752.15,-177.787,211.621,-0.5045,-28.91,12,2.22,NAVIGATING: Moving to goal
2026-05-20T14:21:46.029640,752.66,-177.645,211.529,-0.5149,-29.5,12,2.051,NAVIGATING: Moving to goal
2026-05-20T14:21:46.343414,752.98,-177.558,211.466,-0.5209,-29.85,12,1.944,GOAL_REACHED: Target reached successfully
2026-05-20T14:21:48.347131,754.98,-177.558,211.466,-0.5209,-29.85,13,21.666,GOAL_REACHED: Target reached successfully
2026-05-20T14:21:48.354696,754.99,-177.136,211.105,-0.5479,-31.39,13,21.246,NAVIGATING: Moving to goal
2026-05-20T14:21:48.869841,755.5,-176.955,210.944,-0.5539,-31.73,13,21.068,NAVIGATING: Moving to goal
2026-05-20T14:21:49.373729,756.01,-176.869,210.867,-0.5452,-31.24,13,20.983,NAVIGATING: Moving to goal
2026-05-20T14:21:49.884835,756.52,-176.785,210.783,-0.5257,-30.12,13,20.901,NAVIGATING: Moving to goal
2026-05-20T14:21:50.385847,757.02,-176.727,210.707,-0.5023,-28.78,13,20.845,NAVIGATING: Moving to goal
2026-05-20T14:21:50.898025,757.53,-176.667,210.62,-0.47,-26.93,13,20.788,NAVIGATING: Moving to goal
2026-05-20T14:21:51.455533,758.09,-176.617,210.525,-0.4304,-24.66,13,20.742,NAVIGATING: Moving to goal
2026-05-20T14:21:51.973302,758.61,-176.578,210.445,-0.3929,-22.51,13,20.707,NAVIGATING: Moving to goal
2026-05-20T14:21:52.549100,759.18,-176.535,210.35,-0.3452,-19.78,13,20.668,NAVIGATING: Moving to goal
2026-05-20T14:21:53.049699,759.68,-176.492,210.261,-0.3002,-17.2,13,20.63,NAVIGATING: Moving to goal
2026-05-20T14:21:53.550413,760.18,-176.446,210.18,-0.2588,-14.83,13,20.589,NAVIGATING: Moving to goal
2026-05-20T14:21:54.056821,760.69,-176.406,210.102,-0.2179,-12.48,13,20.553,NAVIGATING: Moving to goal
2026-05-20T14:21:54.559188,761.19,-176.36,210.036,-0.1827,-10.47,13,20.511,NAVIGATING: Moving to goal
2026-05-20T14:21:55.130108,761.76,-176.3,209.956,-0.1372,-7.86,13,20.457,NAVIGATING: Moving to goal
2026-05-20T14:21:55.689328,762.32,-176.218,209.876,-0.0932,-5.34,13,20.381,NAVIGATING: Moving to goal
2026-05-20T14:21:56.196971,762.83,-176.139,209.813,-0.0559,-3.2,13,20.307,NAVIGATING: Moving to goal
2026-05-20T14:21:56.719437,763.35,-176.038,209.756,-0.0205,-1.17,13,20.21,NAVIGATING: Moving to goal
2026-05-20T14:21:57.260134,763.89,-175.932,209.709,0.0153,0.88,13,20.109,NAVIGATING: Moving to goal
2026-05-20T14:21:57.778720,764.41,-175.817,209.673,0.0435,2.49,13,19.997,NAVIGATING: Moving to goal
2026-05-20T14:21:58.320447,764.95,-175.692,209.647,0.0687,3.93,13,19.875,NAVIGATING: Moving to goal
2026-05-20T14:21:58.835771,765.47,-175.55,209.625,0.0884,5.06,13,19.735,NAVIGATING: Moving to goal
2026-05-20T14:21:59.351277,765.98,-175.406,209.606,0.1039,5.95,13,19.593,NAVIGATING: Moving to goal
2026-05-20T14:21:59.854533,766.49,-175.256,209.592,0.1161,6.65,13,19.445,NAVIGATING: Moving to goal
2026-05-20T14:22:00.384132,767.02,-175.087,209.577,0.1272,7.29,13,19.279,NAVIGATING: Moving to goal
2026-05-20T14:22:00.927353,767.56,-174.899,209.567,0.1365,7.82,13,19.092,NAVIGATING: Moving to goal
2026-05-20T14:22:01.432668,768.07,-174.719,209.562,0.1435,8.22,13,18.914,NAVIGATING: Moving to goal
2026-05-20T14:22:01.939669,768.57,-174.551,209.559,0.1488,8.52,13,18.747,NAVIGATING: Moving to goal
2026-05-20T14:22:02.440634,769.07,-174.35,209.56,0.154,8.83,13,18.547,NAVIGATING: Moving to goal
2026-05-20T14:22:02.960800,769.59,-174.162,209.563,0.1583,9.07,13,18.359,NAVIGATING: Moving to goal
2026-05-20T14:22:03.478688,770.11,-173.977,209.568,0.162,9.28,13,18.175,NAVIGATING: Moving to goal
2026-05-20T14:22:03.988475,770.62,-173.82,209.574,0.1648,9.44,13,18.018,NAVIGATING: Moving to goal
2026-05-20T14:22:04.554134,771.19,-173.611,209.585,0.1681,9.63,13,17.809,NAVIGATING: Moving to goal
2026-05-20T14:22:05.115655,771.75,-173.406,209.62,0.1731,9.92,13,17.601,NAVIGATING: Moving to goal
2026-05-20T14:22:05.619956,772.25,-173.223,209.667,0.1783,10.21,13,17.414,NAVIGATING: Moving to goal
2026-05-20T14:22:06.133185,772.77,-173.065,209.733,0.1836,10.52,13,17.251,NAVIGATING: Moving to goal
2026-05-20T14:22:06.679871,773.31,-172.903,209.805,0.1845,10.57,13,17.083,NAVIGATING: Moving to goal
2026-05-20T14:22:07.191807,773.82,-172.75,209.899,0.1819,10.42,13,16.923,NAVIGATING: Moving to goal
2026-05-20T14:22:07.709943,774.34,-172.596,209.993,0.1744,9.99,13,16.76,NAVIGATING: Moving to goal
2026-05-20T14:22:08.244720,774.88,-172.433,210.092,0.1614,9.25,13,16.591,NAVIGATING: Moving to goal
2026-05-20T14:22:08.753068,775.39,-172.279,210.177,0.1466,8.4,13,16.43,NAVIGATING: Moving to goal
2026-05-20T14:22:09.255681,775.89,-172.125,210.262,0.1327,7.6,13,16.271,NAVIGATING: Moving to goal
2026-05-20T14:22:09.757940,776.39,-171.966,210.342,0.1216,6.97,13,16.107,NAVIGATING: Moving to goal
2026-05-20T14:22:10.260593,776.89,-171.799,210.427,0.1117,6.4,13,15.935,NAVIGATING: Moving to goal
2026-05-20T14:22:10.763516,777.4,-171.633,210.503,0.1038,5.95,13,15.765,NAVIGATING: Moving to goal
2026-05-20T14:22:11.277465,777.91,-171.473,210.578,0.0972,5.57,13,15.601,NAVIGATING: Moving to goal
2026-05-20T14:22:11.789640,778.42,-171.321,210.643,0.0921,5.27,13,15.446,NAVIGATING: Moving to goal
2026-05-20T14:22:12.303745,778.94,-171.166,210.708,0.0874,5.01,13,15.288,NAVIGATING: Moving to goal
2026-05-20T14:22:12.876928,779.51,-170.975,210.787,0.0828,4.75,13,15.094,NAVIGATING: Moving to goal
2026-05-20T14:22:13.472600,780.1,-170.801,210.87,0.08,4.58,13,14.918,NAVIGATING: Moving to goal
2026-05-20T14:22:14.045722,780.68,-170.628,210.959,0.078,4.47,13,14.741,NAVIGATING: Moving to goal
2026-05-20T14:22:14.628751,781.26,-170.46,211.049,0.0768,4.4,13,14.571,NAVIGATING: Moving to goal
2026-05-20T14:22:15.140004,781.77,-170.298,211.144,0.0762,4.37,13,14.407,NAVIGATING: Moving to goal
2026-05-20T14:22:15.652700,782.29,-170.147,211.227,0.0756,4.33,13,14.255,NAVIGATING: Moving to goal
2026-05-20T14:22:16.188972,782.82,-169.999,211.306,0.0747,4.28,13,14.107,NAVIGATING: Moving to goal
2026-05-20T14:22:16.705838,783.34,-169.83,211.386,0.0735,4.21,13,13.937,NAVIGATING: Moving to goal
2026-05-20T14:22:17.237117,783.87,-169.677,211.458,0.0723,4.14,13,13.785,NAVIGATING: Moving to goal
2026-05-20T14:22:17.773516,784.41,-169.497,211.534,0.0705,4.04,13,13.606,NAVIGATING: Moving to goal
2026-05-20T14:22:18.292635,784.92,-169.332,211.603,0.0651,3.73,13,13.441,NAVIGATING: Moving to goal
2026-05-20T14:22:18.826448,785.46,-169.176,211.664,0.0557,3.19,13,13.287,NAVIGATING: Moving to goal
2026-05-20T14:22:19.329833,785.96,-169.038,211.726,0.0463,2.65,13,13.15,NAVIGATING: Moving to goal
2026-05-20T14:22:19.933954,786.57,-168.886,211.79,0.0377,2.16,13,13.001,NAVIGATING: Moving to goal
2026-05-20T14:22:20.452937,787.09,-168.766,211.847,0.0316,1.81,13,12.882,NAVIGATING: Moving to goal
2026-05-20T14:22:20.966752,787.6,-168.647,211.902,0.0265,1.52,13,12.766,NAVIGATING: Moving to goal
2026-05-20T14:22:21.479974,788.11,-168.528,211.959,0.0219,1.26,13,12.649,NAVIGATING: Moving to goal
2026-05-20T14:22:21.993119,788.63,-168.416,212.013,0.0182,1.04,13,12.54,NAVIGATING: Moving to goal
2026-05-20T14:22:22.548847,789.18,-168.278,212.076,0.0144,0.83,13,12.406,NAVIGATING: Moving to goal
2026-05-20T14:22:23.105617,789.74,-168.146,212.136,0.0113,0.65,13,12.277,NAVIGATING: Moving to goal
2026-05-20T14:22:23.681859,790.31,-168.006,212.195,0.0085,0.49,13,12.142,NAVIGATING: Moving to goal
2026-05-20T14:22:24.190335,790.82,-167.882,212.252,0.0062,0.36,13,12.021,NAVIGATING: Moving to goal
2026-05-20T14:22:24.693636,791.33,-167.753,212.3,0.0039,0.22,13,11.897,NAVIGATING: Moving to goal
2026-05-20T14:22:25.232600,791.86,-167.628,212.348,-0.0018,-0.1,13,11.776,NAVIGATING: Moving to goal
2026-05-20T14:22:25.742566,792.37,-167.482,212.396,-0.0118,-0.68,13,11.635,NAVIGATING: Moving to goal
2026-05-20T14:22:26.247312,792.88,-167.357,212.438,-0.0198,-1.14,13,11.514,NAVIGATING: Moving to goal
2026-05-20T14:22:26.806240,793.44,-167.187,212.487,-0.028,-1.61,13,11.349,NAVIGATING: Moving to goal
2026-05-20T14:22:27.313074,793.95,-167.035,212.531,-0.0341,-1.95,13,11.203,NAVIGATING: Moving to goal
2026-05-20T14:22:27.865032,794.5,-166.871,212.574,-0.0395,-2.26,13,11.044,NAVIGATING: Moving to goal
2026-05-20T14:22:28.383802,795.02,-166.721,212.613,-0.0439,-2.51,13,10.9,NAVIGATING: Moving to goal
2026-05-20T14:22:28.903379,795.54,-166.574,212.647,-0.0476,-2.73,13,10.757,NAVIGATING: Moving to goal
2026-05-20T14:22:29.466958,796.1,-166.414,212.683,-0.0512,-2.94,13,10.603,NAVIGATING: Moving to goal
2026-05-20T14:22:30.013100,796.65,-166.276,212.711,-0.054,-3.09,13,10.469,NAVIGATING: Moving to goal
2026-05-20T14:22:30.527110,797.16,-166.118,212.74,-0.0567,-3.25,13,10.317,NAVIGATING: Moving to goal
2026-05-20T14:22:31.034114,797.67,-165.992,212.763,-0.0588,-3.37,13,10.195,NAVIGATING: Moving to goal
2026-05-20T14:22:31.547956,798.18,-165.852,212.786,-0.0608,-3.48,13,10.059,NAVIGATING: Moving to goal
2026-05-20T14:22:32.063727,798.7,-165.725,212.806,-0.0637,-3.65,13,9.936,NAVIGATING: Moving to goal
2026-05-20T14:22:32.642706,799.28,-165.573,212.826,-0.0717,-4.11,13,9.789,NAVIGATING: Moving to goal
2026-05-20T14:22:33.212290,799.84,-165.426,212.844,-0.0803,-4.6,13,9.647,NAVIGATING: Moving to goal
2026-05-20T14:22:33.771686,800.4,-165.258,212.86,-0.0876,-5.02,13,9.483,NAVIGATING: Moving to goal
2026-05-20T14:22:34.309659,800.94,-165.096,212.874,-0.0932,-5.34,13,9.325,NAVIGATING: Moving to goal
2026-05-20T14:22:34.864021,801.5,-164.923,212.884,-0.0978,-5.61,13,9.156,NAVIGATING: Moving to goal
2026-05-20T14:22:35.419477,802.05,-164.748,212.892,-0.1018,-5.83,13,8.985,NAVIGATING: Moving to goal
2026-05-20T14:22:35.925236,802.56,-164.584,212.898,-0.1048,-6.01,13,8.824,NAVIGATING: Moving to goal
2026-05-20T14:22:36.431408,803.06,-164.432,212.902,-0.1074,-6.15,13,8.675,NAVIGATING: Moving to goal
2026-05-20T14:22:36.948659,803.58,-164.269,212.905,-0.1098,-6.29,13,8.515,NAVIGATING: Moving to goal
2026-05-20T14:22:37.448979,804.08,-164.123,212.906,-0.1118,-6.4,13,8.372,NAVIGATING: Moving to goal
2026-05-20T14:22:37.956945,804.59,-163.964,212.906,-0.1138,-6.52,13,8.215,NAVIGATING: Moving to goal
2026-05-20T14:22:38.469270,805.1,-163.817,212.905,-0.1154,-6.61,13,8.071,NAVIGATING: Moving to goal
2026-05-20T14:22:38.987495,805.62,-163.674,212.902,-0.1169,-6.7,13,7.93,NAVIGATING: Moving to goal
2026-05-20T14:22:39.499929,806.13,-163.526,212.898,-0.1183,-6.78,13,7.785,NAVIGATING: Moving to goal
2026-05-20T14:22:40.001525,806.63,-163.407,212.893,-0.1197,-6.86,13,7.667,NAVIGATING: Moving to goal
2026-05-20T14:22:40.549047,807.18,-163.265,212.886,-0.125,-7.16,13,7.526,NAVIGATING: Moving to goal
2026-05-20T14:22:41.108004,807.74,-163.11,212.876,-0.1327,-7.6,13,7.372,NAVIGATING: Moving to goal
2026-05-20T14:22:41.679269,808.31,-162.953,212.864,-0.1391,-7.97,13,7.216,NAVIGATING: Moving to goal
2026-05-20T14:22:42.241134,808.87,-162.796,212.852,-0.1443,-8.27,13,7.06,NAVIGATING: Moving to goal
2026-05-20T14:22:42.810064,809.44,-162.618,212.837,-0.1487,-8.52,13,6.883,NAVIGATING: Moving to goal
2026-05-20T14:22:43.324881,809.96,-162.465,212.824,-0.1519,-8.7,13,6.73,NAVIGATING: Moving to goal
2026-05-20T14:22:43.866719,810.5,-162.303,212.809,-0.1544,-8.85,13,6.569,NAVIGATING: Moving to goal
2026-05-20T14:22:44.369320,811.0,-162.164,212.796,-0.1563,-8.96,13,6.431,NAVIGATING: Moving to goal
2026-05-20T14:22:44.874806,811.51,-162.014,212.78,-0.1581,-9.06,13,6.281,NAVIGATING: Moving to goal
2026-05-20T14:22:45.376282,812.01,-161.88,212.765,-0.1598,-9.16,13,6.147,NAVIGATING: Moving to goal
2026-05-20T14:22:45.878533,812.51,-161.735,212.746,-0.1615,-9.25,13,6.001,NAVIGATING: Moving to goal
2026-05-20T14:22:46.379564,813.01,-161.618,212.729,-0.1628,-9.33,13,5.884,NAVIGATING: Moving to goal
2026-05-20T14:22:46.912240,813.54,-161.481,212.708,-0.1642,-9.41,13,5.746,NAVIGATING: Moving to goal
2026-05-20T14:22:47.415311,814.05,-161.359,212.686,-0.1656,-9.49,13,5.622,NAVIGATING: Moving to goal
2026-05-20T14:22:47.919611,814.55,-161.23,212.662,-0.1668,-9.56,13,5.491,NAVIGATING: Moving to goal
2026-05-20T14:22:48.422367,815.05,-161.117,212.639,-0.168,-9.62,13,5.376,NAVIGATING: Moving to goal
2026-05-20T14:22:48.966333,815.6,-160.999,212.613,-0.169,-9.68,13,5.255,NAVIGATING: Moving to goal
2026-05-20T14:22:49.478554,816.11,-160.897,212.589,-0.1699,-9.74,13,5.15,NAVIGATING: Moving to goal
2026-05-20T14:22:50.064471,816.7,-160.788,212.562,-0.171,-9.8,13,5.038,NAVIGATING: Moving to goal
2026-05-20T14:22:50.573473,817.21,-160.676,212.533,-0.1719,-9.85,13,4.922,NAVIGATING: Moving to goal
2026-05-20T14:22:51.073879,817.71,-160.598,212.514,-0.1723,-9.87,13,4.842,NAVIGATING: Moving to goal
2026-05-20T14:22:51.586170,818.22,-160.479,212.487,-0.1727,-9.89,13,4.72,NAVIGATING: Moving to goal
2026-05-20T14:22:52.161386,818.79,-160.376,212.466,-0.1728,-9.9,13,4.614,NAVIGATING: Moving to goal
2026-05-20T14:22:52.675141,819.31,-160.257,212.443,-0.1727,-9.9,13,4.493,NAVIGATING: Moving to goal
2026-05-20T14:22:53.243076,819.88,-160.135,212.421,-0.1725,-9.88,13,4.37,NAVIGATING: Moving to goal
2026-05-20T14:22:53.754608,820.39,-160.006,212.398,-0.1724,-9.88,13,4.239,NAVIGATING: Moving to goal
2026-05-20T14:22:54.270794,820.9,-159.889,212.374,-0.1724,-9.88,13,4.119,NAVIGATING: Moving to goal
2026-05-20T14:22:54.788433,821.42,-159.763,212.349,-0.1725,-9.89,13,3.992,NAVIGATING: Moving to goal
2026-05-20T14:22:55.306156,821.94,-159.643,212.322,-0.1728,-9.9,13,3.869,NAVIGATING: Moving to goal
2026-05-20T14:22:55.810650,822.44,-159.512,212.293,-0.1732,-9.93,13,3.734,NAVIGATING: Moving to goal
2026-05-20T14:22:56.347092,822.98,-159.374,212.259,-0.1773,-10.16,13,3.592,NAVIGATING: Moving to goal
2026-05-20T14:22:56.865163,823.5,-159.237,212.227,-0.1826,-10.46,13,3.451,NAVIGATING: Moving to goal
2026-05-20T14:22:57.393098,824.03,-159.105,212.197,-0.1868,-10.7,13,3.316,NAVIGATING: Moving to goal
2026-05-20T14:22:57.893768,824.53,-158.962,212.166,-0.1901,-10.89,13,3.17,NAVIGATING: Moving to goal
2026-05-20T14:22:58.413402,825.05,-158.823,212.137,-0.1927,-11.04,13,3.028,NAVIGATING: Moving to goal
2026-05-20T14:22:58.967534,825.6,-158.683,212.108,-0.1946,-11.15,13,2.886,NAVIGATING: Moving to goal
2026-05-20T14:22:59.478837,826.11,-158.523,212.076,-0.1963,-11.25,13,2.723,NAVIGATING: Moving to goal
2026-05-20T14:22:59.979358,826.61,-158.38,212.048,-0.1974,-11.31,13,2.578,NAVIGATING: Moving to goal
2026-05-20T14:23:00.487143,827.12,-158.232,212.02,-0.1984,-11.37,13,2.427,NAVIGATING: Moving to goal
2026-05-20T14:23:01.006782,827.64,-158.089,211.992,-0.2018,-11.56,13,2.282,NAVIGATING: Moving to goal
2026-05-20T14:23:01.581356,828.21,-157.931,211.961,-0.2103,-12.05,13,2.121,NAVIGATING: Moving to goal
2026-05-20T14:23:02.086082,828.72,-157.772,211.928,-0.2236,-12.81,13,1.959,GOAL_REACHED: Target reached successfully
2026-05-20T14:23:02.343437,828.98,-157.703,211.913,-0.2303,-13.2,13,1.89,GOAL_REACHED: Target reached successfully
2026-05-20T14:23:04.346175,830.98,-157.703,211.913,-0.2303,-13.2,14,21.033,GOAL_REACHED: Target reached successfully
2026-05-20T14:23:04.353002,830.99,-157.216,211.763,-0.2933,-16.8,14,20.746,NAVIGATING: Moving to goal
2026-05-20T14:23:04.859594,831.49,-157.003,211.677,-0.3214,-18.42,14,20.637,NAVIGATING: Moving to goal
2026-05-20T14:23:05.369872,832.0,-156.911,211.642,-0.3192,-18.29,14,20.589,NAVIGATING: Moving to goal
2026-05-20T14:23:05.881131,832.51,-156.83,211.615,-0.2995,-17.16,14,20.544,NAVIGATING: Moving to goal
2026-05-20T14:23:06.392283,833.02,-156.774,211.601,-0.2658,-15.23,14,20.51,NAVIGATING: Moving to goal
2026-05-20T14:23:06.902980,833.54,-156.728,211.592,-0.2181,-12.5,14,20.481,NAVIGATING: Moving to goal
2026-05-20T14:23:07.406426,834.04,-156.709,211.593,-0.1642,-9.41,14,20.467,NAVIGATING: Moving to goal
2026-05-20T14:23:07.978599,834.61,-156.703,211.6,-0.0989,-5.66,14,20.458,NAVIGATING: Moving to goal
2026-05-20T14:23:08.524368,835.16,-156.713,211.609,-0.038,-2.18,14,20.459,NAVIGATING: Moving to goal
2026-05-20T14:23:09.040602,835.67,-156.733,211.625,0.0308,1.76,14,20.464,NAVIGATING: Moving to goal
2026-05-20T14:23:09.557755,836.19,-156.755,211.644,0.0923,5.29,14,20.469,NAVIGATING: Moving to goal
2026-05-20T14:23:10.095455,836.73,-156.789,211.672,0.1595,9.14,14,20.476,NAVIGATING: Moving to goal
2026-05-20T14:23:10.611065,837.24,-156.808,211.701,0.2156,12.35,14,20.472,NAVIGATING: Moving to goal
2026-05-20T14:23:11.179335,837.81,-156.829,211.734,0.2734,15.66,14,20.466,NAVIGATING: Moving to goal
2026-05-20T14:23:11.737796,838.37,-156.84,211.779,0.3383,19.38,14,20.446,NAVIGATING: Moving to goal
2026-05-20T14:23:12.241585,838.87,-156.846,211.829,0.3929,22.51,14,20.419,NAVIGATING: Moving to goal
2026-05-20T14:23:12.744204,839.38,-156.834,211.886,0.4409,25.26,14,20.374,NAVIGATING: Moving to goal
2026-05-20T14:23:13.272617,839.9,-156.822,211.957,0.4873,27.92,14,20.319,NAVIGATING: Moving to goal
2026-05-20T14:23:13.779053,840.41,-156.794,212.051,0.5304,30.39,14,20.238,NAVIGATING: Moving to goal
2026-05-20T14:23:14.332114,840.96,-156.785,212.197,0.5742,32.9,14,20.138,NAVIGATING: Moving to goal
2026-05-20T14:23:14.833949,841.47,-156.769,212.368,0.6153,35.25,14,20.018,NAVIGATING: Moving to goal
2026-05-20T14:23:15.338319,841.97,-156.774,212.588,0.6548,37.52,14,19.885,NAVIGATING: Moving to goal
2026-05-20T14:23:15.848065,842.48,-156.768,212.806,0.6851,39.26,14,19.746,NAVIGATING: Moving to goal
2026-05-20T14:23:16.384939,843.02,-156.787,213.102,0.7171,41.09,14,19.581,NAVIGATING: Moving to goal
2026-05-20T14:23:16.897166,843.53,-156.799,213.377,0.7402,42.41,14,19.427,NAVIGATING: Moving to goal
2026-05-20T14:23:17.425549,844.06,-156.832,213.672,0.7587,43.47,14,19.28,NAVIGATING: Moving to goal
2026-05-20T14:23:17.960632,844.59,-156.876,213.992,0.7716,44.21,14,19.132,NAVIGATING: Moving to goal
2026-05-20T14:23:18.469942,845.1,-156.937,214.371,0.7788,44.62,14,18.969,NAVIGATING: Moving to goal
2026-05-20T14:23:18.986421,845.62,-157.007,214.696,0.7811,44.76,14,18.85,NAVIGATING: Moving to goal
2026-05-20T14:23:19.493387,846.13,-157.088,215.028,0.7801,44.7,14,18.741,NAVIGATING: Moving to goal
2026-05-20T14:23:20.051870,846.68,-157.184,215.399,0.7743,44.36,14,18.63,NAVIGATING: Moving to goal
2026-05-20T14:23:20.636173,847.27,-157.28,215.792,0.761,43.6,14,18.517,NAVIGATING: Moving to goal
2026-05-20T14:23:21.161430,847.79,-157.383,216.162,0.7422,42.52,14,18.428,NAVIGATING: Moving to goal
2026-05-20T14:23:21.677549,848.31,-157.46,216.488,0.7172,41.09,14,18.345,NAVIGATING: Moving to goal
2026-05-20T14:23:22.180684,848.81,-157.547,216.792,0.6937,39.74,14,18.285,NAVIGATING: Moving to goal
2026-05-20T14:23:22.714384,849.35,-157.619,217.118,0.6646,38.08,14,18.209,NAVIGATING: Moving to goal
2026-05-20T14:23:23.218624,849.85,-157.709,217.464,0.6362,36.45,14,18.145,NAVIGATING: Moving to goal
2026-05-20T14:23:23.723042,850.36,-157.762,217.752,0.6092,34.91,14,18.078,NAVIGATING: Moving to goal
2026-05-20T14:23:24.261766,850.89,-157.835,218.085,0.58,33.23,14,18.016,NAVIGATING: Moving to goal
2026-05-20T14:23:24.774250,851.41,-157.877,218.38,0.5507,31.55,14,17.946,NAVIGATING: Moving to goal
2026-05-20T14:23:25.291666,851.92,-157.933,218.697,0.5208,29.84,14,17.886,NAVIGATING: Moving to goal
2026-05-20T14:23:25.810330,852.44,-157.96,218.976,0.491,28.13,14,17.816,NAVIGATING: Moving to goal
2026-05-20T14:23:26.327391,852.96,-157.988,219.214,0.466,26.7,14,17.765,NAVIGATING: Moving to goal
2026-05-20T14:23:26.887123,853.52,-158.003,219.513,0.432,24.75,14,17.686,NAVIGATING: Moving to goal
2026-05-20T14:23:27.392396,854.02,-158.019,219.784,0.4006,22.95,14,17.621,NAVIGATING: Moving to goal
2026-05-20T14:23:27.935314,854.57,-158.021,220.025,0.3706,21.23,14,17.554,NAVIGATING: Moving to goal
2026-05-20T14:23:28.452875,855.09,-158.015,220.251,0.3413,19.56,14,17.488,NAVIGATING: Moving to goal
2026-05-20T14:23:28.966252,855.6,-157.999,220.427,0.3192,18.29,14,17.426,NAVIGATING: Moving to goal
2026-05-20T14:23:29.534564,856.17,-157.963,220.662,0.2934,16.81,14,17.332,NAVIGATING: Moving to goal
2026-05-20T14:23:30.037023,856.67,-157.917,220.868,0.2735,15.67,14,17.238,NAVIGATING: Moving to goal
2026-05-20T14:23:30.541583,857.17,-157.868,221.029,0.2592,14.85,14,17.154,NAVIGATING: Moving to goal
2026-05-20T14:23:31.109160,857.74,-157.806,221.221,0.2443,13.99,14,17.051,NAVIGATING: Moving to goal
2026-05-20T14:23:31.626037,858.26,-157.722,221.425,0.2298,13.17,14,16.926,NAVIGATING: Moving to goal
2026-05-20T14:23:32.164087,858.8,-157.656,221.628,0.2198,12.59,14,16.821,NAVIGATING: Moving to goal
2026-05-20T14:23:32.665749,859.3,-157.579,221.811,0.2114,12.11,14,16.71,NAVIGATING: Moving to goal
2026-05-20T14:23:33.193513,859.83,-157.516,222.016,0.205,11.75,14,16.612,NAVIGATING: Moving to goal
2026-05-20T14:23:33.704883,860.34,-157.44,222.207,0.1992,11.41,14,16.504,NAVIGATING: Moving to goal
2026-05-20T14:23:34.207127,860.84,-157.401,222.392,0.1962,11.24,14,16.437,NAVIGATING: Moving to goal
2026-05-20T14:23:34.724351,861.36,-157.342,222.585,0.1924,11.03,14,16.35,NAVIGATING: Moving to goal
2026-05-20T14:23:35.235559,861.87,-157.297,222.771,0.1893,10.85,14,16.28,NAVIGATING: Moving to goal
2026-05-20T14:23:35.759645,862.39,-157.235,222.943,0.1857,10.64,14,16.197,NAVIGATING: Moving to goal
2026-05-20T14:23:36.301226,862.93,-157.185,223.134,0.1826,10.46,14,16.126,NAVIGATING: Moving to goal
2026-05-20T14:23:36.850334,863.48,-157.115,223.32,0.179,10.26,14,16.037,NAVIGATING: Moving to goal
2026-05-20T14:23:37.363806,864.0,-157.07,223.479,0.1758,10.07,14,15.977,NAVIGATING: Moving to goal
2026-05-20T14:23:37.882025,864.51,-157.008,223.648,0.1672,9.58,14,15.901,NAVIGATING: Moving to goal
2026-05-20T14:23:38.397625,865.03,-156.954,223.805,0.1547,8.86,14,15.836,NAVIGATING: Moving to goal
2026-05-20T14:23:38.920203,865.55,-156.896,223.954,0.1388,7.95,14,15.769,NAVIGATING: Moving to goal
2026-05-20T14:23:39.428842,866.06,-156.849,224.092,0.1231,7.05,14,15.714,NAVIGATING: Moving to goal
2026-05-20T14:23:39.930832,866.56,-156.795,224.221,0.1097,6.29,14,15.654,NAVIGATING: Moving to goal
2026-05-20T14:23:40.486564,867.12,-156.736,224.374,0.0963,5.52,14,15.589,NAVIGATING: Moving to goal
2026-05-20T14:23:40.999754,867.63,-156.685,224.522,0.0858,4.91,14,15.534,NAVIGATING: Moving to goal
2026-05-20T14:23:41.504613,868.14,-156.646,224.651,0.078,4.47,14,15.491,NAVIGATING: Moving to goal
2026-05-20T14:23:42.021018,868.65,-156.62,224.781,0.0717,4.11,14,15.464,NAVIGATING: Moving to goal
2026-05-20T14:23:42.535393,869.17,-156.6,224.906,0.0663,3.8,14,15.444,NAVIGATING: Moving to goal
2026-05-20T14:23:43.050975,869.68,-156.592,225.031,0.0618,3.54,14,15.437,NAVIGATING: Moving to goal
2026-05-20T14:23:43.552820,870.19,-156.585,225.154,0.0577,3.31,14,15.431,NAVIGATING: Moving to goal
2026-05-20T14:23:44.053826,870.69,-156.576,225.273,0.0546,3.13,14,15.424,NAVIGATING: Moving to goal
2026-05-20T14:23:44.557459,871.19,-156.548,225.391,0.0512,2.93,14,15.4,NAVIGATING: Moving to goal
2026-05-20T14:23:45.060487,871.69,-156.521,225.511,0.0442,2.53,14,15.377,NAVIGATING: Moving to goal
2026-05-20T14:23:45.564083,872.2,-156.482,225.62,0.0332,1.9,14,15.343,NAVIGATING: Moving to goal
2026-05-20T14:23:46.084605,872.72,-156.446,225.74,0.0193,1.11,14,15.313,NAVIGATING: Moving to goal
2026-05-20T14:23:46.587856,873.22,-156.392,225.856,0.007,0.4,14,15.266,NAVIGATING: Moving to goal
2026-05-20T14:23:47.098624,873.73,-156.351,225.959,-0.0019,-0.11,14,15.232,NAVIGATING: Moving to goal
2026-05-20T14:23:47.631653,874.26,-156.29,226.067,-0.0103,-0.59,14,15.179,NAVIGATING: Moving to goal
2026-05-20T14:23:48.134329,874.77,-156.234,226.179,-0.0174,-1.0,14,15.132,NAVIGATING: Moving to goal
2026-05-20T14:23:48.637392,875.27,-156.167,226.271,-0.0231,-1.32,14,15.074,NAVIGATING: Moving to goal
2026-05-20T14:23:49.152336,875.78,-156.114,226.354,-0.0285,-1.63,14,15.029,NAVIGATING: Moving to goal
2026-05-20T14:23:49.661168,876.29,-156.048,226.429,-0.0335,-1.92,14,14.971,NAVIGATING: Moving to goal
2026-05-20T14:23:50.189027,876.82,-155.987,226.507,-0.0389,-2.23,14,14.918,NAVIGATING: Moving to goal
2026-05-20T14:23:50.708143,877.34,-155.907,226.578,-0.0439,-2.52,14,14.846,NAVIGATING: Moving to goal
2026-05-20T14:23:51.233721,877.87,-155.85,226.638,-0.0482,-2.76,14,14.797,NAVIGATING: Moving to goal
2026-05-20T14:23:51.774226,878.41,-155.766,226.702,-0.0525,-3.01,14,14.721,NAVIGATING: Moving to goal
2026-05-20T14:23:52.289082,878.92,-155.701,226.765,-0.0557,-3.19,14,14.664,NAVIGATING: Moving to goal
2026-05-20T14:23:52.812970,879.45,-155.624,226.82,-0.0583,-3.34,14,14.596,NAVIGATING: Moving to goal
2026-05-20T14:23:53.349429,879.98,-155.555,226.882,-0.0604,-3.46,14,14.535,NAVIGATING: Moving to goal
2026-05-20T14:23:53.860013,880.49,-155.471,226.938,-0.0623,-3.57,14,14.46,NAVIGATING: Moving to goal
2026-05-20T14:23:54.371479,881.0,-155.399,226.993,-0.0642,-3.68,14,14.397,NAVIGATING: Moving to goal
2026-05-20T14:23:54.895744,881.53,-155.317,227.044,-0.0698,-4.0,14,14.323,NAVIGATING: Moving to goal
2026-05-20T14:23:55.438453,882.07,-155.231,227.102,-0.0791,-4.53,14,14.247,NAVIGATING: Moving to goal
2026-05-20T14:23:55.977453,882.61,-155.142,227.158,-0.087,-4.99,14,14.167,NAVIGATING: Moving to goal
2026-05-20T14:23:56.505412,883.14,-155.065,227.205,-0.0926,-5.31,14,14.099,NAVIGATING: Moving to goal
2026-05-20T14:23:57.007412,883.64,-154.98,227.256,-0.0977,-5.6,14,14.024,NAVIGATING: Moving to goal
2026-05-20T14:23:57.524957,884.16,-154.9,227.301,-0.1018,-5.83,14,13.953,NAVIGATING: Moving to goal
2026-05-20T14:23:58.039575,884.67,-154.828,227.339,-0.1055,-6.04,14,13.888,NAVIGATING: Moving to goal
2026-05-20T14:23:58.547329,885.18,-154.739,227.372,-0.109,-6.25,14,13.807,NAVIGATING: Moving to goal
2026-05-20T14:23:59.082326,885.71,-154.65,227.402,-0.1128,-6.46,14,13.724,NAVIGATING: Moving to goal
2026-05-20T14:23:59.584754,886.22,-154.551,227.427,-0.1165,-6.67,14,13.632,NAVIGATING: Moving to goal
2026-05-20T14:24:00.121654,886.75,-154.465,227.447,-0.12,-6.88,14,13.551,NAVIGATING: Moving to goal
2026-05-20T14:24:00.625113,887.26,-154.373,227.459,-0.1229,-7.04,14,13.464,NAVIGATING: Moving to goal
2026-05-20T14:24:01.129975,887.76,-154.306,227.473,-0.1252,-7.17,14,13.4,NAVIGATING: Moving to goal
2026-05-20T14:24:01.646575,888.28,-154.222,227.486,-0.1274,-7.3,14,13.32,NAVIGATING: Moving to goal
2026-05-20T14:24:02.154742,888.79,-154.156,227.5,-0.1293,-7.41,14,13.258,NAVIGATING: Moving to goal
2026-05-20T14:24:02.665558,889.3,-154.085,227.51,-0.1308,-7.5,14,13.19,NAVIGATING: Moving to goal
2026-05-20T14:24:03.176927,889.81,-154.032,227.524,-0.1322,-7.58,14,13.141,NAVIGATING: Moving to goal
2026-05-20T14:24:03.688997,890.32,-153.969,227.535,-0.1335,-7.65,14,13.081,NAVIGATING: Moving to goal
2026-05-20T14:24:04.194571,890.83,-153.927,227.549,-0.1346,-7.71,14,13.043,NAVIGATING: Moving to goal
2026-05-20T14:24:04.699316,891.33,-153.866,227.56,-0.1356,-7.77,14,12.986,NAVIGATING: Moving to goal
2026-05-20T14:24:05.206438,891.84,-153.828,227.573,-0.1365,-7.82,14,12.952,NAVIGATING: Moving to goal
2026-05-20T14:24:05.720822,892.35,-153.774,227.581,-0.1372,-7.86,14,12.9,NAVIGATING: Moving to goal
2026-05-20T14:24:06.237867,892.87,-153.725,227.589,-0.1381,-7.91,14,12.854,NAVIGATING: Moving to goal
2026-05-20T14:24:06.750284,893.38,-153.65,227.593,-0.1389,-7.96,14,12.781,NAVIGATING: Moving to goal
2026-05-20T14:24:07.258995,893.89,-153.589,227.595,-0.1397,-8.01,14,12.722,NAVIGATING: Moving to goal
2026-05-20T14:24:07.798531,894.43,-153.507,227.595,-0.1405,-8.05,14,12.642,NAVIGATING: Moving to goal
2026-05-20T14:24:08.313622,894.95,-153.436,227.593,-0.1413,-8.1,14,12.573,NAVIGATING: Moving to goal
2026-05-20T14:24:08.827056,895.46,-153.361,227.591,-0.1418,-8.12,14,12.499,NAVIGATING: Moving to goal
2026-05-20T14:24:09.328997,895.96,-153.301,227.599,-0.1417,-8.12,14,12.442,NAVIGATING: Moving to goal
2026-05-20T14:24:09.830479,896.46,-153.242,227.607,-0.1414,-8.1,14,12.386,NAVIGATING: Moving to goal
2026-05-20T14:24:10.376100,897.01,-153.199,227.624,-0.1411,-8.08,14,12.348,NAVIGATING: Moving to goal
2026-05-20T14:24:10.893418,897.53,-153.149,227.638,-0.1443,-8.27,14,12.302,NAVIGATING: Moving to goal
2026-05-20T14:24:11.396706,898.03,-153.121,227.659,-0.151,-8.65,14,12.28,NAVIGATING: Moving to goal
2026-05-20T14:24:11.899866,898.53,-153.083,227.678,-0.1583,-9.07,14,12.247,NAVIGATING: Moving to goal
2026-05-20T14:24:12.432091,899.06,-153.046,227.696,-0.1649,-9.45,14,12.215,NAVIGATING: Moving to goal
2026-05-20T14:24:12.945006,899.58,-153.004,227.709,-0.1698,-9.73,14,12.178,NAVIGATING: Moving to goal
2026-05-20T14:24:13.455397,900.09,-152.965,227.722,-0.1741,-9.97,14,12.142,NAVIGATING: Moving to goal
2026-05-20T14:24:13.961428,900.59,-152.92,227.733,-0.1779,-10.19,14,12.101,NAVIGATING: Moving to goal
2026-05-20T14:24:14.469280,901.1,-152.877,227.743,-0.181,-10.37,14,12.061,NAVIGATING: Moving to goal
2026-05-20T14:24:14.974069,901.61,-152.833,227.751,-0.1836,-10.52,14,12.021,NAVIGATING: Moving to goal
2026-05-20T14:24:15.475149,902.11,-152.79,227.758,-0.1858,-10.64,14,11.981,NAVIGATING: Moving to goal
2026-05-20T14:24:16.010068,902.64,-152.749,227.764,-0.1877,-10.75,14,11.942,NAVIGATING: Moving to goal
2026-05-20T14:24:16.526650,903.16,-152.694,227.768,-0.1895,-10.86,14,11.89,NAVIGATING: Moving to goal
2026-05-20T14:24:17.040954,903.67,-152.647,227.772,-0.191,-10.95,14,11.845,NAVIGATING: Moving to goal
2026-05-20T14:24:17.567575,904.2,-152.593,227.773,-0.1923,-11.02,14,11.793,NAVIGATING: Moving to goal
2026-05-20T14:24:18.124089,904.76,-152.566,227.782,-0.1934,-11.08,14,11.769,NAVIGATING: Moving to goal
2026-05-20T14:24:18.644347,905.28,-152.529,227.787,-0.1944,-11.14,14,11.734,NAVIGATING: Moving to goal
2026-05-20T14:24:19.144355,905.78,-152.523,227.797,-0.1949,-11.17,14,11.731,NAVIGATING: Moving to goal
2026-05-20T14:24:19.655817,906.29,-152.508,227.807,-0.1956,-11.2,14,11.719,NAVIGATING: Moving to goal
2026-05-20T14:24:20.185530,906.82,-152.523,227.823,-0.196,-11.23,14,11.738,NAVIGATING: Moving to goal
2026-05-20T14:24:20.703496,907.34,-152.514,227.834,-0.1964,-11.25,14,11.732,NAVIGATING: Moving to goal
2026-05-20T14:24:21.211280,907.84,-152.516,227.846,-0.1968,-11.28,14,11.737,NAVIGATING: Moving to goal
2026-05-20T14:24:21.714693,908.35,-152.496,227.853,-0.1971,-11.29,14,11.719,NAVIGATING: Moving to goal
2026-05-20T14:24:22.246198,908.88,-152.485,227.861,-0.1975,-11.31,14,11.71,NAVIGATING: Moving to goal
2026-05-20T14:24:22.759471,909.39,-152.452,227.864,-0.1978,-11.33,14,11.679,NAVIGATING: Moving to goal
2026-05-20T14:24:23.292408,909.92,-152.431,227.868,-0.1981,-11.35,14,11.66,NAVIGATING: Moving to goal
2026-05-20T14:24:23.835625,910.47,-152.385,227.868,-0.1983,-11.36,14,11.616,NAVIGATING: Moving to goal
2026-05-20T14:24:24.373780,911.01,-152.35,227.87,-0.1986,-11.38,14,11.583,NAVIGATING: Moving to goal
2026-05-20T14:24:24.883277,911.52,-152.305,227.868,-0.1989,-11.4,14,11.538,NAVIGATING: Moving to goal
2026-05-20T14:24:25.407936,912.04,-152.265,227.866,-0.1991,-11.41,14,11.5,NAVIGATING: Moving to goal
2026-05-20T14:24:25.978768,912.61,-152.217,227.864,-0.1994,-11.43,14,11.452,NAVIGATING: Moving to goal
2026-05-20T14:24:26.549984,913.18,-152.171,227.861,-0.1997,-11.44,14,11.406,NAVIGATING: Moving to goal
2026-05-20T14:24:27.110534,913.74,-152.131,227.859,-0.2,-11.46,14,11.368,NAVIGATING: Moving to goal
2026-05-20T14:24:27.671012,914.3,-152.088,227.856,-0.2003,-11.47,14,11.325,NAVIGATING: Moving to goal
2026-05-20T14:24:28.175586,914.81,-152.067,227.856,-0.2005,-11.49,14,11.306,NAVIGATING: Moving to goal
2026-05-20T14:24:28.686232,915.32,-152.029,227.853,-0.2008,-11.51,14,11.268,NAVIGATING: Moving to goal
2026-05-20T14:24:29.215836,915.85,-152.001,227.851,-0.201,-11.52,14,11.24,NAVIGATING: Moving to goal
2026-05-20T14:24:29.726267,916.36,-151.954,227.845,-0.2013,-11.53,14,11.193,NAVIGATING: Moving to goal
2026-05-20T14:24:30.262059,916.89,-151.916,227.84,-0.2015,-11.55,14,11.155,NAVIGATING: Moving to goal
2026-05-20T14:24:30.774499,917.41,-151.856,227.831,-0.2018,-11.56,14,11.095,NAVIGATING: Moving to goal
2026-05-20T14:24:31.278986,917.91,-151.805,227.823,-0.202,-11.57,14,11.043,NAVIGATING: Moving to goal
2026-05-20T14:24:31.783499,918.42,-151.742,227.812,-0.2021,-11.58,14,10.98,NAVIGATING: Moving to goal
2026-05-20T14:24:32.303279,918.94,-151.683,227.803,-0.2023,-11.59,14,10.921,NAVIGATING: Moving to goal
2026-05-20T14:24:32.846622,919.48,-151.601,227.789,-0.2025,-11.6,14,10.838,NAVIGATING: Moving to goal
2026-05-20T14:24:33.380740,920.01,-151.523,227.775,-0.2026,-11.61,14,10.759,NAVIGATING: Moving to goal
2026-05-20T14:24:33.888515,920.52,-151.439,227.76,-0.2027,-11.61,14,10.675,NAVIGATING: Moving to goal
2026-05-20T14:24:34.398926,921.03,-151.361,227.746,-0.2028,-11.62,14,10.596,NAVIGATING: Moving to goal
2026-05-20T14:24:34.904278,921.54,-151.289,227.733,-0.2028,-11.62,14,10.523,NAVIGATING: Moving to goal
2026-05-20T14:24:35.479105,922.11,-151.206,227.718,-0.2029,-11.63,14,10.439,NAVIGATING: Moving to goal
2026-05-20T14:24:36.045215,922.68,-151.124,227.704,-0.2029,-11.63,14,10.356,NAVIGATING: Moving to goal
2026-05-20T14:24:36.596288,923.23,-151.044,227.689,-0.203,-11.63,14,10.275,NAVIGATING: Moving to goal
2026-05-20T14:24:37.164525,923.8,-150.975,227.677,-0.203,-11.63,14,10.205,NAVIGATING: Moving to goal
2026-05-20T14:24:37.713027,924.35,-150.891,227.662,-0.203,-11.63,14,10.12,NAVIGATING: Moving to goal
2026-05-20T14:24:38.262948,924.9,-150.818,227.648,-0.203,-11.63,14,10.046,NAVIGATING: Moving to goal
2026-05-20T14:24:38.780361,925.41,-150.729,227.632,-0.203,-11.63,14,9.956,NAVIGATING: Moving to goal
2026-05-20T14:24:39.301968,925.93,-150.649,227.617,-0.203,-11.63,14,9.875,NAVIGATING: Moving to goal
2026-05-20T14:24:39.810074,926.44,-150.56,227.6,-0.2031,-11.63,14,9.785,NAVIGATING: Moving to goal
2026-05-20T14:24:40.350753,926.98,-150.477,227.585,-0.2031,-11.64,14,9.701,NAVIGATING: Moving to goal
2026-05-20T14:24:40.864244,927.5,-150.372,227.564,-0.2031,-11.64,14,9.595,NAVIGATING: Moving to goal
2026-05-20T14:24:41.370526,928.0,-150.28,227.547,-0.2032,-11.64,14,9.501,NAVIGATING: Moving to goal
2026-05-20T14:24:41.892386,928.52,-150.174,227.526,-0.2045,-11.72,14,9.394,NAVIGATING: Moving to goal
2026-05-20T14:24:42.409032,929.04,-150.079,227.506,-0.2087,-11.96,14,9.297,NAVIGATING: Moving to goal
2026-05-20T14:24:42.923031,929.56,-149.979,227.486,-0.2125,-12.18,14,9.195,NAVIGATING: Moving to goal
2026-05-20T14:24:43.432639,930.06,-149.884,227.466,-0.2156,-12.35,14,9.098,NAVIGATING: Moving to goal
2026-05-20T14:24:43.947598,930.58,-149.803,227.448,-0.2178,-12.48,14,9.015,NAVIGATING: Moving to goal
2026-05-20T14:24:44.501190,931.13,-149.707,227.427,-0.2201,-12.61,14,8.917,NAVIGATING: Moving to goal
2026-05-20T14:24:45.086105,931.72,-149.61,227.404,-0.2222,-12.73,14,8.818,NAVIGATING: Moving to goal
2026-05-20T14:24:45.670373,932.3,-149.516,227.381,-0.2239,-12.83,14,8.721,NAVIGATING: Moving to goal
2026-05-20T14:24:46.234346,932.87,-149.429,227.357,-0.2255,-12.92,14,8.631,NAVIGATING: Moving to goal
2026-05-20T14:24:46.740857,933.37,-149.326,227.33,-0.2267,-12.99,14,8.524,NAVIGATING: Moving to goal
2026-05-20T14:24:47.241736,933.87,-149.251,227.307,-0.2278,-13.05,14,8.446,NAVIGATING: Moving to goal
2026-05-20T14:24:47.747712,934.38,-149.158,227.28,-0.2287,-13.1,14,8.349,NAVIGATING: Moving to goal
2026-05-20T14:24:48.267828,934.9,-149.078,227.254,-0.2296,-13.16,14,8.265,NAVIGATING: Moving to goal
2026-05-20T14:24:48.791333,935.42,-148.972,227.218,-0.2307,-13.22,14,8.154,NAVIGATING: Moving to goal
2026-05-20T14:24:49.293793,935.93,-148.894,227.177,-0.2327,-13.33,14,8.067,NAVIGATING: Moving to goal
2026-05-20T14:24:49.805197,936.44,-148.806,227.131,-0.2345,-13.44,14,7.969,NAVIGATING: Moving to goal
2026-05-20T14:24:50.324804,936.96,-148.736,227.077,-0.237,-13.58,14,7.887,NAVIGATING: Moving to goal
2026-05-20T14:24:50.843782,937.48,-148.648,227.015,-0.2394,-13.72,14,7.786,NAVIGATING: Moving to goal
2026-05-20T14:24:51.356551,937.99,-148.582,226.948,-0.2422,-13.88,14,7.704,NAVIGATING: Moving to goal
2026-05-20T14:24:51.867643,938.5,-148.51,226.877,-0.2448,-14.03,14,7.616,NAVIGATING: Moving to goal
2026-05-20T14:24:52.372171,939.0,-148.449,226.8,-0.2477,-14.19,14,7.538,NAVIGATING: Moving to goal
2026-05-20T14:24:52.878836,939.51,-148.383,226.723,-0.2501,-14.33,14,7.454,NAVIGATING: Moving to goal
2026-05-20T14:24:53.393408,940.03,-148.336,226.645,-0.2527,-14.48,14,7.389,NAVIGATING: Moving to goal
2026-05-20T14:24:53.953069,940.59,-148.27,226.551,-0.2554,-14.63,14,7.304,NAVIGATING: Moving to goal
2026-05-20T14:24:54.519689,941.15,-148.207,226.448,-0.2581,-14.79,14,7.219,NAVIGATING: Moving to goal
2026-05-20T14:24:55.098145,941.73,-148.139,226.35,-0.2598,-14.88,14,7.133,NAVIGATING: Moving to goal
2026-05-20T14:24:55.663883,942.3,-148.065,226.253,-0.2607,-14.94,14,7.04,NAVIGATING: Moving to goal
2026-05-20T14:24:56.172628,942.8,-148.0,226.163,-0.2612,-14.97,14,6.96,NAVIGATING: Moving to goal
2026-05-20T14:24:56.683809,943.32,-147.924,226.08,-0.2603,-14.91,14,6.87,NAVIGATING: Moving to goal
2026-05-20T14:24:57.206414,943.84,-147.86,226.003,-0.2551,-14.62,14,6.795,NAVIGATING: Moving to goal
2026-05-20T14:24:57.723524,944.36,-147.785,225.925,-0.2453,-14.06,14,6.709,NAVIGATING: Moving to goal
2026-05-20T14:24:58.243342,944.88,-147.742,225.849,-0.2331,-13.35,14,6.655,NAVIGATING: Moving to goal
2026-05-20T14:24:58.785206,945.42,-147.684,225.767,-0.2167,-12.42,14,6.586,NAVIGATING: Moving to goal
2026-05-20T14:24:59.293711,945.93,-147.658,225.685,-0.1983,-11.36,14,6.55,NAVIGATING: Moving to goal
2026-05-20T14:24:59.815508,946.45,-147.628,225.611,-0.1803,-10.33,14,6.511,NAVIGATING: Moving to goal
2026-05-20T14:25:00.350132,946.98,-147.615,225.537,-0.1656,-9.49,14,6.491,NAVIGATING: Moving to goal
2026-05-20T14:25:00.914381,947.55,-147.589,225.455,-0.1522,-8.72,14,6.458,NAVIGATING: Moving to goal
2026-05-20T14:25:01.459310,948.09,-147.57,225.373,-0.1411,-8.09,14,6.431,NAVIGATING: Moving to goal
2026-05-20T14:25:01.960413,948.59,-147.553,225.301,-0.133,-7.62,14,6.41,NAVIGATING: Moving to goal
2026-05-20T14:25:02.465921,949.1,-147.533,225.235,-0.1264,-7.24,14,6.386,NAVIGATING: Moving to goal
2026-05-20T14:25:02.978234,949.61,-147.514,225.169,-0.1206,-6.91,14,6.364,NAVIGATING: Moving to goal
2026-05-20T14:25:03.513992,950.15,-147.503,225.108,-0.1153,-6.61,14,6.35,NAVIGATING: Moving to goal
2026-05-20T14:25:04.023060,950.66,-147.502,225.055,-0.1054,-6.04,14,6.348,NAVIGATING: Moving to goal
2026-05-20T14:25:04.524328,951.16,-147.5,225.019,-0.094,-5.39,14,6.345,NAVIGATING: Moving to goal
2026-05-20T14:25:05.088420,951.72,-147.505,224.981,-0.0786,-4.51,14,6.35,NAVIGATING: Moving to goal
2026-05-20T14:25:05.601487,952.23,-147.508,224.952,-0.0656,-3.76,14,6.352,NAVIGATING: Moving to goal
2026-05-20T14:25:06.107826,952.74,-147.53,224.928,-0.0557,-3.19,14,6.374,NAVIGATING: Moving to goal
2026-05-20T14:25:06.627536,953.26,-147.532,224.905,-0.0475,-2.72,14,6.376,NAVIGATING: Moving to goal
2026-05-20T14:25:07.135298,953.77,-147.553,224.886,-0.0412,-2.36,14,6.397,NAVIGATING: Moving to goal
2026-05-20T14:25:07.662231,954.29,-147.562,224.866,-0.0355,-2.04,14,6.406,NAVIGATING: Moving to goal
2026-05-20T14:25:08.163139,954.8,-147.594,224.848,-0.0307,-1.76,14,6.438,NAVIGATING: Moving to goal
2026-05-20T14:25:08.667113,955.3,-147.602,224.832,-0.0268,-1.54,14,6.447,NAVIGATING: Moving to goal
2026-05-20T14:25:09.193005,955.83,-147.636,224.818,-0.0235,-1.35,14,6.481,NAVIGATING: Moving to goal
2026-05-20T14:25:09.702221,956.33,-147.653,224.805,-0.0208,-1.19,14,6.497,NAVIGATING: Moving to goal
2026-05-20T14:25:10.243148,956.88,-147.696,224.792,-0.0181,-1.04,14,6.54,NAVIGATING: Moving to goal
2026-05-20T14:25:10.743298,957.38,-147.717,224.781,-0.0159,-0.91,14,6.562,NAVIGATING: Moving to goal
2026-05-20T14:25:11.263963,957.9,-147.762,224.772,-0.0141,-0.81,14,6.607,NAVIGATING: Moving to goal
2026-05-20T14:25:11.773815,958.41,-147.784,224.768,-0.0122,-0.7,14,6.629,NAVIGATING: Moving to goal
2026-05-20T14:25:12.292623,958.92,-147.822,224.781,-0.0091,-0.52,14,6.667,NAVIGATING: Moving to goal
2026-05-20T14:25:12.806347,959.44,-147.841,224.8,-0.0055,-0.32,14,6.685,NAVIGATING: Moving to goal
2026-05-20T14:25:13.313166,959.95,-147.877,224.838,-0.0012,-0.07,14,6.721,NAVIGATING: Moving to goal
2026-05-20T14:25:13.819386,960.45,-147.898,224.878,0.0027,0.16,14,6.742,NAVIGATING: Moving to goal
2026-05-20T14:25:14.334665,960.97,-147.94,224.937,0.0077,0.44,14,6.784,NAVIGATING: Moving to goal
2026-05-20T14:25:14.877715,961.51,-147.966,224.998,0.0117,0.67,14,6.81,NAVIGATING: Moving to goal
2026-05-20T14:25:15.446120,962.08,-148.008,225.061,0.0149,0.85,14,6.854,NAVIGATING: Moving to goal
2026-05-20T14:25:15.955087,962.59,-148.039,225.111,0.0167,0.96,14,6.887,NAVIGATING: Moving to goal
2026-05-20T14:25:16.494466,963.13,-148.075,225.165,0.0182,1.04,14,6.924,NAVIGATING: Moving to goal
2026-05-20T14:25:17.004711,963.64,-148.105,225.209,0.019,1.09,14,6.956,NAVIGATING: Moving to goal
2026-05-20T14:25:17.532654,964.16,-148.127,225.255,0.0194,1.11,14,6.98,NAVIGATING: Moving to goal
2026-05-20T14:25:18.041873,964.67,-148.156,225.296,0.0196,1.12,14,7.011,NAVIGATING: Moving to goal
2026-05-20T14:25:18.561774,965.19,-148.173,225.338,0.0193,1.11,14,7.031,NAVIGATING: Moving to goal
2026-05-20T14:25:19.098758,965.73,-148.203,225.379,0.0145,0.83,14,7.064,NAVIGATING: Moving to goal
2026-05-20T14:25:19.615805,966.25,-148.22,225.412,0.0056,0.32,14,7.083,NAVIGATING: Moving to goal
2026-05-20T14:25:20.142413,966.77,-148.265,225.447,-0.0074,-0.42,14,7.13,NAVIGATING: Moving to goal
2026-05-20T14:25:20.643825,967.28,-148.29,225.477,-0.0178,-1.02,14,7.157,NAVIGATING: Moving to goal
2026-05-20T14:25:21.158228,967.79,-148.335,225.518,-0.0249,-1.43,14,7.206,NAVIGATING: Moving to goal
2026-05-20T14:25:21.678824,968.31,-148.377,225.57,-0.0312,-1.79,14,7.253,NAVIGATING: Moving to goal
2026-05-20T14:25:22.201559,968.83,-148.442,225.629,-0.0348,-1.99,14,7.323,NAVIGATING: Moving to goal
2026-05-20T14:25:22.713131,969.35,-148.49,225.691,-0.0378,-2.17,14,7.376,NAVIGATING: Moving to goal
2026-05-20T14:25:23.219659,969.85,-148.552,225.751,-0.0393,-2.25,14,7.445,NAVIGATING: Moving to goal
2026-05-20T14:25:23.767774,970.4,-148.602,225.82,-0.0411,-2.35,14,7.503,NAVIGATING: Moving to goal
2026-05-20T14:25:24.278680,970.91,-148.662,225.885,-0.0462,-2.65,14,7.57,NAVIGATING: Moving to goal
2026-05-20T14:25:24.801405,971.43,-148.698,225.941,-0.0568,-3.25,14,7.614,NAVIGATING: Moving to goal
2026-05-20T14:25:25.332297,971.96,-148.741,225.99,-0.0702,-4.02,14,7.663,NAVIGATING: Moving to goal
2026-05-20T14:25:25.873597,972.51,-148.762,226.038,-0.0841,-4.82,14,7.692,NAVIGATING: Moving to goal
2026-05-20T14:25:26.384951,973.02,-148.791,226.08,-0.0944,-5.41,14,7.726,NAVIGATING: Moving to goal
2026-05-20T14:25:26.909729,973.54,-148.812,226.12,-0.1027,-5.89,14,7.754,NAVIGATING: Moving to goal
2026-05-20T14:25:27.419664,974.05,-148.853,226.165,-0.1099,-6.3,14,7.801,NAVIGATING: Moving to goal
2026-05-20T14:25:27.922403,974.55,-148.884,226.206,-0.1155,-6.61,14,7.838,NAVIGATING: Moving to goal
2026-05-20T14:25:28.450985,975.08,-148.924,226.247,-0.12,-6.87,14,7.885,NAVIGATING: Moving to goal
2026-05-20T14:25:28.974775,975.61,-148.962,226.286,-0.1237,-7.09,14,7.929,NAVIGATING: Moving to goal
2026-05-20T14:25:29.476564,976.11,-149.003,226.324,-0.1267,-7.26,14,7.975,NAVIGATING: Moving to goal
2026-05-20T14:25:30.011306,976.64,-149.055,226.367,-0.1295,-7.42,14,8.035,NAVIGATING: Moving to goal
2026-05-20T14:25:30.520835,977.15,-149.107,226.406,-0.1317,-7.55,14,8.093,NAVIGATING: Moving to goal
2026-05-20T14:25:31.049273,977.68,-149.158,226.442,-0.1335,-7.65,14,8.15,NAVIGATING: Moving to goal
2026-05-20T14:25:31.550578,978.18,-149.21,226.482,-0.1353,-7.75,14,8.209,NAVIGATING: Moving to goal
2026-05-20T14:25:32.068868,978.7,-149.254,226.515,-0.1367,-7.83,14,8.258,NAVIGATING: Moving to goal
2026-05-20T14:25:32.578665,979.21,-149.277,226.545,-0.1381,-7.91,14,8.286,NAVIGATING: Moving to goal
2026-05-20T14:25:33.096843,979.73,-149.303,226.572,-0.1394,-7.98,14,8.317,NAVIGATING: Moving to goal
2026-05-20T14:25:33.666137,980.3,-149.319,226.601,-0.1408,-8.06,14,8.339,NAVIGATING: Moving to goal
2026-05-20T14:25:34.214198,980.85,-149.34,226.63,-0.1421,-8.14,14,8.365,NAVIGATING: Moving to goal
2026-05-20T14:25:34.718858,981.35,-149.335,226.651,-0.1432,-8.2,14,8.365,NAVIGATING: Moving to goal
2026-05-20T14:25:35.221336,981.85,-149.352,226.674,-0.1438,-8.24,14,8.387,NAVIGATING: Moving to goal
2026-05-20T14:25:35.760458,982.39,-149.354,226.698,-0.1445,-8.28,14,8.393,NAVIGATING: Moving to goal
2026-05-20T14:25:36.270519,982.9,-149.382,226.727,-0.1449,-8.3,14,8.427,NAVIGATING: Moving to goal
2026-05-20T14:25:36.780784,983.41,-149.387,226.749,-0.1452,-8.32,14,8.436,NAVIGATING: Moving to goal
2026-05-20T14:25:37.316745,983.95,-149.42,226.781,-0.1454,-8.33,14,8.476,NAVIGATING: Moving to goal
2026-05-20T14:25:37.826191,984.46,-149.436,226.807,-0.1461,-8.37,14,8.497,NAVIGATING: Moving to goal
2026-05-20T14:25:38.338710,984.97,-149.474,226.837,-0.1508,-8.64,14,8.541,NAVIGATING: Moving to goal
2026-05-20T14:25:38.861368,985.49,-149.497,226.862,-0.1582,-9.06,14,8.569,NAVIGATING: Moving to goal
2026-05-20T14:25:39.368312,986.0,-149.539,226.891,-0.1646,-9.43,14,8.617,NAVIGATING: Moving to goal
2026-05-20T14:25:39.868583,986.5,-149.572,226.919,-0.1698,-9.73,14,8.655,NAVIGATING: Moving to goal
2026-05-20T14:25:40.390613,987.02,-149.622,226.951,-0.1742,-9.98,14,8.712,NAVIGATING: Moving to goal
2026-05-20T14:25:40.900238,987.53,-149.65,226.978,-0.1777,-10.18,14,8.745,NAVIGATING: Moving to goal
2026-05-20T14:25:41.431990,988.06,-149.679,227.002,-0.1802,-10.33,14,8.779,NAVIGATING: Moving to goal
2026-05-20T14:25:41.982290,988.61,-149.711,227.031,-0.1829,-10.48,14,8.817,NAVIGATING: Moving to goal
2026-05-20T14:25:42.553730,989.19,-149.732,227.058,-0.1851,-10.6,14,8.844,NAVIGATING: Moving to goal
2026-05-20T14:25:43.095107,989.73,-149.748,227.083,-0.1869,-10.71,14,8.866,NAVIGATING: Moving to goal
2026-05-20T14:25:43.603391,990.24,-149.755,227.105,-0.1883,-10.79,14,8.878,NAVIGATING: Moving to goal
2026-05-20T14:25:44.111361,990.74,-149.784,227.131,-0.1892,-10.84,14,8.913,NAVIGATING: Moving to goal
2026-05-20T14:25:44.651652,991.28,-149.796,227.155,-0.19,-10.89,14,8.93,NAVIGATING: Moving to goal
2026-05-20T14:25:45.159560,991.79,-149.828,227.182,-0.1905,-10.91,14,8.968,NAVIGATING: Moving to goal
2026-05-20T14:25:45.683376,992.32,-149.848,227.208,-0.1909,-10.94,14,8.994,NAVIGATING: Moving to goal
2026-05-20T14:25:46.215117,992.85,-149.9,227.243,-0.1912,-10.95,14,9.053,NAVIGATING: Moving to goal
2026-05-20T14:25:46.727741,993.36,-149.925,227.272,-0.1914,-10.97,14,9.085,NAVIGATING: Moving to goal
2026-05-20T14:25:47.276190,993.91,-149.977,227.307,-0.1915,-10.97,14,9.144,NAVIGATING: Moving to goal
2026-05-20T14:25:47.789833,994.42,-150.007,227.337,-0.1916,-10.98,14,9.181,NAVIGATING: Moving to goal
2026-05-20T14:25:48.310810,994.94,-150.061,227.371,-0.1916,-10.98,14,9.243,NAVIGATING: Moving to goal
2026-05-20T14:25:48.856451,995.49,-150.101,227.405,-0.193,-11.06,14,9.29,NAVIGATING: Moving to goal
2026-05-20T14:25:49.417039,996.05,-150.169,227.445,-0.1998,-11.45,14,9.366,NAVIGATING: Moving to goal
2026-05-20T14:25:49.979593,996.61,-150.21,227.474,-0.2061,-11.81,14,9.413,NAVIGATING: Moving to goal
2026-05-20T14:25:50.486846,997.12,-150.241,227.503,-0.2122,-12.16,14,9.451,NAVIGATING: Moving to goal
2026-05-20T14:25:50.988287,997.62,-150.259,227.527,-0.2168,-12.42,14,9.476,NAVIGATING: Moving to goal
2026-05-20T14:25:51.527473,998.16,-150.27,227.551,-0.2209,-12.66,14,9.492,NAVIGATING: Moving to goal
2026-05-20T14:25:52.028584,998.66,-150.289,227.572,-0.2238,-12.82,14,9.517,NAVIGATING: Moving to goal
2026-05-20T14:25:52.582404,999.21,-150.299,227.593,-0.2265,-12.97,14,9.532,NAVIGATING: Moving to goal
2026-05-20T14:25:53.087884,999.72,-150.326,227.619,-0.2289,-13.12,14,9.566,NAVIGATING: Moving to goal
2026-05-20T14:25:53.636390,1000.27,-150.345,227.641,-0.231,-13.23,14,9.591,NAVIGATING: Moving to goal
2026-05-20T14:25:54.140884,1000.77,-150.389,227.668,-0.2326,-13.33,14,9.64,NAVIGATING: Moving to goal
2026-05-20T14:25:54.676194,1001.31,-150.409,227.688,-0.2339,-13.4,14,9.665,NAVIGATING: Moving to goal
2026-05-20T14:25:55.179397,1001.81,-150.452,227.712,-0.235,-13.47,14,9.713,NAVIGATING: Moving to goal
2026-05-20T14:25:55.682131,1002.31,-150.48,227.733,-0.236,-13.52,14,9.746,NAVIGATING: Moving to goal
2026-05-20T14:25:56.199451,1002.83,-150.54,227.761,-0.2369,-13.57,14,9.811,NAVIGATING: Moving to goal
2026-05-20T14:25:56.708887,1003.34,-150.571,227.781,-0.2376,-13.61,14,9.847,NAVIGATING: Moving to goal
2026-05-20T14:25:57.215759,1003.85,-150.622,227.804,-0.2382,-13.65,14,9.903,NAVIGATING: Moving to goal
2026-05-20T14:25:57.747198,1004.38,-150.656,227.825,-0.2389,-13.69,14,9.941,NAVIGATING: Moving to goal
2026-05-20T14:25:58.252711,1004.89,-150.697,227.847,-0.2394,-13.72,14,9.986,NAVIGATING: Moving to goal
2026-05-20T14:25:58.766009,1005.4,-150.711,227.861,-0.2399,-13.74,14,10.004,NAVIGATING: Moving to goal
2026-05-20T14:25:59.311716,1005.94,-150.733,227.878,-0.2403,-13.77,14,10.031,NAVIGATING: Moving to goal
2026-05-20T14:25:59.812284,1006.44,-150.733,227.888,-0.2406,-13.79,14,10.033,NAVIGATING: Moving to goal
2026-05-20T14:26:00.351350,1006.98,-150.742,227.9,-0.2409,-13.8,14,10.045,NAVIGATING: Moving to goal
2026-05-20T14:26:00.854759,1007.49,-150.732,227.908,-0.2413,-13.82,14,10.038,NAVIGATING: Moving to goal
2026-05-20T14:26:01.356919,1007.99,-150.733,227.916,-0.2415,-13.84,14,10.042,NAVIGATING: Moving to goal
2026-05-20T14:26:01.869668,1008.5,-150.722,227.922,-0.2419,-13.86,14,10.033,NAVIGATING: Moving to goal
2026-05-20T14:26:02.396662,1009.03,-150.727,227.93,-0.2421,-13.87,14,10.04,NAVIGATING: Moving to goal
2026-05-20T14:26:02.906532,1009.54,-150.723,227.937,-0.2425,-13.89,14,10.039,NAVIGATING: Moving to goal
2026-05-20T14:26:03.417433,1010.05,-150.724,227.944,-0.2427,-13.91,14,10.041,NAVIGATING: Moving to goal
2026-05-20T14:26:03.926176,1010.56,-150.706,227.945,-0.2429,-13.92,14,10.025,NAVIGATING: Moving to goal
2026-05-20T14:26:04.478593,1011.11,-150.681,227.946,-0.2431,-13.93,14,10.001,NAVIGATING: Moving to goal
2026-05-20T14:26:04.997612,1011.63,-150.643,227.945,-0.2433,-13.94,14,9.965,NAVIGATING: Moving to goal
2026-05-20T14:26:05.536882,1012.17,-150.59,227.939,-0.2434,-13.94,14,9.912,NAVIGATING: Moving to goal
2026-05-20T14:26:06.039509,1012.67,-150.54,227.934,-0.2434,-13.95,14,9.863,NAVIGATING: Moving to goal
2026-05-20T14:26:06.577010,1013.21,-150.471,227.924,-0.2435,-13.95,14,9.795,NAVIGATING: Moving to goal
2026-05-20T14:26:07.077036,1013.71,-150.408,227.916,-0.2435,-13.95,14,9.733,NAVIGATING: Moving to goal
2026-05-20T14:26:07.583978,1014.22,-150.327,227.904,-0.2435,-13.95,14,9.652,NAVIGATING: Moving to goal
2026-05-20T14:26:08.096068,1014.73,-150.252,227.894,-0.2435,-13.95,14,9.577,NAVIGATING: Moving to goal
2026-05-20T14:26:08.598159,1015.23,-150.164,227.879,-0.2435,-13.95,14,9.489,NAVIGATING: Moving to goal
2026-05-20T14:26:09.098454,1015.73,-150.087,227.867,-0.2434,-13.95,14,9.413,NAVIGATING: Moving to goal
2026-05-20T14:26:09.651778,1016.28,-149.996,227.852,-0.2434,-13.95,14,9.321,NAVIGATING: Moving to goal
2026-05-20T14:26:10.219137,1016.85,-149.904,227.837,-0.2444,-14.0,14,9.229,NAVIGATING: Moving to goal
2026-05-20T14:26:10.729839,1017.36,-149.801,227.817,-0.249,-14.27,14,9.125,NAVIGATING: Moving to goal
2026-05-20T14:26:11.230589,1017.86,-149.72,227.801,-0.2538,-14.54,14,9.043,NAVIGATING: Moving to goal
2026-05-20T14:26:11.740852,1018.37,-149.624,227.781,-0.2579,-14.78,14,8.946,NAVIGATING: Moving to goal
2026-05-20T14:26:12.256150,1018.89,-149.552,227.767,-0.261,-14.96,14,8.873,NAVIGATING: Moving to goal
2026-05-20T14:26:12.792569,1019.42,-149.448,227.744,-0.2641,-15.13,14,8.767,NAVIGATING: Moving to goal
2026-05-20T14:26:13.333520,1019.97,-149.354,227.725,-0.2666,-15.27,14,8.673,NAVIGATING: Moving to goal
2026-05-20T14:26:13.839705,1020.47,-149.255,227.703,-0.2684,-15.38,14,8.572,NAVIGATING: Moving to goal
2026-05-20T14:26:14.374719,1021.01,-149.163,227.684,-0.2699,-15.47,14,8.479,NAVIGATING: Moving to goal
2026-05-20T14:26:14.888388,1021.52,-149.068,227.663,-0.2711,-15.54,14,8.382,NAVIGATING: Moving to goal
2026-05-20T14:26:15.391040,1022.02,-148.981,227.644,-0.2721,-15.59,14,8.294,NAVIGATING: Moving to goal
2026-05-20T14:26:15.899651,1022.53,-148.887,227.623,-0.2729,-15.64,14,8.197,NAVIGATING: Moving to goal
2026-05-20T14:26:16.408003,1023.04,-148.792,227.603,-0.2737,-15.68,14,8.101,NAVIGATING: Moving to goal
2026-05-20T14:26:16.947047,1023.58,-148.698,227.581,-0.2742,-15.71,14,8.005,NAVIGATING: Moving to goal
2026-05-20T14:26:17.473645,1024.11,-148.594,227.558,-0.2747,-15.74,14,7.9,NAVIGATING: Moving to goal
2026-05-20T14:26:18.008483,1024.64,-148.484,227.531,-0.2753,-15.77,14,7.788,NAVIGATING: Moving to goal
2026-05-20T14:26:18.517115,1025.15,-148.392,227.508,-0.2758,-15.8,14,7.692,NAVIGATING: Moving to goal
2026-05-20T14:26:19.043300,1025.68,-148.302,227.483,-0.2763,-15.83,14,7.6,NAVIGATING: Moving to goal
2026-05-20T14:26:19.557186,1026.19,-148.198,227.454,-0.2769,-15.86,14,7.491,NAVIGATING: Moving to goal
2026-05-20T14:26:20.073617,1026.71,-148.1,227.425,-0.2775,-15.9,14,7.39,NAVIGATING: Moving to goal
2026-05-20T14:26:20.578087,1027.21,-148.002,227.395,-0.2779,-15.92,14,7.288,NAVIGATING: Moving to goal
2026-05-20T14:26:21.083629,1027.72,-147.92,227.37,-0.2783,-15.94,14,7.202,NAVIGATING: Moving to goal
2026-05-20T14:26:21.610934,1028.24,-147.814,227.339,-0.2786,-15.96,14,7.092,NAVIGATING: Moving to goal
2026-05-20T14:26:22.121518,1028.75,-147.728,227.313,-0.2788,-15.97,14,7.003,NAVIGATING: Moving to goal
2026-05-20T14:26:22.630442,1029.26,-147.646,227.289,-0.2789,-15.98,14,6.916,NAVIGATING: Moving to goal
2026-05-20T14:26:23.173068,1029.81,-147.567,227.266,-0.279,-15.99,14,6.835,NAVIGATING: Moving to goal
2026-05-20T14:26:23.674022,1030.31,-147.48,227.24,-0.2791,-15.99,14,6.744,NAVIGATING: Moving to goal
2026-05-20T14:26:24.190274,1030.82,-147.411,227.22,-0.2792,-15.99,14,6.672,NAVIGATING: Moving to goal
2026-05-20T14:26:24.752012,1031.38,-147.315,227.192,-0.2792,-16.0,14,6.573,NAVIGATING: Moving to goal
2026-05-20T14:26:25.254243,1031.89,-147.248,227.173,-0.2792,-16.0,14,6.503,NAVIGATING: Moving to goal
2026-05-20T14:26:25.761088,1032.39,-147.172,227.15,-0.2805,-16.07,14,6.424,NAVIGATING: Moving to goal
2026-05-20T14:26:26.314336,1032.95,-147.098,227.128,-0.2854,-16.35,14,6.347,NAVIGATING: Moving to goal
2026-05-20T14:26:26.869466,1033.5,-147.002,227.097,-0.2907,-16.66,14,6.247,NAVIGATING: Moving to goal
2026-05-20T14:26:27.401699,1034.03,-146.902,227.061,-0.2954,-16.92,14,6.14,NAVIGATING: Moving to goal
2026-05-20T14:26:27.922636,1034.55,-146.801,227.024,-0.2988,-17.12,14,6.032,NAVIGATING: Moving to goal
2026-05-20T14:26:28.427151,1035.06,-146.69,226.979,-0.3021,-17.31,14,5.912,NAVIGATING: Moving to goal
2026-05-20T14:26:28.943766,1035.58,-146.577,226.933,-0.3048,-17.47,14,5.791,NAVIGATING: Moving to goal
2026-05-20T14:26:29.458041,1036.09,-146.464,226.883,-0.3073,-17.61,14,5.668,NAVIGATING: Moving to goal
2026-05-20T14:26:29.989382,1036.62,-146.37,226.841,-0.3091,-17.71,14,5.565,NAVIGATING: Moving to goal
2026-05-20T14:26:30.558197,1037.19,-146.245,226.786,-0.3111,-17.82,14,5.429,NAVIGATING: Moving to goal
2026-05-20T14:26:31.066218,1037.7,-146.128,226.733,-0.3126,-17.91,14,5.3,NAVIGATING: Moving to goal
2026-05-20T14:26:31.602838,1038.24,-146.011,226.68,-0.3138,-17.98,14,5.172,NAVIGATING: Moving to goal
2026-05-20T14:26:32.121409,1038.75,-145.916,226.634,-0.3149,-18.04,14,5.068,NAVIGATING: Moving to goal
2026-05-20T14:26:32.634800,1039.27,-145.828,226.593,-0.3156,-18.08,14,4.971,NAVIGATING: Moving to goal
2026-05-20T14:26:33.154390,1039.79,-145.738,226.548,-0.3163,-18.12,14,4.87,NAVIGATING: Moving to goal
2026-05-20T14:26:33.662942,1040.3,-145.638,226.501,-0.3168,-18.15,14,4.761,NAVIGATING: Moving to goal
2026-05-20T14:26:34.164100,1040.8,-145.561,226.461,-0.3173,-18.18,14,4.675,NAVIGATING: Moving to goal
2026-05-20T14:26:34.682793,1041.32,-145.462,226.412,-0.3178,-18.21,14,4.565,NAVIGATING: Moving to goal
2026-05-20T14:26:35.201259,1041.83,-145.38,226.368,-0.3182,-18.23,14,4.473,NAVIGATING: Moving to goal
2026-05-20T14:26:35.704442,1042.34,-145.287,226.321,-0.3185,-18.25,14,4.37,NAVIGATING: Moving to goal
2026-05-20T14:26:36.240728,1042.87,-145.192,226.264,-0.3194,-18.3,14,4.261,NAVIGATING: Moving to goal
2026-05-20T14:26:36.754663,1043.39,-145.086,226.203,-0.3203,-18.35,14,4.142,NAVIGATING: Moving to goal
2026-05-20T14:26:37.257733,1043.89,-145.007,226.149,-0.3214,-18.42,14,4.049,NAVIGATING: Moving to goal
2026-05-20T14:26:37.812526,1044.44,-144.889,226.075,-0.3226,-18.48,14,3.915,NAVIGATING: Moving to goal
2026-05-20T14:26:38.389444,1045.02,-144.783,225.998,-0.3241,-18.57,14,3.791,NAVIGATING: Moving to goal
2026-05-20T14:26:38.899046,1045.53,-144.678,225.92,-0.3256,-18.66,14,3.667,NAVIGATING: Moving to goal
2026-05-20T14:26:39.414590,1046.05,-144.585,225.843,-0.3271,-18.74,14,3.557,NAVIGATING: Moving to goal
2026-05-20T14:26:39.927697,1046.56,-144.499,225.77,-0.3284,-18.82,14,3.455,NAVIGATING: Moving to goal
2026-05-20T14:26:40.435873,1047.07,-144.431,225.704,-0.3292,-18.86,14,3.373,NAVIGATING: Moving to goal
2026-05-20T14:26:40.940986,1047.57,-144.347,225.617,-0.3262,-18.69,14,3.272,NAVIGATING: Moving to goal
2026-05-20T14:26:41.469481,1048.1,-144.279,225.533,-0.3197,-18.32,14,3.187,NAVIGATING: Moving to goal
2026-05-20T14:26:41.984818,1048.62,-144.211,225.445,-0.31,-17.76,14,3.104,NAVIGATING: Moving to goal
2026-05-20T14:26:42.514233,1049.15,-144.138,225.346,-0.2967,-17.0,14,3.016,NAVIGATING: Moving to goal
2026-05-20T14:26:43.028551,1049.66,-144.067,225.243,-0.2806,-16.08,14,2.932,NAVIGATING: Moving to goal
2026-05-20T14:26:43.575758,1050.21,-143.989,225.133,-0.2613,-14.97,14,2.843,NAVIGATING: Moving to goal
2026-05-20T14:26:44.090348,1050.72,-143.925,225.034,-0.2425,-13.89,14,2.772,NAVIGATING: Moving to goal
2026-05-20T14:26:44.623882,1051.26,-143.842,224.926,-0.2201,-12.61,14,2.686,NAVIGATING: Moving to goal
2026-05-20T14:26:45.135794,1051.77,-143.774,224.821,-0.1963,-11.25,14,2.619,NAVIGATING: Moving to goal
2026-05-20T14:26:45.651701,1052.28,-143.701,224.723,-0.1688,-9.67,14,2.551,NAVIGATING: Moving to goal
2026-05-20T14:26:46.154063,1052.79,-143.655,224.639,-0.1407,-8.06,14,2.512,NAVIGATING: Moving to goal
2026-05-20T14:26:46.692815,1053.33,-143.602,224.552,-0.1064,-6.09,14,2.47,NAVIGATING: Moving to goal
2026-05-20T14:26:47.206364,1053.84,-143.597,224.482,-0.0729,-4.18,14,2.476,NAVIGATING: Moving to goal
2026-05-20T14:26:47.739591,1054.37,-143.595,224.42,-0.0387,-2.22,14,2.485,NAVIGATING: Moving to goal
2026-05-20T14:26:48.240383,1054.87,-143.642,224.36,0.0009,0.05,14,2.543,NAVIGATING: Moving to goal
2026-05-20T14:26:48.741203,1055.37,-143.678,224.311,0.0375,2.15,14,2.589,NAVIGATING: Moving to goal
2026-05-20T14:26:49.243682,1055.88,-143.753,224.263,0.0743,4.26,14,2.673,NAVIGATING: Moving to goal
2026-05-20T14:26:49.755129,1056.39,-143.805,224.225,0.1061,6.08,14,2.733,NAVIGATING: Moving to goal
2026-05-20T14:26:50.266131,1056.9,-143.88,224.188,0.1404,8.04,14,2.815,NAVIGATING: Moving to goal
2026-05-20T14:26:50.778242,1057.41,-143.932,224.159,0.1725,9.88,14,2.872,NAVIGATING: Moving to goal
2026-05-20T14:26:51.320316,1057.95,-143.997,224.139,0.2039,11.68,14,2.94,NAVIGATING: Moving to goal
2026-05-20T14:26:51.824860,1058.46,-144.038,224.127,0.23,13.18,14,2.983,NAVIGATING: Moving to goal
2026-05-20T14:26:52.371716,1059.0,-144.09,224.124,0.2535,14.52,14,3.034,NAVIGATING: Moving to goal
2026-05-20T14:26:52.882851,1059.52,-144.122,224.132,0.2724,15.61,14,3.062,NAVIGATING: Moving to goal
2026-05-20T14:26:53.394609,1060.03,-144.155,224.149,0.287,16.44,14,3.09,NAVIGATING: Moving to goal
2026-05-20T14:26:53.905945,1060.54,-144.173,224.18,0.3013,17.26,14,3.101,NAVIGATING: Moving to goal
2026-05-20T14:26:54.436394,1061.07,-144.197,224.223,0.3134,17.96,14,3.115,NAVIGATING: Moving to goal
2026-05-20T14:26:54.945551,1061.58,-144.213,224.279,0.3197,18.32,14,3.118,NAVIGATING: Moving to goal
2026-05-20T14:26:55.474112,1062.11,-144.233,224.349,0.3202,18.35,14,3.126,NAVIGATING: Moving to goal
2026-05-20T14:26:55.989431,1062.62,-144.257,224.437,0.3168,18.15,14,3.135,NAVIGATING: Moving to goal
2026-05-20T14:26:56.508104,1063.14,-144.287,224.533,0.311,17.82,14,3.152,NAVIGATING: Moving to goal
2026-05-20T14:26:57.063318,1063.7,-144.333,224.656,0.3024,17.32,14,3.186,NAVIGATING: Moving to goal
2026-05-20T14:26:57.635382,1064.27,-144.383,224.797,0.2883,16.52,14,3.228,NAVIGATING: Moving to goal
2026-05-20T14:26:58.135851,1064.77,-144.455,224.946,0.2694,15.44,14,3.3,NAVIGATING: Moving to goal
2026-05-20T14:26:58.640687,1065.27,-144.51,225.077,0.2472,14.16,14,3.359,NAVIGATING: Moving to goal
2026-05-20T14:26:59.155944,1065.79,-144.58,225.221,0.2208,12.65,14,3.44,NAVIGATING: Moving to goal
2026-05-20T14:26:59.670787,1066.3,-144.632,225.355,0.1912,10.96,14,3.506,NAVIGATING: Moving to goal
2026-05-20T14:27:00.173239,1066.81,-144.695,225.487,0.1605,9.2,14,3.588,NAVIGATING: Moving to goal
2026-05-20T14:27:00.709800,1067.34,-144.74,225.604,0.1298,7.44,14,3.653,NAVIGATING: Moving to goal
2026-05-20T14:27:01.234651,1067.87,-144.796,225.716,0.0989,5.67,14,3.731,NAVIGATING: Moving to goal
2026-05-20T14:27:01.737664,1068.37,-144.842,225.833,0.0632,3.62,14,3.803,NAVIGATING: Moving to goal
2026-05-20T14:27:02.241329,1068.87,-144.904,225.945,0.0268,1.53,14,3.892,NAVIGATING: Moving to goal
2026-05-20T14:27:02.760781,1069.39,-144.955,226.05,-0.0115,-0.66,14,3.97,NAVIGATING: Moving to goal
2026-05-20T14:27:03.266360,1069.9,-145.02,226.146,-0.0486,-2.79,14,4.061,NAVIGATING: Moving to goal
2026-05-20T14:27:03.788203,1070.42,-145.078,226.248,-0.0926,-5.31,14,4.148,NAVIGATING: Moving to goal
2026-05-20T14:27:04.332366,1070.96,-145.145,226.333,-0.1323,-7.58,14,4.24,NAVIGATING: Moving to goal
2026-05-20T14:27:04.849506,1071.48,-145.203,226.411,-0.1702,-9.75,14,4.321,NAVIGATING: Moving to goal
2026-05-20T14:27:05.396213,1072.03,-145.287,226.492,-0.2088,-11.96,14,4.429,NAVIGATING: Moving to goal
2026-05-20T14:27:05.955122,1072.59,-145.362,226.568,-0.246,-14.09,14,4.526,NAVIGATING: Moving to goal
2026-05-20T14:27:06.515809,1073.15,-145.438,226.63,-0.2771,-15.88,14,4.619,NAVIGATING: Moving to goal
2026-05-20T14:27:07.030526,1073.66,-145.522,226.695,-0.31,-17.76,14,4.722,NAVIGATING: Moving to goal
2026-05-20T14:27:07.545755,1074.18,-145.597,226.75,-0.3392,-19.43,14,4.812,NAVIGATING: Moving to goal
2026-05-20T14:27:08.059637,1074.69,-145.67,226.803,-0.3635,-20.83,14,4.9,NAVIGATING: Moving to goal
2026-05-20T14:27:08.561516,1075.19,-145.71,226.839,-0.3807,-21.81,14,4.951,NAVIGATING: Moving to goal
2026-05-20T14:27:09.137201,1075.77,-145.759,226.883,-0.399,-22.86,14,5.014,NAVIGATING: Moving to goal
2026-05-20T14:27:09.639819,1076.27,-145.789,226.917,-0.413,-23.66,14,5.054,NAVIGATING: Moving to goal
2026-05-20T14:27:10.151021,1076.78,-145.82,226.945,-0.4226,-24.21,14,5.094,NAVIGATING: Moving to goal
2026-05-20T14:27:10.665772,1077.3,-145.832,226.966,-0.4316,-24.73,14,5.113,NAVIGATING: Moving to goal
2026-05-20T14:27:11.199579,1077.83,-145.852,226.988,-0.439,-25.15,14,5.141,NAVIGATING: Moving to goal
2026-05-20T14:27:11.741846,1078.37,-145.853,227.0,-0.4455,-25.53,14,5.147,NAVIGATING: Moving to goal
2026-05-20T14:27:12.254722,1078.89,-145.864,227.014,-0.4508,-25.83,14,5.162,NAVIGATING: Moving to goal
2026-05-20T14:27:12.759743,1079.39,-145.855,227.016,-0.455,-26.07,14,5.155,NAVIGATING: Moving to goal
2026-05-20T14:27:13.313646,1079.95,-145.856,227.02,-0.4587,-26.28,14,5.157,NAVIGATING: Moving to goal
2026-05-20T14:27:13.819517,1080.45,-145.84,227.013,-0.4618,-26.46,14,5.14,NAVIGATING: Moving to goal
2026-05-20T14:27:14.336830,1080.97,-145.841,227.003,-0.4654,-26.67,14,5.137,NAVIGATING: Moving to goal
2026-05-20T14:27:14.859748,1081.49,-145.829,226.982,-0.4688,-26.86,14,5.117,NAVIGATING: Moving to goal
2026-05-20T14:27:15.373022,1082.01,-145.835,226.96,-0.4723,-27.06,14,5.114,NAVIGATING: Moving to goal
2026-05-20T14:27:15.893251,1082.53,-145.834,226.934,-0.4752,-27.23,14,5.102,NAVIGATING: Moving to goal
2026-05-20T14:27:16.398329,1083.03,-145.85,226.901,-0.4789,-27.44,14,5.104,NAVIGATING: Moving to goal
2026-05-20T14:27:16.911591,1083.54,-145.857,226.868,-0.481,-27.56,14,5.097,NAVIGATING: Moving to goal
2026-05-20T14:27:17.423016,1084.06,-145.864,226.839,-0.4789,-27.44,14,5.093,NAVIGATING: Moving to goal
2026-05-20T14:27:17.929815,1084.56,-145.859,226.809,-0.4725,-27.07,14,5.077,NAVIGATING: Moving to goal
2026-05-20T14:27:18.491560,1085.12,-145.859,226.781,-0.4606,-26.39,14,5.066,NAVIGATING: Moving to goal
2026-05-20T14:27:19.060813,1085.69,-145.852,226.751,-0.4446,-25.47,14,5.049,NAVIGATING: Moving to goal
2026-05-20T14:27:19.623719,1086.26,-145.835,226.717,-0.4298,-24.63,14,5.02,NAVIGATING: Moving to goal
2026-05-20T14:27:20.184080,1086.82,-145.819,226.684,-0.4195,-24.04,14,4.994,NAVIGATING: Moving to goal
2026-05-20T14:27:20.701890,1087.33,-145.783,226.64,-0.411,-23.55,14,4.944,NAVIGATING: Moving to goal
2026-05-20T14:27:21.213108,1087.85,-145.757,226.602,-0.405,-23.21,14,4.907,NAVIGATING: Moving to goal
2026-05-20T14:27:21.731964,1088.36,-145.713,226.556,-0.4001,-22.92,14,4.85,NAVIGATING: Moving to goal
2026-05-20T14:27:22.249668,1088.88,-145.679,226.514,-0.3962,-22.7,14,4.803,NAVIGATING: Moving to goal
2026-05-20T14:27:22.785811,1089.42,-145.626,226.464,-0.3929,-22.51,14,4.737,NAVIGATING: Moving to goal
2026-05-20T14:27:23.296395,1089.93,-145.578,226.415,-0.3901,-22.35,14,4.675,NAVIGATING: Moving to goal
2026-05-20T14:27:23.833163,1090.47,-145.513,226.359,-0.3878,-22.22,14,4.595,NAVIGATING: Moving to goal
2026-05-20T14:27:24.348937,1090.98,-145.463,226.312,-0.3861,-22.12,14,4.533,NAVIGATING: Moving to goal
2026-05-20T14:27:24.885075,1091.52,-145.397,226.258,-0.3844,-22.02,14,4.454,NAVIGATING: Moving to goal
2026-05-20T14:27:25.417174,1092.05,-145.348,226.214,-0.3829,-21.94,14,4.394,NAVIGATING: Moving to goal
2026-05-20T14:27:25.938877,1092.57,-145.289,226.168,-0.3781,-21.67,14,4.324,NAVIGATING: Moving to goal
2026-05-20T14:27:26.455193,1093.09,-145.244,226.133,-0.3702,-21.21,14,4.271,NAVIGATING: Moving to goal
2026-05-20T14:27:26.968378,1093.6,-145.19,226.094,-0.3579,-20.51,14,4.208,NAVIGATING: Moving to goal
2026-05-20T14:27:27.477528,1094.11,-145.15,226.065,-0.3484,-19.96,14,4.162,NAVIGATING: Moving to goal
2026-05-20T14:27:28.054396,1094.69,-145.088,226.025,-0.3387,-19.4,14,4.091,NAVIGATING: Moving to goal
2026-05-20T14:27:28.627042,1095.26,-145.011,225.979,-0.3308,-18.95,14,4.004,NAVIGATING: Moving to goal
2026-05-20T14:27:29.127793,1095.76,-144.936,225.934,-0.3248,-18.61,14,3.92,NAVIGATING: Moving to goal
2026-05-20T14:27:29.634557,1096.27,-144.85,225.889,-0.3203,-18.35,14,3.825,NAVIGATING: Moving to goal
2026-05-20T14:27:30.157015,1096.79,-144.765,225.844,-0.3165,-18.13,14,3.732,NAVIGATING: Moving to goal
2026-05-20T14:27:30.682604,1097.31,-144.664,225.794,-0.3133,-17.95,14,3.621,NAVIGATING: Moving to goal
2026-05-20T14:27:31.230672,1097.86,-144.561,225.743,-0.3104,-17.79,14,3.508,NAVIGATING: Moving to goal
2026-05-20T14:27:31.783601,1098.42,-144.434,225.685,-0.3079,-17.64,14,3.372,NAVIGATING: Moving to goal
2026-05-20T14:27:32.293090,1098.93,-144.326,225.635,-0.3058,-17.52,14,3.255,NAVIGATING: Moving to goal
2026-05-20T14:27:32.813247,1099.45,-144.208,225.583,-0.3006,-17.22,14,3.128,NAVIGATING: Moving to goal
2026-05-20T14:27:33.346174,1099.98,-144.101,225.537,-0.2911,-16.68,14,3.013,NAVIGATING: Moving to goal
2026-05-20T14:27:33.907921,1100.54,-143.979,225.487,-0.2765,-15.84,14,2.884,NAVIGATING: Moving to goal
2026-05-20T14:27:34.467707,1101.1,-143.866,225.442,-0.2601,-14.9,14,2.764,NAVIGATING: Moving to goal
2026-05-20T14:27:34.982773,1101.62,-143.772,225.405,-0.249,-14.26,14,2.665,NAVIGATING: Moving to goal
2026-05-20T14:27:35.483783,1102.12,-143.661,225.363,-0.2385,-13.67,14,2.548,NAVIGATING: Moving to goal
2026-05-20T14:27:35.995358,1102.63,-143.563,225.328,-0.2309,-13.23,14,2.445,NAVIGATING: Moving to goal
2026-05-20T14:27:36.503028,1103.14,-143.46,225.291,-0.2242,-12.85,14,2.338,NAVIGATING: Moving to goal
2026-05-20T14:27:37.012570,1103.64,-143.366,225.259,-0.2193,-12.57,14,2.24,NAVIGATING: Moving to goal
2026-05-20T14:27:37.589592,1104.22,-143.243,225.219,-0.2146,-12.3,14,2.112,NAVIGATING: Moving to goal
2026-05-20T14:27:38.139128,1104.77,-143.11,225.176,-0.2103,-12.05,14,1.973,GOAL_REACHED: Target reached successfully
2026-05-20T14:27:38.343537,1104.98,-143.057,225.16,-0.2084,-11.94,14,1.919,GOAL_REACHED: Target reached successfully
2026-05-20T14:27:40.346699,1106.98,-143.057,225.16,-0.2084,-11.94,15,30.797,GOAL_REACHED: Target reached successfully
2026-05-20T14:27:40.352447,1106.98,-142.622,225.035,-0.1805,-10.34,15,30.558,NAVIGATING: Moving to goal
2026-05-20T14:27:40.864936,1107.5,-142.418,224.982,-0.1582,-9.06,15,30.443,NAVIGATING: Moving to goal
2026-05-20T14:27:41.406009,1108.04,-142.32,224.959,-0.1275,-7.31,15,30.387,NAVIGATING: Moving to goal
2026-05-20T14:27:41.908271,1108.54,-142.245,224.944,-0.0865,-4.96,15,30.342,NAVIGATING: Moving to goal
2026-05-20T14:27:42.408613,1109.04,-142.198,224.936,-0.0403,-2.31,15,30.314,NAVIGATING: Moving to goal
2026-05-20T14:27:42.915765,1109.55,-142.159,224.931,0.0185,1.06,15,30.288,NAVIGATING: Moving to goal
2026-05-20T14:27:43.425959,1110.06,-142.143,224.933,0.0801,4.59,15,30.275,NAVIGATING: Moving to goal
2026-05-20T14:27:43.959105,1110.59,-142.134,224.939,0.1393,7.98,15,30.264,NAVIGATING: Moving to goal
2026-05-20T14:27:44.474682,1111.11,-142.135,224.953,0.2004,11.48,15,30.255,NAVIGATING: Moving to goal
2026-05-20T14:27:45.002018,1111.63,-142.136,224.971,0.2535,14.53,15,30.244,NAVIGATING: Moving to goal
2026-05-20T14:27:45.528934,1112.16,-142.133,224.998,0.3144,18.02,15,30.223,NAVIGATING: Moving to goal
2026-05-20T14:27:46.033812,1112.67,-142.134,225.036,0.3709,21.25,15,30.198,NAVIGATING: Moving to goal
2026-05-20T14:27:46.547022,1113.18,-142.127,225.083,0.425,24.35,15,30.161,NAVIGATING: Moving to goal
2026-05-20T14:27:47.069429,1113.7,-142.121,225.141,0.4699,26.92,15,30.117,NAVIGATING: Moving to goal
2026-05-20T14:27:47.587067,1114.22,-142.101,225.227,0.5224,29.93,15,30.044,NAVIGATING: Moving to goal
2026-05-20T14:27:48.090599,1114.72,-142.082,225.325,0.5659,32.42,15,29.963,NAVIGATING: Moving to goal
2026-05-20T14:27:48.607951,1115.24,-142.045,225.446,0.6083,34.85,15,29.855,NAVIGATING: Moving to goal
2026-05-20T14:27:49.135704,1115.77,-142.013,225.596,0.649,37.19,15,29.729,NAVIGATING: Moving to goal
2026-05-20T14:27:49.691441,1116.32,-141.964,225.787,0.6911,39.59,15,29.565,NAVIGATING: Moving to goal
2026-05-20T14:27:50.207511,1116.84,-141.933,225.998,0.7254,41.56,15,29.401,NAVIGATING: Moving to goal
2026-05-20T14:27:50.720163,1117.35,-141.895,226.202,0.7505,43.0,15,29.237,NAVIGATING: Moving to goal
2026-05-20T14:27:51.235240,1117.87,-141.88,226.45,0.7755,44.43,15,29.061,NAVIGATING: Moving to goal
2026-05-20T14:27:51.761578,1118.39,-141.859,226.707,0.7958,45.6,15,28.877,NAVIGATING: Moving to goal
2026-05-20T14:27:52.281430,1118.91,-141.868,226.994,0.8148,46.68,15,28.696,NAVIGATING: Moving to goal
2026-05-20T14:27:52.782755,1119.42,-141.875,227.283,0.8257,47.31,15,28.515,NAVIGATING: Moving to goal
2026-05-20T14:27:53.304164,1119.94,-141.912,227.597,0.8328,47.72,15,28.343,NAVIGATING: Moving to goal
2026-05-20T14:27:53.819502,1120.45,-141.942,227.924,0.8324,47.69,15,28.159,NAVIGATING: Moving to goal
2026-05-20T14:27:54.336594,1120.97,-141.986,228.241,0.8281,47.45,15,27.996,NAVIGATING: Moving to goal
2026-05-20T14:27:54.848945,1121.48,-142.028,228.55,0.8198,46.97,15,27.838,NAVIGATING: Moving to goal
2026-05-20T14:27:55.358584,1121.99,-142.087,228.878,0.8096,46.39,15,27.685,NAVIGATING: Moving to goal
2026-05-20T14:27:55.866973,1122.5,-142.13,229.162,0.7968,45.65,15,27.548,NAVIGATING: Moving to goal
2026-05-20T14:27:56.450439,1123.08,-142.201,229.534,0.7799,44.68,15,27.386,NAVIGATING: Moving to goal
2026-05-20T14:27:57.010113,1123.64,-142.286,229.93,0.7622,43.67,15,27.224,NAVIGATING: Moving to goal
2026-05-20T14:27:57.523541,1124.16,-142.375,230.329,0.7431,42.58,15,27.07,NAVIGATING: Moving to goal
2026-05-20T14:27:58.058662,1124.69,-142.477,230.74,0.7244,41.51,15,26.925,NAVIGATING: Moving to goal
2026-05-20T14:27:58.565187,1125.2,-142.55,231.081,0.7055,40.42,15,26.799,NAVIGATING: Moving to goal
2026-05-20T14:27:59.082426,1125.71,-142.643,231.459,0.6868,39.35,15,26.675,NAVIGATING: Moving to goal
2026-05-20T14:27:59.595966,1126.23,-142.722,231.841,0.6638,38.03,15,26.541,NAVIGATING: Moving to goal
2026-05-20T14:28:00.101296,1126.73,-142.809,232.23,0.6423,36.8,15,26.417,NAVIGATING: Moving to goal
2026-05-20T14:28:00.610825,1127.24,-142.876,232.616,0.6163,35.31,15,26.281,NAVIGATING: Moving to goal
2026-05-20T14:28:01.142553,1127.77,-142.951,233.002,0.5928,33.97,15,26.158,NAVIGATING: Moving to goal
2026-05-20T14:28:01.645447,1128.28,-143.003,233.39,0.5644,32.34,15,26.019,NAVIGATING: Moving to goal
2026-05-20T14:28:02.158860,1128.79,-143.059,233.782,0.5411,31.0,15,25.887,NAVIGATING: Moving to goal
2026-05-20T14:28:02.663321,1129.3,-143.083,234.117,0.5204,29.82,15,25.757,NAVIGATING: Moving to goal
2026-05-20T14:28:03.187832,1129.82,-143.102,234.482,0.5005,28.68,15,25.613,NAVIGATING: Moving to goal
2026-05-20T14:28:03.704797,1130.34,-143.091,234.829,0.481,27.56,15,25.454,NAVIGATING: Moving to goal
2026-05-20T14:28:04.209286,1130.84,-143.08,235.101,0.4681,26.82,15,25.33,NAVIGATING: Moving to goal
2026-05-20T14:28:04.715170,1131.35,-143.045,235.412,0.453,25.96,15,25.171,NAVIGATING: Moving to goal
2026-05-20T14:28:05.218976,1131.85,-143.013,235.707,0.4412,25.28,15,25.023,NAVIGATING: Moving to goal
2026-05-20T14:28:05.738309,1132.37,-142.961,235.986,0.4295,24.61,15,24.867,NAVIGATING: Moving to goal
2026-05-20T14:28:06.248860,1132.88,-142.925,236.245,0.421,24.12,15,24.733,NAVIGATING: Moving to goal
2026-05-20T14:28:06.794069,1133.43,-142.863,236.527,0.4111,23.56,15,24.57,NAVIGATING: Moving to goal
2026-05-20T14:28:07.304067,1133.94,-142.813,236.822,0.4034,23.11,15,24.416,NAVIGATING: Moving to goal
2026-05-20T14:28:07.805781,1134.44,-142.755,237.075,0.3964,22.71,15,24.272,NAVIGATING: Moving to goal
2026-05-20T14:28:08.335535,1134.97,-142.708,237.33,0.3911,22.41,15,24.139,NAVIGATING: Moving to goal
2026-05-20T14:28:08.845251,1135.48,-142.646,237.574,0.3854,22.08,15,23.998,NAVIGATING: Moving to goal
2026-05-20T14:28:09.355921,1135.99,-142.594,237.819,0.3811,21.84,15,23.868,NAVIGATING: Moving to goal
2026-05-20T14:28:09.902717,1136.54,-142.521,238.087,0.376,21.54,15,23.712,NAVIGATING: Moving to goal
2026-05-20T14:28:10.410845,1137.04,-142.462,238.335,0.3724,21.34,15,23.579,NAVIGATING: Moving to goal
2026-05-20T14:28:10.916144,1137.55,-142.395,238.575,0.3688,21.13,15,23.442,NAVIGATING: Moving to goal
2026-05-20T14:28:11.444172,1138.08,-142.339,238.801,0.3661,20.98,15,23.321,NAVIGATING: Moving to goal
2026-05-20T14:28:12.005748,1138.64,-142.269,239.066,0.3638,20.85,15,23.178,NAVIGATING: Moving to goal
2026-05-20T14:28:12.508872,1139.14,-142.2,239.308,0.3618,20.73,15,23.045,NAVIGATING: Moving to goal
2026-05-20T14:28:13.031302,1139.66,-142.136,239.543,0.3578,20.5,15,22.92,NAVIGATING: Moving to goal
2026-05-20T14:28:13.539580,1140.17,-142.067,239.773,0.3494,20.02,15,22.793,NAVIGATING: Moving to goal
2026-05-20T14:28:14.051302,1140.68,-142.01,239.99,0.3377,19.35,15,22.683,NAVIGATING: Moving to goal
2026-05-20T14:28:14.560473,1141.19,-141.948,240.179,0.3235,18.53,15,22.577,NAVIGATING: Moving to goal
2026-05-20T14:28:15.125705,1141.76,-141.876,240.414,0.3045,17.45,15,22.451,NAVIGATING: Moving to goal
2026-05-20T14:28:15.683667,1142.32,-141.795,240.635,0.2879,16.5,15,22.322,NAVIGATING: Moving to goal
2026-05-20T14:28:16.264308,1142.9,-141.724,240.857,0.2744,15.72,15,22.204,NAVIGATING: Moving to goal
2026-05-20T14:28:16.774232,1143.41,-141.636,241.063,0.2626,15.04,15,22.075,NAVIGATING: Moving to goal
2026-05-20T14:28:17.313511,1143.95,-141.566,241.257,0.2535,14.52,15,21.967,NAVIGATING: Moving to goal
2026-05-20T14:28:17.826059,1144.46,-141.484,241.444,0.2452,14.05,15,21.85,NAVIGATING: Moving to goal
2026-05-20T14:28:18.363669,1145.0,-141.416,241.614,0.2387,13.68,15,21.751,NAVIGATING: Moving to goal
2026-05-20T14:28:18.876122,1145.51,-141.332,241.785,0.2323,13.31,15,21.638,NAVIGATING: Moving to goal
2026-05-20T14:28:19.389770,1146.02,-141.261,241.949,0.2271,13.01,15,21.539,NAVIGATING: Moving to goal
2026-05-20T14:28:19.900157,1146.53,-141.17,242.125,0.2222,12.73,15,21.42,NAVIGATING: Moving to goal
2026-05-20T14:28:20.410571,1147.04,-141.093,242.287,0.219,12.55,15,21.319,NAVIGATING: Moving to goal
2026-05-20T14:28:20.914324,1147.55,-141.002,242.459,0.2159,12.37,15,21.203,NAVIGATING: Moving to goal
2026-05-20T14:28:21.419847,1148.05,-140.923,242.621,0.2138,12.25,15,21.1,NAVIGATING: Moving to goal
2026-05-20T14:28:21.937273,1148.57,-140.828,242.793,0.2117,12.13,15,20.983,NAVIGATING: Moving to goal
2026-05-20T14:28:22.464043,1149.1,-140.747,242.951,0.2103,12.05,15,20.882,NAVIGATING: Moving to goal
2026-05-20T14:28:23.032979,1149.67,-140.655,243.12,0.2048,11.73,15,20.769,NAVIGATING: Moving to goal
2026-05-20T14:28:23.541840,1150.17,-140.565,243.267,0.194,11.12,15,20.663,NAVIGATING: Moving to goal
2026-05-20T14:28:24.053326,1150.69,-140.482,243.402,0.1807,10.36,15,20.565,NAVIGATING: Moving to goal
2026-05-20T14:28:24.562007,1151.19,-140.401,243.513,0.1702,9.75,15,20.473,NAVIGATING: Moving to goal
2026-05-20T14:28:25.066245,1151.7,-140.321,243.625,0.1604,9.19,15,20.383,NAVIGATING: Moving to goal
2026-05-20T14:28:25.612004,1152.24,-140.232,243.731,0.1518,8.7,15,20.283,NAVIGATING: Moving to goal
2026-05-20T14:28:26.163294,1152.8,-140.134,243.848,0.143,8.19,15,20.175,NAVIGATING: Moving to goal
2026-05-20T14:28:26.677553,1153.31,-140.032,243.948,0.1359,7.79,15,20.065,NAVIGATING: Moving to goal
2026-05-20T14:28:27.211098,1153.84,-139.944,244.041,0.1298,7.44,15,19.97,NAVIGATING: Moving to goal
2026-05-20T14:28:27.722858,1154.36,-139.846,244.122,0.1247,7.15,15,19.866,NAVIGATING: Moving to goal
2026-05-20T14:28:28.235668,1154.87,-139.757,244.2,0.1201,6.88,15,19.772,NAVIGATING: Moving to goal
2026-05-20T14:28:28.769125,1155.4,-139.652,244.279,0.116,6.65,15,19.661,NAVIGATING: Moving to goal
2026-05-20T14:28:29.271835,1155.9,-139.567,244.36,0.1135,6.5,15,19.571,NAVIGATING: Moving to goal
2026-05-20T14:28:29.778246,1156.41,-139.473,244.438,0.1113,6.38,15,19.472,NAVIGATING: Moving to goal
2026-05-20T14:28:30.279739,1156.91,-139.396,244.514,0.1098,6.29,15,19.391,NAVIGATING: Moving to goal
2026-05-20T14:28:30.810325,1157.44,-139.29,244.604,0.108,6.19,15,19.281,NAVIGATING: Moving to goal
2026-05-20T14:28:31.356573,1157.99,-139.198,244.697,0.1067,6.12,15,19.184,NAVIGATING: Moving to goal
2026-05-20T14:28:31.876293,1158.51,-139.104,244.779,0.1052,6.03,15,19.086,NAVIGATING: Moving to goal
2026-05-20T14:28:32.416826,1159.05,-139.019,244.851,0.1035,5.93,15,18.998,NAVIGATING: Moving to goal
2026-05-20T14:28:32.931522,1159.56,-138.925,244.922,0.1016,5.82,15,18.901,NAVIGATING: Moving to goal
2026-05-20T14:28:33.443852,1160.08,-138.853,244.978,0.0999,5.72,15,18.827,NAVIGATING: Moving to goal
2026-05-20T14:28:34.011196,1160.64,-138.773,245.048,0.0981,5.62,15,18.746,NAVIGATING: Moving to goal
2026-05-20T14:28:34.522622,1161.15,-138.706,245.112,0.0967,5.54,15,18.677,NAVIGATING: Moving to goal
2026-05-20T14:28:35.029464,1161.66,-138.659,245.177,0.0959,5.49,15,18.628,NAVIGATING: Moving to goal
2026-05-20T14:28:35.568052,1162.2,-138.612,245.24,0.0953,5.46,15,18.58,NAVIGATING: Moving to goal
2026-05-20T14:28:36.076882,1162.71,-138.591,245.302,0.0951,5.45,15,18.557,NAVIGATING: Moving to goal
2026-05-20T14:28:36.603107,1163.24,-138.562,245.365,0.0949,5.44,15,18.528,NAVIGATING: Moving to goal
2026-05-20T14:28:37.115494,1163.75,-138.555,245.434,0.0933,5.35,15,18.52,NAVIGATING: Moving to goal
2026-05-20T14:28:37.652693,1164.29,-138.54,245.5,0.0866,4.96,15,18.504,NAVIGATING: Moving to goal
2026-05-20T14:28:38.155803,1164.79,-138.552,245.563,0.0778,4.46,15,18.516,NAVIGATING: Moving to goal
2026-05-20T14:28:38.665632,1165.3,-138.553,245.621,0.0703,4.03,15,18.516,NAVIGATING: Moving to goal
2026-05-20T14:28:39.176730,1165.81,-138.581,245.688,0.0636,3.64,15,18.545,NAVIGATING: Moving to goal
2026-05-20T14:28:39.678416,1166.31,-138.588,245.749,0.0582,3.33,15,18.552,NAVIGATING: Moving to goal
2026-05-20T14:28:40.215045,1166.85,-138.61,245.809,0.0529,3.03,15,18.575,NAVIGATING: Moving to goal
2026-05-20T14:28:40.723869,1167.36,-138.606,245.862,0.0485,2.78,15,18.571,NAVIGATING: Moving to goal
2026-05-20T14:28:41.238414,1167.87,-138.615,245.91,0.0446,2.55,15,18.581,NAVIGATING: Moving to goal
2026-05-20T14:28:41.778186,1168.41,-138.602,245.953,0.0412,2.36,15,18.569,NAVIGATING: Moving to goal
2026-05-20T14:28:42.345645,1168.98,-138.605,245.999,0.0376,2.16,15,18.572,NAVIGATING: Moving to goal
2026-05-20T14:28:42.908188,1169.54,-138.592,246.042,0.0346,1.98,15,18.56,NAVIGATING: Moving to goal
2026-05-20T14:28:43.464411,1170.1,-138.605,246.085,0.0321,1.84,15,18.574,NAVIGATING: Moving to goal
2026-05-20T14:28:43.967427,1170.6,-138.621,246.124,0.0301,1.73,15,18.591,NAVIGATING: Moving to goal
2026-05-20T14:28:44.471388,1171.1,-138.644,246.158,0.0286,1.64,15,18.616,NAVIGATING: Moving to goal
2026-05-20T14:28:44.998528,1171.63,-138.679,246.196,0.0271,1.55,15,18.651,NAVIGATING: Moving to goal
2026-05-20T14:28:45.498652,1172.13,-138.714,246.229,0.0259,1.48,15,18.687,NAVIGATING: Moving to goal
2026-05-20T14:28:46.015324,1172.65,-138.76,246.261,0.0248,1.42,15,18.734,NAVIGATING: Moving to goal
2026-05-20T14:28:46.521857,1173.15,-138.803,246.292,0.0239,1.37,15,18.778,NAVIGATING: Moving to goal
2026-05-20T14:28:47.035657,1173.67,-138.855,246.322,0.0231,1.32,15,18.831,NAVIGATING: Moving to goal
2026-05-20T14:28:47.571004,1174.2,-138.906,246.355,0.0222,1.27,15,18.884,NAVIGATING: Moving to goal
2026-05-20T14:28:48.084480,1174.72,-138.972,246.385,0.0215,1.23,15,18.951,NAVIGATING: Moving to goal
2026-05-20T14:28:48.586389,1175.22,-139.021,246.414,0.0208,1.19,15,19.002,NAVIGATING: Moving to goal
2026-05-20T14:28:49.108232,1175.74,-139.07,246.44,0.0201,1.15,15,19.051,NAVIGATING: Moving to goal
2026-05-20T14:28:49.638040,1176.27,-139.097,246.467,0.0193,1.11,15,19.08,NAVIGATING: Moving to goal
2026-05-20T14:28:50.144577,1176.78,-139.135,246.491,0.0185,1.06,15,19.119,NAVIGATING: Moving to goal
2026-05-20T14:28:50.661418,1177.29,-139.148,246.514,0.0178,1.02,15,19.133,NAVIGATING: Moving to goal
2026-05-20T14:28:51.221606,1177.85,-139.169,246.534,0.0171,0.98,15,19.155,NAVIGATING: Moving to goal
2026-05-20T14:28:51.729657,1178.36,-139.173,246.556,0.0164,0.94,15,19.159,NAVIGATING: Moving to goal
2026-05-20T14:28:52.246419,1178.88,-139.204,246.578,0.0161,0.92,15,19.192,NAVIGATING: Moving to goal
2026-05-20T14:28:52.761295,1179.39,-139.223,246.602,0.0159,0.91,15,19.212,NAVIGATING: Moving to goal
2026-05-20T14:28:53.266992,1179.9,-139.264,246.625,0.016,0.91,15,19.254,NAVIGATING: Moving to goal
2026-05-20T14:28:53.798553,1180.43,-139.288,246.651,0.016,0.92,15,19.279,NAVIGATING: Moving to goal
2026-05-20T14:28:54.322646,1180.95,-139.344,246.68,0.0162,0.93,15,19.336,NAVIGATING: Moving to goal
2026-05-20T14:28:54.833265,1181.47,-139.392,246.709,0.0165,0.95,15,19.386,NAVIGATING: Moving to goal
2026-05-20T14:28:55.336294,1181.97,-139.458,246.739,0.0169,0.97,15,19.453,NAVIGATING: Moving to goal
2026-05-20T14:28:55.838758,1182.47,-139.502,246.766,0.0171,0.98,15,19.499,NAVIGATING: Moving to goal
2026-05-20T14:28:56.368713,1183.0,-139.572,246.797,0.0175,1.0,15,19.571,NAVIGATING: Moving to goal
2026-05-20T14:28:56.887775,1183.52,-139.623,246.827,0.0177,1.01,15,19.623,NAVIGATING: Moving to goal
2026-05-20T14:28:57.433495,1184.07,-139.674,246.857,0.0177,1.01,15,19.676,NAVIGATING: Moving to goal
2026-05-20T14:28:57.945645,1184.58,-139.709,246.883,0.0171,0.98,15,19.713,NAVIGATING: Moving to goal
2026-05-20T14:28:58.488111,1185.12,-139.753,246.909,0.0129,0.74,15,19.758,NAVIGATING: Moving to goal
2026-05-20T14:28:59.051884,1185.68,-139.795,246.935,0.0079,0.45,15,19.802,NAVIGATING: Moving to goal
2026-05-20T14:28:59.594219,1186.23,-139.828,246.96,0.0037,0.21,15,19.837,NAVIGATING: Moving to goal
2026-05-20T14:29:00.132503,1186.76,-139.888,246.986,0.0003,0.02,15,19.899,NAVIGATING: Moving to goal
2026-05-20T14:29:00.674038,1187.31,-139.931,247.008,-0.002,-0.11,15,19.943,NAVIGATING: Moving to goal
2026-05-20T14:29:01.189102,1187.82,-140.002,247.033,-0.004,-0.23,15,20.016,NAVIGATING: Moving to goal
2026-05-20T14:29:01.694109,1188.33,-140.046,247.056,-0.0058,-0.33,15,20.062,NAVIGATING: Moving to goal
2026-05-20T14:29:02.220993,1188.85,-140.121,247.079,-0.007,-0.4,15,20.138,NAVIGATING: Moving to goal
2026-05-20T14:29:02.731186,1189.36,-140.175,247.101,-0.0082,-0.47,15,20.194,NAVIGATING: Moving to goal
2026-05-20T14:29:03.248943,1189.88,-140.257,247.124,-0.009,-0.52,15,20.277,NAVIGATING: Moving to goal
2026-05-20T14:29:03.790927,1190.42,-140.323,247.148,-0.0099,-0.57,15,20.344,NAVIGATING: Moving to goal
2026-05-20T14:29:04.338768,1190.97,-140.423,247.173,-0.0105,-0.6,15,20.445,NAVIGATING: Moving to goal
2026-05-20T14:29:04.854205,1191.49,-140.498,247.195,-0.0111,-0.63,15,20.523,NAVIGATING: Moving to goal
2026-05-20T14:29:05.400625,1192.03,-140.598,247.219,-0.0115,-0.66,15,20.624,NAVIGATING: Moving to goal
2026-05-20T14:29:05.907182,1192.54,-140.666,247.241,-0.0118,-0.68,15,20.693,NAVIGATING: Moving to goal
2026-05-20T14:29:06.439672,1193.07,-140.737,247.265,-0.012,-0.69,15,20.765,NAVIGATING: Moving to goal
2026-05-20T14:29:06.949367,1193.58,-140.786,247.286,-0.0121,-0.69,15,20.817,NAVIGATING: Moving to goal
2026-05-20T14:29:07.492087,1194.12,-140.839,247.311,-0.0122,-0.7,15,20.872,NAVIGATING: Moving to goal
2026-05-20T14:29:08.012588,1194.64,-140.882,247.336,-0.0122,-0.7,15,20.916,NAVIGATING: Moving to goal
2026-05-20T14:29:08.539684,1195.17,-140.909,247.359,-0.0122,-0.7,15,20.945,NAVIGATING: Moving to goal
2026-05-20T14:29:09.040508,1195.67,-140.957,247.381,-0.0123,-0.7,15,20.994,NAVIGATING: Moving to goal
2026-05-20T14:29:09.573885,1196.21,-141.006,247.405,-0.0124,-0.71,15,21.046,NAVIGATING: Moving to goal
2026-05-20T14:29:10.109125,1196.74,-141.064,247.425,-0.0126,-0.72,15,21.105,NAVIGATING: Moving to goal
2026-05-20T14:29:10.634048,1197.27,-141.129,247.447,-0.0128,-0.74,15,21.172,NAVIGATING: Moving to goal
2026-05-20T14:29:11.151920,1197.78,-141.215,247.467,-0.0131,-0.75,15,21.259,NAVIGATING: Moving to goal
2026-05-20T14:29:11.697188,1198.33,-141.269,247.486,-0.0133,-0.76,15,21.314,NAVIGATING: Moving to goal
2026-05-20T14:29:12.200964,1198.83,-141.34,247.508,-0.0134,-0.77,15,21.387,NAVIGATING: Moving to goal
2026-05-20T14:29:12.701057,1199.33,-141.377,247.526,-0.0134,-0.77,15,21.426,NAVIGATING: Moving to goal
2026-05-20T14:29:13.257582,1199.89,-141.442,247.55,-0.0133,-0.76,15,21.493,NAVIGATING: Moving to goal
2026-05-20T14:29:13.823033,1200.46,-141.477,247.574,-0.0133,-0.76,15,21.53,NAVIGATING: Moving to goal
2026-05-20T14:29:14.374943,1201.01,-141.533,247.602,-0.013,-0.75,15,21.588,NAVIGATING: Moving to goal
2026-05-20T14:29:14.880362,1201.51,-141.566,247.626,-0.0129,-0.74,15,21.623,NAVIGATING: Moving to goal
2026-05-20T14:29:15.417878,1202.05,-141.605,247.652,-0.0127,-0.73,15,21.665,NAVIGATING: Moving to goal
2026-05-20T14:29:15.919259,1202.55,-141.632,247.675,-0.0147,-0.84,15,21.693,NAVIGATING: Moving to goal
2026-05-20T14:29:16.457961,1203.09,-141.668,247.7,-0.02,-1.15,15,21.732,NAVIGATING: Moving to goal
2026-05-20T14:29:16.965258,1203.6,-141.704,247.721,-0.0252,-1.44,15,21.77,NAVIGATING: Moving to goal
2026-05-20T14:29:17.475108,1204.11,-141.754,247.744,-0.0301,-1.72,15,21.822,NAVIGATING: Moving to goal
2026-05-20T14:29:17.977589,1204.61,-141.802,247.763,-0.0337,-1.93,15,21.87,NAVIGATING: Moving to goal
2026-05-20T14:29:18.515009,1205.15,-141.861,247.782,-0.0371,-2.12,15,21.932,NAVIGATING: Moving to goal
2026-05-20T14:29:19.030869,1205.66,-141.938,247.802,-0.04,-2.29,15,22.01,NAVIGATING: Moving to goal
2026-05-20T14:29:19.534278,1206.17,-141.992,247.816,-0.0419,-2.4,15,22.065,NAVIGATING: Moving to goal
2026-05-20T14:29:20.088252,1206.72,-142.07,247.834,-0.044,-2.52,15,22.145,NAVIGATING: Moving to goal
2026-05-20T14:29:20.591124,1207.22,-142.142,247.852,-0.0457,-2.62,15,22.218,NAVIGATING: Moving to goal
2026-05-20T14:29:21.099071,1207.73,-142.223,247.868,-0.0469,-2.69,15,22.301,NAVIGATING: Moving to goal
2026-05-20T14:29:21.608557,1208.24,-142.286,247.883,-0.0481,-2.75,15,22.364,NAVIGATING: Moving to goal
2026-05-20T14:29:22.111848,1208.74,-142.362,247.897,-0.049,-2.81,15,22.442,NAVIGATING: Moving to goal
2026-05-20T14:29:22.614492,1209.25,-142.435,247.912,-0.0498,-2.85,15,22.515,NAVIGATING: Moving to goal
2026-05-20T14:29:23.129610,1209.76,-142.522,247.928,-0.0505,-2.89,15,22.604,NAVIGATING: Moving to goal
2026-05-20T14:29:23.666626,1210.3,-142.581,247.941,-0.0511,-2.93,15,22.663,NAVIGATING: Moving to goal
2026-05-20T14:29:24.184575,1210.82,-142.667,247.956,-0.0517,-2.96,15,22.751,NAVIGATING: Moving to goal
2026-05-20T14:29:24.712834,1211.35,-142.73,247.968,-0.0522,-2.99,15,22.815,NAVIGATING: Moving to goal
2026-05-20T14:29:25.240622,1211.87,-142.822,247.983,-0.0526,-3.01,15,22.908,NAVIGATING: Moving to goal
2026-05-20T14:29:25.748690,1212.38,-142.889,247.996,-0.053,-3.03,15,22.975,NAVIGATING: Moving to goal
2026-05-20T14:29:26.255672,1212.89,-142.982,248.009,-0.0533,-3.05,15,23.069,NAVIGATING: Moving to goal
2026-05-20T14:29:26.760809,1213.39,-143.052,248.019,-0.0536,-3.07,15,23.14,NAVIGATING: Moving to goal
2026-05-20T14:29:27.277643,1213.91,-143.159,248.032,-0.054,-3.09,15,23.248,NAVIGATING: Moving to goal
2026-05-20T14:29:27.803416,1214.44,-143.247,248.044,-0.0543,-3.11,15,23.337,NAVIGATING: Moving to goal
2026-05-20T14:29:28.311543,1214.94,-143.354,248.056,-0.0546,-3.13,15,23.445,NAVIGATING: Moving to goal
2026-05-20T14:29:28.818866,1215.45,-143.44,248.067,-0.0547,-3.13,15,23.531,NAVIGATING: Moving to goal
2026-05-20T14:29:29.379030,1216.01,-143.539,248.081,-0.0546,-3.13,15,23.631,NAVIGATING: Moving to goal
2026-05-20T14:29:29.895029,1216.53,-143.647,248.099,-0.0542,-3.11,15,23.74,NAVIGATING: Moving to goal
2026-05-20T14:29:30.399579,1217.03,-143.75,248.118,-0.0538,-3.08,15,23.845,NAVIGATING: Moving to goal
2026-05-20T14:29:30.912820,1217.55,-143.845,248.137,-0.0534,-3.06,15,23.942,NAVIGATING: Moving to goal
2026-05-20T14:29:31.437528,1218.07,-143.952,248.159,-0.0528,-3.02,15,24.05,NAVIGATING: Moving to goal
2026-05-20T14:29:31.995328,1218.63,-144.083,248.186,-0.0522,-2.99,15,24.183,NAVIGATING: Moving to goal
2026-05-20T14:29:32.547281,1219.18,-144.214,248.214,-0.0516,-2.96,15,24.316,NAVIGATING: Moving to goal
2026-05-20T14:29:33.059237,1219.69,-144.344,248.242,-0.0511,-2.93,15,24.449,NAVIGATING: Moving to goal
2026-05-20T14:29:33.600296,1220.23,-144.466,248.27,-0.0506,-2.9,15,24.573,NAVIGATING: Moving to goal
2026-05-20T14:29:34.104870,1220.74,-144.607,248.299,-0.05,-2.86,15,24.716,NAVIGATING: Moving to goal
2026-05-20T14:29:34.616079,1221.25,-144.726,248.327,-0.0495,-2.84,15,24.838,NAVIGATING: Moving to goal
2026-05-20T14:29:35.137038,1221.77,-144.865,248.356,-0.0493,-2.82,15,24.979,NAVIGATING: Moving to goal
2026-05-20T14:29:35.670892,1222.3,-144.983,248.382,-0.0492,-2.82,15,25.1,NAVIGATING: Moving to goal
2026-05-20T14:29:36.177811,1222.81,-145.125,248.409,-0.0493,-2.82,15,25.243,NAVIGATING: Moving to goal
2026-05-20T14:29:36.712524,1223.34,-145.232,248.433,-0.0495,-2.83,15,25.353,NAVIGATING: Moving to goal
2026-05-20T14:29:37.218348,1223.85,-145.365,248.457,-0.0497,-2.85,15,25.487,NAVIGATING: Moving to goal
2026-05-20T14:29:37.738811,1224.37,-145.463,248.479,-0.0498,-2.85,15,25.587,NAVIGATING: Moving to goal
2026-05-20T14:29:38.258161,1224.89,-145.596,248.513,-0.0488,-2.8,15,25.723,NAVIGATING: Moving to goal
2026-05-20T14:29:38.837802,1225.47,-145.722,248.554,-0.0477,-2.73,15,25.853,NAVIGATING: Moving to goal
2026-05-20T14:29:39.353208,1225.99,-145.867,248.604,-0.0459,-2.63,15,26.002,NAVIGATING: Moving to goal
2026-05-20T14:29:39.853513,1226.49,-145.993,248.653,-0.0442,-2.54,15,26.133,NAVIGATING: Moving to goal
2026-05-20T14:29:40.365840,1227.0,-146.136,248.71,-0.0422,-2.42,15,26.282,NAVIGATING: Moving to goal
2026-05-20T14:29:40.867952,1227.5,-146.245,248.761,-0.0406,-2.33,15,26.396,NAVIGATING: Moving to goal
2026-05-20T14:29:41.424087,1228.06,-146.398,248.831,-0.0385,-2.2,15,26.557,NAVIGATING: Moving to goal
2026-05-20T14:29:41.931837,1228.56,-146.551,248.904,-0.0395,-2.26,15,26.718,NAVIGATING: Moving to goal
2026-05-20T14:29:42.470267,1229.1,-146.7,248.978,-0.0458,-2.63,15,26.874,NAVIGATING: Moving to goal
2026-05-20T14:29:42.972528,1229.6,-146.808,249.037,-0.0538,-3.08,15,26.989,NAVIGATING: Moving to goal
2026-05-20T14:29:43.518792,1230.15,-146.924,249.106,-0.0626,-3.59,15,27.113,NAVIGATING: Moving to goal
2026-05-20T14:29:44.030555,1230.66,-147.023,249.166,-0.0693,-3.97,15,27.219,NAVIGATING: Moving to goal
2026-05-20T14:29:44.546365,1231.18,-147.098,249.22,-0.0749,-4.29,15,27.3,NAVIGATING: Moving to goal
2026-05-20T14:29:45.059398,1231.69,-147.177,249.273,-0.0798,-4.57,15,27.386,NAVIGATING: Moving to goal
2026-05-20T14:29:45.577392,1232.21,-147.238,249.321,-0.0838,-4.8,15,27.453,NAVIGATING: Moving to goal
2026-05-20T14:29:46.078354,1232.71,-147.325,249.372,-0.0864,-4.95,15,27.545,NAVIGATING: Moving to goal
2026-05-20T14:29:46.618179,1233.25,-147.413,249.432,-0.0889,-5.1,15,27.641,NAVIGATING: Moving to goal
2026-05-20T14:29:47.178872,1233.81,-147.543,249.503,-0.0905,-5.18,15,27.78,NAVIGATING: Moving to goal
2026-05-20T14:29:47.706751,1234.34,-147.638,249.561,-0.0916,-5.25,15,27.882,NAVIGATING: Moving to goal
2026-05-20T14:29:48.212937,1234.85,-147.783,249.635,-0.0922,-5.28,15,28.036,NAVIGATING: Moving to goal
2026-05-20T14:29:48.728111,1235.36,-147.878,249.693,-0.0929,-5.32,15,28.138,NAVIGATING: Moving to goal
2026-05-20T14:29:49.236639,1235.87,-147.987,249.749,-0.0937,-5.37,15,28.254,NAVIGATING: Moving to goal
2026-05-20T14:29:49.751544,1236.38,-148.075,249.801,-0.0947,-5.42,15,28.349,NAVIGATING: Moving to goal
2026-05-20T14:29:50.325104,1236.96,-148.197,249.861,-0.0958,-5.49,15,28.479,NAVIGATING: Moving to goal
2026-05-20T14:29:50.890844,1237.52,-148.295,249.916,-0.0971,-5.56,15,28.584,NAVIGATING: Moving to goal
2026-05-20T14:29:51.440588,1238.07,-148.408,249.972,-0.0984,-5.64,15,28.704,NAVIGATING: Moving to goal
2026-05-20T14:29:51.949315,1238.58,-148.502,250.019,-0.0995,-5.7,15,28.803,NAVIGATING: Moving to goal
2026-05-20T14:29:52.466969,1239.1,-148.587,250.061,-0.1006,-5.76,15,28.894,NAVIGATING: Moving to goal
2026-05-20T14:29:52.988655,1239.62,-148.671,250.101,-0.1016,-5.82,15,28.983,NAVIGATING: Moving to goal
2026-05-20T14:29:53.506577,1240.14,-148.751,250.141,-0.1025,-5.87,15,29.068,NAVIGATING: Moving to goal
2026-05-20T14:29:54.016864,1240.65,-148.828,250.177,-0.1034,-5.92,15,29.15,NAVIGATING: Moving to goal
2026-05-20T14:29:54.565355,1241.2,-148.906,250.215,-0.1043,-5.98,15,29.234,NAVIGATING: Moving to goal
2026-05-20T14:29:55.079003,1241.71,-148.999,250.258,-0.1046,-5.99,15,29.331,NAVIGATING: Moving to goal
2026-05-20T14:29:55.581230,1242.21,-149.071,250.296,-0.1046,-5.99,15,29.409,NAVIGATING: Moving to goal
2026-05-20T14:29:56.121881,1242.75,-149.183,250.348,-0.1042,-5.97,15,29.527,NAVIGATING: Moving to goal
2026-05-20T14:29:56.664796,1243.3,-149.286,250.403,-0.1037,-5.94,15,29.639,NAVIGATING: Moving to goal
2026-05-20T14:29:57.204281,1243.84,-149.404,250.457,-0.103,-5.9,15,29.764,NAVIGATING: Moving to goal
2026-05-20T14:29:57.761656,1244.39,-149.515,250.517,-0.1024,-5.87,15,29.883,NAVIGATING: Moving to goal
2026-05-20T14:29:58.269604,1244.9,-149.63,250.574,-0.1021,-5.85,15,30.006,NAVIGATING: Moving to goal
2026-05-20T14:29:58.769756,1245.4,-149.705,250.619,-0.1021,-5.85,15,30.087,NAVIGATING: Moving to goal
2026-05-20T14:29:59.317539,1245.95,-149.798,250.669,-0.1021,-5.85,15,30.188,NAVIGATING: Moving to goal
2026-05-20T14:29:59.834230,1246.47,-149.868,250.715,-0.1024,-5.87,15,30.264,NAVIGATING: Moving to goal
2026-05-20T14:30:00.338537,1246.97,-149.934,250.752,-0.1026,-5.88,15,30.335,NAVIGATING: Moving to goal
2026-05-20T14:30:00.846431,1247.48,-149.993,250.796,-0.1031,-5.91,15,30.4,NAVIGATING: Moving to goal
2026-05-20T14:30:01.389034,1248.02,-150.059,250.838,-0.1035,-5.93,15,30.473,NAVIGATING: Moving to goal
2026-05-20T14:30:01.892247,1248.52,-150.106,250.874,-0.104,-5.96,15,30.525,NAVIGATING: Moving to goal
2026-05-20T14:30:02.447039,1249.08,-150.163,250.913,-0.1044,-5.98,15,30.588,NAVIGATING: Moving to goal
2026-05-20T14:30:02.957061,1249.59,-150.216,250.95,-0.1046,-5.99,15,30.647,NAVIGATING: Moving to goal
2026-05-20T14:30:03.478204,1250.11,-150.285,250.993,-0.1046,-5.99,15,30.723,NAVIGATING: Moving to goal
2026-05-20T14:30:03.982617,1250.61,-150.355,251.038,-0.1044,-5.98,15,30.799,NAVIGATING: Moving to goal
2026-05-20T14:30:04.495936,1251.13,-150.428,251.085,-0.1041,-5.96,15,30.88,NAVIGATING: Moving to goal
2026-05-20T14:30:05.023301,1251.66,-150.51,251.133,-0.1036,-5.94,15,30.968,NAVIGATING: Moving to goal
2026-05-20T14:30:05.551413,1252.18,-150.595,251.187,-0.1031,-5.91,15,31.062,NAVIGATING: Moving to goal
2026-05-20T14:30:06.095080,1252.73,-150.677,251.239,-0.103,-5.9,15,31.151,NAVIGATING: Moving to goal
2026-05-20T14:30:06.622075,1253.25,-150.726,251.278,-0.1032,-5.91,15,31.207,NAVIGATING: Moving to goal
2026-05-20T14:30:07.200398,1253.83,-150.786,251.322,-0.1036,-5.93,15,31.275,NAVIGATING: Moving to goal
2026-05-20T14:30:07.760163,1254.39,-150.822,251.36,-0.104,-5.96,15,31.316,NAVIGATING: Moving to goal
2026-05-20T14:30:08.262350,1254.89,-150.867,251.396,-0.1046,-5.99,15,31.367,NAVIGATING: Moving to goal
2026-05-20T14:30:08.768426,1255.4,-150.883,251.423,-0.1051,-6.02,15,31.388,NAVIGATING: Moving to goal
2026-05-20T14:30:09.285400,1255.92,-150.911,251.453,-0.1058,-6.06,15,31.421,NAVIGATING: Moving to goal
2026-05-20T14:30:09.805125,1256.44,-150.917,251.475,-0.1063,-6.09,15,31.431,NAVIGATING: Moving to goal
2026-05-20T14:30:10.312196,1256.94,-150.938,251.503,-0.1071,-6.13,15,31.457,NAVIGATING: Moving to goal
2026-05-20T14:30:10.828561,1257.46,-150.938,251.524,-0.1077,-6.17,15,31.461,NAVIGATING: Moving to goal
2026-05-20T14:30:11.336693,1257.97,-150.945,251.546,-0.1083,-6.21,15,31.472,NAVIGATING: Moving to goal
2026-05-20T14:30:11.854369,1258.49,-150.936,251.566,-0.109,-6.24,15,31.466,NAVIGATING: Moving to goal
2026-05-20T14:30:12.356147,1258.99,-150.95,251.587,-0.1094,-6.27,15,31.484,NAVIGATING: Moving to goal
2026-05-20T14:30:12.861159,1259.49,-150.956,251.608,-0.1116,-6.39,15,31.495,NAVIGATING: Moving to goal
2026-05-20T14:30:13.403220,1260.04,-150.984,251.632,-0.114,-6.53,15,31.527,NAVIGATING: Moving to goal
2026-05-20T14:30:13.904076,1260.54,-151.001,251.653,-0.1159,-6.64,15,31.547,NAVIGATING: Moving to goal
2026-05-20T14:30:14.406772,1261.04,-151.033,251.676,-0.1175,-6.73,15,31.583,NAVIGATING: Moving to goal
2026-05-20T14:30:14.922849,1261.56,-151.055,251.698,-0.1188,-6.81,15,31.609,NAVIGATING: Moving to goal
2026-05-20T14:30:15.440790,1262.07,-151.079,251.722,-0.1199,-6.87,15,31.637,NAVIGATING: Moving to goal
2026-05-20T14:30:15.941049,1262.57,-151.09,251.742,-0.1207,-6.91,15,31.652,NAVIGATING: Moving to goal
2026-05-20T14:30:16.453731,1263.09,-151.105,251.762,-0.1213,-6.95,15,31.67,NAVIGATING: Moving to goal
2026-05-20T14:30:16.970520,1263.6,-151.116,251.783,-0.1218,-6.98,15,31.685,NAVIGATING: Moving to goal
2026-05-20T14:30:17.538554,1264.17,-151.119,251.805,-0.1223,-7.01,15,31.692,NAVIGATING: Moving to goal
2026-05-20T14:30:18.081023,1264.71,-151.118,251.827,-0.1228,-7.03,15,31.695,NAVIGATING: Moving to goal
2026-05-20T14:30:18.640127,1265.27,-151.108,251.847,-0.1231,-7.05,15,31.69,NAVIGATING: Moving to goal
2026-05-20T14:30:19.212340,1265.84,-151.105,251.869,-0.1233,-7.07,15,31.692,NAVIGATING: Moving to goal
2026-05-20T14:30:19.716044,1266.35,-151.082,251.888,-0.1235,-7.08,15,31.672,NAVIGATING: Moving to goal
2026-05-20T14:30:20.228172,1266.86,-151.074,251.907,-0.1236,-7.08,15,31.668,NAVIGATING: Moving to goal
2026-05-20T14:30:20.761233,1267.39,-151.048,251.923,-0.1238,-7.09,15,31.646,NAVIGATING: Moving to goal
2026-05-20T14:30:21.268630,1267.9,-151.046,251.941,-0.1239,-7.1,15,31.648,NAVIGATING: Moving to goal
2026-05-20T14:30:21.788043,1268.42,-151.027,251.957,-0.1241,-7.11,15,31.632,NAVIGATING: Moving to goal
2026-05-20T14:30:22.336433,1268.97,-151.032,251.978,-0.1242,-7.12,15,31.641,NAVIGATING: Moving to goal
2026-05-20T14:30:22.838323,1269.47,-151.018,251.997,-0.1242,-7.12,15,31.631,NAVIGATING: Moving to goal
2026-05-20T14:30:23.353719,1269.99,-151.012,252.021,-0.1237,-7.09,15,31.63,NAVIGATING: Moving to goal
2026-05-20T14:30:23.885179,1270.52,-150.987,252.044,-0.1232,-7.06,15,31.61,NAVIGATING: Moving to goal
2026-05-20T14:30:24.442864,1271.08,-150.963,252.073,-0.1244,-7.13,15,31.593,NAVIGATING: Moving to goal
2026-05-20T14:30:24.999996,1271.63,-150.933,252.104,-0.1295,-7.42,15,31.57,NAVIGATING: Moving to goal
2026-05-20T14:30:25.538629,1272.17,-150.903,252.133,-0.1337,-7.66,15,31.546,NAVIGATING: Moving to goal
2026-05-20T14:30:26.054163,1272.69,-150.868,252.162,-0.1378,-7.9,15,31.519,NAVIGATING: Moving to goal
2026-05-20T14:30:26.557109,1273.19,-150.834,252.184,-0.1408,-8.07,15,31.49,NAVIGATING: Moving to goal
2026-05-20T14:30:27.070961,1273.7,-150.809,252.208,-0.1437,-8.24,15,31.47,NAVIGATING: Moving to goal
2026-05-20T14:30:27.585502,1274.22,-150.771,252.226,-0.1461,-8.37,15,31.437,NAVIGATING: Moving to goal
2026-05-20T14:30:28.143978,1274.78,-150.733,252.248,-0.1486,-8.51,15,31.404,NAVIGATING: Moving to goal
2026-05-20T14:30:28.700528,1275.33,-150.68,252.265,-0.1508,-8.64,15,31.356,NAVIGATING: Moving to goal
2026-05-20T14:30:29.213814,1275.85,-150.644,252.282,-0.1526,-8.75,15,31.325,NAVIGATING: Moving to goal
2026-05-20T14:30:29.722237,1276.35,-150.595,252.292,-0.154,-8.83,15,31.279,NAVIGATING: Moving to goal
2026-05-20T14:30:30.234411,1276.87,-150.557,252.305,-0.1554,-8.91,15,31.245,NAVIGATING: Moving to goal
2026-05-20T14:30:30.767677,1277.4,-150.501,252.314,-0.1567,-8.98,15,31.192,NAVIGATING: Moving to goal
2026-05-20T14:30:31.279164,1277.91,-150.46,252.324,-0.1579,-9.05,15,31.154,NAVIGATING: Moving to goal
2026-05-20T14:30:31.781116,1278.41,-150.4,252.332,-0.1587,-9.1,15,31.097,NAVIGATING: Moving to goal
2026-05-20T14:30:32.303828,1278.94,-150.354,252.345,-0.1591,-9.12,15,31.055,NAVIGATING: Moving to goal
2026-05-20T14:30:32.807174,1279.44,-150.291,252.355,-0.1593,-9.13,15,30.995,NAVIGATING: Moving to goal
2026-05-20T14:30:33.310345,1279.94,-150.233,252.373,-0.1592,-9.12,15,30.943,NAVIGATING: Moving to goal
2026-05-20T14:30:33.814175,1280.45,-150.167,252.386,-0.1591,-9.11,15,30.882,NAVIGATING: Moving to goal
2026-05-20T14:30:34.351239,1280.98,-150.106,252.406,-0.1587,-9.09,15,30.826,NAVIGATING: Moving to goal
2026-05-20T14:30:34.888798,1281.52,-150.02,252.421,-0.1585,-9.08,15,30.746,NAVIGATING: Moving to goal
2026-05-20T14:30:35.405541,1282.04,-149.951,252.432,-0.1586,-9.09,15,30.68,NAVIGATING: Moving to goal
2026-05-20T14:30:35.919541,1282.55,-149.867,252.44,-0.1589,-9.1,15,30.601,NAVIGATING: Moving to goal
2026-05-20T14:30:36.496924,1283.13,-149.773,252.447,-0.1593,-9.13,15,30.51,NAVIGATING: Moving to goal
2026-05-20T14:30:37.053560,1283.69,-149.67,252.451,-0.1598,-9.16,15,30.411,NAVIGATING: Moving to goal
2026-05-20T14:30:37.617673,1284.25,-149.563,252.452,-0.1604,-9.19,15,30.307,NAVIGATING: Moving to goal
2026-05-20T14:30:38.190337,1284.82,-149.459,252.452,-0.161,-9.23,15,30.205,NAVIGATING: Moving to goal
2026-05-20T14:30:38.696012,1285.33,-149.342,252.448,-0.1617,-9.26,15,30.091,NAVIGATING: Moving to goal
2026-05-20T14:30:39.217242,1285.85,-149.242,252.445,-0.1624,-9.3,15,29.992,NAVIGATING: Moving to goal
2026-05-20T14:30:39.720196,1286.35,-149.143,252.438,-0.1629,-9.33,15,29.895,NAVIGATING: Moving to goal
2026-05-20T14:30:40.223738,1286.86,-149.048,252.433,-0.1635,-9.37,15,29.801,NAVIGATING: Moving to goal
2026-05-20T14:30:40.744241,1287.38,-148.933,252.425,-0.164,-9.4,15,29.688,NAVIGATING: Moving to goal
2026-05-20T14:30:41.293119,1287.93,-148.833,252.425,-0.1639,-9.39,15,29.59,NAVIGATING: Moving to goal
2026-05-20T14:30:41.795421,1288.43,-148.732,252.424,-0.1638,-9.38,15,29.492,NAVIGATING: Moving to goal
2026-05-20T14:30:42.295727,1288.93,-148.634,252.43,-0.1632,-9.35,15,29.398,NAVIGATING: Moving to goal
2026-05-20T14:30:42.822717,1289.46,-148.531,252.434,-0.1627,-9.32,15,29.298,NAVIGATING: Moving to goal
2026-05-20T14:30:43.383364,1290.02,-148.424,252.446,-0.1618,-9.27,15,29.197,NAVIGATING: Moving to goal
2026-05-20T14:30:43.945054,1290.58,-148.304,252.451,-0.1614,-9.25,15,29.081,NAVIGATING: Moving to goal
2026-05-20T14:30:44.478847,1291.11,-148.198,252.453,-0.1614,-9.25,15,28.979,NAVIGATING: Moving to goal
2026-05-20T14:30:45.049521,1291.68,-148.065,252.45,-0.1616,-9.26,15,28.85,NAVIGATING: Moving to goal
2026-05-20T14:30:45.621527,1292.25,-147.926,252.444,-0.162,-9.28,15,28.713,NAVIGATING: Moving to goal
2026-05-20T14:30:46.188207,1292.82,-147.785,252.435,-0.1626,-9.32,15,28.573,NAVIGATING: Moving to goal
2026-05-20T14:30:46.694002,1293.33,-147.639,252.423,-0.1632,-9.35,15,28.429,NAVIGATING: Moving to goal
2026-05-20T14:30:47.235348,1293.87,-147.493,252.409,-0.1639,-9.39,15,28.284,NAVIGATING: Moving to goal
2026-05-20T14:30:47.749097,1294.38,-147.355,252.394,-0.1645,-9.43,15,28.146,NAVIGATING: Moving to goal
2026-05-20T14:30:48.292771,1294.93,-147.212,252.376,-0.1653,-9.47,15,28.004,NAVIGATING: Moving to goal
2026-05-20T14:30:48.793441,1295.43,-147.075,252.359,-0.1657,-9.5,15,27.866,NAVIGATING: Moving to goal
2026-05-20T14:30:49.304134,1295.94,-146.95,252.348,-0.1659,-9.5,15,27.742,NAVIGATING: Moving to goal
2026-05-20T14:30:49.862561,1296.49,-146.802,252.334,-0.1659,-9.51,15,27.595,NAVIGATING: Moving to goal
2026-05-20T14:30:50.363741,1297.0,-146.677,252.326,-0.1657,-9.5,15,27.472,NAVIGATING: Moving to goal
2026-05-20T14:30:50.865618,1297.5,-146.562,252.319,-0.1659,-9.51,15,27.359,NAVIGATING: Moving to goal
2026-05-20T14:30:51.401100,1298.03,-146.445,252.314,-0.1695,-9.71,15,27.245,NAVIGATING: Moving to goal
2026-05-20T14:30:51.906817,1298.54,-146.326,252.306,-0.1745,-10.0,15,27.127,NAVIGATING: Moving to goal
2026-05-20T14:30:52.448958,1299.08,-146.199,252.295,-0.1793,-10.27,15,27.001,NAVIGATING: Moving to goal
2026-05-20T14:30:52.981751,1299.61,-146.061,252.28,-0.1836,-10.52,15,26.863,NAVIGATING: Moving to goal
2026-05-20T14:30:53.495022,1300.13,-145.931,252.262,-0.1871,-10.72,15,26.733,NAVIGATING: Moving to goal
2026-05-20T14:30:54.001599,1300.63,-145.808,252.244,-0.19,-10.89,15,26.609,NAVIGATING: Moving to goal
2026-05-20T14:30:54.516887,1301.15,-145.691,252.224,-0.1924,-11.02,15,26.491,NAVIGATING: Moving to goal
2026-05-20T14:30:55.035881,1301.67,-145.569,252.201,-0.1948,-11.16,15,26.368,NAVIGATING: Moving to goal
2026-05-20T14:30:55.599105,1302.23,-145.426,252.171,-0.1972,-11.3,15,26.221,NAVIGATING: Moving to goal
2026-05-20T14:30:56.173797,1302.81,-145.291,252.14,-0.1994,-11.42,15,26.083,NAVIGATING: Moving to goal
2026-05-20T14:30:56.747351,1303.38,-145.144,252.105,-0.2013,-11.53,15,25.932,NAVIGATING: Moving to goal
2026-05-20T14:30:57.247418,1303.88,-145.011,252.069,-0.2031,-11.64,15,25.794,NAVIGATING: Moving to goal
2026-05-20T14:30:57.792984,1304.43,-144.876,252.033,-0.2046,-11.72,15,25.654,NAVIGATING: Moving to goal
2026-05-20T14:30:58.296266,1304.93,-144.782,252.006,-0.2056,-11.78,15,25.556,NAVIGATING: Moving to goal
2026-05-20T14:30:58.806117,1305.44,-144.679,251.978,-0.2063,-11.82,15,25.45,NAVIGATING: Moving to goal
2026-05-20T14:30:59.340229,1305.97,-144.601,251.956,-0.207,-11.86,15,25.369,NAVIGATING: Moving to goal
2026-05-20T14:30:59.895330,1306.53,-144.513,251.932,-0.2074,-11.88,15,25.278,NAVIGATING: Moving to goal
2026-05-20T14:31:00.404372,1307.04,-144.444,251.912,-0.2078,-11.9,15,25.206,NAVIGATING: Moving to goal
2026-05-20T14:31:00.912375,1307.54,-144.363,251.889,-0.2081,-11.92,15,25.122,NAVIGATING: Moving to goal
2026-05-20T14:31:01.454612,1308.09,-144.277,251.864,-0.2085,-11.94,15,25.032,NAVIGATING: Moving to goal
2026-05-20T14:31:02.013009,1308.65,-144.171,251.833,-0.2089,-11.97,15,24.922,NAVIGATING: Moving to goal
2026-05-20T14:31:02.551437,1309.18,-144.053,251.798,-0.2093,-11.99,15,24.798,NAVIGATING: Moving to goal
2026-05-20T14:31:03.098226,1309.73,-143.929,251.759,-0.2098,-12.02,15,24.669,NAVIGATING: Moving to goal
2026-05-20T14:31:03.634465,1310.27,-143.816,251.725,-0.2102,-12.04,15,24.551,NAVIGATING: Moving to goal
2026-05-20T14:31:04.156219,1310.79,-143.715,251.693,-0.2104,-12.06,15,24.446,NAVIGATING: Moving to goal
2026-05-20T14:31:04.663744,1311.3,-143.615,251.662,-0.2106,-12.07,15,24.341,NAVIGATING: Moving to goal
2026-05-20T14:31:05.163780,1311.8,-143.544,251.637,-0.2107,-12.07,15,24.266,NAVIGATING: Moving to goal
2026-05-20T14:31:05.671828,1312.3,-143.469,251.612,-0.2108,-12.08,15,24.187,NAVIGATING: Moving to goal
2026-05-20T14:31:06.206690,1312.84,-143.409,251.589,-0.2108,-12.08,15,24.123,NAVIGATING: Moving to goal
2026-05-20T14:31:06.711570,1313.34,-143.331,251.563,-0.2108,-12.08,15,24.041,NAVIGATING: Moving to goal
2026-05-20T14:31:07.219353,1313.85,-143.279,251.543,-0.2108,-12.08,15,23.986,NAVIGATING: Moving to goal
2026-05-20T14:31:07.736737,1314.37,-143.215,251.521,-0.2108,-12.08,15,23.919,NAVIGATING: Moving to goal
2026-05-20T14:31:08.249115,1314.88,-143.171,251.503,-0.2108,-12.08,15,23.871,NAVIGATING: Moving to goal
2026-05-20T14:31:08.749267,1315.38,-143.106,251.48,-0.2109,-12.08,15,23.803,NAVIGATING: Moving to goal
2026-05-20T14:31:09.265423,1315.9,-143.046,251.456,-0.211,-12.09,15,23.738,NAVIGATING: Moving to goal
2026-05-20T14:31:09.801400,1316.43,-142.965,251.428,-0.2112,-12.1,15,23.653,NAVIGATING: Moving to goal
2026-05-20T14:31:10.301824,1316.93,-142.897,251.402,-0.2115,-12.12,15,23.581,NAVIGATING: Moving to goal
2026-05-20T14:31:10.810119,1317.44,-142.81,251.371,-0.2117,-12.13,15,23.489,NAVIGATING: Moving to goal
2026-05-20T14:31:11.320265,1317.95,-142.728,251.34,-0.212,-12.14,15,23.402,NAVIGATING: Moving to goal
2026-05-20T14:31:11.865793,1318.5,-142.632,251.305,-0.2122,-12.16,15,23.3,NAVIGATING: Moving to goal
2026-05-20T14:31:12.376382,1319.01,-142.547,251.274,-0.2124,-12.17,15,23.21,NAVIGATING: Moving to goal
2026-05-20T14:31:12.905880,1319.54,-142.461,251.243,-0.2125,-12.17,15,23.119,NAVIGATING: Moving to goal
2026-05-20T14:31:13.413295,1320.05,-142.385,251.214,-0.2126,-12.18,15,23.038,NAVIGATING: Moving to goal
2026-05-20T14:31:13.938575,1320.57,-142.305,251.185,-0.2126,-12.18,15,22.953,NAVIGATING: Moving to goal
2026-05-20T14:31:14.525052,1321.16,-142.216,251.152,-0.2126,-12.18,15,22.86,NAVIGATING: Moving to goal
2026-05-20T14:31:15.093714,1321.73,-142.131,251.12,-0.2127,-12.18,15,22.769,NAVIGATING: Moving to goal
2026-05-20T14:31:15.644490,1322.28,-142.04,251.086,-0.2126,-12.18,15,22.672,NAVIGATING: Moving to goal
2026-05-20T14:31:16.219477,1322.85,-141.962,251.056,-0.2126,-12.18,15,22.589,NAVIGATING: Moving to goal
2026-05-20T14:31:16.770236,1323.4,-141.863,251.02,-0.2126,-12.18,15,22.485,NAVIGATING: Moving to goal
2026-05-20T14:31:17.309386,1323.94,-141.791,250.991,-0.2126,-12.18,15,22.408,NAVIGATING: Moving to goal
2026-05-20T14:31:17.814044,1324.45,-141.704,250.959,-0.2126,-12.18,15,22.316,NAVIGATING: Moving to goal
2026-05-20T14:31:18.361401,1324.99,-141.619,250.927,-0.2126,-12.18,15,22.226,NAVIGATING: Moving to goal
2026-05-20T14:31:18.862652,1325.49,-141.521,250.892,-0.2127,-12.19,15,22.122,NAVIGATING: Moving to goal
2026-05-20T14:31:19.387605,1326.02,-141.432,250.858,-0.2128,-12.19,15,22.028,NAVIGATING: Moving to goal
2026-05-20T14:31:19.904204,1326.54,-141.331,250.823,-0.2129,-12.2,15,21.921,NAVIGATING: Moving to goal
2026-05-20T14:31:20.414858,1327.05,-141.219,250.782,-0.2131,-12.21,15,21.803,NAVIGATING: Moving to goal
2026-05-20T14:31:20.916129,1327.55,-141.121,250.747,-0.2131,-12.21,15,21.699,NAVIGATING: Moving to goal
2026-05-20T14:31:21.466982,1328.1,-141.022,250.71,-0.2132,-12.22,15,21.594,NAVIGATING: Moving to goal
2026-05-20T14:31:22.009557,1328.64,-140.918,250.671,-0.2133,-12.22,15,21.484,NAVIGATING: Moving to goal
2026-05-20T14:31:22.519577,1329.15,-140.831,250.638,-0.2134,-12.22,15,21.392,NAVIGATING: Moving to goal
2026-05-20T14:31:23.037941,1329.67,-140.757,250.609,-0.2134,-12.23,15,21.313,NAVIGATING: Moving to goal
2026-05-20T14:31:23.549115,1330.18,-140.669,250.574,-0.2134,-12.23,15,21.22,NAVIGATING: Moving to goal
2026-05-20T14:31:24.052407,1330.68,-140.596,250.544,-0.2135,-12.23,15,21.142,NAVIGATING: Moving to goal
2026-05-20T14:31:24.554923,1331.19,-140.519,250.514,-0.2135,-12.23,15,21.059,NAVIGATING: Moving to goal
2026-05-20T14:31:25.061545,1331.69,-140.447,250.484,-0.2135,-12.23,15,20.983,NAVIGATING: Moving to goal
2026-05-20T14:31:25.567960,1332.2,-140.366,250.452,-0.2135,-12.23,15,20.897,NAVIGATING: Moving to goal
2026-05-20T14:31:26.097016,1332.73,-140.279,250.418,-0.2135,-12.23,15,20.804,NAVIGATING: Moving to goal
2026-05-20T14:31:26.613436,1333.25,-140.187,250.385,-0.2134,-12.23,15,20.707,NAVIGATING: Moving to goal
2026-05-20T14:31:27.129483,1333.76,-140.102,250.355,-0.2133,-12.22,15,20.617,NAVIGATING: Moving to goal
2026-05-20T14:31:27.662461,1334.29,-139.993,250.319,-0.2131,-12.21,15,20.503,NAVIGATING: Moving to goal
2026-05-20T14:31:28.214048,1334.85,-139.879,250.28,-0.2129,-12.2,15,20.383,NAVIGATING: Moving to goal
2026-05-20T14:31:28.717046,1335.35,-139.754,250.24,-0.2128,-12.19,15,20.252,NAVIGATING: Moving to goal
2026-05-20T14:31:29.230167,1335.86,-139.661,250.206,-0.213,-12.2,15,20.154,NAVIGATING: Moving to goal
2026-05-20T14:31:29.742483,1336.37,-139.551,250.166,-0.2131,-12.21,15,20.037,NAVIGATING: Moving to goal
2026-05-20T14:31:30.258934,1336.89,-139.456,250.127,-0.2136,-12.24,15,19.936,NAVIGATING: Moving to goal
2026-05-20T14:31:30.777807,1337.41,-139.347,250.085,-0.2139,-12.26,15,19.821,NAVIGATING: Moving to goal
2026-05-20T14:31:31.285079,1337.92,-139.254,250.043,-0.2145,-12.29,15,19.72,NAVIGATING: Moving to goal
2026-05-20T14:31:31.787348,1338.42,-139.156,250.003,-0.2148,-12.31,15,19.616,NAVIGATING: Moving to goal
2026-05-20T14:31:32.361383,1338.99,-139.05,249.953,-0.2155,-12.35,15,19.502,NAVIGATING: Moving to goal
2026-05-20T14:31:32.870486,1339.5,-138.943,249.904,-0.216,-12.38,15,19.386,NAVIGATING: Moving to goal
2026-05-20T14:31:33.379541,1340.01,-138.851,249.86,-0.2165,-12.41,15,19.287,NAVIGATING: Moving to goal
2026-05-20T14:31:33.884855,1340.52,-138.744,249.81,-0.217,-12.43,15,19.171,NAVIGATING: Moving to goal
2026-05-20T14:31:34.396135,1341.03,-138.651,249.765,-0.2175,-12.46,15,19.07,NAVIGATING: Moving to goal
2026-05-20T14:31:34.972847,1341.61,-138.533,249.709,-0.2179,-12.48,15,18.943,NAVIGATING: Moving to goal
2026-05-20T14:31:35.473831,1342.11,-138.427,249.658,-0.2181,-12.49,15,18.829,NAVIGATING: Moving to goal
2026-05-20T14:31:35.978192,1342.61,-138.33,249.613,-0.2182,-12.5,15,18.725,NAVIGATING: Moving to goal
2026-05-20T14:31:36.518199,1343.15,-138.225,249.563,-0.2182,-12.5,15,18.611,NAVIGATING: Moving to goal
2026-05-20T14:31:37.024868,1343.66,-138.143,249.524,-0.2181,-12.5,15,18.523,NAVIGATING: Moving to goal
2026-05-20T14:31:37.558952,1344.19,-138.04,249.477,-0.2181,-12.49,15,18.413,NAVIGATING: Moving to goal
2026-05-20T14:31:38.114606,1344.75,-137.936,249.425,-0.2182,-12.5,15,18.3,NAVIGATING: Moving to goal
2026-05-20T14:31:38.626441,1345.26,-137.832,249.376,-0.2183,-12.51,15,18.188,NAVIGATING: Moving to goal
2026-05-20T14:31:39.145842,1345.78,-137.742,249.328,-0.2186,-12.53,15,18.09,NAVIGATING: Moving to goal
2026-05-20T14:31:39.658954,1346.29,-137.638,249.278,-0.2189,-12.54,15,17.978,NAVIGATING: Moving to goal
2026-05-20T14:31:40.214148,1346.85,-137.535,249.221,-0.2193,-12.56,15,17.866,NAVIGATING: Moving to goal
2026-05-20T14:31:40.767216,1347.4,-137.421,249.164,-0.2195,-12.58,15,17.743,NAVIGATING: Moving to goal
2026-05-20T14:31:41.292243,1347.92,-137.34,249.119,-0.2196,-12.58,15,17.654,NAVIGATING: Moving to goal
2026-05-20T14:31:41.817259,1348.45,-137.238,249.067,-0.2196,-12.58,15,17.544,NAVIGATING: Moving to goal
2026-05-20T14:31:42.324335,1348.96,-137.161,249.024,-0.2195,-12.58,15,17.46,NAVIGATING: Moving to goal
2026-05-20T14:31:42.837258,1349.47,-137.074,248.979,-0.2194,-12.57,15,17.366,NAVIGATING: Moving to goal
2026-05-20T14:31:43.342294,1349.97,-137.013,248.944,-0.2192,-12.56,15,17.299,NAVIGATING: Moving to goal
2026-05-20T14:31:43.844142,1350.48,-136.923,248.899,-0.2189,-12.54,15,17.202,NAVIGATING: Moving to goal
2026-05-20T14:31:44.356360,1350.99,-136.852,248.86,-0.2187,-12.53,15,17.125,NAVIGATING: Moving to goal
2026-05-20T14:31:44.870260,1351.5,-136.765,248.818,-0.2184,-12.51,15,17.031,NAVIGATING: Moving to goal
2026-05-20T14:31:45.375109,1352.01,-136.688,248.778,-0.2182,-12.5,15,16.949,NAVIGATING: Moving to goal
2026-05-20T14:31:45.900658,1352.53,-136.602,248.737,-0.2179,-12.48,15,16.856,NAVIGATING: Moving to goal
2026-05-20T14:31:46.465639,1353.1,-136.516,248.693,-0.2176,-12.47,15,16.764,NAVIGATING: Moving to goal
2026-05-20T14:31:47.029010,1353.66,-136.425,248.646,-0.2177,-12.47,15,16.665,NAVIGATING: Moving to goal
2026-05-20T14:31:47.543141,1354.18,-136.336,248.599,-0.218,-12.49,15,16.57,NAVIGATING: Moving to goal
2026-05-20T14:31:48.058082,1354.69,-136.254,248.55,-0.2186,-12.53,15,16.48,NAVIGATING: Moving to goal
2026-05-20T14:31:48.610233,1355.24,-136.152,248.494,-0.2193,-12.56,15,16.37,NAVIGATING: Moving to goal
2026-05-20T14:31:49.118364,1355.75,-136.06,248.438,-0.2201,-12.61,15,16.27,NAVIGATING: Moving to goal
2026-05-20T14:31:49.655419,1356.29,-135.946,248.375,-0.2208,-12.65,15,16.147,NAVIGATING: Moving to goal
2026-05-20T14:31:50.168549,1356.8,-135.856,248.315,-0.2215,-12.69,15,16.048,NAVIGATING: Moving to goal
2026-05-20T14:31:50.670132,1357.3,-135.762,248.259,-0.222,-12.72,15,15.946,NAVIGATING: Moving to goal
2026-05-20T14:31:51.182671,1357.82,-135.684,248.203,-0.2225,-12.75,15,15.859,NAVIGATING: Moving to goal
2026-05-20T14:31:51.710635,1358.34,-135.604,248.152,-0.2229,-12.77,15,15.773,NAVIGATING: Moving to goal
2026-05-20T14:31:52.285657,1358.92,-135.523,248.091,-0.2234,-12.8,15,15.683,NAVIGATING: Moving to goal
2026-05-20T14:31:52.794489,1359.43,-135.428,248.03,-0.2236,-12.81,15,15.579,NAVIGATING: Moving to goal
2026-05-20T14:31:53.310163,1359.94,-135.348,247.971,-0.2239,-12.83,15,15.491,NAVIGATING: Moving to goal
2026-05-20T14:31:53.832786,1360.47,-135.267,247.916,-0.2241,-12.84,15,15.403,NAVIGATING: Moving to goal
2026-05-20T14:31:54.349436,1360.98,-135.197,247.86,-0.2244,-12.86,15,15.325,NAVIGATING: Moving to goal
2026-05-20T14:31:54.871855,1361.5,-135.111,247.802,-0.2246,-12.87,15,15.232,NAVIGATING: Moving to goal
2026-05-20T14:31:55.420526,1362.05,-135.018,247.734,-0.2235,-12.81,15,15.13,NAVIGATING: Moving to goal
2026-05-20T14:31:55.935346,1362.57,-134.921,247.667,-0.2173,-12.45,15,15.025,NAVIGATING: Moving to goal
2026-05-20T14:31:56.444449,1363.08,-134.831,247.604,-0.208,-11.92,15,14.927,NAVIGATING: Moving to goal
2026-05-20T14:31:56.975488,1363.61,-134.736,247.539,-0.1995,-11.43,15,14.824,NAVIGATING: Moving to goal
2026-05-20T14:31:57.480333,1364.11,-134.638,247.472,-0.1926,-11.03,15,14.718,NAVIGATING: Moving to goal
2026-05-20T14:31:57.990799,1364.62,-134.549,247.406,-0.1863,-10.68,15,14.623,NAVIGATING: Moving to goal
2026-05-20T14:31:58.496866,1365.13,-134.465,247.344,-0.1811,-10.38,15,14.532,NAVIGATING: Moving to goal
2026-05-20T14:31:59.030850,1365.66,-134.399,247.29,-0.1769,-10.14,15,14.459,NAVIGATING: Moving to goal
2026-05-20T14:31:59.542101,1366.17,-134.331,247.236,-0.1732,-9.92,15,14.385,NAVIGATING: Moving to goal
2026-05-20T14:32:00.075298,1366.71,-134.279,247.188,-0.17,-9.74,15,14.329,NAVIGATING: Moving to goal
2026-05-20T14:32:00.633173,1367.27,-134.227,247.144,-0.1673,-9.59,15,14.272,NAVIGATING: Moving to goal
2026-05-20T14:32:01.211203,1367.84,-134.185,247.097,-0.1646,-9.43,15,14.226,NAVIGATING: Moving to goal
2026-05-20T14:32:01.792324,1368.42,-134.131,247.052,-0.1623,-9.3,15,14.167,NAVIGATING: Moving to goal
2026-05-20T14:32:02.353890,1368.99,-134.108,247.012,-0.1604,-9.19,15,14.141,NAVIGATING: Moving to goal
2026-05-20T14:32:02.905975,1369.54,-134.075,246.972,-0.1587,-9.09,15,14.104,NAVIGATING: Moving to goal
2026-05-20T14:32:03.468274,1370.1,-134.067,246.937,-0.1573,-9.01,15,14.092,NAVIGATING: Moving to goal
2026-05-20T14:32:03.981588,1370.61,-134.042,246.9,-0.1563,-8.95,15,14.064,NAVIGATING: Moving to goal
2026-05-20T14:32:04.493716,1371.13,-134.009,246.864,-0.1556,-8.91,15,14.028,NAVIGATING: Moving to goal
2026-05-20T14:32:04.994043,1371.63,-133.966,246.825,-0.1551,-8.89,15,13.981,NAVIGATING: Moving to goal
2026-05-20T14:32:05.495928,1372.13,-133.91,246.783,-0.1548,-8.87,15,13.923,NAVIGATING: Moving to goal
2026-05-20T14:32:06.003438,1372.64,-133.843,246.737,-0.1545,-8.85,15,13.852,NAVIGATING: Moving to goal
2026-05-20T14:32:06.506027,1373.14,-133.766,246.688,-0.1544,-8.84,15,13.772,NAVIGATING: Moving to goal
2026-05-20T14:32:07.051392,1373.68,-133.705,246.645,-0.154,-8.82,15,13.707,NAVIGATING: Moving to goal
2026-05-20T14:32:07.567827,1374.2,-133.645,246.603,-0.1534,-8.79,15,13.644,NAVIGATING: Moving to goal
2026-05-20T14:32:08.097269,1374.73,-133.616,246.572,-0.1498,-8.59,15,13.613,NAVIGATING: Moving to goal
2026-05-20T14:32:08.653679,1375.29,-133.577,246.538,-0.1428,-8.18,15,13.572,NAVIGATING: Moving to goal
2026-05-20T14:32:09.214210,1375.85,-133.568,246.51,-0.1362,-7.8,15,13.561,NAVIGATING: Moving to goal
2026-05-20T14:32:09.733755,1376.37,-133.547,246.486,-0.1315,-7.53,15,13.538,NAVIGATING: Moving to goal
2026-05-20T14:32:10.306013,1376.94,-133.545,246.462,-0.1269,-7.27,15,13.535,NAVIGATING: Moving to goal
2026-05-20T14:32:10.819463,1377.45,-133.53,246.44,-0.1233,-7.07,15,13.519,NAVIGATING: Moving to goal
2026-05-20T14:32:11.320829,1377.95,-133.543,246.423,-0.1205,-6.9,15,13.531,NAVIGATING: Moving to goal
2026-05-20T14:32:11.821065,1378.45,-133.547,246.407,-0.1181,-6.76,15,13.534,NAVIGATING: Moving to goal
2026-05-20T14:32:12.322850,1378.96,-133.573,246.396,-0.1163,-6.66,15,13.558,NAVIGATING: Moving to goal
2026-05-20T14:32:12.823375,1379.46,-133.576,246.379,-0.1144,-6.55,15,13.561,NAVIGATING: Moving to goal
2026-05-20T14:32:13.329980,1379.96,-133.577,246.364,-0.1132,-6.49,15,13.561,NAVIGATING: Moving to goal
2026-05-20T14:32:13.842196,1380.47,-133.554,246.344,-0.1121,-6.42,15,13.537,NAVIGATING: Moving to goal
2026-05-20T14:32:14.355877,1380.99,-133.53,246.324,-0.1114,-6.38,15,13.512,NAVIGATING: Moving to goal
2026-05-20T14:32:14.912535,1381.54,-133.487,246.3,-0.1106,-6.34,15,13.468,NAVIGATING: Moving to goal
2026-05-20T14:32:15.423454,1382.06,-133.466,246.281,-0.1099,-6.29,15,13.446,NAVIGATING: Moving to goal
2026-05-20T14:32:15.924376,1382.56,-133.44,246.263,-0.1092,-6.26,15,13.419,NAVIGATING: Moving to goal
2026-05-20T14:32:16.469771,1383.1,-133.427,246.248,-0.1086,-6.22,15,13.405,NAVIGATING: Moving to goal
2026-05-20T14:32:16.985635,1383.62,-133.414,246.233,-0.1081,-6.19,15,13.392,NAVIGATING: Moving to goal
2026-05-20T14:32:17.514702,1384.15,-133.401,246.219,-0.1075,-6.16,15,13.378,NAVIGATING: Moving to goal
2026-05-20T14:32:18.049018,1384.68,-133.397,246.206,-0.1069,-6.13,15,13.374,NAVIGATING: Moving to goal
2026-05-20T14:32:18.560475,1385.19,-133.389,246.193,-0.1064,-6.1,15,13.365,NAVIGATING: Moving to goal
2026-05-20T14:32:19.070062,1385.7,-133.402,246.184,-0.1059,-6.07,15,13.377,NAVIGATING: Moving to goal
2026-05-20T14:32:19.572291,1386.2,-133.402,246.176,-0.1055,-6.05,15,13.377,NAVIGATING: Moving to goal
2026-05-20T14:32:20.090657,1386.72,-133.418,246.169,-0.1051,-6.02,15,13.393,NAVIGATING: Moving to goal
2026-05-20T14:32:20.602518,1387.23,-133.431,246.161,-0.1047,-6.0,15,13.405,NAVIGATING: Moving to goal
2026-05-20T14:32:21.105699,1387.74,-133.439,246.153,-0.1045,-5.99,15,13.413,NAVIGATING: Moving to goal
2026-05-20T14:32:21.606286,1388.24,-133.422,246.142,-0.1043,-5.98,15,13.396,NAVIGATING: Moving to goal
2026-05-20T14:32:22.119803,1388.75,-133.405,246.129,-0.1043,-5.98,15,13.378,NAVIGATING: Moving to goal
2026-05-20T14:32:22.662739,1389.3,-133.365,246.112,-0.1043,-5.97,15,13.338,NAVIGATING: Moving to goal
2026-05-20T14:32:23.177640,1389.81,-133.328,246.094,-0.1044,-5.98,15,13.3,NAVIGATING: Moving to goal
2026-05-20T14:32:23.687827,1390.32,-133.272,246.076,-0.1044,-5.98,15,13.243,NAVIGATING: Moving to goal
2026-05-20T14:32:24.193623,1390.83,-133.238,246.061,-0.1043,-5.98,15,13.209,NAVIGATING: Moving to goal
2026-05-20T14:32:24.706327,1391.34,-133.189,246.046,-0.1042,-5.97,15,13.16,NAVIGATING: Moving to goal
2026-05-20T14:32:25.213026,1391.85,-133.158,246.032,-0.104,-5.96,15,13.128,NAVIGATING: Moving to goal
2026-05-20T14:32:25.717633,1392.35,-133.101,246.016,-0.1038,-5.95,15,13.071,NAVIGATING: Moving to goal
2026-05-20T14:32:26.254099,1392.89,-133.066,246.003,-0.1035,-5.93,15,13.035,NAVIGATING: Moving to goal
2026-05-20T14:32:26.767183,1393.4,-133.013,245.989,-0.1033,-5.92,15,12.982,NAVIGATING: Moving to goal
2026-05-20T14:32:27.294546,1393.93,-132.979,245.977,-0.1032,-5.91,15,12.948,NAVIGATING: Moving to goal
2026-05-20T14:32:27.842251,1394.47,-132.92,245.961,-0.1031,-5.91,15,12.888,NAVIGATING: Moving to goal
2026-05-20T14:32:28.393332,1395.03,-132.876,245.946,-0.103,-5.9,15,12.843,NAVIGATING: Moving to goal
2026-05-20T14:32:28.946402,1395.58,-132.824,245.932,-0.103,-5.9,15,12.791,NAVIGATING: Moving to goal
2026-05-20T14:32:29.473412,1396.11,-132.769,245.916,-0.103,-5.9,15,12.736,NAVIGATING: Moving to goal
2026-05-20T14:32:29.977008,1396.61,-132.715,245.902,-0.1029,-5.9,15,12.681,NAVIGATING: Moving to goal
2026-05-20T14:32:30.483797,1397.12,-132.663,245.889,-0.1003,-5.75,15,12.63,NAVIGATING: Moving to goal
2026-05-20T14:32:31.025422,1397.66,-132.615,245.875,-0.0963,-5.52,15,12.581,NAVIGATING: Moving to goal
2026-05-20T14:32:31.583430,1398.22,-132.554,245.859,-0.0926,-5.3,15,12.52,NAVIGATING: Moving to goal
2026-05-20T14:32:32.101023,1398.73,-132.501,245.844,-0.0897,-5.14,15,12.467,NAVIGATING: Moving to goal
2026-05-20T14:32:32.646571,1399.28,-132.436,245.828,-0.0874,-5.01,15,12.401,NAVIGATING: Moving to goal
2026-05-20T14:32:33.149051,1399.78,-132.398,245.816,-0.0858,-4.91,15,12.363,NAVIGATING: Moving to goal
2026-05-20T14:32:33.682890,1400.32,-132.335,245.802,-0.0842,-4.82,15,12.3,NAVIGATING: Moving to goal
2026-05-20T14:32:34.197009,1400.83,-132.296,245.791,-0.0829,-4.75,15,12.26,NAVIGATING: Moving to goal
2026-05-20T14:32:34.729351,1401.36,-132.238,245.779,-0.0818,-4.69,15,12.202,NAVIGATING: Moving to goal
2026-05-20T14:32:35.239149,1401.87,-132.196,245.768,-0.0808,-4.63,15,12.161,NAVIGATING: Moving to goal
2026-05-20T14:32:35.772681,1402.41,-132.135,245.757,-0.0799,-4.58,15,12.099,NAVIGATING: Moving to goal
2026-05-20T14:32:36.287304,1402.92,-132.092,245.747,-0.0792,-4.54,15,12.056,NAVIGATING: Moving to goal
2026-05-20T14:32:36.817168,1403.45,-132.033,245.737,-0.0786,-4.5,15,11.997,NAVIGATING: Moving to goal
2026-05-20T14:32:37.372149,1404.0,-131.985,245.727,-0.078,-4.47,15,11.949,NAVIGATING: Moving to goal
2026-05-20T14:32:37.927850,1404.56,-131.922,245.717,-0.0774,-4.44,15,11.886,NAVIGATING: Moving to goal
2026-05-20T14:32:38.471473,1405.1,-131.876,245.709,-0.077,-4.41,15,11.84,NAVIGATING: Moving to goal
2026-05-20T14:32:39.040701,1405.67,-131.824,245.7,-0.0766,-4.39,15,11.788,NAVIGATING: Moving to goal
2026-05-20T14:32:39.612401,1406.24,-131.767,245.691,-0.0762,-4.37,15,11.731,NAVIGATING: Moving to goal
2026-05-20T14:32:40.172555,1406.8,-131.72,245.682,-0.0759,-4.35,15,11.683,NAVIGATING: Moving to goal
2026-05-20T14:32:40.738331,1407.37,-131.661,245.674,-0.0756,-4.33,15,11.625,NAVIGATING: Moving to goal
2026-05-20T14:32:41.290728,1407.92,-131.626,245.667,-0.0754,-4.32,15,11.59,NAVIGATING: Moving to goal
2026-05-20T14:32:41.850514,1408.48,-131.569,245.659,-0.0752,-4.31,15,11.533,NAVIGATING: Moving to goal
2026-05-20T14:32:42.413113,1409.05,-131.531,245.652,-0.0751,-4.3,15,11.495,NAVIGATING: Moving to goal
2026-05-20T14:32:42.974230,1409.61,-131.489,245.645,-0.0749,-4.29,15,11.453,NAVIGATING: Moving to goal
2026-05-20T14:32:43.474304,1410.11,-131.455,245.639,-0.0748,-4.29,15,11.419,NAVIGATING: Moving to goal
2026-05-20T14:32:43.991983,1410.62,-131.413,245.633,-0.0747,-4.28,15,11.377,NAVIGATING: Moving to goal
2026-05-20T14:32:44.522261,1411.15,-131.372,245.628,-0.0746,-4.27,15,11.336,NAVIGATING: Moving to goal
2026-05-20T14:32:45.023731,1411.66,-131.339,245.624,-0.0744,-4.26,15,11.303,NAVIGATING: Moving to goal
2026-05-20T14:32:45.560389,1412.19,-131.293,245.62,-0.0742,-4.25,15,11.256,NAVIGATING: Moving to goal
2026-05-20T14:32:46.077402,1412.71,-131.253,245.617,-0.0739,-4.24,15,11.217,NAVIGATING: Moving to goal
2026-05-20T14:32:46.587685,1413.22,-131.199,245.613,-0.0737,-4.22,15,11.163,NAVIGATING: Moving to goal
2026-05-20T14:32:47.097094,1413.73,-131.153,245.61,-0.0735,-4.21,15,11.117,NAVIGATING: Moving to goal
2026-05-20T14:32:47.600151,1414.23,-131.107,245.608,-0.0733,-4.2,15,11.071,NAVIGATING: Moving to goal
2026-05-20T14:32:48.153013,1414.79,-131.064,245.606,-0.073,-4.19,15,11.027,NAVIGATING: Moving to goal
2026-05-20T14:32:48.660036,1415.29,-131.012,245.605,-0.0728,-4.17,15,10.975,NAVIGATING: Moving to goal
2026-05-20T14:32:49.165377,1415.8,-130.981,245.605,-0.0725,-4.16,15,10.945,NAVIGATING: Moving to goal
2026-05-20T14:32:49.696489,1416.33,-130.924,245.604,-0.0723,-4.14,15,10.888,NAVIGATING: Moving to goal
2026-05-20T14:32:50.198481,1416.83,-130.885,245.603,-0.0722,-4.14,15,10.849,NAVIGATING: Moving to goal
2026-05-20T14:32:50.711933,1417.34,-130.832,245.601,-0.0721,-4.13,15,10.796,NAVIGATING: Moving to goal
2026-05-20T14:32:51.219926,1417.85,-130.789,245.599,-0.0722,-4.13,15,10.752,NAVIGATING: Moving to goal
2026-05-20T14:32:51.729810,1418.36,-130.726,245.595,-0.0722,-4.14,15,10.69,NAVIGATING: Moving to goal
2026-05-20T14:32:52.251980,1418.88,-130.683,245.591,-0.0723,-4.14,15,10.646,NAVIGATING: Moving to goal
2026-05-20T14:32:52.768648,1419.4,-130.624,245.587,-0.0723,-4.15,15,10.587,NAVIGATING: Moving to goal
2026-05-20T14:32:53.280240,1419.91,-130.588,245.584,-0.0724,-4.15,15,10.551,NAVIGATING: Moving to goal
2026-05-20T14:32:53.831556,1420.46,-130.528,245.581,-0.0723,-4.14,15,10.491,NAVIGATING: Moving to goal
2026-05-20T14:32:54.339510,1420.97,-130.494,245.579,-0.0723,-4.14,15,10.458,NAVIGATING: Moving to goal
2026-05-20T14:32:54.845217,1421.48,-130.456,245.578,-0.0722,-4.14,15,10.419,NAVIGATING: Moving to goal
2026-05-20T14:32:55.379067,1422.01,-130.433,245.578,-0.0721,-4.13,15,10.397,NAVIGATING: Moving to goal
2026-05-20T14:32:55.930792,1422.56,-130.397,245.577,-0.072,-4.13,15,10.36,NAVIGATING: Moving to goal
2026-05-20T14:32:56.500731,1423.13,-130.373,245.578,-0.0719,-4.12,15,10.336,NAVIGATING: Moving to goal
2026-05-20T14:32:57.022131,1423.65,-130.348,245.578,-0.0718,-4.12,15,10.311,NAVIGATING: Moving to goal
2026-05-20T14:32:57.540983,1424.17,-130.315,245.578,-0.0718,-4.11,15,10.278,NAVIGATING: Moving to goal
2026-05-20T14:32:58.051692,1424.68,-130.285,245.576,-0.0719,-4.12,15,10.249,NAVIGATING: Moving to goal
2026-05-20T14:32:58.555685,1425.19,-130.241,245.572,-0.0721,-4.13,15,10.205,NAVIGATING: Moving to goal
2026-05-20T14:32:59.069445,1425.7,-130.204,245.566,-0.0725,-4.16,15,10.168,NAVIGATING: Moving to goal
2026-05-20T14:32:59.588801,1426.22,-130.153,245.559,-0.0729,-4.18,15,10.117,NAVIGATING: Moving to goal
2026-05-20T14:33:00.143201,1426.78,-130.101,245.548,-0.0734,-4.21,15,10.065,NAVIGATING: Moving to goal
2026-05-20T14:33:00.701272,1427.33,-130.033,245.537,-0.0703,-4.03,15,9.997,NAVIGATING: Moving to goal
2026-05-20T14:33:01.250188,1427.88,-130.001,245.531,-0.0644,-3.69,15,9.965,NAVIGATING: Moving to goal
2026-05-20T14:33:01.796641,1428.43,-129.952,245.523,-0.0596,-3.41,15,9.916,NAVIGATING: Moving to goal
2026-05-20T14:33:02.358835,1428.99,-129.933,245.519,-0.0556,-3.18,15,9.897,NAVIGATING: Moving to goal
2026-05-20T14:33:02.889328,1429.52,-129.904,245.516,-0.0527,-3.02,15,9.868,NAVIGATING: Moving to goal
2026-05-20T14:33:03.395966,1430.03,-129.891,245.514,-0.0504,-2.89,15,9.855,NAVIGATING: Moving to goal
2026-05-20T14:33:03.903499,1430.54,-129.857,245.51,-0.0484,-2.78,15,9.821,NAVIGATING: Moving to goal
2026-05-20T14:33:04.423424,1431.06,-129.814,245.505,-0.0468,-2.68,15,9.778,NAVIGATING: Moving to goal
2026-05-20T14:33:04.931489,1431.56,-129.764,245.499,-0.0456,-2.61,15,9.728,NAVIGATING: Moving to goal
2026-05-20T14:33:05.435971,1432.07,-129.718,245.494,-0.0447,-2.56,15,9.682,NAVIGATING: Moving to goal
2026-05-20T14:33:05.944383,1432.58,-129.655,245.486,-0.044,-2.52,15,9.62,NAVIGATING: Moving to goal
2026-05-20T14:33:06.454142,1433.09,-129.591,245.478,-0.0435,-2.49,15,9.555,NAVIGATING: Moving to goal
2026-05-20T14:33:06.975801,1433.61,-129.514,245.469,-0.043,-2.47,15,9.479,NAVIGATING: Moving to goal
2026-05-20T14:33:07.480628,1434.11,-129.435,245.459,-0.0427,-2.45,15,9.4,NAVIGATING: Moving to goal
2026-05-20T14:33:07.993070,1434.63,-129.361,245.45,-0.0425,-2.44,15,9.326,NAVIGATING: Moving to goal
2026-05-20T14:33:08.556208,1435.19,-129.264,245.438,-0.0424,-2.43,15,9.23,NAVIGATING: Moving to goal
2026-05-20T14:33:09.123461,1435.76,-129.163,245.426,-0.0423,-2.42,15,9.128,NAVIGATING: Moving to goal
2026-05-20T14:33:09.689572,1436.32,-129.053,245.413,-0.0422,-2.42,15,9.019,NAVIGATING: Moving to goal
2026-05-20T14:33:10.199620,1436.83,-128.983,245.405,-0.0419,-2.4,15,8.949,NAVIGATING: Moving to goal
2026-05-20T14:33:10.714816,1437.35,-128.906,245.397,-0.0416,-2.39,15,8.872,NAVIGATING: Moving to goal
2026-05-20T14:33:11.249320,1437.88,-128.856,245.392,-0.0412,-2.36,15,8.823,NAVIGATING: Moving to goal
2026-05-20T14:33:11.765976,1438.4,-128.798,245.388,-0.0408,-2.34,15,8.764,NAVIGATING: Moving to goal
2026-05-20T14:33:12.286528,1438.92,-128.771,245.386,-0.0404,-2.31,15,8.738,NAVIGATING: Moving to goal
2026-05-20T14:33:12.813081,1439.45,-128.718,245.384,-0.04,-2.29,15,8.685,NAVIGATING: Moving to goal
2026-05-20T14:33:13.319555,1439.95,-128.67,245.38,-0.0397,-2.28,15,8.637,NAVIGATING: Moving to goal
2026-05-20T14:33:13.859080,1440.49,-128.603,245.376,-0.0396,-2.27,15,8.57,NAVIGATING: Moving to goal
2026-05-20T14:33:14.377745,1441.01,-128.54,245.371,-0.0395,-2.26,15,8.508,NAVIGATING: Moving to goal
2026-05-20T14:33:14.890175,1441.52,-128.461,245.365,-0.0395,-2.26,15,8.428,NAVIGATING: Moving to goal
2026-05-20T14:33:15.439036,1442.07,-128.383,245.358,-0.0395,-2.26,15,8.35,NAVIGATING: Moving to goal
2026-05-20T14:33:15.954130,1442.59,-128.306,245.352,-0.0395,-2.27,15,8.273,NAVIGATING: Moving to goal
2026-05-20T14:33:16.516968,1443.15,-128.208,245.343,-0.0396,-2.27,15,8.176,NAVIGATING: Moving to goal
2026-05-20T14:33:17.083307,1443.72,-128.108,245.335,-0.0397,-2.27,15,8.076,NAVIGATING: Moving to goal
2026-05-20T14:33:17.654464,1444.29,-127.998,245.325,-0.0398,-2.28,15,7.967,NAVIGATING: Moving to goal
2026-05-20T14:33:18.217493,1444.85,-127.927,245.318,-0.0397,-2.28,15,7.897,NAVIGATING: Moving to goal
2026-05-20T14:33:18.787504,1445.42,-127.85,245.312,-0.0397,-2.27,15,7.82,NAVIGATING: Moving to goal
2026-05-20T14:33:19.335707,1445.97,-127.817,245.308,-0.0391,-2.24,15,7.787,NAVIGATING: Moving to goal
2026-05-20T14:33:19.889236,1446.52,-127.776,245.305,-0.0366,-2.09,15,7.746,NAVIGATING: Moving to goal
2026-05-20T14:33:20.394075,1447.03,-127.772,245.304,-0.0345,-1.97,15,7.742,NAVIGATING: Moving to goal
2026-05-20T14:33:20.898687,1447.53,-127.761,245.303,-0.0328,-1.88,15,7.731,NAVIGATING: Moving to goal
2026-05-20T14:33:21.412683,1448.05,-127.761,245.303,-0.0314,-1.8,15,7.731,NAVIGATING: Moving to goal
2026-05-20T14:33:21.925312,1448.56,-127.753,245.302,-0.0303,-1.74,15,7.723,NAVIGATING: Moving to goal
2026-05-20T14:33:22.455042,1449.09,-127.751,245.301,-0.0294,-1.69,15,7.721,NAVIGATING: Moving to goal
2026-05-20T14:33:22.962075,1449.59,-127.747,245.3,-0.0286,-1.64,15,7.717,NAVIGATING: Moving to goal
2026-05-20T14:33:23.481099,1450.11,-127.743,245.299,-0.0281,-1.61,15,7.713,NAVIGATING: Moving to goal
2026-05-20T14:33:24.009322,1450.64,-127.74,245.298,-0.0276,-1.58,15,7.71,NAVIGATING: Moving to goal
2026-05-20T14:33:24.524678,1451.16,-127.735,245.297,-0.0272,-1.56,15,7.705,NAVIGATING: Moving to goal
2026-05-20T14:33:25.073380,1451.71,-127.734,245.297,-0.0269,-1.54,15,7.705,NAVIGATING: Moving to goal
2026-05-20T14:33:25.603492,1452.24,-127.727,245.296,-0.0267,-1.53,15,7.697,NAVIGATING: Moving to goal
2026-05-20T14:33:26.174094,1452.81,-127.734,245.295,-0.0264,-1.51,15,7.704,NAVIGATING: Moving to goal
2026-05-20T14:33:26.744770,1453.38,-127.734,245.294,-0.0262,-1.5,15,7.705,NAVIGATING: Moving to goal
2026-05-20T14:33:27.291486,1453.92,-127.786,245.296,-0.026,-1.49,15,7.756,NAVIGATING: Moving to goal
2026-05-20T14:33:27.803111,1454.44,-127.82,245.297,-0.0258,-1.48,15,7.791,NAVIGATING: Moving to goal
2026-05-20T14:33:28.316039,1454.95,-127.894,245.299,-0.0256,-1.47,15,7.864,NAVIGATING: Moving to goal
2026-05-20T14:33:28.863348,1455.5,-127.961,245.302,-0.0255,-1.46,15,7.931,NAVIGATING: Moving to goal
2026-05-20T14:33:29.372618,1456.0,-128.048,245.305,-0.0253,-1.45,15,8.017,NAVIGATING: Moving to goal
2026-05-20T14:33:29.878191,1456.51,-128.128,245.308,-0.0252,-1.44,15,8.097,NAVIGATING: Moving to goal
2026-05-20T14:33:30.393922,1457.03,-128.21,245.311,-0.025,-1.43,15,8.179,NAVIGATING: Moving to goal
2026-05-20T14:33:30.895305,1457.53,-128.272,245.314,-0.025,-1.43,15,8.241,NAVIGATING: Moving to goal
2026-05-20T14:33:31.416928,1458.05,-128.347,245.316,-0.0249,-1.43,15,8.316,NAVIGATING: Moving to goal
2026-05-20T14:33:31.953549,1458.59,-128.414,245.319,-0.0248,-1.42,15,8.383,NAVIGATING: Moving to goal
2026-05-20T14:33:32.461059,1459.09,-128.481,245.321,-0.0248,-1.42,15,8.45,NAVIGATING: Moving to goal
2026-05-20T14:33:32.981087,1459.61,-128.536,245.323,-0.0248,-1.42,15,8.504,NAVIGATING: Moving to goal
2026-05-20T14:33:33.483001,1460.12,-128.592,245.325,-0.0248,-1.42,15,8.561,NAVIGATING: Moving to goal
2026-05-20T14:33:33.996388,1460.63,-128.65,245.326,-0.0249,-1.42,15,8.618,NAVIGATING: Moving to goal
2026-05-20T14:33:34.555372,1461.19,-128.703,245.328,-0.0249,-1.43,15,8.671,NAVIGATING: Moving to goal
2026-05-20T14:33:35.100124,1461.73,-128.754,245.329,-0.025,-1.43,15,8.723,NAVIGATING: Moving to goal
2026-05-20T14:33:35.600206,1462.23,-128.802,245.33,-0.025,-1.43,15,8.771,NAVIGATING: Moving to goal
2026-05-20T14:33:36.110973,1462.74,-128.866,245.331,-0.0251,-1.44,15,8.834,NAVIGATING: Moving to goal
2026-05-20T14:33:36.615617,1463.25,-128.904,245.331,-0.0252,-1.44,15,8.873,NAVIGATING: Moving to goal
2026-05-20T14:33:37.126921,1463.76,-128.958,245.332,-0.0253,-1.45,15,8.926,NAVIGATING: Moving to goal
2026-05-20T14:33:37.711294,1464.34,-129.018,245.332,-0.0254,-1.45,15,8.986,NAVIGATING: Moving to goal
2026-05-20T14:33:38.263849,1464.9,-129.105,245.334,-0.0254,-1.45,15,9.073,NAVIGATING: Moving to goal
2026-05-20T14:33:38.771860,1465.4,-129.155,245.335,-0.0253,-1.45,15,9.123,NAVIGATING: Moving to goal
2026-05-20T14:33:39.313086,1465.95,-129.231,245.338,-0.0253,-1.45,15,9.198,NAVIGATING: Moving to goal
2026-05-20T14:33:39.817343,1466.45,-129.29,245.341,-0.0252,-1.44,15,9.257,NAVIGATING: Moving to goal
2026-05-20T14:33:40.320259,1466.95,-129.359,245.344,-0.025,-1.44,15,9.327,NAVIGATING: Moving to goal
2026-05-20T14:33:40.831460,1467.46,-129.41,245.347,-0.0249,-1.43,15,9.378,NAVIGATING: Moving to goal
2026-05-20T14:33:41.386355,1468.02,-129.501,245.352,-0.0247,-1.41,15,9.468,NAVIGATING: Moving to goal
2026-05-20T14:33:41.891864,1468.52,-129.577,245.357,-0.0245,-1.4,15,9.544,NAVIGATING: Moving to goal
2026-05-20T14:33:42.400825,1469.03,-129.66,245.363,-0.0242,-1.39,15,9.627,NAVIGATING: Moving to goal
2026-05-20T14:33:42.920330,1469.55,-129.734,245.368,-0.024,-1.38,15,9.701,NAVIGATING: Moving to goal
2026-05-20T14:33:43.484001,1470.12,-129.831,245.376,-0.0237,-1.36,15,9.798,NAVIGATING: Moving to goal
2026-05-20T14:33:44.052861,1470.69,-129.927,245.384,-0.0235,-1.34,15,9.894,NAVIGATING: Moving to goal
2026-05-20T14:33:44.603628,1471.24,-130.012,245.392,-0.0232,-1.33,15,9.978,NAVIGATING: Moving to goal
2026-05-20T14:33:45.103888,1471.74,-130.121,245.4,-0.023,-1.32,15,10.087,NAVIGATING: Moving to goal
2026-05-20T14:33:45.617338,1472.25,-130.216,245.409,-0.0228,-1.3,15,10.182,NAVIGATING: Moving to goal
2026-05-20T14:33:46.160252,1472.79,-130.332,245.419,-0.0225,-1.29,15,10.297,NAVIGATING: Moving to goal
2026-05-20T14:33:46.672003,1473.3,-130.421,245.428,-0.0223,-1.28,15,10.386,NAVIGATING: Moving to goal
2026-05-20T14:33:47.172950,1473.81,-130.507,245.442,-0.0217,-1.24,15,10.472,NAVIGATING: Moving to goal
2026-05-20T14:33:47.687578,1474.32,-130.594,245.46,-0.0208,-1.19,15,10.559,NAVIGATING: Moving to goal
2026-05-20T14:33:48.232487,1474.86,-130.697,245.486,-0.0195,-1.12,15,10.661,NAVIGATING: Moving to goal
2026-05-20T14:33:48.736640,1475.37,-130.763,245.509,-0.0184,-1.06,15,10.727,NAVIGATING: Moving to goal
2026-05-20T14:33:49.274241,1475.91,-130.855,245.54,-0.017,-0.97,15,10.819,NAVIGATING: Moving to goal
2026-05-20T14:33:49.787856,1476.42,-130.92,245.57,-0.0159,-0.91,15,10.884,NAVIGATING: Moving to goal
2026-05-20T14:33:50.305376,1476.94,-130.997,245.599,-0.0152,-0.87,15,10.961,NAVIGATING: Moving to goal
2026-05-20T14:33:50.822231,1477.45,-131.047,245.625,-0.0147,-0.84,15,11.01,NAVIGATING: Moving to goal
2026-05-20T14:33:51.323474,1477.96,-131.11,245.65,-0.0145,-0.83,15,11.074,NAVIGATING: Moving to goal
2026-05-20T14:33:51.835111,1478.47,-131.153,245.672,-0.0144,-0.83,15,11.117,NAVIGATING: Moving to goal
2026-05-20T14:33:52.368813,1479.0,-131.217,245.696,-0.0144,-0.82,15,11.18,NAVIGATING: Moving to goal
2026-05-20T14:33:52.913578,1479.55,-131.264,245.72,-0.0145,-0.83,15,11.228,NAVIGATING: Moving to goal
2026-05-20T14:33:53.468475,1480.1,-131.32,245.744,-0.0146,-0.84,15,11.284,NAVIGATING: Moving to goal
2026-05-20T14:33:53.990981,1480.62,-131.36,245.763,-0.0148,-0.85,15,11.324,NAVIGATING: Moving to goal
2026-05-20T14:33:54.552768,1481.19,-131.394,245.785,-0.015,-0.86,15,11.359,NAVIGATING: Moving to goal
2026-05-20T14:33:55.125717,1481.76,-131.429,245.805,-0.0153,-0.87,15,11.394,NAVIGATING: Moving to goal
2026-05-20T14:33:55.688785,1482.32,-131.45,245.825,-0.0155,-0.89,15,11.415,NAVIGATING: Moving to goal
2026-05-20T14:33:56.205609,1482.84,-131.493,245.85,-0.0151,-0.87,15,11.459,NAVIGATING: Moving to goal
2026-05-20T14:33:56.707425,1483.34,-131.51,245.874,-0.0148,-0.85,15,11.477,NAVIGATING: Moving to goal
2026-05-20T14:33:57.212183,1483.84,-131.553,245.901,-0.0142,-0.81,15,11.52,NAVIGATING: Moving to goal
2026-05-20T14:33:57.731149,1484.36,-131.576,245.928,-0.0137,-0.78,15,11.543,NAVIGATING: Moving to goal
2026-05-20T14:33:58.264991,1484.9,-131.613,245.954,-0.0134,-0.77,15,11.581,NAVIGATING: Moving to goal
2026-05-20T14:33:58.765574,1485.4,-131.625,245.98,-0.0133,-0.76,15,11.594,NAVIGATING: Moving to goal
2026-05-20T14:33:59.270352,1485.9,-131.653,246.002,-0.0134,-0.77,15,11.623,NAVIGATING: Moving to goal
2026-05-20T14:33:59.786082,1486.42,-131.663,246.023,-0.0136,-0.78,15,11.634,NAVIGATING: Moving to goal
2026-05-20T14:34:00.300844,1486.93,-131.69,246.045,-0.0138,-0.79,15,11.662,NAVIGATING: Moving to goal
2026-05-20T14:34:00.832058,1487.46,-131.695,246.064,-0.0142,-0.81,15,11.667,NAVIGATING: Moving to goal
2026-05-20T14:34:01.384227,1488.02,-131.715,246.083,-0.0145,-0.83,15,11.688,NAVIGATING: Moving to goal
2026-05-20T14:34:01.905584,1488.54,-131.724,246.101,-0.0149,-0.86,15,11.698,NAVIGATING: Moving to goal
2026-05-20T14:34:02.407063,1489.04,-131.741,246.117,-0.0153,-0.88,15,11.715,NAVIGATING: Moving to goal
2026-05-20T14:34:02.944234,1489.58,-131.746,246.133,-0.0158,-0.9,15,11.721,NAVIGATING: Moving to goal
2026-05-20T14:34:03.501965,1490.13,-131.757,246.147,-0.0161,-0.93,15,11.732,NAVIGATING: Moving to goal
2026-05-20T14:34:04.011080,1490.64,-131.782,246.167,-0.0161,-0.92,15,11.759,NAVIGATING: Moving to goal
2026-05-20T14:34:04.521847,1491.15,-131.819,246.191,-0.0158,-0.9,15,11.796,NAVIGATING: Moving to goal
2026-05-20T14:34:05.038826,1491.67,-131.873,246.218,-0.0151,-0.86,15,11.851,NAVIGATING: Moving to goal
2026-05-20T14:34:05.552629,1492.18,-131.923,246.248,-0.0143,-0.82,15,11.903,NAVIGATING: Moving to goal
2026-05-20T14:34:06.052834,1492.69,-131.99,246.278,-0.0135,-0.77,15,11.972,NAVIGATING: Moving to goal
2026-05-20T14:34:06.594858,1493.23,-132.063,246.316,-0.0125,-0.71,15,12.047,NAVIGATING: Moving to goal
2026-05-20T14:34:07.098569,1493.73,-132.131,246.35,-0.0119,-0.68,15,12.116,NAVIGATING: Moving to goal
2026-05-20T14:34:07.604553,1494.24,-132.174,246.38,-0.0116,-0.67,15,12.161,NAVIGATING: Moving to goal
2026-05-20T14:34:08.112142,1494.74,-132.228,246.408,-0.0115,-0.66,15,12.217,NAVIGATING: Moving to goal
2026-05-20T14:34:08.619421,1495.25,-132.258,246.437,-0.0116,-0.66,15,12.249,NAVIGATING: Moving to goal
2026-05-20T14:34:09.125616,1495.76,-132.291,246.46,-0.0118,-0.67,15,12.283,NAVIGATING: Moving to goal
2026-05-20T14:34:09.627920,1496.26,-132.309,246.486,-0.012,-0.69,15,12.303,NAVIGATING: Moving to goal
2026-05-20T14:34:10.138626,1496.77,-132.336,246.509,-0.0124,-0.71,15,12.332,NAVIGATING: Moving to goal
2026-05-20T14:34:10.656745,1497.29,-132.34,246.53,-0.0127,-0.73,15,12.337,NAVIGATING: Moving to goal
2026-05-20T14:34:11.214397,1497.85,-132.358,246.553,-0.0131,-0.75,15,12.357,NAVIGATING: Moving to goal
2026-05-20T14:34:11.766225,1498.4,-132.352,246.576,-0.0136,-0.78,15,12.353,NAVIGATING: Moving to goal
2026-05-20T14:34:12.338836,1498.97,-132.36,246.596,-0.0141,-0.81,15,12.363,NAVIGATING: Moving to goal
2026-05-20T14:34:12.873187,1499.51,-132.359,246.615,-0.0143,-0.82,15,12.363,NAVIGATING: Moving to goal
2026-05-20T14:34:13.381142,1500.01,-132.397,246.643,-0.0139,-0.8,15,12.403,NAVIGATING: Moving to goal
2026-05-20T14:34:13.883060,1500.52,-132.441,246.671,-0.0133,-0.76,15,12.449,NAVIGATING: Moving to goal
2026-05-20T14:34:14.430002,1501.06,-132.512,246.707,-0.0124,-0.71,15,12.523,NAVIGATING: Moving to goal
2026-05-20T14:34:14.948069,1501.58,-132.58,246.742,-0.0115,-0.66,15,12.594,NAVIGATING: Moving to goal
2026-05-20T14:34:15.453422,1502.09,-132.663,246.778,-0.0106,-0.6,15,12.68,NAVIGATING: Moving to goal
2026-05-20T14:34:16.003830,1502.64,-132.758,246.821,-0.0124,-0.71,15,12.778,NAVIGATING: Moving to goal
2026-05-20T14:34:16.505479,1503.14,-132.831,246.857,-0.0194,-1.11,15,12.854,NAVIGATING: Moving to goal
2026-05-20T14:34:17.029505,1503.66,-132.897,246.891,-0.0274,-1.57,15,12.924,NAVIGATING: Moving to goal
2026-05-20T14:34:17.542736,1504.18,-132.951,246.921,-0.0337,-1.93,15,12.98,NAVIGATING: Moving to goal
2026-05-20T14:34:18.046432,1504.68,-133.039,246.953,-0.0389,-2.23,15,13.07,NAVIGATING: Moving to goal
2026-05-20T14:34:18.557070,1505.19,-133.114,246.981,-0.0429,-2.46,15,13.148,NAVIGATING: Moving to goal
2026-05-20T14:34:19.062175,1505.69,-133.227,247.014,-0.0467,-2.68,15,13.264,NAVIGATING: Moving to goal
2026-05-20T14:34:19.565367,1506.2,-133.325,247.043,-0.0495,-2.84,15,13.364,NAVIGATING: Moving to goal
2026-05-20T14:34:20.071594,1506.7,-133.462,247.074,-0.052,-2.98,15,13.504,NAVIGATING: Moving to goal
2026-05-20T14:34:20.572771,1507.21,-133.585,247.104,-0.0541,-3.1,15,13.63,NAVIGATING: Moving to goal
2026-05-20T14:34:21.111102,1507.74,-133.757,247.139,-0.0561,-3.21,15,13.804,NAVIGATING: Moving to goal
2026-05-20T14:34:21.627269,1508.26,-133.897,247.17,-0.0577,-3.3,15,13.948,NAVIGATING: Moving to goal
2026-05-20T14:34:22.145366,1508.78,-134.056,247.2,-0.0589,-3.38,15,14.109,NAVIGATING: Moving to goal
2026-05-20T14:34:22.649220,1509.28,-134.174,247.225,-0.06,-3.44,15,14.229,NAVIGATING: Moving to goal
2026-05-20T14:34:23.179670,1509.81,-134.328,247.253,-0.0609,-3.49,15,14.385,NAVIGATING: Moving to goal
2026-05-20T14:34:23.727995,1510.36,-134.485,247.283,-0.0618,-3.54,15,14.544,NAVIGATING: Moving to goal
2026-05-20T14:34:24.237171,1510.87,-134.632,247.311,-0.0626,-3.59,15,14.693,NAVIGATING: Moving to goal
2026-05-20T14:34:24.743460,1511.38,-134.737,247.333,-0.0634,-3.63,15,14.8,NAVIGATING: Moving to goal
2026-05-20T14:34:25.262614,1511.89,-134.851,247.356,-0.0641,-3.67,15,14.916,NAVIGATING: Moving to goal
2026-05-20T14:34:25.779156,1512.41,-134.933,247.374,-0.0647,-3.71,15,15.0,NAVIGATING: Moving to goal
2026-05-20T14:34:26.288439,1512.92,-135.031,247.395,-0.0653,-3.74,15,15.1,NAVIGATING: Moving to goal
2026-05-20T14:34:26.788598,1513.42,-135.105,247.411,-0.0658,-3.77,15,15.175,NAVIGATING: Moving to goal
2026-05-20T14:34:27.330000,1513.96,-135.241,247.433,-0.0663,-3.8,15,15.313,NAVIGATING: Moving to goal
2026-05-20T14:34:27.835550,1514.47,-135.358,247.452,-0.0668,-3.83,15,15.431,NAVIGATING: Moving to goal
2026-05-20T14:34:28.363069,1515.0,-135.517,247.474,-0.0673,-3.85,15,15.592,NAVIGATING: Moving to goal
2026-05-20T14:34:28.892014,1515.52,-135.683,247.496,-0.0677,-3.88,15,15.759,NAVIGATING: Moving to goal
2026-05-20T14:34:29.402316,1516.03,-135.854,247.517,-0.0681,-3.9,15,15.932,NAVIGATING: Moving to goal
2026-05-20T14:34:29.920274,1516.55,-135.969,247.534,-0.0684,-3.92,15,16.048,NAVIGATING: Moving to goal
2026-05-20T14:34:30.470424,1517.1,-136.038,247.547,-0.0687,-3.94,15,16.117,NAVIGATING: Moving to goal
2026-05-20T14:34:30.973621,1517.61,-136.053,247.557,-0.069,-3.95,15,16.133,NAVIGATING: Moving to goal
2026-05-20T14:34:31.551072,1518.18,-136.02,247.562,-0.0692,-3.97,15,16.102,NAVIGATING: Moving to goal
2026-05-20T14:34:32.055204,1518.69,-135.944,247.564,-0.0694,-3.98,15,16.026,NAVIGATING: Moving to goal
2026-05-20T14:34:32.561526,1519.19,-135.842,247.563,-0.0696,-3.99,15,15.924,NAVIGATING: Moving to goal
2026-05-20T14:34:33.076344,1519.71,-135.708,247.56,-0.0698,-4.0,15,15.791,NAVIGATING: Moving to goal
2026-05-20T14:34:33.599217,1520.23,-135.558,247.555,-0.07,-4.01,15,15.642,NAVIGATING: Moving to goal
2026-05-20T14:34:34.175551,1520.81,-135.362,247.548,-0.0702,-4.02,15,15.447,NAVIGATING: Moving to goal
2026-05-20T14:34:34.744227,1521.38,-135.143,247.538,-0.0704,-4.03,15,15.229,NAVIGATING: Moving to goal
2026-05-20T14:34:35.253015,1521.89,-134.916,247.527,-0.0706,-4.04,15,15.002,NAVIGATING: Moving to goal
2026-05-20T14:34:35.761377,1522.39,-134.704,247.517,-0.0707,-4.05,15,14.79,NAVIGATING: Moving to goal
2026-05-20T14:34:36.302000,1522.93,-134.487,247.506,-0.0709,-4.06,15,14.573,NAVIGATING: Moving to goal
2026-05-20T14:34:36.817233,1523.45,-134.244,247.493,-0.0711,-4.07,15,14.331,NAVIGATING: Moving to goal
2026-05-20T14:34:37.331647,1523.96,-134.024,247.481,-0.0713,-4.08,15,14.111,NAVIGATING: Moving to goal
2026-05-20T14:34:37.875252,1524.51,-133.776,247.467,-0.0715,-4.1,15,13.863,NAVIGATING: Moving to goal
2026-05-20T14:34:38.394208,1525.03,-133.526,247.453,-0.0717,-4.11,15,13.613,NAVIGATING: Moving to goal
2026-05-20T14:34:38.938396,1525.57,-133.29,247.439,-0.0718,-4.12,15,13.378,NAVIGATING: Moving to goal
2026-05-20T14:34:39.445945,1526.08,-133.064,247.425,-0.072,-4.13,15,13.152,NAVIGATING: Moving to goal
2026-05-20T14:34:39.978640,1526.61,-132.816,247.41,-0.0722,-4.14,15,12.905,NAVIGATING: Moving to goal
2026-05-20T14:34:40.513302,1527.15,-132.552,247.394,-0.0724,-4.15,15,12.641,NAVIGATING: Moving to goal
2026-05-20T14:34:41.031066,1527.66,-132.327,247.38,-0.0725,-4.15,15,12.416,NAVIGATING: Moving to goal
2026-05-20T14:34:41.593953,1528.23,-132.067,247.363,-0.0727,-4.16,15,12.157,NAVIGATING: Moving to goal
2026-05-20T14:34:42.174685,1528.81,-131.814,247.347,-0.0728,-4.17,15,11.904,NAVIGATING: Moving to goal
2026-05-20T14:34:42.746016,1529.38,-131.557,247.33,-0.0729,-4.18,15,11.647,NAVIGATING: Moving to goal
2026-05-20T14:34:43.313262,1529.95,-131.306,247.314,-0.073,-4.19,15,11.397,NAVIGATING: Moving to goal
2026-05-20T14:34:43.879787,1530.51,-131.05,247.297,-0.0731,-4.19,15,11.141,NAVIGATING: Moving to goal
2026-05-20T14:34:44.393304,1531.03,-130.8,247.28,-0.0732,-4.2,15,10.891,NAVIGATING: Moving to goal
2026-05-20T14:34:44.934951,1531.57,-130.556,247.263,-0.0748,-4.29,15,10.648,NAVIGATING: Moving to goal
2026-05-20T14:34:45.477020,1532.11,-130.31,247.245,-0.0808,-4.63,15,10.401,NAVIGATING: Moving to goal
2026-05-20T14:34:45.986410,1532.62,-130.073,247.227,-0.0868,-4.97,15,10.165,NAVIGATING: Moving to goal
2026-05-20T14:34:46.531547,1533.16,-129.851,247.211,-0.0914,-5.24,15,9.943,NAVIGATING: Moving to goal
2026-05-20T14:34:47.033383,1533.67,-129.634,247.196,-0.0949,-5.44,15,9.727,NAVIGATING: Moving to goal
2026-05-20T14:34:47.543630,1534.18,-129.407,247.18,-0.0979,-5.61,15,9.5,NAVIGATING: Moving to goal
2026-05-20T14:34:48.047818,1534.68,-129.174,247.165,-0.1002,-5.74,15,9.268,NAVIGATING: Moving to goal
2026-05-20T14:34:48.567057,1535.2,-128.952,247.151,-0.102,-5.85,15,9.046,NAVIGATING: Moving to goal
2026-05-20T14:34:49.097521,1535.73,-128.73,247.138,-0.1034,-5.93,15,8.825,NAVIGATING: Moving to goal
2026-05-20T14:34:49.629011,1536.26,-128.477,247.123,-0.1047,-6.0,15,8.573,NAVIGATING: Moving to goal
2026-05-20T14:34:50.172486,1536.8,-128.227,247.107,-0.1059,-6.07,15,8.325,NAVIGATING: Moving to goal
2026-05-20T14:34:50.697134,1537.33,-128.012,247.093,-0.1067,-6.11,15,8.11,NAVIGATING: Moving to goal
2026-05-20T14:34:51.197221,1537.83,-127.779,247.076,-0.1075,-6.16,15,7.879,NAVIGATING: Moving to goal
2026-05-20T14:34:51.707216,1538.34,-127.559,247.06,-0.1087,-6.23,15,7.66,NAVIGATING: Moving to goal
2026-05-20T14:34:52.245261,1538.88,-127.33,247.042,-0.114,-6.53,15,7.431,NAVIGATING: Moving to goal
2026-05-20T14:34:52.755936,1539.39,-127.114,247.023,-0.1224,-7.01,15,7.216,NAVIGATING: Moving to goal
2026-05-20T14:34:53.277994,1539.91,-126.914,247.005,-0.1292,-7.4,15,7.016,NAVIGATING: Moving to goal
2026-05-20T14:34:53.779830,1540.41,-126.683,246.983,-0.1357,-7.77,15,6.785,NAVIGATING: Moving to goal
2026-05-20T14:34:54.295586,1540.93,-126.453,246.961,-0.1409,-8.07,15,6.556,NAVIGATING: Moving to goal
2026-05-20T14:34:54.824799,1541.46,-126.232,246.939,-0.1451,-8.31,15,6.335,NAVIGATING: Moving to goal
2026-05-20T14:34:55.330009,1541.96,-126.013,246.917,-0.1485,-8.51,15,6.115,NAVIGATING: Moving to goal
2026-05-20T14:34:55.843615,1542.48,-125.809,246.895,-0.1513,-8.67,15,5.912,NAVIGATING: Moving to goal
2026-05-20T14:34:56.397277,1543.03,-125.585,246.87,-0.154,-8.82,15,5.688,NAVIGATING: Moving to goal
2026-05-20T14:34:56.903517,1543.54,-125.386,246.848,-0.156,-8.94,15,5.489,NAVIGATING: Moving to goal
2026-05-20T14:34:57.415773,1544.05,-125.194,246.825,-0.1578,-9.04,15,5.297,NAVIGATING: Moving to goal
2026-05-20T14:34:57.958418,1544.59,-124.989,246.8,-0.1594,-9.13,15,5.092,NAVIGATING: Moving to goal
2026-05-20T14:34:58.458629,1545.09,-124.792,246.775,-0.1608,-9.21,15,4.895,NAVIGATING: Moving to goal
2026-05-20T14:34:58.991292,1545.62,-124.603,246.75,-0.1639,-9.39,15,4.705,NAVIGATING: Moving to goal
2026-05-20T14:34:59.491596,1546.12,-124.412,246.723,-0.1714,-9.82,15,4.513,NAVIGATING: Moving to goal
2026-05-20T14:35:00.013235,1546.65,-124.233,246.697,-0.1816,-10.4,15,4.333,NAVIGATING: Moving to goal
2026-05-20T14:35:00.518844,1547.15,-124.067,246.671,-0.1901,-10.89,15,4.165,NAVIGATING: Moving to goal
2026-05-20T14:35:01.050638,1547.68,-123.906,246.646,-0.1972,-11.3,15,4.003,NAVIGATING: Moving to goal
2026-05-20T14:35:01.611971,1548.24,-123.712,246.615,-0.2042,-11.7,15,3.808,NAVIGATING: Moving to goal
2026-05-20T14:35:02.113598,1548.75,-123.536,246.585,-0.2095,-12.0,15,3.63,NAVIGATING: Moving to goal
2026-05-20T14:35:02.621480,1549.25,-123.355,246.552,-0.2139,-12.25,15,3.448,NAVIGATING: Moving to goal
2026-05-20T14:35:03.142250,1549.77,-123.19,246.521,-0.2174,-12.46,15,3.281,NAVIGATING: Moving to goal
2026-05-20T14:35:03.649555,1550.28,-123.026,246.489,-0.2202,-12.62,15,3.113,NAVIGATING: Moving to goal
2026-05-20T14:35:04.176702,1550.81,-122.865,246.457,-0.2227,-12.76,15,2.95,NAVIGATING: Moving to goal
2026-05-20T14:35:04.738666,1551.37,-122.675,246.419,-0.2249,-12.89,15,2.757,NAVIGATING: Moving to goal
2026-05-20T14:35:05.243759,1551.88,-122.508,246.384,-0.2272,-13.02,15,2.587,NAVIGATING: Moving to goal
2026-05-20T14:35:05.753230,1552.39,-122.344,246.348,-0.2325,-13.32,15,2.42,NAVIGATING: Moving to goal
2026-05-20T14:35:06.272333,1552.9,-122.189,246.312,-0.2419,-13.86,15,2.262,NAVIGATING: Moving to goal
2026-05-20T14:35:06.816217,1553.45,-122.011,246.269,-0.2566,-14.7,15,2.079,NAVIGATING: Moving to goal
2026-05-20T14:35:07.323661,1553.96,-121.858,246.227,-0.2699,-15.46,15,1.921,GOAL_REACHED: Target reached successfully
2026-05-20T14:35:07.343424,1553.98,-121.858,246.227,-0.2699,-15.46,15,1.921,GOAL_REACHED: Target reached successfully
2026-05-20T14:35:09.346722,1555.98,-121.858,246.227,-0.2699,-15.46,16,28.14,GOAL_REACHED: Target reached successfully
2026-05-20T14:35:09.353498,1555.99,-121.315,246.064,-0.3035,-17.39,16,27.921,GOAL_REACHED: Target reached successfully
2026-05-20T14:35:09.869561,1556.5,-121.098,245.988,-0.312,-17.88,16,27.845,NAVIGATING: Moving to goal
2026-05-20T14:35:10.443273,1557.08,-120.967,245.941,-0.299,-17.13,16,27.802,NAVIGATING: Moving to goal
2026-05-20T14:35:11.007087,1557.64,-120.862,245.903,-0.2661,-15.25,16,27.767,NAVIGATING: Moving to goal
2026-05-20T14:35:11.571352,1558.2,-120.78,245.873,-0.2195,-12.58,16,27.741,NAVIGATING: Moving to goal
2026-05-20T14:35:12.077510,1558.71,-120.724,245.85,-0.164,-9.4,16,27.725,NAVIGATING: Moving to goal
2026-05-20T14:35:12.582315,1559.21,-120.683,245.832,-0.1041,-5.97,16,27.714,NAVIGATING: Moving to goal
2026-05-20T14:35:13.088296,1559.72,-120.663,245.819,-0.0454,-2.6,16,27.712,NAVIGATING: Moving to goal
2026-05-20T14:35:13.590510,1560.22,-120.647,245.809,0.0146,0.84,16,27.711,NAVIGATING: Moving to goal
2026-05-20T14:35:14.096848,1560.73,-120.647,245.799,0.0842,4.83,16,27.718,NAVIGATING: Moving to goal
2026-05-20T14:35:14.642693,1561.28,-120.653,245.791,0.1569,8.99,16,27.728,NAVIGATING: Moving to goal
2026-05-20T14:35:15.149320,1561.78,-120.669,245.785,0.229,13.12,16,27.743,NAVIGATING: Moving to goal
2026-05-20T14:35:15.671059,1562.3,-120.679,245.782,0.2948,16.89,16,27.751,NAVIGATING: Moving to goal
2026-05-20T14:35:16.183308,1562.82,-120.698,245.788,0.3626,20.78,16,27.758,NAVIGATING: Moving to goal
2026-05-20T14:35:16.707892,1563.34,-120.708,245.802,0.4263,24.42,16,27.753,NAVIGATING: Moving to goal
2026-05-20T14:35:17.209654,1563.84,-120.724,245.832,0.4857,27.83,16,27.739,NAVIGATING: Moving to goal
2026-05-20T14:35:17.725159,1564.36,-120.729,245.878,0.5489,31.45,16,27.705,NAVIGATING: Moving to goal
2026-05-20T14:35:18.225408,1564.86,-120.735,245.951,0.6064,34.74,16,27.651,NAVIGATING: Moving to goal
2026-05-20T14:35:18.728999,1565.36,-120.725,246.024,0.6515,37.33,16,27.587,NAVIGATING: Moving to goal
2026-05-20T14:35:19.260495,1565.89,-120.71,246.138,0.7055,40.42,16,27.488,NAVIGATING: Moving to goal
2026-05-20T14:35:19.837544,1566.47,-120.672,246.273,0.7535,43.17,16,27.358,NAVIGATING: Moving to goal
2026-05-20T14:35:20.406990,1567.04,-120.633,246.44,0.7989,45.77,16,27.203,NAVIGATING: Moving to goal
2026-05-20T14:35:20.982848,1567.62,-120.588,246.625,0.8401,48.14,16,27.03,NAVIGATING: Moving to goal
2026-05-20T14:35:21.548883,1568.18,-120.54,246.837,0.8767,50.23,16,26.834,NAVIGATING: Moving to goal
2026-05-20T14:35:22.052749,1568.69,-120.499,247.067,0.9062,51.92,16,26.629,NAVIGATING: Moving to goal
2026-05-20T14:35:22.559844,1569.19,-120.465,247.276,0.9271,53.12,16,26.445,NAVIGATING: Moving to goal
2026-05-20T14:35:23.093404,1569.73,-120.445,247.522,0.9477,54.3,16,26.242,NAVIGATING: Moving to goal
2026-05-20T14:35:23.595760,1570.23,-120.424,247.746,0.9625,55.15,16,26.055,NAVIGATING: Moving to goal
2026-05-20T14:35:24.133879,1570.77,-120.43,248.034,0.9784,56.06,16,25.838,NAVIGATING: Moving to goal
2026-05-20T14:35:24.704667,1571.34,-120.44,248.332,0.9867,56.53,16,25.617,NAVIGATING: Moving to goal
2026-05-20T14:35:25.213563,1571.85,-120.486,248.641,0.9908,56.77,16,25.413,NAVIGATING: Moving to goal
2026-05-20T14:35:25.719683,1572.35,-120.522,248.926,0.988,56.61,16,25.222,NAVIGATING: Moving to goal
2026-05-20T14:35:26.235818,1572.87,-120.586,249.228,0.9835,56.35,16,25.039,NAVIGATING: Moving to goal
2026-05-20T14:35:26.796429,1573.43,-120.649,249.559,0.9727,55.73,16,24.837,NAVIGATING: Moving to goal
2026-05-20T14:35:27.349137,1573.98,-120.735,249.907,0.9594,54.97,16,24.641,NAVIGATING: Moving to goal
2026-05-20T14:35:27.910537,1574.54,-120.81,250.25,0.9415,53.94,16,24.446,NAVIGATING: Moving to goal
2026-05-20T14:35:28.444271,1575.08,-120.883,250.549,0.9246,52.98,16,24.283,NAVIGATING: Moving to goal
2026-05-20T14:35:28.950124,1575.58,-120.96,250.877,0.9043,51.81,16,24.106,NAVIGATING: Moving to goal
2026-05-20T14:35:29.476241,1576.11,-121.026,251.169,0.8844,50.67,16,23.949,NAVIGATING: Moving to goal
2026-05-20T14:35:29.983887,1576.62,-121.083,251.445,0.8642,49.51,16,23.798,NAVIGATING: Moving to goal
2026-05-20T14:35:30.540095,1577.17,-121.14,251.748,0.8406,48.16,16,23.633,NAVIGATING: Moving to goal
2026-05-20T14:35:31.106862,1577.74,-121.199,252.091,0.8132,46.59,16,23.444,NAVIGATING: Moving to goal
2026-05-20T14:35:31.611594,1578.24,-121.242,252.413,0.7888,45.19,16,23.262,NAVIGATING: Moving to goal
2026-05-20T14:35:32.127106,1578.76,-121.284,252.72,0.7707,44.16,16,23.091,NAVIGATING: Moving to goal
2026-05-20T14:35:32.631839,1579.26,-121.306,253.027,0.7541,43.21,16,22.909,NAVIGATING: Moving to goal
2026-05-20T14:35:33.159985,1579.79,-121.339,253.331,0.7435,42.6,16,22.74,NAVIGATING: Moving to goal
2026-05-20T14:35:33.716650,1580.35,-121.359,253.671,0.7323,41.96,16,22.54,NAVIGATING: Moving to goal
2026-05-20T14:35:34.264727,1580.9,-121.393,254.035,0.7251,41.54,16,22.34,NAVIGATING: Moving to goal
2026-05-20T14:35:34.772763,1581.41,-121.403,254.358,0.7178,41.13,16,22.15,NAVIGATING: Moving to goal
2026-05-20T14:35:35.273024,1581.91,-121.422,254.655,0.7137,40.89,16,21.986,NAVIGATING: Moving to goal
2026-05-20T14:35:35.782310,1582.41,-121.429,254.972,0.7085,40.6,16,21.803,NAVIGATING: Moving to goal
2026-05-20T14:35:36.314265,1582.95,-121.459,255.325,0.7059,40.44,16,21.621,NAVIGATING: Moving to goal
2026-05-20T14:35:36.819146,1583.45,-121.478,255.665,0.698,39.99,16,21.442,NAVIGATING: Moving to goal
2026-05-20T14:35:37.332998,1583.97,-121.511,255.991,0.6879,39.41,16,21.287,NAVIGATING: Moving to goal
2026-05-20T14:35:37.837866,1584.47,-121.528,256.311,0.6724,38.53,16,21.125,NAVIGATING: Moving to goal
2026-05-20T14:35:38.348720,1584.98,-121.557,256.61,0.6574,37.67,16,20.988,NAVIGATING: Moving to goal
2026-05-20T14:35:38.900616,1585.53,-121.574,256.946,0.636,36.44,16,20.824,NAVIGATING: Moving to goal
2026-05-20T14:35:39.405976,1586.04,-121.6,257.289,0.6138,35.17,16,20.67,NAVIGATING: Moving to goal
2026-05-20T14:35:39.909453,1586.54,-121.614,257.59,0.5936,34.01,16,20.531,NAVIGATING: Moving to goal
2026-05-20T14:35:40.453940,1587.09,-121.627,257.933,0.5746,32.92,16,20.373,NAVIGATING: Moving to goal
2026-05-20T14:35:40.958096,1587.59,-121.629,258.229,0.5605,32.11,16,20.233,NAVIGATING: Moving to goal
2026-05-20T14:35:41.473051,1588.11,-121.627,258.523,0.5487,31.44,16,20.094,NAVIGATING: Moving to goal
2026-05-20T14:35:41.986630,1588.62,-121.607,258.837,0.5369,30.76,16,19.932,NAVIGATING: Moving to goal
2026-05-20T14:35:42.509373,1589.14,-121.57,259.144,0.526,30.14,16,19.762,NAVIGATING: Moving to goal
2026-05-20T14:35:43.027372,1589.66,-121.524,259.441,0.5166,29.6,16,19.592,NAVIGATING: Moving to goal
2026-05-20T14:35:43.530302,1590.16,-121.469,259.697,0.5086,29.14,16,19.434,NAVIGATING: Moving to goal
2026-05-20T14:35:44.052186,1590.68,-121.405,259.978,0.5011,28.71,16,19.26,NAVIGATING: Moving to goal
2026-05-20T14:35:44.585666,1591.22,-121.329,260.256,0.4919,28.18,16,19.079,NAVIGATING: Moving to goal
2026-05-20T14:35:45.101111,1591.73,-121.258,260.536,0.4791,27.45,16,18.904,NAVIGATING: Moving to goal
2026-05-20T14:35:45.606637,1592.24,-121.187,260.771,0.4643,26.6,16,18.749,NAVIGATING: Moving to goal
2026-05-20T14:35:46.135040,1592.77,-121.114,261.041,0.4481,25.68,16,18.581,NAVIGATING: Moving to goal
2026-05-20T14:35:46.653874,1593.29,-121.021,261.323,0.4327,24.79,16,18.393,NAVIGATING: Moving to goal
2026-05-20T14:35:47.170670,1593.8,-120.952,261.558,0.4229,24.23,16,18.246,NAVIGATING: Moving to goal
2026-05-20T14:35:47.694228,1594.33,-120.859,261.822,0.4125,23.64,16,18.07,NAVIGATING: Moving to goal
2026-05-20T14:35:48.204463,1594.84,-120.791,262.039,0.4059,23.26,16,17.934,NAVIGATING: Moving to goal
2026-05-20T14:35:48.712450,1595.34,-120.694,262.285,0.3983,22.82,16,17.765,NAVIGATING: Moving to goal
2026-05-20T14:35:49.215308,1595.85,-120.621,262.493,0.392,22.46,16,17.631,NAVIGATING: Moving to goal
2026-05-20T14:35:49.772579,1596.4,-120.521,262.727,0.3799,21.77,16,17.466,NAVIGATING: Moving to goal
2026-05-20T14:35:50.333558,1596.97,-120.412,262.974,0.3629,20.79,16,17.291,NAVIGATING: Moving to goal
2026-05-20T14:35:50.838880,1597.47,-120.294,263.197,0.3458,19.81,16,17.117,NAVIGATING: Moving to goal
2026-05-20T14:35:51.351204,1597.98,-120.184,263.401,0.3328,19.07,16,16.956,NAVIGATING: Moving to goal
2026-05-20T14:35:51.888888,1598.52,-120.051,263.616,0.3203,18.35,16,16.773,NAVIGATING: Moving to goal
2026-05-20T14:35:52.403175,1599.04,-119.916,263.828,0.3099,17.76,16,16.59,NAVIGATING: Moving to goal
2026-05-20T14:35:52.909771,1599.54,-119.795,264.007,0.3019,17.3,16,16.43,NAVIGATING: Moving to goal
2026-05-20T14:35:53.415478,1600.05,-119.661,264.207,0.2942,16.86,16,16.254,NAVIGATING: Moving to goal
2026-05-20T14:35:53.949343,1600.58,-119.524,264.401,0.2872,16.46,16,16.077,NAVIGATING: Moving to goal
2026-05-20T14:35:54.455311,1601.09,-119.397,264.578,0.2817,16.14,16,15.917,NAVIGATING: Moving to goal
2026-05-20T14:35:54.999069,1601.63,-119.262,264.763,0.2764,15.84,16,15.748,NAVIGATING: Moving to goal
2026-05-20T14:35:55.545270,1602.18,-119.118,264.949,0.2694,15.43,16,15.571,NAVIGATING: Moving to goal
2026-05-20T14:35:56.098849,1602.73,-118.97,265.136,0.2572,14.74,16,15.392,NAVIGATING: Moving to goal
2026-05-20T14:35:56.631253,1603.26,-118.842,265.283,0.2435,13.95,16,15.241,NAVIGATING: Moving to goal
2026-05-20T14:35:57.208736,1603.84,-118.693,265.453,0.2277,13.04,16,15.066,NAVIGATING: Moving to goal
2026-05-20T14:35:57.785787,1604.42,-118.536,265.613,0.2144,12.28,16,14.887,NAVIGATING: Moving to goal
2026-05-20T14:35:58.360159,1604.99,-118.381,265.773,0.2034,11.65,16,14.71,NAVIGATING: Moving to goal
2026-05-20T14:35:58.895191,1605.53,-118.218,265.923,0.194,11.12,16,14.528,NAVIGATING: Moving to goal
2026-05-20T14:35:59.463810,1606.1,-118.055,266.071,0.1861,10.66,16,14.348,NAVIGATING: Moving to goal
2026-05-20T14:36:00.015000,1606.65,-117.882,266.219,0.179,10.26,16,14.159,NAVIGATING: Moving to goal
2026-05-20T14:36:00.571292,1607.2,-117.711,266.356,0.173,9.91,16,13.974,NAVIGATING: Moving to goal
2026-05-20T14:36:01.086457,1607.72,-117.555,266.479,0.1683,9.64,16,13.807,NAVIGATING: Moving to goal
2026-05-20T14:36:01.586699,1608.22,-117.396,266.594,0.164,9.4,16,13.637,NAVIGATING: Moving to goal
2026-05-20T14:36:02.108859,1608.74,-117.244,266.702,0.1602,9.18,16,13.477,NAVIGATING: Moving to goal
2026-05-20T14:36:02.615303,1609.25,-117.075,266.811,0.1565,8.97,16,13.3,NAVIGATING: Moving to goal
2026-05-20T14:36:03.118536,1609.75,-116.925,266.907,0.1525,8.74,16,13.143,NAVIGATING: Moving to goal
2026-05-20T14:36:03.632951,1610.27,-116.756,267.006,0.1439,8.25,16,12.968,NAVIGATING: Moving to goal
2026-05-20T14:36:04.134852,1610.77,-116.604,267.095,0.1321,7.57,16,12.81,NAVIGATING: Moving to goal
2026-05-20T14:36:04.654646,1611.29,-116.442,267.18,0.1208,6.92,16,12.644,NAVIGATING: Moving to goal
2026-05-20T14:36:05.218436,1611.85,-116.265,267.272,0.1101,6.31,16,12.464,NAVIGATING: Moving to goal
2026-05-20T14:36:05.760811,1612.39,-116.079,267.359,0.1011,5.79,16,12.274,NAVIGATING: Moving to goal
2026-05-20T14:36:06.288280,1612.92,-115.923,267.43,0.0945,5.42,16,12.116,NAVIGATING: Moving to goal
2026-05-20T14:36:06.864779,1613.5,-115.732,267.509,0.088,5.04,16,11.922,NAVIGATING: Moving to goal
2026-05-20T14:36:07.376819,1614.01,-115.558,267.579,0.0827,4.74,16,11.747,NAVIGATING: Moving to goal
2026-05-20T14:36:07.889638,1614.52,-115.386,267.645,0.0781,4.48,16,11.574,NAVIGATING: Moving to goal
2026-05-20T14:36:08.401320,1615.03,-115.228,267.703,0.0744,4.26,16,11.415,NAVIGATING: Moving to goal
2026-05-20T14:36:08.908684,1615.54,-115.077,267.754,0.0713,4.09,16,11.263,NAVIGATING: Moving to goal
2026-05-20T14:36:09.455019,1616.09,-114.896,267.814,0.0679,3.89,16,11.082,NAVIGATING: Moving to goal
2026-05-20T14:36:10.012155,1616.64,-114.707,267.874,0.0649,3.72,16,10.893,NAVIGATING: Moving to goal
2026-05-20T14:36:10.576988,1617.21,-114.515,267.929,0.0624,3.57,16,10.702,NAVIGATING: Moving to goal
2026-05-20T14:36:11.085512,1617.72,-114.331,267.981,0.0602,3.45,16,10.519,NAVIGATING: Moving to goal
2026-05-20T14:36:11.627194,1618.26,-114.14,268.031,0.0582,3.33,16,10.328,NAVIGATING: Moving to goal
2026-05-20T14:36:12.129981,1618.76,-113.966,268.077,0.0564,3.23,16,10.155,NAVIGATING: Moving to goal
2026-05-20T14:36:12.637723,1619.27,-113.784,268.12,0.0522,2.99,16,9.975,NAVIGATING: Moving to goal
2026-05-20T14:36:13.165838,1619.8,-113.612,268.161,0.0436,2.5,16,9.804,NAVIGATING: Moving to goal
2026-05-20T14:36:13.669608,1620.3,-113.431,268.201,0.0326,1.87,16,9.624,NAVIGATING: Moving to goal
2026-05-20T14:36:14.195252,1620.83,-113.267,268.238,0.0236,1.35,16,9.463,NAVIGATING: Moving to goal
2026-05-20T14:36:14.701388,1621.33,-113.088,268.276,0.0158,0.9,16,9.285,NAVIGATING: Moving to goal
2026-05-20T14:36:15.248244,1621.88,-112.921,268.311,0.0095,0.54,16,9.12,NAVIGATING: Moving to goal
2026-05-20T14:36:15.785882,1622.42,-112.754,268.343,0.0044,0.25,16,8.956,NAVIGATING: Moving to goal
2026-05-20T14:36:16.287178,1622.92,-112.578,268.377,-0.0003,-0.01,16,8.782,NAVIGATING: Moving to goal
2026-05-20T14:36:16.802312,1623.43,-112.402,268.408,-0.0041,-0.23,16,8.608,NAVIGATING: Moving to goal
2026-05-20T14:36:17.332444,1623.96,-112.238,268.436,-0.0072,-0.41,16,8.446,NAVIGATING: Moving to goal
2026-05-20T14:36:17.833371,1624.47,-112.07,268.463,-0.0099,-0.57,16,8.281,NAVIGATING: Moving to goal
2026-05-20T14:36:18.348714,1624.98,-111.914,268.487,-0.0122,-0.7,16,8.128,NAVIGATING: Moving to goal
2026-05-20T14:36:18.852711,1625.49,-111.74,268.512,-0.0143,-0.82,16,7.957,NAVIGATING: Moving to goal
2026-05-20T14:36:19.366281,1626.0,-111.588,268.533,-0.016,-0.92,16,7.807,NAVIGATING: Moving to goal
2026-05-20T14:36:19.867529,1626.5,-111.42,268.555,-0.0176,-1.01,16,7.641,NAVIGATING: Moving to goal
2026-05-20T14:36:20.390128,1627.02,-111.268,268.574,-0.0197,-1.13,16,7.492,NAVIGATING: Moving to goal
2026-05-20T14:36:20.944858,1627.58,-111.092,268.593,-0.0265,-1.52,16,7.319,NAVIGATING: Moving to goal
2026-05-20T14:36:21.450492,1628.08,-110.927,268.61,-0.0365,-2.09,16,7.157,NAVIGATING: Moving to goal
2026-05-20T14:36:21.969627,1628.6,-110.771,268.626,-0.0461,-2.64,16,7.004,NAVIGATING: Moving to goal
2026-05-20T14:36:22.484111,1629.12,-110.625,268.641,-0.0539,-3.09,16,6.861,NAVIGATING: Moving to goal
2026-05-20T14:36:23.000817,1629.63,-110.497,268.655,-0.06,-3.44,16,6.735,NAVIGATING: Moving to goal
2026-05-20T14:36:23.567514,1630.2,-110.356,268.669,-0.0656,-3.76,16,6.596,NAVIGATING: Moving to goal
2026-05-20T14:36:24.127571,1630.76,-110.221,268.683,-0.0704,-4.03,16,6.465,NAVIGATING: Moving to goal
2026-05-20T14:36:24.675721,1631.31,-110.085,268.694,-0.0741,-4.25,16,6.331,NAVIGATING: Moving to goal
2026-05-20T14:36:25.215580,1631.85,-109.979,268.704,-0.0769,-4.41,16,6.228,NAVIGATING: Moving to goal
2026-05-20T14:36:25.718492,1632.35,-109.85,268.713,-0.0795,-4.56,16,6.102,NAVIGATING: Moving to goal
2026-05-20T14:36:26.234990,1632.87,-109.746,268.721,-0.0816,-4.68,16,6.0,NAVIGATING: Moving to goal
2026-05-20T14:36:26.747218,1633.38,-109.633,268.727,-0.0834,-4.78,16,5.89,NAVIGATING: Moving to goal
2026-05-20T14:36:27.260260,1633.89,-109.554,268.734,-0.0848,-4.86,16,5.813,NAVIGATING: Moving to goal
2026-05-20T14:36:27.773151,1634.41,-109.437,268.739,-0.0863,-4.94,16,5.698,NAVIGATING: Moving to goal
2026-05-20T14:36:28.288280,1634.92,-109.351,268.744,-0.0874,-5.01,16,5.614,NAVIGATING: Moving to goal
2026-05-20T14:36:28.794160,1635.43,-109.257,268.748,-0.09,-5.16,16,5.521,NAVIGATING: Moving to goal
2026-05-20T14:36:29.334578,1635.97,-109.184,268.752,-0.0969,-5.55,16,5.45,NAVIGATING: Moving to goal
2026-05-20T14:36:29.889659,1636.52,-109.103,268.754,-0.1048,-6.0,16,5.37,NAVIGATING: Moving to goal
2026-05-20T14:36:30.415838,1637.05,-109.038,268.757,-0.1111,-6.36,16,5.307,NAVIGATING: Moving to goal
2026-05-20T14:36:30.929295,1637.56,-108.969,268.758,-0.1163,-6.66,16,5.24,NAVIGATING: Moving to goal
2026-05-20T14:36:31.490340,1638.12,-108.901,268.76,-0.1213,-6.95,16,5.173,NAVIGATING: Moving to goal
2026-05-20T14:36:32.007391,1638.64,-108.829,268.761,-0.1256,-7.19,16,5.102,NAVIGATING: Moving to goal
2026-05-20T14:36:32.524255,1639.16,-108.759,268.76,-0.1288,-7.38,16,5.034,NAVIGATING: Moving to goal
2026-05-20T14:36:33.027132,1639.66,-108.698,268.759,-0.1313,-7.52,16,4.973,NAVIGATING: Moving to goal
2026-05-20T14:36:33.569243,1640.2,-108.617,268.757,-0.1337,-7.66,16,4.893,NAVIGATING: Moving to goal
2026-05-20T14:36:34.126403,1640.76,-108.538,268.754,-0.1357,-7.78,16,4.816,NAVIGATING: Moving to goal
2026-05-20T14:36:34.642706,1641.28,-108.46,268.75,-0.1372,-7.86,16,4.738,NAVIGATING: Moving to goal
2026-05-20T14:36:35.145033,1641.78,-108.382,268.746,-0.1386,-7.94,16,4.661,NAVIGATING: Moving to goal
2026-05-20T14:36:35.656292,1642.29,-108.3,268.741,-0.1396,-8.0,16,4.58,NAVIGATING: Moving to goal
2026-05-20T14:36:36.170381,1642.8,-108.226,268.736,-0.1405,-8.05,16,4.506,NAVIGATING: Moving to goal
2026-05-20T14:36:36.671671,1643.3,-108.151,268.731,-0.1412,-8.09,16,4.432,NAVIGATING: Moving to goal
2026-05-20T14:36:37.226562,1643.86,-108.069,268.725,-0.142,-8.14,16,4.35,NAVIGATING: Moving to goal
2026-05-20T14:36:37.783794,1644.42,-107.965,268.715,-0.1427,-8.17,16,4.246,NAVIGATING: Moving to goal
2026-05-20T14:36:38.343301,1644.98,-107.872,268.707,-0.1433,-8.21,16,4.154,NAVIGATING: Moving to goal
2026-05-20T14:36:38.915079,1645.55,-107.776,268.698,-0.1438,-8.24,16,4.059,NAVIGATING: Moving to goal
2026-05-20T14:36:39.427141,1646.06,-107.693,268.689,-0.1442,-8.26,16,3.976,NAVIGATING: Moving to goal
2026-05-20T14:36:39.937622,1646.57,-107.615,268.681,-0.1467,-8.4,16,3.898,NAVIGATING: Moving to goal
2026-05-20T14:36:40.475746,1647.11,-107.545,268.672,-0.1527,-8.75,16,3.827,NAVIGATING: Moving to goal
2026-05-20T14:36:40.985389,1647.62,-107.479,268.663,-0.1591,-9.11,16,3.761,NAVIGATING: Moving to goal
2026-05-20T14:36:41.506851,1648.14,-107.413,268.654,-0.1647,-9.43,16,3.694,NAVIGATING: Moving to goal
2026-05-20T14:36:42.017958,1648.65,-107.346,268.645,-0.1691,-9.69,16,3.628,NAVIGATING: Moving to goal
2026-05-20T14:36:42.544985,1649.18,-107.275,268.636,-0.1725,-9.88,16,3.556,NAVIGATING: Moving to goal
2026-05-20T14:36:43.055548,1649.69,-107.2,268.625,-0.1755,-10.05,16,3.481,NAVIGATING: Moving to goal
2026-05-20T14:36:43.570409,1650.2,-107.118,268.613,-0.1777,-10.18,16,3.398,NAVIGATING: Moving to goal
2026-05-20T14:36:44.093068,1650.73,-107.039,268.602,-0.1795,-10.28,16,3.318,NAVIGATING: Moving to goal
2026-05-20T14:36:44.608360,1651.24,-106.941,268.587,-0.1811,-10.38,16,3.22,NAVIGATING: Moving to goal
2026-05-20T14:36:45.118676,1651.75,-106.859,268.575,-0.1823,-10.44,16,3.137,NAVIGATING: Moving to goal
2026-05-20T14:36:45.629807,1652.26,-106.748,268.557,-0.1834,-10.51,16,3.026,NAVIGATING: Moving to goal
2026-05-20T14:36:46.145658,1652.78,-106.654,268.542,-0.1842,-10.55,16,2.93,NAVIGATING: Moving to goal
2026-05-20T14:36:46.653267,1653.29,-106.552,268.526,-0.1849,-10.59,16,2.827,NAVIGATING: Moving to goal
2026-05-20T14:36:47.161741,1653.79,-106.458,268.511,-0.1854,-10.62,16,2.733,NAVIGATING: Moving to goal
2026-05-20T14:36:47.666286,1654.3,-106.349,268.492,-0.1863,-10.68,16,2.622,NAVIGATING: Moving to goal
2026-05-20T14:36:48.188587,1654.82,-106.266,268.472,-0.1907,-10.93,16,2.537,NAVIGATING: Moving to goal
2026-05-20T14:36:48.695983,1655.33,-106.168,268.447,-0.1981,-11.35,16,2.436,NAVIGATING: Moving to goal
2026-05-20T14:36:49.202136,1655.83,-106.085,268.418,-0.2052,-11.76,16,2.348,NAVIGATING: Moving to goal
2026-05-20T14:36:49.702317,1656.33,-106.007,268.393,-0.21,-12.03,16,2.267,NAVIGATING: Moving to goal
2026-05-20T14:36:50.224167,1656.86,-105.932,268.361,-0.215,-12.32,16,2.186,NAVIGATING: Moving to goal
2026-05-20T14:36:50.728674,1657.36,-105.843,268.325,-0.2193,-12.56,16,2.091,NAVIGATING: Moving to goal
2026-05-20T14:36:51.235504,1657.87,-105.771,268.289,-0.2232,-12.79,16,2.013,NAVIGATING: Moving to goal
2026-05-20T14:36:51.780169,1658.41,-105.693,268.253,-0.2264,-12.97,16,1.929,GOAL_REACHED: Target reached successfully
2026-05-20T14:36:52.332462,1658.96,-105.63,268.216,-0.2292,-13.13,16,1.859,GOAL_REACHED: Target reached successfully
2026-05-20T14:36:52.343347,1658.98,-105.63,268.216,-0.2292,-13.13,16,1.859,GOAL_REACHED: Target reached successfully


==> csv_files/vf-rrt/vf_waypoints.csv <==
goal_number,x,y,yaw_rad,yaw_deg
1,-400.0,200.0,0.0,0.0
2,-362.385986,189.459206,0.0,0.0
3,-325.13309,175.297859,0.0,0.0
4,-305.170102,174.081661,0.0,0.0
5,-285.78416,178.99951,0.0,0.0
6,-270.088675,191.395144,0.0,0.0
7,-251.347738,198.379218,0.0,0.0
8,-231.402639,199.860107,0.0,0.0
9,-233.386675,172.740811,0.0,0.0
10,-214.423782,179.097595,0.0,0.0
11,-191.448336,197.949809,0.0,0.0
12,-175.873038,210.496127,0.0,0.0
13,-155.892334,211.374468,0.0,0.0
14,-141.156082,224.896408,0.0,0.0
15,-120.036463,245.618272,0.0,0.0
16,-103.813898,267.820295,0.0,0.0

